Subdivision-based isogeometric analysis for axisymmetric electromagnetic problems

This paper applies a subdivision-based isogeometric method to solve the axisymmetric Maxwell eigenvalue problem. The reduction to an $H^1$-formulation allows to use a Catmull-Clark construction for both geometry and field discretization. The approach yields a numerical solution for the electric field, which is $C^1$-continuous everywhere except at extraordinary vertices. This is demonstrated by computing the eigenmodes of a TESLA 9-cell cavity, showing smoother fields with less numerical noise than conventional methods. The convergence rate of the method is numerically analyzed and is in agreement with rates observed in the literature.

==> data/eval_tesla_mid_equator_catmark.csv <==
z,h_phi,e_r,e_z
0.010653605956217282,-15.441782612062806,193.68211049330483,-644.2965299570667
0.010849872208023026,-15.479806235318044,193.8089089043823,-644.1593633012815
0.011046138459828825,-15.517865732793814,194.0402799633963,-643.9272024132838
0.011242404711634568,-15.555977530525256,194.3357846763975,-643.5861922578357
0.011438670963440312,-15.59415086218031,194.66028278904022,-643.1280579254518
0.011634937215246055,-15.632382570871652,194.91186864858264,-642.6182954534548
0.011831203467051854,-15.67065366385097,195.0647381536973,-642.0978595089244
0.012027469718857597,-15.70894641689108,195.13457606432362,-641.5744733044753
0.01222373597066334,-15.747245649818485,195.13285425088813,-641.0531376638949
0.012420002222469084,-15.785538533249953,195.0737097167431,-640.5359313001112
0.012616268474274883,-15.823816209450609,194.97968128321054,-640.0195296279945
0.012812534726080627,-15.862072330924365,194.85419099986652,-639.5054039022812
0.01300880097788637,-15.90030082715353,194.6981546714873,-638.9949848608414
0.013205067229692113,-15.938495711378089,194.51194469316872,-638.4893645428584
0.013401333481497857,-15.976650723087854,194.28922308784627,-637.9922570404026
0.013597599733303656,-16.01475761643639,194.02217655905028,-637.5091595554957
0.0137938659851094,-16.052808085311685,193.71475178685762,-637.0430125780063
0.013990132236915143,-16.09079466108164,193.3714101200004,-636.5928727423561
0.014186398488720886,-16.128710432276577,192.99440475848675,-636.1506453085137
0.014382664740526685,-16.166549541684258,192.5910994647096,-635.7162405022793
0.014578930992332428,-16.20430705149865,192.16256559800343,-635.2901704820729
0.014775197244138172,-16.24197775904428,191.7059500197626,-634.8732793682235
0.014971463495943915,-16.27955578878061,191.21764269830334,-634.4663067987831
0.015167729747749714,-16.31703458043435,190.69441769376596,-634.0698754704706
0.015363995999555458,-16.354407240430728,190.13607629811895,-633.6837044112278
0.015560262251361201,-16.39166720945134,189.54710131358868,-633.306106332558
0.015756528503166944,-16.428808761895304,188.9296593122361,-632.9364382658971
0.015952794754972688,-16.465826414186132,188.2841477778364,-632.5720500138809
0.016149061006778487,-16.50271436350049,187.60749268046024,-632.204651270176
0.01634532725858423,-16.539466801959062,186.9048848022233,-631.8387403016975
0.016541593510389974,-16.576079041367834,186.17908483604668,-631.4809055480105
0.016737859762195717,-16.612546946687846,185.4349454621682,-631.1354178191948
0.016934126014001516,-16.648867368283593,184.67680497941438,-630.8054242264166
0.01713039226580726,-16.68503791042469,183.90806617780424,-630.4932504023218
0.017326658517613003,-16.721056735250222,183.1311101175504,-630.2005528619424
0.017522924769418746,-16.756922058768243,182.3429690094443,-629.9303021186843
0.017719191021224545,-16.792631521572268,181.54327275112382,-629.6831022981578
0.01791545727303029,-16.828183048931937,180.73381672928454,-629.4578402081017
0.018111723524836032,-16.863574859450615,179.91562618366865,-629.2514690778896
0.018307989776641775,-16.89880522613176,179.08904649810182,-629.058709817778
0.01850425602844752,-16.933872662278286,178.25499972019526,-628.8781420385051
0.018700522280253318,-16.968775534742782,177.41214328404737,-628.7102813617357
0.01889678853205906,-17.003512134978074,176.56069564804656,-628.5549576044745
0.019093054783864805,-17.038080745689573,175.70004711653758,-628.4119501512239
0.019289321035670548,-17.072479416826486,174.82871003897543,-628.2809143900156
0.019485587287476347,-17.106705878592972,173.94491989076747,-628.1611605443259
0.01968185353928209,-17.140757902568375,173.05195853842739,-628.0496867680831
0.019878119791087834,-17.174633821276178,172.150608448045,-627.9443747428888
0.020074386042893577,-17.20833200605916,171.24032411203015,-627.8434677800956
0.02027065229469932,-17.241850592397753,170.32040748875983,-627.7450943994809
0.02046691854650512,-17.275187618100045,169.39014547033574,-627.6475099501581
0.020663184798310863,-17.308341316650836,168.4531027528936,-627.5579952597991
0.020859451050116606,-17.34131062612413,167.51141476705476,-627.4812139280908
0.02105571730192235,-17.3740947622791,166.56622249719766,-627.417519348186
0.02125198355372815,-17.406693130130655,165.6186731110199,-627.3672584808546
0.021448249805533892,-17.439105387396932,164.66987603253725,-627.330751421856
0.021644516057339636,-17.471331403077162,163.72093224371997,-627.3082397059522
0.02184078230914538,-17.503371212897456,162.77236987716805,-627.2997984468318
0.022037048560951178,-17.535224788023054,161.8229332833023,-627.3058501186247
0.02223331481275692,-17.566891872194688,160.8719887156125,-627.3266949831027
0.022429581064562665,-17.598372234075924,159.92052630174447,-627.3622604797056
0.022625847316368408,-17.62966607140469,158.97213617062803,-627.4119001114973
0.02282211356817415,-17.660774504592574,158.03176580601314,-627.4748481357295
0.02301837981997995,-17.691699316257218,157.10110574019234,-627.5508442534813
0.023214646071785694,-17.72244238190383,156.1792520157749,-627.6397281734096
0.023410912323591437,-17.753004520526293,155.25422473153506,-627.7318104881222
0.02360717857539718,-17.783383630134484,154.31264027184403,-627.82079346407
0.02380344482720298,-17.813575600721233,153.3470838560955,-627.9077249797314
0.023999711079008723,-17.843576463842176,152.36702688947713,-627.9884900695012
0.024195977330814467,-17.873383943207426,151.37682355376833,-628.062593991762
0.02439224358262021,-17.902996284895302,150.37895180048127,-628.1305686674748
0.02458850983442601,-17.932412241121632,149.37605238674027,-628.1930462794453
0.024784776086231752,-17.961631094131757,148.37084393120554,-628.2507220580633
0.024981042338037496,-17.99065244793498,147.36285144838666,-628.3053771741888
0.02517730858984324,-18.01947546779995,146.34978054621808,-628.3587267103916
0.025373574841648983,-18.048099150556517,145.33151362139336,-628.4113961804319
0.02556984109345478,-18.076523233925734,144.3223035034323,-628.4823514226352
0.025766107345260525,-18.10475245243047,143.34462146586068,-628.6024388198039
0.02596237359706627,-18.13279211325842,142.39035375577052,-628.761366299718
0.026158639848872012,-18.160647011893463,141.4612520521202,-628.9459931664026
0.02635490610067781,-18.188321269656395,140.54759129841335,-629.149070838459
0.026551172352483554,-18.21581672113495,139.6373483489515,-629.3646079477677
0.026747438604289298,-18.24313299886202,138.72004420749494,-629.5868760321162
0.02694370485609504,-18.270267904668483,137.78833235369126,-629.8103150961024
0.02713997110790084,-18.297218175697825,136.83844464305233,-630.0299307266873
0.027336237359706583,-18.323980489644843,135.8739388637266,-630.2403726900221
0.027532503611512327,-18.35055254364211,134.9005269638179,-630.4368727248027
0.02772876986331807,-18.376932992472717,133.92187936752268,-630.6157291479014
0.027925036115123814,-18.403121114888656,132.94141539611266,-630.7766932696503
0.028121302366929612,-18.4291169395845,131.96214006382962,-630.9241434624887
0.028317568618735356,-18.454920151879804,130.97772775783275,-631.0653112209843
0.0285138348705411,-18.480529592682377,129.9881737984922,-631.2048401944635
0.028710101122346843,-18.5059445307602,128.9955184537198,-631.3466595916125
0.02890636737415264,-18.531164476500745,128.00169805807698,-631.4946588608525
0.029102633625958385,-18.556189399466582,127.00849119140392,-631.6525665906386
0.02929889987776413,-18.581019831079992,126.02158647160154,-631.8224146405294
0.029495166129569872,-18.605657807090584,125.04745700544227,-632.0053294788656
0.02969143238137567,-18.630105889318262,124.08656546069945,-632.2038159818485
0.029887698633181414,-18.65436668822155,123.13897337280052,-632.419816661781
0.030083964884987158,-18.678442788110615,122.2042980598551,-632.6545482843169
0.0302802311367929,-18.702336066235176,121.27258721174853,-632.8945052583607
0.030476497388598645,-18.726045351401783,120.32860902306948,-633.13346477087
0.030672763640404443,-18.74956822171219,119.37343536938106,-633.3727573638256
0.030869029892210187,-18.77290284840631,118.4110272018463,-633.6126952486277
0.03106529614401593,-18.796048273300812,117.44676199971798,-633.8526906247735
0.031261562395821674,-18.81900484317763,116.48771238905931,-634.0908761527586
0.03145782864762747,-18.841774098381197,115.53782883827942,-634.3256006232696
0.031654094899433216,-18.864357678615733,114.59521878249672,-634.5569815182976
0.03185036115123896,-18.886756681871884,113.6561409809535,-634.7859021437839
0.0320466274030447,-18.90897128901635,112.71504661342607,-635.0141877323188
0.032242893654850446,-18.93100044363108,111.76542663159401,-635.2445131439274
0.032439159906656245,-18.952842012033038,110.80486224253538,-635.4789994217163
0.03263542615846199,-18.97449516237265,109.84650722789756,-635.7144553208589
0.03283169241026773,-18.995960551374836,108.89144378232729,-635.9499682951839
0.033027958662073476,-19.017238772488817,107.9391167409911,-636.1850375030476
0.033224224913879274,-19.038330304949547,106.98894877817987,-636.4191428162393
0.03342049116568502,-19.059235514103964,106.04033531172266,-636.6517336352038
0.03361675741749076,-19.079954663220104,105.09298491981781,-636.8824766839355
0.033813023669296505,-19.100488039480677,104.14736115831064,-637.1117166395261
0.034009289921102304,-19.120836023343635,103.2041280217005,-637.340245675444
0.03420555617290805,-19.140999220587744,102.26405048313423,-637.5691569703067
0.03440182242471379,-19.1609782588335,101.32782424125915,-637.7991296557635
0.034598088676519534,-19.18077369448448,100.39059315508774,-638.0316967445872
0.03479435492832528,-19.200384085066094,99.44217448345341,-638.2674633023098
0.034990621180131076,-19.2198074495225,98.48570081986682,-638.5040629043613
0.03518688743193682,-19.239042731850656,97.52653350128818,-638.7396150046882
0.03538315368374256,-19.25809009214073,96.57215274857225,-638.9729282593115
0.035579419935548307,-19.276951352633866,95.63134595589602,-639.2037602783266
0.035775686187354105,-19.295629416804125,94.70430652577978,-639.4338114944672
0.03597195243915985,-19.314126375055828,93.78491918566426,-639.6650736996929
0.03616821869096559,-19.332443052502903,92.8657414373136,-639.8988589936836
0.036364484942771336,-19.350578678746622,91.93827631932777,-640.1357292841471
0.036560751194577135,-19.368530662885366,90.99320731900369,-640.3754189470637
0.03675701744638288,-19.386295882768092,90.03970623205764,-640.614397281006
0.03695328369818862,-19.403874603566862,89.09276840649197,-640.8502388395234
0.037149549949994365,-19.421268131858493,88.15258133983203,-641.0834486758304
0.03734581620180011,-19.438477810766937,87.21932971112584,-641.3145261207162
0.03754208245360591,-19.455505019418922,86.29319547806085,-641.5439651276098
0.03773834870541165,-19.472351121827785,85.37280466949787,-641.7724861194231
0.037934614957217394,-19.489016331848305,84.44878915868506,-642.0016442778935
0.03813088120902314,-19.505499666751053,83.51942980106705,-642.231305396896
0.038327147460828936,-19.521800063810552,82.58458460452508,-642.4610659085537
0.03852341371263468,-19.537916432675768,81.64411381739532,-642.6905274246276
0.03871967996444042,-19.553847655805598,80.69787989224716,-642.919296675721
0.03891594621624617,-19.569593416146603,79.75836220423118,-643.1451008087336
0.039112212468051966,-19.58515645855399,78.83494401652156,-643.3668512359877
0.03930847871985771,-19.60053931993115,77.92115809455501,-643.5860511799923
0.03950474497166345,-19.615743243783413,77.01044730470801,-643.8040147775637
0.039701011223469196,-19.630768176683357,76.09594315495394,-644.0218996257013
0.03989727747527494,-19.645612645361336,75.17029669182062,-644.2407131290961
0.04009354372708074,-19.66027409775256,74.23174959566022,-644.4602680544281
0.04028980997888648,-19.674750622956786,73.28715987448462,-644.678986254384
0.040486076230692225,-19.689041817951786,72.34459520177467,-644.8953588827812
0.04068234248249797,-19.703148903063088,71.41258324841594,-645.1081067655657
0.04087860873430377,-19.717074810556944,70.49877081877108,-645.3163990183448
0.04107487498610951,-19.730822068264516,69.58828238380717,-645.52296304615
0.041271141237915254,-19.74439020320866,68.67350084571592,-645.7290194464074
0.041467407489721,-19.7577783712708,67.75442354151997,-645.9345457944411
0.0416636737415268,-19.77098572767115,66.83104754288122,-646.1395184886162
0.04185993999333254,-19.784011429787434,65.90338599684918,-646.3439101362641
0.04205620624513828,-19.796854942331976,64.97540516930458,-646.5470275754542
0.04225247249694403,-19.80951657927467,64.05005749134301,-646.7480857656651
0.04244873874874977,-19.821996841048616,63.127191903319606,-646.9467153620186
0.04264500500055557,-19.83429619859053,62.20665993882835,-647.1425528518322
0.04284127125236131,-19.84641513970231,61.28832891999642,-647.3353745454885
0.043037537504167056,-19.858353948793404,60.37101054037863,-647.5254843177281
0.0432338037559728,-19.870112672469862,59.45318926649256,-647.7144089629264
0.0434300700077786,-19.881691221071797,58.534892136009375,-647.9033402184067
0.04362633625958434,-19.893089477437478,57.615795225362575,-648.0927356515543
0.043822602511390085,-19.90430719615273,56.69523424916626,-648.2823179842335
0.04401886876319583,-19.91534408658303,55.77342374813641,-648.4709283848285
0.04421513501500157,-19.92620019169403,54.853211454610275,-648.6568281416555
0.04441140126680737,-19.936875906424053,53.935291830957595,-648.8392003866162
0.044607667518613114,-19.94737174642037,53.02043956232317,-649.0180269336354
0.04480393377041886,-19.95768841665574,52.10966548715713,-649.1940720731307
0.0450002000222246,-19.967826760947418,51.202310965915615,-649.3689589516723
0.0451964662740304,-19.977786661105394,50.29052601321945,-649.5438571559238
0.045392732525836144,-19.987567056895447,49.373083308421215,-649.7179940445162
0.04558899877764189,-19.99716681485939,48.44974891253608,-649.8904638824026
0.04578526502944763,-20.006584757736743,47.52029136096077,-650.0603666707404
0.04598153128125343,-20.015819725602572,46.58669949012253,-650.2267131046251
0.04617779753305917,-20.024872365247276,45.66420670337481,-650.388666270492
0.046374063784864916,-20.033745345383668,44.755980781872694,-650.5471446862814
0.04657033003667066,-20.042441494721658,43.862312229009675,-650.703282884763
0.0467665962884764,-20.05096369874419,42.98348873049247,-650.858204016199
0.0469628625402822,-20.059314744135726,42.11355594413999,-651.0131180491808
0.047159128792087945,-20.067491150199917,41.19722795519732,-651.1681653586797
0.04735539504389369,-20.07548341073109,40.241443734703374,-651.3197946147909
0.04755166129569943,-20.083286351950086,39.27232086953621,-651.4657701773816
0.04774792754750523,-20.090899830126872,38.314646057718534,-651.6058195995291
0.047944193799310975,-20.098328232916394,37.389388455960365,-651.7412214340466
0.04814046005111672,-20.10557885912151,36.500952669107534,-651.8740430201658
0.04833672630292246,-20.112657289634576,35.631580944400895,-652.0057348731407
0.04853299255472826,-20.11956556426354,34.76458028117755,-652.1367590377298
0.048729258806534004,-20.126302704493295,33.88515331973303,-652.2668462692662
0.04892552505833975,-20.1328648492522,32.97913268925825,-652.3951240925594
0.04912179131014549,-20.139245493542834,32.036255545497326,-652.5201539254708
0.049318057561951234,-20.145440292691937,31.09188697325022,-652.6410040883088
0.04951432381375703,-20.151450709239043,30.15734081289475,-652.758046019163
0.049710590065562776,-20.157278672060972,29.232631353829838,-652.8717522305113
0.04990685631736852,-20.162926112836402,28.317772603137247,-652.9825873257568
0.05010312256917426,-20.168394965989926,27.412778291982868,-653.0910081562047
0.05029938882098006,-20.173687129670387,26.516442089389717,-653.1974635764358
0.050495655072785806,-20.178803368862866,25.618634818100112,-653.3021376044519
0.05069192132459155,-20.18374303211588,24.71708285882885,-653.4047642094831
0.05088818757639729,-20.188505383313608,23.81177699450962,-653.5050428885147
0.05108445382820309,-20.193089684571305,22.90270820717846,-653.6026793168791
0.051280720080008835,-20.197495196273056,21.98986767335395,-653.6973852228862
0.05147698633181458,-20.201721195843984,21.073974678566604,-653.7888817511973
0.05167325258362032,-20.205767535650654,20.159636612182233,-653.8771588451986
0.051869518835426065,-20.20963462597862,19.24709691899218,-653.9624777279355
0.052065785087231864,-20.213322735123143,18.335732028909256,-654.044922324151
0.05226205133903761,-20.21683204384461,17.425043511034136,-654.1243874137051
0.05245831759084335,-20.220162651783895,16.51473244764576,-654.2006046313129
0.052654583842649094,-20.2233146320371,15.604769828326557,-654.2731734682923
0.05285085009445489,-20.22628807924943,14.695550556242223,-654.341766190005
0.05304711634626064,-20.22908320346833,13.787700484280423,-654.4063091175072
0.05324338259806638,-20.231700322327193,12.88158470230448,-654.4669178081858
0.05343964884987212,-20.234139773294412,11.977319970637879,-654.5238826341888
0.05363591510167792,-20.23640192218718,11.074833078039985,-654.5776605927864
0.053832181353483666,-20.238487064808375,10.173021939905258,-654.6288493899515
0.05402844760528941,-20.24039492174426,9.268183057351935,-654.6776987107422
0.05422471385709515,-20.242124912264646,8.359983284080368,-654.7240471560038
0.054420980108900896,-20.243676287087247,7.448466258001375,-654.767715262188
0.054617246360706695,-20.24504845883547,6.533674791466044,-654.8085091264996
0.05481351261251244,-20.246240762853844,5.6156532775188115,-654.8462311875332
0.05500977886431818,-20.24725270647602,4.697301131168555,-654.880691916359
0.055206045116123925,-20.248085158082255,3.787062298989989,-654.9120232332127
0.055402311367929724,-20.248739804889006,2.885417003791101,-654.9406267422885
0.05559857761973547,-20.249218339491673,1.9922880538353276,-654.9669062331491
0.05579484387154121,-20.24952240379515,1.1076006203986175,-654.9912617077628
0.055991110123346954,-20.24965365621942,0.2312817335248507,-655.0140860459683
0.0561873763751527,-20.249613009938614,-0.6508544108107781,-655.035672190586
0.0563836426269585,-20.249395981795335,-1.5654462942364322,-655.0556312506
0.05657990887876424,-20.248997042670258,-2.5026040783160166,-655.0734011958846
0.056776175130569984,-20.24841295541392,-3.450019236367134,-655.0886981139413
0.05697244138237573,-20.247642987146143,-4.39452247639031,-655.1016497974522
0.057168707634181526,-20.246689054136038,-5.322326356271159,-655.1129149625715
0.05736497388598727,-20.245555654032074,-6.223089233754855,-655.1236561156245
0.05756124013779301,-20.244247585972328,-7.103900026236314,-655.1346195445756
0.057757506389598756,-20.242767827261268,-7.974265692265149,-655.1460710711887
0.057953772641404555,-20.24111745764356,-8.844196130209134,-655.1579976473674
0.0581500388932103,-20.239295517732124,-9.724474463562942,-655.1700379397514
0.05834630514501604,-20.237298847848702,-10.626758723072456,-655.1814576351276
0.058542571396821785,-20.23512193375256,-11.561584909163095,-655.1911371568417
0.05873883764862753,-20.232760628374713,-12.498753843211993,-655.1977796914626
0.05893510390043333,-20.23021653293269,-13.424251559394513,-655.2012014807933
0.05913137015223907,-20.22749194240087,-14.33803401601812,-655.2014598268049
0.059327636404044815,-20.224589159777693,-15.240064128377483,-655.1985944808177
0.05952390265585056,-20.221510494664756,-16.130312176235705,-655.1926262452555
0.05972016890765636,-20.21825826176935,-17.008756203050012,-655.1835556043901
0.0599164351594621,-20.21483453905443,-17.880909932274058,-655.1715278475214
0.060112701411267844,-20.21123859966008,-18.76474789568079,-655.1570289894516
0.06030896766307359,-20.207467912350015,-19.661627206642585,-655.1400419390656
0.060505233914879386,-20.20351992136764,-20.571506959944713,-655.1205419485053
0.06070150016668513,-20.199392080106126,-21.49433479993541,-655.0985417446576
0.06089776641849087,-20.195081853410322,-22.430046331667505,-655.0740938469864
0.061094032670296616,-20.1905867200305,-23.378542391068926,-655.0472916187628
0.06129029892210236,-20.185906436345977,-24.306856100557923,-655.0164761760864
0.06148656517390816,-20.1810480327841,-25.19622245364662,-654.9804280605152
0.0616828314257139,-20.17601767728905,-26.06144695456082,-654.9396354351288
0.061879097677519646,-20.1708187331586,-26.916390604467225,-654.8946250617587
0.06207536392932539,-20.16545189349914,-27.774806129475863,-654.8461128203638
0.06227163018113119,-20.159915062542535,-28.65104155668805,-654.795279711201
0.06246789643293693,-20.154203192553663,-29.56175265343653,-654.7443575099101
0.06266416268474267,-20.148308508601776,-30.511188432242008,-654.6955303148852
0.06286042893654842,-20.14222562581663,-31.47475442313211,-654.648996209204
0.06305669518835422,-20.13595466705697,-32.42277814735691,-654.6038526370874
0.06325296144015996,-20.12950142832924,-33.328411392857106,-654.5571487866104
0.0634492276919657,-20.12287603388588,-34.17744021352284,-654.5031836002104
0.06364549394377145,-20.116085353748932,-35.025390788668275,-654.4424729505629
0.06384176019557719,-20.10912581163452,-35.89797029478686,-654.3756990571706
0.06403802644738299,-20.101992766850277,-36.792937456307314,-654.3033620085628
0.06423429269918873,-20.094682140986475,-37.7069393948437,-654.2271504815285
0.06443055895099448,-20.08719058559025,-38.635937085221144,-654.1492947785414
0.06462682520280022,-20.079516210833457,-39.56513203132252,-654.0696668546475
0.06482309145460602,-20.071661011126984,-40.47897702929468,-653.9852007245715
0.06501935770641176,-20.0636277510644,-41.37976394981371,-653.89536857139
0.0652156239582175,-20.0554187855785,-42.27002781972689,-653.7996745437534
0.06541189021002325,-20.047035914235163,-43.15229395302862,-653.6977246345505
0.06560815646182905,-20.038480456108914,-44.03003107804433,-653.5896399374309
0.06580442271363479,-20.029750969925253,-44.93041691986117,-653.4851333595245
0.06600068896544053,-20.020842427045157,-45.85200355740288,-653.3882990595207
0.06619695521724628,-20.011752123214993,-46.78050705068053,-653.29787541886
0.06639322146905202,-20.002479823203426,-47.70505969013658,-653.2118833793444
0.06658948772085782,-19.99302709738808,-48.618082132699826,-653.1279398592729
0.06678575397266356,-19.98339665744057,-49.5157311930961,-653.0419415268155
0.06698202022446931,-19.973591532355353,-50.39901168052788,-652.950435194718
0.06717828647627505,-19.96361385366486,-51.27539065866375,-652.854319683905
0.06737455272808085,-19.953464285316496,-52.15156931000277,-652.7550877769063
0.0675708189798866,-19.943142368382556,-53.032293766110996,-652.6542662541733
0.06776708523169234,-19.932646887680065,-53.92056044788404,-652.5534076943877
0.06796335148349808,-19.921976225356715,-54.817695850404306,-652.4540862786869
0.06815961773530382,-19.911128608409147,-55.72283339791716,-652.3576549736215
0.06835588398710962,-19.900103414823352,-56.625550038738595,-652.2609051050288
0.06855215023891537,-19.88890162843436,-57.522724136996246,-652.1622091459628
0.06874841649072111,-19.87752419927439,-58.41497031128182,-652.0613690403836
0.06894468274252685,-19.865972108582852,-59.30292181190039,-651.9581708263764
0.06914094899433265,-19.854246113033465,-60.18722971724047,-651.8523814343662
0.0693372152461384,-19.842346789180233,-61.069533242614284,-651.7419776828256
0.06953348149794414,-19.83027439396551,-61.95127031309927,-651.6261752363896
0.06972974774974988,-19.818028492426553,-62.83867121417198,-651.5080162264402
0.06992601400155568,-19.80560766146074,-63.734017949589756,-651.3885909466978
0.07012228025336142,-19.79301026173831,-64.6378815383225,-651.2681699930067
0.07031854650516717,-19.78023458637055,-65.5508832280581,-651.1470164925372
0.07051481275697291,-19.76727878228334,-66.47370790075246,-651.025382044259
0.07071107900877865,-19.754140802765054,-67.40711854278045,-650.9035010199548
0.07090734526058445,-19.74081855505382,-68.35059113712296,-650.7809094777617
0.0711036115123902,-19.727312613965697,-69.27250711817558,-650.643103626817
0.07129987776419594,-19.713628908342294,-70.16288824237955,-650.4885015747724
0.07149614401600168,-19.699773492080077,-71.02189892061725,-650.3324466922784
0.07169241026780748,-19.6857521568443,-71.85571392624695,-650.1843475968842
0.07188867651961323,-19.671568566140017,-72.67771813877265,-650.0457675204012
0.07208494277141897,-19.657223550605675,-73.50347983010546,-649.9194124466688
0.07228120902322471,-19.642714613456384,-74.35153419772836,-649.8098396062551
0.07247747527503051,-19.62803534542893,-75.2411377787501,-649.72239329741
0.07267374152683626,-19.61317737873816,-76.17054400228601,-649.6517380498506
0.072870007778642,-19.59813418291893,-77.12646725628775,-649.587438793143
0.07306627403044774,-19.582902277538775,-78.08956409982572,-649.5167275069418
0.07326254028225349,-19.56748263765534,-79.03499816668689,-649.4243810003836
0.07345880653405928,-19.55188150430792,-79.9339854100035,-649.2931952962385
0.07365507278586503,-19.53611043128517,-80.77204665409042,-649.1174878320729
0.07385133903767077,-19.520175486188535,-81.61050345474386,-648.9395583870491
0.07404760528947651,-19.504074981759096,-82.459188329562,-648.7681189552511
0.07424387154128231,-19.48780685023787,-83.31895740639565,-648.6059167505393
0.07444013779308806,-19.471368784875917,-84.19102408872838,-648.4556205903717
0.0746364040448938,-19.45475823058245,-85.07695290054875,-648.3198210402716
0.07483267029669954,-19.437972294708942,-85.97807339320198,-648.2006696536348
0.07502893654850534,-19.421008805479037,-86.88379055687643,-648.0933290819883
0.07522520280031109,-19.403867743595253,-87.7870445661238,-647.9971494826335
0.07542146905211683,-19.386549701330388,-88.68832230019662,-647.9079009079578
0.07561773530392257,-19.369054606090938,-89.59089122409237,-647.8165393798067
0.07581400155572832,-19.35138240939313,-90.4927094329567,-647.7229535410554
0.07601026780753412,-19.33353351647384,-91.38928524389492,-647.6258976648833
0.07620653405933986,-19.315511781757063,-92.24987775032851,-647.5086636036995
0.0764028003111456,-19.297324420226783,-93.0802978618894,-647.373951736651
0.07659906656295135,-19.278975463797053,-93.89967649103599,-647.2317437484014
0.07679533281475714,-19.260465151891253,-94.72810924101088,-647.092291644808
0.07699159906656289,-19.241789549572445,-95.58804541832228,-646.9667537038893
0.07718786531836863,-19.222940457741203,-96.49576696187032,-646.8643847908629
0.07738413157017437,-19.203909931367736,-97.43229506652953,-646.7783417722192
0.07758039782198017,-19.18469515355735,-98.36822845602535,-646.6952858220167
0.07777666407378592,-19.16529928795043,-99.27235909558763,-646.6007812685737
0.07797293032559166,-19.145731527759118,-100.1174074184643,-646.4813691381248
0.0781691965773974,-19.126000353083956,-100.95051855337084,-646.3553172473087
0.07836546282920315,-19.106104193019334,-101.7985212173983,-646.2336734152183
0.07856172908100895,-19.086040185408073,-102.66084428173576,-646.1160324439675
0.07875799533281469,-19.0658055823448,-103.53680292126869,-646.0019981423612
0.07895426158462043,-19.045398144519663,-104.41970873625725,-645.8997186239834
0.07915052783642618,-19.024817538819395,-105.30137854924864,-645.8191496554123
0.07934679408823198,-19.004063971012297,-106.18236988146707,-645.7589715385623
0.07954306034003772,-18.983137426158102,-107.0646398288883,-645.7162175803946
0.07973932659184346,-18.962038044870035,-107.93399006433292,-645.6794871349641
0.0799355928436492,-18.94077405427684,-108.74364342978353,-645.6212169207256
0.08013185909545495,-18.91935414064674,-109.53015744303119,-645.5429614334562
0.08032812534726075,-18.897778600977578,-110.33663982585966,-645.4514955066231
0.08052439159906649,-18.876039412051686,-111.2033214098037,-645.3628854930681
0.08072065785087223,-18.854123662016185,-112.13018654203279,-645.2900356742039
0.08091692410267798,-18.83202353107024,-113.0741718003371,-645.2206510715212
0.08111319035448378,-18.80974063880778,-113.98327093109224,-645.1327117638195
0.08130945660628952,-18.787287264246984,-114.80986972589893,-645.0084835987261
0.08150572285809526,-18.764674277951684,-115.62329181708895,-644.9097751509341
0.08170198910990101,-18.74190097787648,-116.44264825182012,-644.8656729041656
0.0818982553617068,-18.718966073175963,-117.27457835209157,-644.8700070631319
0.08209452161351255,-18.695864692974812,-118.13684393539599,-644.8888796896406
0.0822907878653183,-18.67259439209247,-118.98986921737458,-644.8929322348134
0.08248705411712404,-18.649158571996548,-119.82347545447556,-644.8748291093693
0.08268332036892978,-18.62556107050239,-120.63741945726775,-644.8336566333433
0.08287958662073558,-18.60180514477349,-121.44765120310815,-644.777565060818
0.08307585287254132,-18.577885043288102,-122.31037641741702,-644.7421749504481
0.08327211912434707,-18.553793528107335,-123.18663217412332,-644.7266475710434
0.08346838537615281,-18.529531883558167,-124.03894119150618,-644.7159460039505
0.08366465162795861,-18.50510693619939,-124.85260913312256,-644.6986083994883
0.08386091787976435,-18.480523577046277,-125.65984432323903,-644.6821168710346
0.0840571841315701,-18.45577942741303,-126.4963342132541,-644.6743994218648
0.08425345038337584,-18.430866695671604,-127.37430785620833,-644.6962428789907
0.08444971663518164,-18.40578425866348,-128.20741089113247,-644.7533650868108
0.08464598288698738,-18.3805459791897,-128.96744374180346,-644.8227971130558
0.08484224913879312,-18.3551622211814,-129.69947846593462,-644.87158702233
0.08503851539059887,-18.329632237059542,-130.47266224491494,-644.8732182934539
0.08523478164240461,-18.3039414214206,-131.332877731453,-644.856850621085
0.08543104789421041,-18.278078133209746,-132.21954998262535,-644.8644704911543
0.08562731414601615,-18.252042632751696,-133.08147389950946,-644.9292251530397
0.0858235803978219,-18.225842506300395,-133.89584013251917,-645.0633060403213
0.08601984664962764,-18.199486330611528,-134.67586446282326,-645.2079237984567
0.08621611290143344,-18.17297885846273,-135.4406069459463,-645.2942141475121
0.08641237915323918,-18.146321425661352,-136.20617615800137,-645.3415469677701
0.08660864540504493,-18.119512704871713,-136.98318531467362,-645.3658627203683
0.08680491165685067,-18.09255134561129,-137.75799442235441,-645.3974779223933
0.08700117790865647,-18.065438785429993,-138.52398535265866,-645.4528249149777
0.08719744416046221,-18.03817683206949,-139.27990362234854,-645.5384912414198
0.08739371041226796,-18.01076713843043,-140.03220452911356,-645.6535799010235
0.0875899766640737,-17.983209141639495,-140.79208298337088,-645.7953138337924
0.08778624291587944,-17.95550064284836,-141.56790814197112,-645.9567274488677
0.08798250916768524,-17.927638173660203,-142.3580910391313,-646.1384705386037
0.08817877541949098,-17.899620781910862,-143.14293097692337,-646.3416307735863
0.08837504167129673,-17.871452014732558,-143.89867755586067,-646.558451793348
0.08857130792310247,-17.843136009496174,-144.6487706491281,-646.7695244670902
0.08876757417490827,-17.814672239036362,-145.40508497421953,-646.9683802940613
0.08896384042671401,-17.786060025814876,-146.15418723139075,-647.1557251981347
0.08916010667851976,-17.757305006540758,-146.8582408146775,-647.334919545262
0.0893563729303255,-17.728416210876432,-147.52126133463696,-647.5177200573573
0.0895526391821313,-17.69939411996689,-148.23293363497726,-647.7020798475355
0.08974890543393704,-17.670228048449097,-148.97431964892513,-647.8933887660525
0.08994517168574279,-17.640919677119264,-149.6745840835512,-648.1067570751511
0.09014143793754853,-17.61147906638287,-150.32791124351476,-648.3416689928379
0.09033770418935427,-17.58191158795363,-150.973230967882,-648.5882772785603
0.09053397044116007,-17.55221560039064,-151.6425558167453,-648.8397216332326
0.09073023669296582,-17.52238560535525,-152.32911313913897,-649.0986657503713
0.09092650294477156,-17.492422735027652,-152.9965044815705,-649.374637650931
0.0911227691965773,-17.462330743989625,-153.6449606290405,-649.6688309268995
0.0913190354483831,-17.432113284358334,-154.27582573161038,-649.9822827506019
0.09151530170018884,-17.401772876501745,-154.89937465591512,-650.313714999032
0.09171156795199459,-17.371310576634155,-155.51782551897168,-650.6629512942311
0.09190783420380033,-17.34072755414079,-156.12904809221243,-651.0257364633903
0.09210410045560607,-17.310025294397533,-156.73412292155385,-651.3974960104697
0.09230036670741187,-17.279204484212844,-157.3362826853113,-651.7782292194022
0.09249663295921762,-17.248266376627356,-157.9277393538485,-652.1696234552464
0.09269289921102336,-17.217214160929196,-158.49706562473267,-652.5720232981467
0.0928891654628291,-17.186052946530495,-159.0391209794385,-652.9833615939039
0.0930854317146349,-17.15478736879571,-159.56244811859406,-653.4007656583317
0.09328169796644065,-17.123419918097397,-160.07937261800237,-653.8231276991961
0.09347796421824639,-17.09195072840475,-160.5977959667024,-654.2524667704998
0.09367423047005213,-17.060381316144483,-161.09866920597682,-654.6948014896132
0.09387049672185793,-17.028715625100784,-161.57866343540022,-655.1502250285087
0.09406676297366368,-16.99695786615935,-162.03684533595958,-655.6182390384139
0.09426302922546942,-16.965112106180765,-162.47648208376654,-656.0974776264602
0.09445929547727516,-16.933181500777394,-162.90181335280033,-656.5868152566209
0.0946555617290809,-16.901168824998727,-163.3125509250911,-657.0862674954019
0.0948518279808867,-16.869077002955066,-163.70785321161117,-657.5959051443583
0.09504809423269245,-16.83690972430366,-164.08001664494248,-658.1176101882972
0.09524436048449819,-16.8046717817084,-164.4285773573161,-658.6514754211403
0.09544062673630394,-16.772367587440222,-164.75571673717616,-659.1964948342686
0.09563689298810973,-16.74000113613225,-165.0627506871421,-659.7513912812846
0.09583315923991548,-16.70757657435165,-165.34770871667519,-660.3148512077923
0.09602942549172122,-16.67509840471519,-165.60794335781964,-660.886601758541
0.09622569174352696,-16.642571787089718,-165.84147899005262,-661.4670413163456
0.09642195799533276,-16.610001945790774,-166.04918272095284,-662.0562495939838
0.0966182242471385,-16.57739363027428,-166.2337155871381,-662.6523253736254
0.09681449049894425,-16.54475140210206,-166.39390135163143,-663.2538215006213
0.09701075675075,-16.51208025267254,-166.52854090153937,-663.859422697541
0.09720702300255574,-16.479385669335976,-166.63067440266235,-664.4695812201754
0.09740328925436154,-16.446674783164664,-166.69495898809203,-665.0844149102176
0.09759955550616728,-16.413955059684653,-166.72041260675076,-665.702853771839
0.09779582175797302,-16.381234188664383,-166.70733572825196,-666.3234568288867
0.09799208800977877,-16.348518235162025,-166.67281027204714,-666.9392410238449
0.09818835426158457,-16.315811168669093,-166.61549182466945,-667.5481873220526
0.09838462051339031,-16.283118283432678,-166.52708296386743,-668.1513893553918
0.09858088676519605,-16.250446502855628,-166.39742084563372,-668.7514820804993
0.0987771530170018,-16.217805813436215,-166.20920758844696,-669.3534969642551
0.0989734192688076,-16.185207573072596,-165.96602917330785,-669.9550866208783
0.09916968552061334,-16.15266195203208,-165.67411740009595,-670.551816845383
0.09936595177241908,-16.120177430266374,-165.3495081332917,-671.1357711272365
0.09956221802422482,-16.08775688133924,-165.02369556848285,-671.696479565042
0.09975848427603057,-16.055400222035335,-164.69848260810545,-672.2332906264708
0.09995475052783637,-16.023107333525953,-164.37392484831037,-672.746083716204
0.10015101677964211,-15.990881490209194,-163.99469702755192,-673.2487256438237
0.10034728303144785,-15.958742338747872,-163.48942473236565,-673.7531908944377
0.1005435492832536,-15.926715128915253,-162.85335605951818,-674.2487355490393
0.1007398155350594,-15.894825856809996,-162.08879804647643,-674.7199543771513
0.10093608178686514,-15.863081157809702,-161.43675853032144,-675.096659663239
0.10113234803867088,-15.831440997123384,-161.0245234948683,-675.3568293782471
0.10132861429047663,-15.799857675764565,-160.85878089149531,-675.5145652220856
0.1260581620180019,14.655635115750437,-150.58102840582745,633.7517163439784
0.12625442826980765,14.6852375655881,-151.08760570571226,633.4842745211679
0.12645069452161345,14.714945775817029,-151.65307295513747,633.1467008995877
0.1266469607734192,14.744768139258442,-152.24624574368517,632.7529193310515
0.12684322702522494,14.774707123654533,-152.8353429232676,632.3143088727734
0.12703949327703068,14.804757518971392,-153.3755886411942,631.8459739214572
0.12723575952883648,14.834908723808303,-153.86522978468366,631.361354338314
0.12743202578064222,14.86515232268197,-154.31975685824082,630.8683969447233
0.12762829203244797,14.895483030031995,-154.75601548906678,630.3746952794133
0.1278245582842537,14.925898748823284,-155.18327679962164,629.8732194167774
0.12802082453605945,14.956395091069258,-155.57426263070204,629.3247962590444
0.12821709078786525,14.98696332511387,-155.91365413007213,628.7264103551778
0.128413357039671,15.017592217971105,-156.19135043766533,628.0826603506105
0.12860962329147674,15.048269260777163,-156.40456834916222,627.4048538684565
0.12880588954328248,15.078981787984956,-156.54700834916838,626.7165048973359
0.12900215579508828,15.109712620586805,-156.5962673989064,626.0605330184942
0.12919842204689402,15.140448716102279,-156.6118972586761,625.457025459711
0.12939468829869977,15.171189497169058,-156.6501512535611,624.9132117498868
0.1295909545505055,15.201941776802409,-156.73066530031082,624.4030243520469
0.1297872208023113,15.232714525325097,-156.85876325839945,623.8919857379926
0.12998348705411705,15.263515379092956,-157.0079195630718,623.3547003328455
0.1301797533059228,15.294342801201484,-157.1199381862541,622.7784770241549
0.13037601955772854,15.325183983039977,-157.13918839934638,622.1528386246343
0.13057228580953428,15.356016545359575,-157.03814691803996,621.4881721224947
0.13076855206134008,15.386822531632568,-156.86952507377458,620.8595123067964
0.13096481831314583,15.417586904216556,-156.6143245180168,620.2813925194951
0.13116108456495157,15.448297835842904,-156.3373711674865,619.7162803546936
0.1313573508167573,15.478954221838316,-156.05808051048163,619.1514623064725
0.1315536170685631,15.509555531147777,-155.7756984635297,618.5842901627525
0.13174988332036885,15.54010166931784,-155.5014126776579,618.0203615943886
0.1319461495721746,15.570596969619428,-155.25916250869162,617.4723522903712
0.13214241582398034,15.601048684824036,-155.0584653481383,616.9427670903993
0.13233868207578614,15.631463893435415,-154.8810176904906,616.4482299667684
0.13253494832759188,15.66184501170563,-154.7114107809591,616.0024839965072
0.13273121457939763,15.692191517163728,-154.49693215058164,615.5727874882225
0.13292748083120337,15.722475321645152,-154.07012073490415,615.0543097766632
0.13312374708300911,15.75265936637274,-153.49557250361892,614.493564705728
0.1333200133348149,15.782723696259955,-152.86522953539864,613.9518047916001
0.13351627958662066,15.81266569956443,-152.26110124643503,613.4809232912203
0.1337125458384264,15.842500429734168,-151.79261230767958,613.0774246587798
0.13390881209023214,15.872257978246397,-151.45849511145343,612.6990860065996
0.13410507834203794,15.901956030787673,-151.17427341841713,612.3218163620754
0.13430134459384369,15.931597898696666,-150.8767918037772,611.9298404729903
0.13449761084564943,15.961176037525682,-150.5179653905558,611.5104851582628
0.13469387709745517,15.99067467039145,-150.0613923728312,611.051363653299
0.13489014334926097,16.020072489247106,-149.4995575802901,610.5516558944923
0.13508640960106666,16.049358538842775,-148.9339082452025,610.0888150545043
0.13528267585287246,16.078532686851176,-148.35033967995474,609.7005826427172
0.13547894210467826,16.107588171734363,-147.72589207617307,609.3974296533772
0.13567520835648395,16.13651793859915,-147.0717849149941,609.1598405548484
0.13587147460828974,16.1653180048646,-146.4087743814633,608.9588814439034
0.13606774086009543,16.193989680126553,-145.76966242746974,608.7555529843413
0.13626400711190123,16.222541369851353,-145.19014510562982,608.4963749613996
0.13646027336370703,16.250987374388497,-144.69329270806853,608.1286992752287
0.13665653961551272,16.27933634232438,-144.1808973710489,607.7474442434584
0.13685280586731852,16.307579975888334,-143.62137036513167,607.3905273899973
0.13704907211912432,16.33570990873694,-143.02394526290396,607.0636435781114
0.13724533837093,16.363719815967713,-142.40055264720903,606.7728513325105
0.1374416046227358,16.39160608340887,-141.76703107856832,606.5254406438021
0.1376378708745415,16.419366904317865,-141.11613495486347,606.3224207291527
0.1378341371263473,16.446996763088464,-140.43249578885428,606.1251240496866
0.1380304033781531,16.47448818357981,-139.70357491728512,605.918607005937
0.13822666962995878,16.50183246777154,-138.93823210764336,605.7140453594513
0.13842293588176457,16.529027050981153,-138.19040815893842,605.5372825214856
0.13861920213357026,16.55608144574549,-137.5127770130393,605.4014729812113
0.13881546838537606,16.583009885809247,-136.90615089651823,605.2888549720842
0.13901173463718186,16.609825893140393,-136.36056449970818,605.1558201266993
0.13920800088898755,16.636534709164188,-135.79705081142814,604.9796287483034
0.13940426714079335,16.66312283009892,-135.114192868399,604.7364470783577
0.13960053339259915,16.68956399754089,-134.32457472568328,604.4703834626223
0.13979679964440483,16.715848186423457,-133.5135354509182,604.2649785200625
0.13999306589621063,16.741971884932493,-132.69586076135442,604.1232402777006
0.14018933214801632,16.767938138874285,-131.9163185728053,604.0286587773705
0.14038559839982212,16.793758280071025,-131.2118361870397,603.9649914174507
0.14058186465162792,16.819449173205477,-130.59990049844944,603.9207717462893
0.1407781309034336,16.845023665927037,-129.99595404382546,603.8687239747562
0.1409743971552394,16.87047121557808,-129.30729496014283,603.791148312549
0.1411706634070451,16.89577620273433,-128.5456520957027,603.6821733454219
0.1413669296588509,16.920925725345157,-127.72511978344946,603.5349161907588
0.1415631959106567,16.945908700215742,-126.84368942477772,603.3464659521981
0.14175946216246238,16.970711953552833,-125.92849581682913,603.1688152471806
0.14195572841426818,16.995353282108162,-125.20152212944134,603.1475756506998
0.14215199466607398,17.019866320952673,-124.60775991699853,603.2249981176337
0.14234826091787967,17.044269396905495,-124.06990954891323,603.3075724883399
0.14254452716968546,17.068563915019045,-123.46613083479211,603.2913630821544
0.14274079342149115,17.092714730275098,-122.58532174614771,603.164622694159
0.14293705967329695,17.116673057371994,-121.5591358915254,603.0097163764797
0.14313332592510275,17.140439344323816,-120.6577292380618,602.9041729473266
0.14332959217690844,17.164050020366066,-119.97814565316722,602.8798736425179
0.14352585842871424,17.18753590706781,-119.33662772939488,602.906833259397
0.14372212468051992,17.210888783979673,-118.62282308637678,602.9370073098826
0.14391839093232572,17.234094473623664,-117.83645792666819,602.9556580793088
0.14411465718413152,17.25713898739238,-116.98784720225161,602.9526062722255
0.1443109234359372,17.280017389255597,-116.15316199902628,602.9462787897897
0.144507189687743,17.30273478591306,-115.3476255309909,602.9462993316067
0.1447034559395487,17.32529697256229,-114.571327405483,602.9578919818011
0.1448997221913545,17.34770913839201,-113.81301918753367,602.9829016002641
0.1450959884431603,17.36997132528033,-113.0412505518546,603.0144770056867
0.14529225469496598,17.392080350073286,-112.25195494473843,603.0497114832519
0.14548852094677178,17.414032599471717,-111.44332216829866,603.0859676122693
0.14568478719857758,17.435825019143852,-110.62778386205196,603.1235209649765
0.14588105345038327,17.457458154551542,-109.8208571483934,603.1651769133312
0.14607731970218907,17.478933973969838,-109.02474279485082,603.2121410487478
0.14627358595399476,17.500254727048585,-108.24035520194381,603.2654480008885
0.14646985220580055,17.521421272145332,-107.44929011128438,603.3233264411897
0.14666611845760635,17.542431065182583,-106.64318837600443,603.3846327406807
0.14686238470941204,17.563281206792613,-105.82206183936954,603.4492720542216
0.14705865096121784,17.583968814959693,-104.98991356185778,603.5175014683815
0.14725491721302353,17.604494596595394,-104.17691865166553,603.590751715918
0.14745118346482933,17.62486328299502,-103.3890124151036,603.6678738002204
0.14764744971663513,17.64507976126203,-102.62581944995043,603.7472095361068
0.14784371596844081,17.665147646364417,-101.85856139314586,603.8269897056957
0.1480399822202466,17.68505672098668,-101.00928367460837,603.9090302446066
0.1482362484720524,17.704795042939004,-100.1283633556019,603.9968968516921
0.1484325147238581,17.72436186833447,-99.2699365072714,604.0893033854353
0.1486287809756639,17.743765498434396,-98.46689940612873,604.1819932869555
0.1488250472274696,17.763015612311563,-97.69923212382908,604.272691485953
0.14902131347927539,17.78211579642301,-96.93439086167076,604.3620069824153
0.14921757973108118,17.801064004858947,-96.1465643321041,604.4518674694262
0.14941384598288687,17.81985335776872,-95.31144130632944,604.545395955743
0.14961011223469267,17.83847521088013,-94.45184098716881,604.6438534728613
0.14980637848649836,17.856929546392564,-93.60432377559923,604.7453235313259
0.15000264473830416,17.875218741986043,-92.76875940173015,604.8489611179518
0.15019891099010996,17.893345090247546,-91.94502054818209,604.9539269102359
0.15039517724191565,17.911310904317816,-91.13256319210882,605.0594148120608
0.15059144349372144,17.929117550772673,-90.32092937035333,605.1655417117266
0.15078770974552724,17.94676457141749,-89.50564169146223,605.2726563473649
0.15098397599733293,17.96425120448051,-88.68672417994063,605.3808994075339
0.15118024224913873,17.981576757281346,-87.864199072813,605.4904082093852
0.15137650850094442,17.99874050534058,-87.03744183042423,605.6013720186907
0.15157277475275022,18.015741240972787,-86.20297578602666,605.7142959587787
0.15176904100455602,18.032577662998943,-85.36374911067915,605.8291350870372
0.1519653072563617,18.04924924472511,-84.52404693267222,605.9454536424241
0.1521615735081675,18.06575635399501,-83.68816078523669,606.062534780723
0.1523578397599732,18.082100082199684,-82.85967575064406,606.1794898520191
0.152554106011779,18.098281834785652,-82.03687118076984,606.2959485621145
0.1527503722635848,18.11430234172988,-81.21591978852258,606.4120184634719
0.15294663851539048,18.130161592448857,-80.39309870685528,606.5280337456393
0.15314290476719628,18.14585888471725,-79.56469398168865,606.644543247427
0.15333917101900207,18.161392801185684,-78.72894158741835,606.7620796254903
0.15353543727080776,18.176762401649846,-77.89060947615428,606.8802694044831
0.15373170352261356,18.19196725895208,-77.0501671123909,606.9990254782082
0.15392796977441925,18.20700695875646,-76.20759941676707,607.1184815759382
0.15412423602622505,18.221881081144886,-75.36287351785268,607.2385348855678
0.15432050227803085,18.23658929090053,-74.51824109936524,607.3588217488033
0.15451676852983653,18.251132462473137,-73.68161471115391,607.4783253639016
0.15471303478164233,18.265512281086277,-72.8536086630852,607.5967888162752
0.15490930103344802,18.279730431636214,-72.03415467182447,607.7140297267665
0.15510556728525382,18.2937885856876,-71.22318494111948,607.8298669978192
0.15530183353705962,18.307687908992605,-70.40909833575556,607.9455116532082
0.1554980997888653,18.321423861393907,-69.5582088978004,608.065276754791
0.1556943660406711,18.334990308689562,-68.68502320790165,608.1879634989612
0.1558906322924769,18.348384721518382,-67.80804235274071,608.3115239837769
0.1560868985442826,18.361608027898416,-66.94409023844301,608.4337557149765
0.1562831647960884,18.374664202876783,-66.10630665643883,608.552632834471
0.15647943104789408,18.387558364196604,-65.29078217990137,608.6681767926204
0.15667569729969988,18.4002935074023,-64.48373286635987,608.7818426765398
0.15687196355150568,18.41287008710193,-63.67306682010798,608.8950753068019
0.15706822980331137,18.42528629224427,-62.847616701300495,609.0093636910141
0.15726449605511716,18.437538132439396,-61.996352387130315,609.12632541575
0.15746076230692285,18.449620698812993,-61.128920771545296,609.2450795885891
0.15765702855872865,18.461533656985015,-60.268080127455235,609.3627810504875
0.15785329481053445,18.47327831367402,-59.413880634938494,609.4792707348527
0.15804956106234014,18.484855967706416,-58.566275349053726,609.5944016152366
0.15824582731414594,18.496267908701753,-57.7252173953497,609.7080267438768
0.15844209356595174,18.507515412721148,-56.89039367000613,609.8200322028459
0.15863835981775742,18.518599222292565,-56.05593814054347,609.931030945829
0.15883462606956322,18.529519058689324,-55.21946837805514,610.0413044365708
0.1590308923213689,18.540274526893608,-54.380987513922406,610.1508533935526
0.1592271585731747,18.550865232499294,-53.54049865113228,610.2596784105236
0.1594234248249805,18.561290781706724,-52.69800486800277,610.3677799834679
0.1596196910767862,18.57155076932085,-51.8532048107713,610.4751912066279
0.159815957328592,18.581644633999865,-51.00523033799069,610.5819492636692
0.16001222358039768,18.591571846432775,-50.15521095411316,610.6878155297101
0.16020848983220348,18.601332143977825,-49.304574516123566,610.7925404667706
0.16040475608400928,18.610925551329927,-48.45484249284479,610.8958849938974
0.16060102233581497,18.620352390358022,-47.60763687563936,610.9976127826836
0.16079728858762077,18.629613341822928,-46.764073050646765,611.0975547598125
0.16099355483942657,18.638709000324535,-45.92314100276485,611.195811844311
0.16118982109123225,18.647639752536517,-45.08343782615,611.2925166209629
0.16138608734303805,18.656405697508394,-44.243461420000116,611.3877984443346
0.16158235359484374,18.66500662663377,-43.40162582364001,611.481788371033
0.16177861984664954,18.673442016862527,-42.556299458765196,611.5746182207226
0.16197488609845534,18.681711194547685,-41.70837980850166,611.6661617843454
0.16217115235026103,18.689813828394033,-40.8591871850676,611.7563658886509
0.16236741860206683,18.697749673993844,-40.008777196786234,611.8453488283774
0.16256368485387251,18.705518497802196,-39.15720505175048,611.9332287180414
0.1627599511056783,18.7131200770545,-38.304525514964794,612.0201232846266
0.1629562173574841,18.72055420695763,-37.451122072937665,612.106108409828
0.1631524836092898,18.727821131295247,-36.6014059125621,612.1906102622343
0.1633487498610956,18.734921770960078,-35.75661423875192,612.2731438285379
0.1635450161129014,18.741857076009925,-34.91658039201305,612.3533660877448
0.16374128236470709,18.748627963973945,-34.0811396806931,612.430937333135
0.16393754861651288,18.755235320243408,-33.25012942469817,612.5055214497233
0.16413381486831857,18.76167983518917,-32.41886374662654,612.5773647971544
0.16433008112012437,18.767959382615533,-31.568225922279986,612.6493434071763
0.16452634737193017,18.774070456787786,-30.70332401697081,612.7220445304497
0.16472261362373586,18.78001105524226,-29.832476833309872,612.7951679903358
0.16491887987554166,18.785780799037692,-28.963612809172357,612.8679195490606
0.16511514612734735,18.791380822897885,-28.10401685207939,612.9390917725865
0.16531141237915314,18.79681354629362,-27.259319810286524,613.0072701506679
0.16550767863095894,18.802081781955742,-26.426685928275642,613.0719303743922
0.16570394488276463,18.807187220248096,-25.599318330026257,613.1333489296408
0.16590021113457043,18.812130273835624,-24.770995470668254,613.1920389263473
0.16609647738637623,18.816910199333776,-23.935893482222788,613.2485501812765
0.16629274363818192,18.821525093732536,-23.088478010429462,613.3039342152542
0.16648900988998772,18.825972186743208,-22.227658303812674,613.3591593169126
0.1666852761417934,18.830250290050405,-21.367739368670165,613.4133190160651
0.1668815423935992,18.834359876870188,-20.510243510944115,613.4659944945346
0.167077808645405,18.838301380999486,-19.65498419391815,613.5168942046917
0.1672740748972107,18.8420752258407,-18.801776083364405,613.5657227367781
0.1674703411490165,18.84568181229298,-17.95043453456465,613.6121815266634
0.16766660740082218,18.849121475413032,-17.100914402952935,613.6559741950944
0.16786287365262798,18.85239464973836,-16.25402232060483,613.6970105328969
0.16805913990443377,18.855501896479872,-15.410024027566745,613.735490872306
0.16825540615623946,18.858443786096817,-14.569046412852991,613.7716370475779
0.16845167240804526,18.861220925510835,-13.731216605503679,613.8056716706716
0.16864793865985095,18.86383394620213,-12.89666152544769,613.8378187493922
0.16884420491165675,18.86628344914058,-12.06313977491509,613.8683500956753
0.16904047116346255,18.868567952232794,-11.213675658607464,613.8974960661518
0.16923673741526823,18.87068426262942,-10.350296776188035,613.9246343936402
0.16943300366707403,18.87263031865799,-9.479888489692843,613.9492490762461
0.16962926991887983,18.87440542965609,-8.609408003116311,613.9710899536344
0.16982553617068552,18.8760102306536,-7.745631853521022,613.9901671410607
0.17002180242249132,18.877446688610636,-6.894794495918543,614.006724840827
0.170218068674297,18.87871756457639,-6.0575299463482395,614.0211528047398
0.1704143349261028,18.879824970715728,-5.227986540316461,614.0337315077354
0.1706106011779086,18.880769840501785,-4.400304747694285,614.0445458413901
0.1708068674297143,18.881551987447747,-3.5688621183389557,614.0535040794658
0.1710031336815201,18.882170133782523,-2.7280991951439546,614.0603487230061
0.17119939993332578,18.88262187450857,-1.8723512880335846,614.0646585081444
0.17139566618513158,18.88290446933872,-1.0079145133880196,614.0661899747495
0.17159193243693738,18.883017716398985,-0.1465932095608089,614.0651919986283
0.17178819868874307,18.88296222556594,0.7115418563479068,614.0618076022911
0.17198446494054886,18.882738626230033,1.566433730151175,614.056179460921
0.17218073119235466,18.882347558614295,2.41802572292109,614.0484510984877
0.17237699744416035,18.88178969323153,3.2662609929236552,614.0387667090426
0.17257326369596615,18.881065658638935,4.111548718295474,614.0272488753026
0.17276952994777184,18.88017579367844,4.95626110590505,614.0137939518979
0.17296579619957764,18.879120174724985,5.800801499210589,613.9982276263064
0.17316206245138344,18.87789880551346,6.645244187818026,613.9803835331383
0.17335832870318912,18.87651169532081,7.489662978665983,613.9600933157135
0.17355459495499492,18.874958866624805,8.334131178730907,613.9371859276124
0.1737508612068006,18.873240278461843,9.178687972733417,613.9114923433092
0.1739471274586064,18.871356012446878,10.022452335924086,613.8831006010865
0.1741433937104122,18.869305953608883,10.869018843300882,613.852395161478
0.1743396599622179,18.86708910593941,11.722575396042034,613.8197247723109
0.1745359262140237,18.86470390578786,12.58449212914203,613.7854435937178
0.1747321924658295,18.862148905340064,13.452010471194093,613.7499316868763
0.17492845871763518,18.859423707595504,14.316966482816508,613.7136238751359
0.17512472496944098,18.856529889118324,15.170253848775431,613.6766793907749
0.17532099122124667,18.85346951039457,16.01381996429602,613.6383585970725
0.17551725747305247,18.850244709971545,16.845879926276595,613.598334568353
0.17571352372485827,18.846857502246884,17.669936409611594,613.5560811437831
0.17590978997666396,18.84330868337052,18.49414227357949,613.5109057047421
0.17610605622846975,18.83959717176873,19.33011993325038,613.4619993303515
0.17630232248027544,18.835719303161078,20.191456632629667,613.4085424637187
0.17649858873208124,18.83167085499169,21.062243190840796,613.3527091703417
0.17669485498388704,18.827452058460096,21.927361281042053,613.2959159231596
0.17689112123569273,18.8230640501373,22.786465953440967,613.2379029382266
0.17708738748749853,18.818508045923164,23.639219395187645,613.1784193587238
0.17728365373930433,18.813785324597646,24.485295224644112,613.1172315876657
0.17747991999111,18.80889722517608,25.324383284069462,613.0541307838002
0.1776761862429158,18.803845130590517,26.156931086726914,612.9888367717253
0.1778724524947215,18.79862962116007,26.991041107171085,612.9201980655689
0.1780687187465273,18.793250002283923,27.829334903127595,612.8481701420715
0.1782649849983331,18.78770541056835,28.67220424310564,612.7730393293723
0.17846125125013879,18.781994905221634,29.520023703642636,612.6950701450492
0.17865751750194458,18.77611749464372,30.37314789726775,612.6144986751434
0.17885378375375027,18.77007209282948,31.231906112617388,612.5315297407261
0.17905005000555607,18.76385762285931,32.09464347222426,612.4466802506201
0.17924631625736187,18.757474715397013,32.94654711808125,612.3625099779717
0.17944258250916756,18.750925769273405,33.787162155959514,612.2794507087266
0.17963884876097336,18.744212684398057,34.619710920948165,612.196545870305
0.17983511501277916,18.737336707182354,35.447692260566086,612.1127783874228
0.18003138126458484,18.730298356893073,36.27502142005036,612.0272958860613
0.18022764751639064,18.723097337124056,37.106117408754656,611.9393862056298
0.18042391376819633,18.715732422294455,37.946107034612105,611.8484430542362
0.18062018002000213,18.708201415923206,38.798473573790275,611.7544449287312
0.18081644627180793,18.700502146476747,39.66019418345826,611.658724155727
0.18101271252361362,18.692633191644518,40.52671864980869,611.5626634195661
0.18120897877541942,18.68459412210822,41.392757824887,611.4674735105347
0.1814052450272251,18.676385605994927,42.25235588071786,611.3741504557173
0.1816015112790309,18.66800954054285,43.09900421300273,611.283436300995
0.1817977775308367,18.659469008501507,43.9297228690123,611.1949005767456
0.1819940437826424,18.65076562223822,44.76028738278323,611.1042630513057
0.1821903100344482,18.64189896467295,45.59355815917415,611.0110966528221
0.182386576286254,18.632868470143737,46.42987918412241,610.9156029357307
0.18258284253805968,18.623673505014782,47.26959312608453,610.8179781409997
0.18277910878986547,18.614313368083153,48.113039708971115,610.7184106334516
0.18297537504167116,18.604787291311272,48.96055401839768,610.6170782627644
0.18317164129347696,18.59509452738095,49.81110751041254,610.5144509089987
0.18336790754528276,18.58523485019415,50.66134874235042,610.4112953301901
0.18356417379708845,18.575208376800568,51.51060428569473,610.3063251027777
0.18376044004889425,18.565015389903046,52.35806932684807,610.197126598552
0.18395670630069993,18.554656239719932,53.2037725964312,610.0840859048026
0.18415297255250573,18.544131294334353,54.047765733681615,609.967660105842
0.18434923880431153,18.5334408593622,54.89009404289277,609.8482797687914
0.18454550505611722,18.522585375403242,55.72878926137231,609.726925563344
0.18474177130792302,18.511565827096515,56.5623871139396,609.6046916851909
0.18493803755972882,18.500382994158905,57.39301594321469,609.4817215764231
0.1851343038115345,18.489037263388802,58.222691855729266,609.3580571881772
0.1853305700633403,18.47752863516141,59.0533058745263,609.2336410738002
0.185526836315146,18.465856743822222,59.88662990732426,609.1083068636285
0.1857231025669518,18.4540208989293,60.724312720920295,608.9817661414656
0.1859193688187576,18.442020186844136,61.56633904223632,608.8540424258431
0.18611563507056328,18.42985396630342,62.41062338434402,608.7256920766013
0.18631190132236908,18.417521964268172,63.2554099366825,608.5972334453083
0.18650816757417477,18.40502424978612,64.09907118975923,608.469221651685
0.18670443382598056,18.39236115741108,64.94013450186999,608.3422557394329
0.18690070007778636,18.379533373185403,65.77730566288021,608.2169828724336
0.18709696632959205,18.366541749481566,66.60973220750563,608.0940314464211
0.18729323258139785,18.35338687604913,67.44184717414396,607.9722191486474
0.18748949883320365,18.340068521577308,68.27556222005049,607.8508614817054
0.18768576508500934,18.32658641706328,69.11068823008449,607.7296421692339
0.18788203133681514,18.312940274419397,69.94703121887135,607.6082250533079
0.18807829758862082,18.299129855155066,70.78441404981378,607.4863225027202
0.18827456384042662,18.2851550152917,71.62267758755092,607.3636907370736
0.18847083009223242,18.27101558137024,72.46149239958476,607.2402030663702
0.1886670963440381,18.256711636768358,73.29878807402112,607.1164752167654
0.1888633625958439,18.242243558285697,74.13405755697708,606.9926815963817
0.1890596288476496,18.227611739084963,74.96735214640591,606.8688407001857
0.1892558950994554,18.21281656092613,75.79873556373593,606.7450057730267
0.1894521613512612,18.197858391415064,76.62828346550934,606.6212634041874
0.18964842760306688,18.182737581559763,77.45608298095158,606.4977321792269
0.18984469385487268,18.167454467960635,78.2826674740913,606.3743966179791
0.19004096010667848,18.15200894785771,79.11123046566091,606.2502740424914
0.19023722635848417,18.13640060809857,79.9416892444906,606.1256505480536
0.19043349261028997,18.120629160987452,80.77316854363318,606.0011476918206
0.19062975886209566,18.10469448804099,81.6047905012386,605.8774358979906
0.19082602511390145,18.08859667652672,82.43568882343935,605.7552466267448
0.19102229136570725,18.072335915128097,83.26502703932519,605.6353904600868
0.19121855761751294,18.055912613072465,84.09183486684984,605.5182053391682
0.19141482386931874,18.03932730650081,84.91584878464822,605.4035365192372
0.19161109012112443,18.022580498635552,85.73805522685771,605.2910450931519
0.19180735637293023,18.005672398121195,86.55951177236835,605.1803391230616
0.19200362262473603,17.988603059332807,87.38127445422424,605.0710104380112
0.1921998888765417,17.971372321945157,88.20441415200855,604.9626457873319
0.1923961551283475,17.953979807575077,89.03003204816841,604.8548353664955
0.1925924213801532,17.936424914453482,89.85869328864419,604.7473985242646
0.192788687631959,17.918707438310264,90.68626693759686,604.6418683243705
0.1929849538837648,17.900827752392892,91.51162925420698,604.5385321505835
0.19318122013557049,17.88278630038316,92.334685019218,604.4372795563881
0.19337748638737629,17.86458354448899,93.15533806422914,604.337999769492
0.19357375263918208,17.846219965630965,93.97349135737667,604.2405817392093
0.19377001889098777,17.82769606361209,94.78904708494031,604.1449141822382
0.19396628514279357,17.809012353994014,95.60209986732474,604.0508136112608
0.19416255139459926,17.79016912906621,96.41496090806663,603.9573314864507
0.19435881764640506,17.771166309512914,97.22843130152745,603.8642164422685
0.19455508389821086,17.75200376219244,98.04264539007072,603.7714940167859
0.19475135015001654,17.732681326703002,98.85774437377403,603.6792006668244
0.19494761640182234,17.713198814102032,99.67387572138634,603.5873829985726
0.19514388265362803,17.693556005737463,100.49119261533355,603.4960970367438
0.19534014890543383,17.67375267814442,101.30936007255694,603.4055918210684
0.19553641515723963,17.653789396732282,102.11961327586963,603.3195636694246
0.19573268140904532,17.633668012646513,102.9206934323707,603.2394173399331
0.19592894766085112,17.61339010553365,103.71510718244036,603.1641397327421
0.19612521391265691,17.592956722140833,104.50550218806147,603.0928437395642
0.1963214801644626,17.572368378388415,105.29463937120445,603.0248356596111
0.1965177464162684,17.55162505247965,106.0853340311929,602.9596155827971
0.1967140126680741,17.530726154676856,106.88041051841543,602.8968612682725
0.1969102789198799,17.5096705614144,107.68215300150828,602.8365723612428
0.1971065451716857,17.48845710189998,108.48867983593064,602.7802017521062
0.19730281142349138,17.46708510778695,109.29704566248125,602.7292829395548
0.19749907767529717,17.445554532048053,110.10421489505993,602.6850699280935
0.19769534392710286,17.423865920695906,110.90708762098429,602.6485620492992
0.19789161017890866,17.402020380949484,111.70252678572675,602.6205354009533
0.19808787643071446,17.38001970527686,112.48831235163382,602.601228036408
0.19828414268252015,17.35786515563521,113.27184678118917,602.587364511799
0.19848040893432595,17.33555681783464,114.05544554213327,602.5779399635915
0.19867667518613175,17.313094678491062,114.83912857196819,602.572845277412
0.19887294143793743,17.290478720899873,115.6229190878854,602.571967320645
0.19906920768974323,17.267708924357823,116.40684445847077,602.5751894870868
0.19926547394154892,17.244785239909934,117.19084130906089,602.5821648555573
0.19946174019335472,17.22170784533607,117.97259562433788,602.5888414532478
0.19965800644516052,17.198477535764287,118.7491749043018,602.5956606106248
0.1998542726969662,17.175095265570945,119.52077750829322,602.6039703578068
0.200050538948772,17.151562015659675,120.28789171047734,602.6149266403116
0.2002468052005777,17.127878618406232,121.05096851845627,602.6296219816627
0.2004430714523835,17.10404581721689,121.81041715446348,602.6490796449345
0.2006393377041893,17.080064283685267,122.56659969632649,602.6742473062876
0.20083560395599498,17.055934677076554,123.31922584562393,602.7062159166692
0.20103187020780078,17.031657749591915,124.06773807625838,602.7460886534982
0.20122813645960658,17.007234245537322,124.81317561584208,602.7942935282449
0.20142440271141226,16.982664657971416,125.55656303670173,602.8511798151335
0.20162066896321806,16.957949286175996,126.29883527880212,602.9170114825957
0.20181693521502375,16.933088276234127,127.04080576960304,602.9919300560603
0.20201320146682955,16.908081617290673,127.7831255830956,603.0759058978915
0.20220946771863535,16.882929224543897,128.52569232965726,603.1688205635517
0.20240573397044104,16.857631240499703,129.26644632061138,603.269400964961
0.20260200022224684,16.832188205629983,130.00320760062314,603.3763183426227
0.20279826647405252,16.806601113980275,130.73427980931626,603.4890512907448
0.20299453272585832,16.78087121835788,131.45821118497744,603.6073392901228
0.20319079897766412,16.755000035097616,132.1738211271636,603.7312065364688
0.2033870652294698,16.72898929229995,132.88052211695782,603.8608660973512
0.2035833314812756,16.702840548488872,133.5803797202187,603.9959910776774
0.2037795977330814,16.676555050782543,134.2741325100571,604.1370586530865
0.2039758639848871,16.650133962152246,134.9621597437573,604.2849575464647
0.2041721302366929,16.623578362743576,135.6449735270099,604.4408007019441
0.20436839648849858,16.596889226285963,136.323213331504,604.6059175887403
0.20456466274030438,16.570067314827156,136.99764273829913,604.7818510620446
0.20476092899211018,16.543113390719263,137.6688589200164,604.9704257385888
0.20495719524391587,16.51602801678602,138.33710608729322,605.1731951283981
0.20515346149572167,16.48881187015587,139.00091054204822,605.3876764932115
0.20534972774752736,16.46146597705785,139.65934735730002,605.6128741431987
0.20554599399933315,16.433991435471913,140.31182605451366,605.84846360343
0.20574226025113895,16.406389461603787,140.9577884867903,606.0941417267761
0.20593852650294464,16.37866137786778,141.59656132223398,606.349676822012
0.20613479275475044,16.350808756201236,142.22692996332862,606.6150415196819
0.20633105900655624,16.322833251453126,142.84862709613074,606.8897682717011
0.20652732525836193,16.294736617639384,143.46121455294733,607.1733019385036
0.20672359151016773,16.26652070215206,144.0640069622882,607.465162231224
0.2069198577619734,16.23818750579828,144.65619872869078,607.7650332222772
0.2071161240137792,16.20973918892777,145.23700366449333,608.0728450806535
0.207312390265585,16.181177944517795,145.80703581557788,608.3884893899079
0.2075086565173907,16.15250587677283,146.36653326932225,608.7124002802639
0.2077049227691965,16.123725049563237,146.91514229638113,609.0453526373881
0.2079011890210022,16.09483763939504,147.45258330904102,609.3881791474189
0.20809745527280799,16.06584582568207,147.97888227208384,609.7425393418337
0.20829372152461378,16.03675189748615,148.49338292118102,610.1088668919167
0.20848998777641947,16.00755815895414,148.99573360328253,610.48675082771
0.20868625402822527,15.978267034655628,149.48568170238917,610.8758276644581
0.20888252028003107,15.948881025124788,149.9625317787084,611.2758916903932
0.20907878653183676,15.919402770233967,150.42556614511776,611.6867245613033
0.20927505278364256,15.889835052742578,150.8740535788466,612.1081040315104
0.20947131903544824,15.86018080006604,151.30725984979404,612.5398128430791
0.20966758528725404,15.830443045847458,151.72498254639615,612.9814344124434
0.20986385153905984,15.80062486435166,152.1266281673109,613.4324720815746
0.21006011779086553,15.77072953569303,152.51089872291942,613.8924759153388
0.21025638404267133,15.740760613338734,152.87630815888343,614.3608730527724
0.21045265029447702,15.710721964184595,153.22115007884847,614.8369410861719
0.21064891654628282,15.680617804310769,153.54346313061632,615.3197803934372
0.21084518279808862,15.65045278693864,153.84111910452438,615.8085752472762
0.2110414490498943,15.620231580646621,154.11694768149437,616.3081293647188
0.2112377153017001,15.589958036235133,154.37497330977453,616.8218777970593
0.2114339815535059,15.55963536707602,154.61770584023375,617.3497550533348
0.2116302478053116,15.529266451834124,154.8468107873415,617.8910292081755
0.2118265140571174,15.49885384432597,155.06267554782823,618.4442646712162
0.21202278030892308,15.46840063304382,155.2577800194332,619.009228919906
0.21221904656072887,15.437912217865373,155.42065076080866,619.5855133933628
0.21241531281253467,15.407395288057934,155.54820270983805,620.1701333307119
0.21261157906434036,15.376856971291991,155.63808226181132,620.7604639762822
0.21280784531614616,15.34630484991692,155.68835979272342,621.3544187585974
0.21300411156795185,15.315746938996849,155.69723686616135,621.9505424589114
0.21320037781975765,15.285191329138188,155.66719857745662,622.5467554519681
0.21339664407156345,15.254643476867923,155.62047421626187,623.1358715019512
0.21359291032336913,15.224106118358833,155.56018262942746,623.7166497956599
0.21378917657517493,15.193581959654752,155.48582229454044,624.2887106439773
0.21398544282698073,15.163073832760277,155.3965962125953,624.8514430954629
0.21418170907878642,15.132584801805772,155.29135104201595,625.4039307419889
0.21437797533059222,15.102118101871536,155.16817718152805,625.9453481056555
0.2145742415823979,15.071680135187533,154.98841239813603,626.4846426264617
0.2147705078342037,15.041285517063093,154.7259924705499,627.0261830247772
0.2149667740860095,15.010950728113777,154.3783801688736,627.5680316881601
0.2151630403378152,14.980692687290686,153.9436286120306,628.1082270411534
0.215359306589621,14.95052866004703,153.42012254930484,628.6444348231762
0.21555557284142668,14.92047622056309,152.80628945448987,629.1735712298187
0.21575183909323248,14.890550059205301,152.16299347413283,629.6759249635011
0.21594810534503828,14.860739799785165,151.63031673047678,630.1161174032853
0.21614437159684396,14.831022370740037,151.21781511322988,630.4946672223075
0.21634063784864976,14.801373703403753,150.9305165932258,630.8126757750697
0.21653690410045545,14.771768678874874,150.774217303289,631.0707670615507
0.21673317035226125,14.742180901415596,150.75584856376312,631.269379151817
0.2414627180797866,-13.815816700845064,141.98300569136694,-596.7816382241101
0.24165898433159227,-13.843718645945204,142.35076907859354,-596.5687104064953
0.24185525058339807,-13.871696670908547,142.75913714906912,-596.272537806298
0.24205151683520376,-13.899759319123591,143.21412329628825,-595.9116278258194
0.24224778308700956,-13.927916231870547,143.72045553936957,-595.5012687750962
0.24244404933881536,-13.956177761268288,144.27990493741137,-595.0527951433453
0.24264031559062105,-13.984551989161226,144.85171527477561,-594.5835366512432
0.24283658184242685,-14.013032854602717,145.3650267862479,-594.1138805966857
0.24303284809423253,-14.04160860127273,145.818855763827,-593.6421696594992
0.24322911434603833,-14.070267538945332,146.21247664049207,-593.1651752236503
0.24342538059784413,-14.098997786078064,146.54555700079484,-592.6797582552316
0.24362164684964982,-14.127787549058553,146.81934742930963,-592.1838102268335
0.24381791310145562,-14.156625860788234,147.04300484326708,-591.6697280411163
0.24401417935326142,-14.185504194860863,147.2284886630202,-591.1253731035099
0.2442104456050671,-14.214415869032232,147.38415941323737,-590.5593516248688
0.2444067118568729,-14.243355772587813,147.51658453292836,-589.9791770135164
0.2446029781086786,-14.27231972711655,147.6304683565462,-589.3904615904983
0.2447992443604844,-14.301304538436485,147.72903961258473,-588.797244441608
0.2449955106122902,-14.33030662679833,147.80128309932803,-588.2065061303873
0.24519177686409588,-14.359318140297582,147.82537470711802,-587.62810322631
0.24538804311590168,-14.388330258108,147.8091795070062,-587.0617088470678
0.24558430936770737,-14.417335855276372,147.75987766822553,-586.5059766333519
0.24578057561951316,-14.446329064959047,147.68384530723745,-585.9587911672442
0.24597684187131896,-14.475305250545734,147.5876497254247,-585.4171695580378
0.24617310812312465,-14.504261242423556,147.4797088935379,-584.8770009264208
0.24636937437493045,-14.533195266694403,147.36283796372507,-584.3358458643247
0.24656564062673625,-14.562104771696827,147.2280757362252,-583.7935927227694
0.24676190687854194,-14.590985268204042,147.0657344369766,-583.2529888178044
0.24695817313034774,-14.619830454022043,146.8667324281284,-582.7193821635327
0.24715443938215342,-14.648632247889905,146.62210424425493,-582.1983902080032
0.24735070563395922,-14.677381947286625,146.34147516276852,-581.6896839916237
0.24754697188576502,-14.706075080929693,146.04620498340674,-581.188977970059
0.2477432381375707,-14.734709037113939,145.738798772169,-580.6971477092955
0.2479395043893765,-14.763281624575308,145.42110410679868,-580.2146593808966
0.2481357706411822,-14.791790960580304,145.09442251936443,-579.7415771015355
0.248332036892988,-14.820235363315279,144.75926954273407,-579.2776877560789
0.2485283031447938,-14.848612549890914,144.40767343703948,-578.8249448829773
0.24872456939659948,-14.87691873860736,144.03578495430412,-578.3834372887909
0.24892083564840528,-14.905150001156986,143.64439168002156,-577.9528058125466
0.24911710190021108,-14.933302643943863,143.23484844219956,-577.5333618695504
0.24931336815201677,-14.961373236666853,142.80851190888765,-577.1254158000867
0.24950963440382257,-14.989358625575369,142.36711588298613,-576.72915696306
0.24970590065562825,-15.01725634258923,141.91585980476873,-576.3437293832881
0.24990216690743405,-15.045064661246158,141.45616265373988,-575.969602789544
0.25009843315923985,-15.07278194747455,140.98825334187072,-575.6073101857023
0.25029469941104554,-15.100406607638492,140.51217710337858,-575.2568979348703
0.25049096566285134,-15.127936996321484,140.02750233357094,-574.9178487873583
0.250687231914657,-15.15537130112902,139.53275700078353,-574.5891087067007
0.2508834981664628,-15.182707106339665,139.02268492562632,-574.2691189777701
0.2510797644182686,-15.209941097981492,138.49520181537503,-573.954236709111
0.2512760306700743,-15.237069951594481,137.9520217201818,-573.6443191503344
0.2514722969218801,-15.264090844310536,137.3953101669649,-573.3400177002618
0.2516685631736859,-15.291001332584557,136.82728165936612,-573.0423971237936
0.2518648294254916,-15.317799380784425,136.24972026335422,-572.7527543910735
0.2520610956772974,-15.344483222021209,135.66352659137254,-572.4728362457528
0.2522573619291031,-15.371051335679553,135.07120476050858,-572.2044373968054
0.2524536281809089,-15.397502854765095,134.4759918866452,-571.9494277276035
0.2526498944327147,-15.42383756636573,133.88149400867718,-571.7098488820626
0.25284616068452037,-15.450055995075605,133.2916881210594,-571.4879036752986
0.25304242693632617,-15.476159168390623,132.70582013982363,-571.2801629764532
0.25323869318813186,-15.502146930947431,132.11390513561093,-571.0793339913139
0.25343495943993766,-15.528017287664571,131.50832507253492,-570.8809473754444
0.25363122569174346,-15.553767008884344,130.8842527050915,-570.6818000482691
0.25382749194354914,-15.579392202518646,130.23890680474847,-570.4808331583122
0.25402375819535494,-15.604888596819196,129.57201058789948,-570.2794404175763
0.25422002444716074,-15.630252177629906,128.8861530622812,-570.0816497254029
0.25441629069896643,-15.655480331859268,128.19660650627583,-569.8906189753576
0.25461255695077223,-15.680574512416158,127.52231790863306,-569.7130518387469
0.2548088232025779,-15.705538423832335,126.86928103818116,-569.5603126402766
0.2550050894543837,-15.730375865369448,126.23198070759639,-569.432927888413
0.2552013557061895,-15.755088922798194,125.59992987026344,-569.3267842960101
0.2553976219579952,-15.779677565711065,124.96255054136341,-569.2361980707285
0.255593888209801,-15.804139840317765,124.31024519861252,-569.1553619340807
0.2557901544616067,-15.828471884758226,123.63578126515272,-569.0798900462075
0.2559864207134125,-15.852669815072653,122.94466992772865,-569.0034528096232
0.2561826869652183,-15.876730994615047,122.24305646577209,-568.9222087651774
0.256378953217024,-15.900653852753916,121.53629066822269,-568.8347080261776
0.2565752194688298,-15.92443788809473,120.82897313239636,-568.7413287120758
0.2567714857206356,-15.948083428026795,120.12611863745035,-568.645760324886
0.25696775197244126,-15.971591423175967,119.42551336390387,-568.5592850181456
0.25716401822424706,-15.994961631096764,118.72186711811807,-568.484076753892
0.25736028447605275,-16.01819337557248,118.01456126088235,-568.4192647444238
0.25755655072785855,-16.041285896878904,117.30297961423437,-568.3639741468987
0.25775281697966435,-16.064238288700096,116.58651482656848,-568.3173332168333
0.25794908323147003,-16.08704953493811,115.86457448386969,-568.278476276613
0.25814534948327583,-16.10971853294091,115.13734590759756,-568.246178482972
0.2583416157350815,-16.1322446721694,114.40936173837254,-568.2171171606586
0.2585378819868873,-16.154627897176177,113.68096749464388,-568.1900039833507
0.2587341482386931,-16.176868072142987,112.95153446937007,-568.1640046959121
0.2589304144904988,-16.198964943358074,112.22040571783714,-568.1382724014835
0.2591266807423046,-16.220918075757652,111.48704845384331,-568.1122390898176
0.2593229469941104,-16.24272724780759,110.75382060746625,-568.0906216760154
0.2595192132459161,-16.26439254427874,110.01984358073231,-568.0765472768861
0.2597154794977219,-16.285913160176786,109.27932919293666,-568.0735945964952
0.2599117457495276,-16.307287886575832,108.53353689404753,-568.0821158588694
0.2601080120013334,-16.328515905936126,107.78477766923808,-568.102136455241
0.2603042782531392,-16.349596903313266,107.03584731698251,-568.1334549220655
0.26050054450494486,-16.370531148568684,106.28991846258705,-568.1754815900863
0.26069681075675066,-16.39131956598303,105.5503298495878,-568.227102699786
0.26089307700855635,-16.411963697111677,104.81990359177149,-568.2867605525665
0.26108934326036215,-16.43246535104939,104.09793540568882,-568.3537947334783
0.26128560951216795,-16.452825813348397,103.37917976541638,-568.4252522620181
0.26148187576397364,-16.473043723415227,102.64264673577522,-568.4782244481238
0.26167814201577944,-16.493115039096235,101.8856089188481,-568.5136094147292
0.2618744082675851,-16.513036066264867,101.11203709586181,-568.5389907873482
0.2620706745193909,-16.53280405569202,100.32704378416814,-568.5616518102239
0.2622669407711967,-16.552417356349537,99.53729205100994,-568.5872069775091
0.2624632070230024,-16.571875953767787,98.75142526661713,-568.6178875011459
0.2626594732748082,-16.591180916162447,97.97195708617319,-568.657148304266
0.262855739526614,-16.610333632114024,97.20013499931574,-568.7077478728165
0.2630520057784197,-16.62933566751084,96.43653476743306,-568.7716308028273
0.2632482720302255,-16.648188608245018,95.68043691998194,-568.8489988265756
0.2634445382820312,-16.666893641678673,94.92857339499173,-568.936433306837
0.263640804533837,-16.685451252047468,94.17796570853713,-569.03046386071
0.2638370707856428,-16.703861481293377,93.42651283143425,-569.1282185581723
0.26403333703744847,-16.7221240221759,92.67263227834609,-569.2273184121377
0.26422960328925427,-16.74023826075419,91.91509080271543,-569.325809958215
0.26442586954105995,-16.758203384875156,91.15298796765111,-569.4221244662281
0.26462213579286575,-16.77601843806228,90.38575483712509,-569.5150550239698
0.26481840204467155,-16.793682382588678,89.61316333385635,-569.60374561323
0.26501466829647724,-16.81119413724562,88.83458441267139,-569.6880890746127
0.26521093454828304,-16.82855247078109,88.05084641235948,-569.7711280214629
0.26540720080008884,-16.8457569632633,87.26710773747592,-569.8584024838042
0.2656034670518945,-16.862807676514535,86.48383290259433,-569.9494337163393
0.2657997333037003,-16.879704724916852,85.70126742638087,-570.0434536651267
0.265995999555506,-16.896448274207373,84.91969006255631,-570.1397098038931
0.2661922658073118,-16.9130385532996,84.13944144819102,-570.2374806126202
0.2663885320591176,-16.929475844885772,83.36073288724982,-570.3362124630492
0.2665847983109233,-16.94576040348442,82.58289416621113,-570.4359950027058
0.2667810645627291,-16.961892332943563,81.8053192305867,-570.5370217562029
0.2669773308145348,-16.97787163136067,81.02745968337102,-570.6395315023065
0.2671735970663406,-16.99369819069919,80.24877485127375,-570.7438138099405
0.2673698633181464,-17.00937180729893,79.46887859296044,-570.8504479248111
0.26756612956995207,-17.024892192443676,78.68719605770808,-570.9598734573547
0.26776239582175787,-17.04025893254379,77.90333314848174,-571.0721911035932
0.26795866207356367,-17.05547180739706,77.11961047747926,-571.1859647106421
0.26815492832536936,-17.070530924019092,76.33647294614663,-571.3007932569413
0.26835119457717516,-17.08543638368774,75.55378691645761,-571.4166044576759
0.26854746082898084,-17.100188262355523,74.77142473706616,-571.5333291215688
0.26874372708078664,-17.11478661160696,73.98926251793942,-571.6509002490723
0.26893999333259244,-17.12923145918177,73.20717793190005,-571.7692521422634
0.26913625958439813,-17.14352280897267,72.42504801321378,-571.8883195483529
0.26933252583620393,-17.157660611413938,71.6422297088751,-572.0072987006051
0.2695287920880096,-17.17164449398535,70.85636120454168,-572.1226232408935
0.2697250583398154,-17.18547387159969,70.06794505913855,-572.2344643499325
0.2699213245916212,-17.199148332964633,69.27788138946805,-572.3435438973675
0.2701175908434269,-17.21266764188715,68.4870522537387,-572.4505686134925
0.2703138570952327,-17.226031733299052,67.69631932235842,-572.5562267058054
0.2705101233470385,-17.239240708909787,66.90652198725418,-572.66118488571
0.2707063895988442,-17.252294806521856,66.11766617010721,-572.7665367618075
0.27090265585065,-17.265193819886893,65.32571118740321,-572.8752523692622
0.2710989221024557,-17.277937066827377,64.53043907199842,-572.9876903822176
0.2712951883542615,-17.29052395163583,63.7327711177134,-573.1036571125645
0.2714914546060673,-17.30295418739173,62.93413425862343,-573.2229173211214
0.27168772085787296,-17.315227673771076,62.13587969767207,-573.3443879599498
0.27188398710967876,-17.32734464508383,61.339462077906276,-573.4664164859721
0.27208025336148445,-17.3393056457471,60.5467900891058,-573.5873390394718
0.27227651961329025,-17.351111609621984,59.759817738719676,-573.7056585483791
0.27247278586509605,-17.362763671477254,58.978258307019914,-573.821200871193
0.27266905211690173,-17.374262739674815,58.20045756038145,-573.9343515046381
0.27286531836870753,-17.385609354648132,57.42434108647399,-574.0454439517752
0.27306158462051333,-17.396803605679214,56.647429149277784,-574.154748693084
0.273257850872319,-17.407845072528506,55.86685178448295,-574.2624718525068
0.2734541171241248,-17.41873271464292,55.07946872671653,-574.3689079991915
0.2736503833759305,-17.429465032168647,54.28398735022178,-574.4772124594977
0.2738466496277363,-17.440040410232488,53.4812402713375,-574.5877154181482
0.2740429158795421,-17.450458114231548,52.67752528926876,-574.6962119581193
0.2742391821313478,-17.46071802160118,51.87329683434166,-574.8024177658516
0.2744354483831536,-17.47082004383177,51.06866409501703,-574.906272190268
0.2746317146349593,-17.48076411288794,50.26373517286086,-575.0077165753344
0.2748279808867651,-17.49055018091562,49.458616299625206,-575.1066939404084
0.2750242471385709,-17.50017821980064,48.6534111052906,-575.203148681765
0.27522051339037656,-17.509648220588936,47.848219934547984,-575.2970262941703
0.27541677964218236,-17.518960210853354,47.043153444479756,-575.3882627677749
0.27561304589398816,-17.528114245786934,46.23916854117681,-575.4771134735262
0.27580931214579385,-17.53711085358527,45.43909205715647,-575.5667713201965
0.27600557839759965,-17.545950870457013,44.64354691658794,-575.6578504668888
0.27620184464940534,-17.554635211300322,43.852771472020706,-575.750454594913
0.27639811090121114,-17.56316483595243,43.066992916126296,-575.8446855099071
0.27659437715301693,-17.571540746797595,42.28642525995028,-575.9406424571994
0.2767906434048226,-17.57976398599203,41.511267446441124,-576.0384214881686
0.2769869096566284,-17.587835632331807,40.741701592444116,-576.1381148746357
0.2771831759084341,-17.59575679337034,39.9773440898588,-576.2402092772954
0.2773794421602399,-17.603527647317826,39.207988050231165,-576.3521912744479
0.2775757084120457,-17.611146730878495,38.431200773370705,-576.4755023363587
0.2777719746638514,-17.61861257852819,37.64450439768939,-576.6020313482779
0.2779682409156572,-17.625922000824954,36.83701299051664,-576.7116531099084
0.278164507167463,-17.633071204869196,36.012752192474196,-576.8038552102291
0.2783607734192687,-17.640057456096297,35.17749461009872,-576.8798879475969
0.2785570396710745,-17.64687920431013,34.337496788409425,-576.9412803112284
0.27875330592288017,-17.653536152969213,33.499227327458414,-576.9897977446469
0.27894957217468597,-17.66002927054163,32.66905531593842,-577.0273823459082
0.27914583842649177,-17.666360678235,31.85160156146405,-577.0569746947211
0.27934210467829745,-17.672532842516713,31.046149883359476,-577.0843100149655
0.27953837093010325,-17.678548017445603,30.251629008577396,-577.114195441735
0.27973463718190894,-17.6844082062154,29.46650963651129,-577.1507738589362
0.27993090343371474,-17.690115067316334,28.68882358108472,-577.1976339105775
0.28012716968552054,-17.695669817665948,27.915746428334558,-577.2570306578589
0.2803234359373262,-17.70107284239058,27.141800876191184,-577.3267115792704
0.280519702189132,-17.706323483625223,26.36215936381896,-577.4054055638011
0.2807159684409378,-17.711420180323525,25.57233505470836,-577.4923414154274
0.2809122346927435,-17.71636050553668,24.767980012384854,-577.5870254364602
0.2811085009445493,-17.721141844404375,23.955865967592857,-577.684217357096
0.281304767196355,-17.725764322234724,23.149193724019923,-577.7766031764127
0.2815010334481608,-17.73022901331842,22.34797462579799,-577.863257702252
0.2816972996999666,-17.734536976382685,21.552063501879047,-577.9432183483725
0.2818935659517723,-17.738689228024878,20.76121034394616,-578.0154176005104
0.2820898322035781,-17.742686732646636,19.97503862349741,-578.078650026137
0.28228609845538377,-17.746530353972272,19.19302068377165,-578.1315426879073
0.28248236470718957,-17.750220843533327,18.41445729959922,-578.1725252141521
0.28267863095899537,-17.75375879508222,17.638456095737467,-578.199805475094
0.28287489721080106,-17.75714418764619,16.856626165210344,-578.2136170645201
0.28307116346260686,-17.760374656037644,16.06099636846841,-578.2241134979528
0.28326742971441266,-17.763447986035654,15.255210593170219,-578.2392143631297
0.28346369596621834,-17.766362108036688,14.438507376130758,-578.2586933964244
0.28365996221802414,-17.769114813680744,13.61024283709233,-578.2823716430116
0.28385622846982983,-17.77170378047854,12.769868798156196,-578.3101004763994
0.28405249472163563,-17.77412658009765,11.91690769796061,-578.3417430331389
0.28424876097344143,-17.776380699749325,11.050925848693751,-578.3771523978444
0.2844450272252471,-17.77846386806825,10.181691732104682,-578.4135390754789
0.2846412934770529,-17.780381442941287,9.368904216048236,-578.4359645925706
0.2848375597288586,-17.782144824737813,8.60743195127904,-578.4467228892702
0.2850338259806644,-17.783762320347925,7.879292402195119,-578.4506967174159
0.2852300922324702,-17.785238711116154,7.166571030388511,-578.4520791862362
0.2854263584842759,-17.786575289819602,6.451698186625961,-578.4544208213381
0.2856226247360817,-17.787769976979128,5.71800329589405,-578.4605800932095
0.2858188909878874,-17.788817588497636,4.950749891870302,-578.4725233755439
0.2860151572396932,-17.789710068033486,4.133179727836655,-578.4920325152716
0.286211423491499,-17.790436490024863,3.2628301152961896,-578.5175831712367
0.28640768974330466,-17.79098931207853,2.3691308140322462,-578.54250202402
0.28660395599511046,-17.791366787747357,1.4804367008571369,-578.5614801238264
0.28680022224691626,-17.791572350461852,0.6208869502860352,-578.5711653102709
0.28699648849872195,-17.791613649379336,-0.19079913985389219,-578.5703316645759
0.28719275475052775,-17.79150147156048,-0.9413401253326601,-578.5597009701191
0.28738902100233343,-17.791245424102726,-1.6706748070785444,-578.546861709137
0.28758528725413923,-17.790844560508226,-2.417081566236371,-578.5364024588647
0.28778155350594503,-17.790295511783842,-3.1807435647594406,-578.5273470131764
0.2879778197577507,-17.78959487428741,-3.961845774965294,-578.5187133248476
0.2881740860095565,-17.78873920574791,-4.760574469776046,-578.5095133540486
0.2883703522613622,-17.78772502860354,-5.5771178278576095,-578.4987525709744
0.288566618513168,-17.786549001763664,-6.407184603343085,-578.4852537241364
0.2887628847649738,-17.785210427001697,-7.231970355236113,-578.4680416290045
0.2889591510167795,-17.783710711012446,-8.049225270191288,-578.4478047668426
0.2891554172685853,-17.782051346799296,-8.858786422722357,-578.4253748850731
0.2893516835203911,-17.780233863435,-9.66048948136478,-578.4015946028962
0.2895479497721968,-17.7782598167075,-10.45416666720007,-578.377318375896
0.2897442160240026,-17.776130796710248,-11.239866874498826,-578.35340336214
0.28994048227580826,-17.773847742326225,-12.025736066110602,-578.3295830222149
0.29013674852761406,-17.7714100151198,-12.816021022888513,-578.3037694633068
0.29033301477941986,-17.768816754151864,-13.6106303826628,-578.2743158805415
0.29052928103122555,-17.76606713616118,-14.409270358363903,-578.240293698509
0.29072554728303135,-17.76316041561997,-15.211443361098416,-578.2015196944325
0.29092181353483704,-17.76009596391106,-16.016458321565906,-578.1585771145824
0.29111807978664284,-17.756873402436096,-16.821666849509302,-578.1129892578534
0.29131434603844863,-17.753493147012772,-17.623381633269446,-578.0667341086204
0.2915106122902543,-17.749955853495184,-18.42200096490144,-578.0208739554162
0.2917068785420601,-17.746262067991534,-19.21816494103838,-577.9757233885041
0.2919031447938659,-17.742412211285714,-20.012642969000837,-577.930854767297
0.2920994110456716,-17.73840651302496,-20.80632850879433,-577.8850878164149
0.2922956772974774,-17.73424503170712,-21.60039944154793,-577.8364898942958
0.2924919435492831,-17.729927493703176,-22.396777041845734,-577.7837355633583
0.2926882098010889,-17.72545339468558,-23.195715877814187,-577.727130623495
0.2928844760528947,-17.720822257628864,-23.997145942263778,-577.6671214004383
0.2930807423047004,-17.71603356755978,-24.800994487516256,-577.6041683609973
0.2932770085565062,-17.711086908369605,-25.607187605939757,-577.5387405734696
0.29347327480831187,-17.705981781398243,-26.41563313650446,-577.4713260613844
0.29366954106011767,-17.700718115654745,-27.221226568953924,-577.4031210952182
0.29386580731192347,-17.695297007040082,-28.019906191239144,-577.3348773847381
0.29406207356372915,-17.689719844191167,-28.81166735196947,-577.2666507184222
0.29425833981553495,-17.6839879491919,-29.596504363486353,-577.198501351096
0.29445460606734075,-17.678102707673272,-30.374412022757557,-577.1304885566032
0.29465087231914644,-17.67206546427079,-31.14538435906276,-577.062675365665
0.29484713857095224,-17.66587710471353,-31.919881193316602,-576.9930853607982
0.2950434048227579,-17.65953385323583,-32.723794278253706,-576.9160940342875
0.2952396710745637,-17.653030610517508,-33.54819479214414,-576.8324855483361
0.2954359373263695,-17.646364495720213,-34.38165685939349,-576.7440230218366
0.2956322035781752,-17.639534829490565,-35.21306147279984,-576.6529266426699
0.295828469829981,-17.632543036849732,-36.03212158867077,-576.5617137690789
0.2960247360817867,-17.625392452028102,-36.82992386213541,-576.4729909857801
0.2962210023335925,-17.61808745722533,-37.607118842632815,-576.3874412708255
0.2964172685853983,-17.61063116469926,-38.37311655840433,-576.3035210561894
0.296613534837204,-17.60302495649311,-39.13611637363336,-576.2196156240207
0.2968098010890098,-17.595268669193057,-39.9036653516568,-576.1339979675276
0.2970060673408156,-17.587360694328428,-40.68300930415586,-576.044789650445
0.29720233359262127,-17.579298021248803,-41.481393410415066,-575.9499080565339
0.29739859984442707,-17.571076178654916,-42.30546298929311,-575.8472008968331
0.29759486609623276,-17.562691705869337,-43.13269801127578,-575.7413064747034
0.29779113234803856,-17.554145831736914,-43.9501670529681,-575.6354399429763
0.29798739859984436,-17.545440481050683,-44.757788251807796,-575.5300124335404
0.29818366485165004,-17.536577594751353,-45.55547864580867,-575.4254394532533
0.29837993110345584,-17.527559130143594,-46.34315416006226,-575.3221409053659
0.29857619735526153,-17.51838706111508,-47.120729593176875,-575.2205411099592
0.29877246360706733,-17.50906337818622,-47.88816198019584,-575.1210586403835
0.29896872985887313,-17.499589235072715,-48.657534570404515,-575.021103644462
0.2991649961106788,-17.48996295979171,-49.4384426637296,-574.9180850473072
0.2993612623624846,-17.480182278150757,-50.230989530499635,-574.8115067223356
0.2995575286142904,-17.470244895512344,-51.0352799235336,-574.7008670498941
0.2997537948660961,-17.460148496499723,-51.85142010202376,-574.5856588558288
0.2999500611179019,-17.4498907446979,-52.67951785583822,-574.4653693496512
0.3001463273697076,-17.43946928234991,-53.51968253021876,-574.3394800622079
0.3003425936215134,-17.42888333662053,-54.34609798890017,-574.2141016041164
0.3005388598733192,-17.418139305434504,-55.13241403449997,-574.0971754542302
0.3007351261251249,-17.407243951878552,-55.88999602317537,-573.9875948119427
0.3009313923769307,-17.396201808824053,-56.63011992478572,-573.8837231454648
0.30112765862873636,-17.38501517288785,-57.364403429851144,-573.7832958314534
0.30132392488054216,-17.373683975898558,-58.10546353435639,-573.6832061501173
0.30152019113234796,-17.362205508187422,-58.86773853936452,-573.5791699409173
0.30171645738415365,-17.35057387810276,-59.66846870978572,-573.4651977852433
0.30191272363595945,-17.338781370943913,-60.50458196277465,-573.3398435844595
0.30210898988776524,-17.326822662006297,-61.35895088450057,-573.2060475297001
0.30230525613957093,-17.314696121123728,-62.21122868559216,-573.0689940506114
0.30250152239137673,-17.30240431736959,-63.039277430495986,-572.9360754448243
0.3026977886431824,-17.289954191854214,-63.82098144230203,-572.8165158887471
0.3028940548949882,-17.27735534526497,-64.56451489682556,-572.7112467494478
0.303090321146794,-17.264610050929754,-65.31431880465576,-572.6068884306328
0.3032865873985997,-17.251716882276867,-66.07135308388185,-572.502043875987
0.3034828536504055,-17.238674433209958,-66.83548810008871,-572.395656730063
0.3036791199022112,-17.225481322991627,-67.60659494383863,-572.2866778947939
0.303875386154017,-17.212136196099873,-68.38454543703364,-572.1740656613471
0.3040716524058228,-17.198637677415626,-69.17011522026111,-572.0566391656557
0.3042679186576285,-17.184984072663234,-69.96495445739455,-571.9341458598172
0.3044641849094343,-17.17117354505039,-70.7692046928697,-571.8073973665686
0.3046604511612401,-17.157204237165185,-71.58297343546579,-571.6772147832671
0.30485671741304576,-17.143074270528295,-72.40636770362943,-571.5444144544019
0.30505298366485156,-17.128781745690397,-73.23949400741124,-571.4098076576756
0.30524924991665725,-17.114326501418372,-74.05059609076957,-571.287810924438
0.30544551616846305,-17.0997186818183,-74.79880912164346,-571.195340918708
0.30564178242026885,-17.08496749723607,-75.5169255912149,-571.1168904147398
0.30583804867207454,-17.070075824939018,-76.2349887693447,-571.0383374991007
0.30603431492388034,-17.055041196188544,-76.97703926975757,-570.9484022940367
0.306230581175686,-17.039857309601448,-77.75707758877601,-570.8404536347393
0.3064268474274918,-17.024515630617927,-78.58745605628077,-570.7080389192624
0.3066231136792976,-17.00900734223979,-79.44613379140242,-570.5603840165793
0.3068193799311033,-16.993331724076608,-80.28574570916564,-570.4171078317526
0.3070156461829091,-16.97749596280212,-81.07440509679077,-570.2890934087295
0.3072119124347149,-16.961511340229205,-81.80348708937238,-570.177138253686
0.3074081786865206,-16.945387433537793,-82.5044829200677,-570.0676505768124
0.3076044449383264,-16.929124156156124,-83.22673716274647,-569.95643554467
0.3078007111901321,-16.912716435349665,-83.97633725464397,-569.8490567391099
0.3079969774419379,-16.896159062168486,-84.75113314897682,-569.7458114609348
0.3081932436937437,-16.87944746425906,-85.5473432782265,-569.6462398720053
0.30838950994554937,-16.86257815184316,-86.35518520387018,-569.5543054256658
0.30858577619735517,-16.84555009173387,-87.1654796242945,-569.4766455757863
0.30878204244916085,-16.828362517829255,-87.98106964497497,-569.4148729511816
0.30897830870096665,-16.811014227044822,-88.80318150281356,-569.3707763486025
0.30917457495277245,-16.793504944158908,-89.61220285405503,-569.3276822379771
0.30937084120457814,-16.775841969933893,-90.37081325364291,-569.243874346012
0.30956710745638394,-16.758033745072975,-91.09461381207679,-569.1264668048723
0.3097633737081896,-16.740085692723984,-91.79829212898782,-568.9886960573201
0.3099596399599954,-16.722000194550642,-92.49795554612443,-568.8439451196531
0.3101559062118012,-16.703776437308857,-93.20982728990843,-568.7054127154654
0.3103521724636069,-16.68541064520282,-93.94663254960291,-568.5876152484477
0.3105484387154127,-16.666897009245773,-94.7196267563211,-568.508683205967
0.3107447049672185,-16.64822721492216,-95.53568760390111,-568.4750447700468
0.3109409712190242,-16.62939468730639,-96.37410064594128,-568.4663471956131
0.31113723747083,-16.610397354830024,-97.21081876594343,-568.4596489444666
0.3113335037226357,-16.591238071046288,-98.02002106758334,-568.4317722123631
0.3115297699744415,-16.571924924509023,-98.77387939827754,-568.3598862782014
0.3117260362262473,-16.552470499348953,-99.46937877272293,-568.2460345827012
0.31192230247805297,-16.53287933505757,-100.17120732389624,-568.1470536321933
0.31211856872985877,-16.513149233831832,-100.88543461590913,-568.0675327307774
0.31231483498166446,-16.493277605853486,-101.61368307979536,-568.0081611799569
0.31251110123347026,-16.4732615278311,-102.3577168149143,-567.9697250302681
0.31270736748527606,-16.453097797868676,-103.1169614313002,-567.9513972794704
0.31290363373708174,-16.43278479595804,-103.8777352786199,-567.941019944269
0.31309989998888754,-16.412321989527523,-104.64435066051438,-567.9275113525691
0.31329616624069334,-16.39170799920524,-105.41844570188935,-567.9085621142805
0.31349243249249903,-16.370941260646575,-106.20116570359909,-567.8830837367453
0.31368869874430483,-16.35002097003679,-106.97462939445097,-567.8370261389989
0.3138849649961105,-16.32895244857471,-107.7155075157868,-567.7527669390552
0.3140812312479163,-16.30774037844583,-108.43057131773321,-567.6691502504661
0.3142774974997221,-16.28639316626894,-109.09998797205267,-567.6588078260884
0.3144737637515278,-16.264913737753055,-109.7881355367928,-567.715619378266
0.3146700300033336,-16.243295097966215,-110.51615637942781,-567.8033189590866
0.3148662962551393,-16.221531143050253,-111.26589690996273,-567.8676799062213
0.3150625625069451,-16.199618713689173,-112.03207493497104,-567.8633795305034
0.3152588287587509,-16.17755422797563,-112.80916219883501,-567.7942391565512
0.3154550950105566,-16.155338964557274,-113.5624795843443,-567.7491772678814
0.3156513612623624,-16.132980630523928,-114.2658075721168,-567.7591746404228
0.31584762751416817,-16.110488252703078,-114.93670764035919,-567.8083953893556
0.31604389376597386,-16.087863188556486,-115.62109330973936,-567.859048201072
0.31624016001777966,-16.06510203464469,-116.32354181860829,-567.9084934434367
0.31643642626958535,-16.042201208536408,-117.04449787971225,-567.9575149284035
0.31663269252139115,-16.01915730883919,-117.77812201271844,-568.0128385651645
0.31682895877319694,-15.995969905062356,-118.50536459079557,-568.0869265808542
0.31702522502500263,-15.97264088096235,-119.22080026182692,-568.1706126287136
0.31722149127680843,-15.949172813840939,-119.92170317386487,-568.2606244658411
0.3174177575286141,-15.9255682714311,-120.61377731864249,-568.3476805787512
0.3176140237804199,-15.901828252148885,-121.3018115784676,-568.4238129030582
0.3178102900322257,-15.877953800709514,-121.98334946524561,-568.4869862965618
0.3180065562840314,-15.853946412631297,-122.65538156776034,-568.5373956746955
0.3182028225358372,-15.82980864655279,-123.31156336802493,-568.579790607381
0.318399088787643,-15.805543544403251,-123.95472084865813,-568.6203624546763
0.3185953550394487,-15.78115163414249,-124.60698646686001,-568.712143044416
0.3187916212912545,-15.756630185538352,-125.27544405199713,-568.8567123020264
0.3189878875430602,-15.731975873271619,-125.96033595026321,-569.0383512249209
0.319184153794866,-15.707185777651153,-126.6587184908474,-569.2442888826083
0.3193804200466718,-15.68225799359401,-127.35788750462751,-569.4672682047203
0.31957668629847746,-15.657195654304566,-128.02743070012082,-569.7049548630928
0.31977295255028326,-15.63200566585757,-128.6573145027686,-569.9472899251282
0.31996921880208895,-15.606695269850128,-129.27072915879455,-570.1774884075837
0.32016548505389475,-15.581257696592164,-129.95245142618919,-570.3692935781824
0.32036175130570055,-15.555684168835896,-130.64170940650894,-570.5479382084906
0.32055801755750624,-15.529981910176438,-131.25365597090087,-570.7431406449787
0.32075428380931204,-15.504167315147338,-131.7970224575011,-570.9565908197615
0.32095055006111783,-15.478247704340788,-132.33430193233616,-571.173262133916
0.3211468163129235,-15.452217892306173,-132.93162531930716,-571.3766665058333
0.3213430825647293,-15.426064272271645,-133.57514004966472,-571.5753740244394
0.321539348816535,-15.399787292232137,-134.18848167343606,-571.7930561957345
0.3217356150683408,-15.373392937338211,-134.7711658757362,-572.0279714938754
0.3219318813201466,-15.346887215177778,-135.32466596055215,-572.2779327293804
0.3221281475719523,-15.320273908947707,-135.87127998949106,-572.5353004449089
0.3223244138237581,-15.29355331491152,-136.41799377914714,-572.799284490737
0.3225206800755638,-15.266725390803668,-136.9650358244724,-573.0713421102428
0.3227169463273696,-15.239790175905945,-137.5098965141891,-573.3534223186314
0.3229132125791754,-15.212749013697213,-138.04357611776732,-573.6470266444751
0.32310947883098107,-15.185604504390314,-138.56327114494238,-573.9519137272941
0.32330574508278687,-15.158359420665402,-139.0682027684005,-574.2694003366566
0.32350201133459267,-15.131016531785718,-139.56066762859936,-574.6009831734436
0.32369827758639835,-15.103577907400267,-140.0441406826832,-574.9462224266781
0.32389454383820415,-15.07604514913913,-140.5200544783325,-575.3035472709062
0.32409081009000984,-15.048419700339076,-140.98843137690508,-575.670479299255
0.32428707634181564,-15.020703660657244,-141.44138935945057,-576.0473313165345
0.32448334259362144,-14.992900629645833,-141.87490719888498,-576.43553887477
0.3246796088454271,-14.965014415587383,-142.28905729383163,-576.8354977743952
0.3248758750972329,-14.937048805109585,-142.684354952607,-577.2474130040172
0.3250721413490386,-14.909006664023275,-143.07102634307336,-577.667880177667
0.3252684076008444,-14.880889069881544,-143.45322349599402,-578.0951682846661
0.3254646738526502,-14.85269691088123,-143.8308440071187,-578.5289791538348
0.3256609401044559,-14.824431191466124,-144.20011182512982,-578.9702861590599
0.3258572063562617,-14.796097409522412,-144.51858556731622,-579.4331421454561
0.3260534726080675,-14.767705600351588,-144.7961823157884,-579.913351070695
0.3262497388598732,-14.739261153649416,-145.05909668137198,-580.401570125252
0.326446005111679,-14.71076464517593,-145.33001338759487,-580.8901322588015
0.32664227136348467,-14.682213738616023,-145.60982636782802,-581.3787939486506
0.32683853761529047,-14.653609313357437,-145.87052436681904,-581.8762326356084
0.32703480386709627,-14.624957886364333,-146.08463816818877,-582.3899584874389
0.32723107011890196,-14.596270449000263,-146.24172349178934,-582.9211903076598
0.32742733637070776,-14.567553966272706,-146.3845575390688,-583.454647293237
0.32762360262251344,-14.53881036531236,-146.51801846807263,-583.9883443433032
0.32781986887431924,-14.510041514579795,-146.64181730582035,-584.5219797509326
0.32801613512612504,-14.48124996302873,-146.7443928587842,-585.0585459356164
0.32821240137793073,-14.452442321849544,-146.80519673998361,-585.6027949346504
0.32840866762973653,-14.42362700582574,-146.82235920067066,-586.1532840195648
0.3286049338815423,-14.394812721422873,-146.79472922203266,-586.7082961077291
0.328801200133348,-14.366005871024546,-146.7550114600258,-587.2568937594131
0.3289974663851538,-14.337206723051034,-146.7135131196208,-587.7962424723707
0.3291937326369595,-14.308417275157353,-146.653249014714,-588.3311834118122
0.3293899988887653,-14.279643114975615,-146.55260877665913,-588.8671779360996
0.3295862651405711,-14.25089536120061,-146.38250446818276,-589.4099027239583
0.3297825313923768,-14.222187056294894,-146.15376618523706,-589.952662574021
0.3299787976441826,-14.193527747744834,-145.88698766774255,-590.48658696355
0.3301750638959883,-14.164922670675406,-145.60549701014304,-591.0028318431198
0.3303713301477941,-14.13637272416916,-145.32561029636835,-591.4967568523489
0.3305675963995999,-14.107877473812838,-145.0482789717455,-591.9692765617203
0.33076386265140556,-14.07943637302446,-144.77379920905346,-592.4213065704944
0.33096012890321136,-14.051054119844347,-144.4239203494296,-592.8729353400707
0.33115639515501716,-14.022754415538628,-143.93467943210476,-593.3379288034478
0.33135266140682285,-13.994563250223143,-143.3206474403755,-593.8094725524704
0.33154892765862864,-13.966503059505756,-142.61637777772916,-594.2755770333163
0.33174519391043433,-13.938569241917977,-142.07511348824917,-594.6739546120405
0.33194146016224013,-13.910719187101106,-141.75996845571618,-594.994432931519
0.33213772641404593,-13.882909991213797,-141.65690925453393,-595.2460342647464
0.35686727414157116,13.160552761106898,-135.62914037201713,567.7063744195309
0.35706354039337695,13.187174920231563,-135.67829389198624,567.5920618605094
0.35725980664518264,13.213819082609817,-135.85224748550792,567.4329964557902
0.35745607289698844,13.240509116899139,-136.1448435613312,567.2203720089121
0.35765233914879413,13.2672676539295,-136.5491395185606,566.9457852885021
0.35784860540059993,13.294115891499843,-137.0575041216637,566.6014599929946
0.3580448716524057,13.321073460573126,-137.6618666108726,566.1820412575782
0.3582411379042114,13.348153427842044,-138.27361083566507,565.7077313113685
0.3584374041560172,13.375344216411644,-138.79196559407762,565.2124498096175
0.358633670407823,13.402628105401797,-139.22313311186176,564.7025774240276
0.3588299366596287,13.42998850153554,-139.5729613706368,564.1838872546825
0.3590262029114345,13.457410025903048,-139.84662834452678,563.6616753089872
0.3592224691632402,13.484878165395635,-140.04869010761303,563.1407957840765
0.359418735415046,13.512379268174382,-140.18348968077865,562.6255614583015
0.3596150016668518,13.539902702592913,-140.28461087206455,562.1091842884134
0.3598112679186575,13.567444647214103,-140.37212123522772,561.5858582254805
0.3600075341704633,13.595002437683553,-140.44607755015053,561.0557300747869
0.36020380042226896,13.622573406029254,-140.50655172688522,560.519003886644
0.36040006667407476,13.650154936421666,-140.55362893565314,559.9759335668846
0.36059633292588056,13.677744406025907,-140.58740683265378,559.42681897426
0.36079259917768625,13.70533920396892,-140.6074291337373,558.8722100641963
0.36098886542949205,13.73293535885145,-140.59807184650688,558.3189877705171
0.36118513168129784,13.76052628145788,-140.5545102705521,557.7715575587845
0.36138139793310353,13.788105495177605,-140.47911829911737,557.231455284341
0.36157766418490933,13.815666911938278,-140.37340191884306,556.7000836235904
0.361773930436715,13.843204677486515,-140.23798603291758,556.1787507169381
0.3619701966885208,13.87071292497384,-140.07254085629117,555.6687213530643
0.3621664629403266,13.89818568669537,-139.8772057147724,555.1706447147757
0.3623627291921323,13.925618289820827,-139.66529698741056,554.6791616156224
0.3625589954439381,13.953007897946376,-139.4387901294903,554.1929883335429
0.3627552616957438,13.980351488176682,-139.19611443497223,553.712621231771
0.3629515279475496,14.007645772847864,-138.936265598476,553.2387862258979
0.3631477941993554,14.03488734268688,-138.6589308570059,552.7724134251114
0.3633440604511611,14.062072795765628,-138.36456948810937,552.3146065268187
0.3635403267029669,14.089198856901712,-138.0537176539009,551.866490763977
0.3637365929547727,14.116262285141746,-137.7263317813682,551.428364980617
0.36393285920657836,14.143259840598917,-137.38246715475168,551.0002511366445
0.36412912545838416,14.170188294638239,-137.02218141231586,550.5821793727393
0.36432539171018985,14.19704443039404,-136.64553474604932,550.1741889686114
0.36452165796199565,14.22382504333209,-136.25259010908576,549.7763293341524
0.36471792421380145,14.250527048739423,-135.84529334697592,549.387908695373
0.36491419046560714,14.2771479998202,-135.4267009933878,549.0079495646803
0.36511045671741293,14.303685702298088,-134.99699795861963,548.6367302654559
0.3653067229692186,14.330137990923657,-134.55633553048386,548.2745449367919
0.3655029892210244,14.356502730591137,-134.10486601190803,547.9216882627193
0.3656992554728302,14.382777816573576,-133.64274257188646,547.5784547404722
0.3658955217246359,14.408961162317368,-133.17007208767996,547.2451233355828
0.3660917879764417,14.435050655852836,-132.6862072668111,546.9219233189606
0.3662880542282475,14.461044044770267,-132.19055332099526,546.6088973891493
0.3664843204800532,14.4869390046042,-131.68352347039664,546.3057584440078
0.366680586731859,14.51273344048038,-131.16641798590317,546.0119413286175
0.3668768529836647,14.538425553141668,-130.6411778253849,545.7267113519973
0.3670731192354705,14.564013965005188,-130.109952447426,545.4493437850126
0.3672693854872763,14.589497408188464,-129.57100657579153,545.1808606029617
0.36746565173908197,14.614874289908059,-129.02428808450267,544.921630851103
0.36766191799088777,14.640143191260108,-128.47076694634822,544.6715364522352
0.36785818424269345,14.665302821689616,-127.91081029675266,544.4306535398166
0.36805445049449925,14.690351914763001,-127.34431163590801,544.199201970732
0.36825071674630505,14.71528914184363,-126.77075088020665,543.9775190523303
0.36844698299811074,14.740113033655758,-126.18920727734687,543.7660489619379
0.36864324924991654,14.764821961740468,-125.59968915716414,543.5647518216483
0.36883951550172234,14.789414656566123,-125.00489719024748,543.3723730923712
0.369035781753528,14.813890114577944,-124.40502408621548,543.1887710306745
0.3692320480053338,14.838247342122218,-123.80010668227649,543.0138706547615
0.3694283142571395,14.862485352852614,-123.19018260549757,542.8475944532039
0.3696245805089453,14.886603167885035,-122.57529026828769,542.6898624395071
0.3698208467607511,14.91059981595075,-121.9554688598432,542.5405921880133
0.3700171130125568,14.934474333547751,-121.33075833285665,542.3996988502344
0.3702133792643626,14.9582258096543,-120.70186986482972,542.2668310519311
0.3704096455161683,14.981853515541603,-120.06951703664598,542.1416275859652
0.3706059117679741,15.005356773628346,-119.43372427780952,542.0239808085843
0.3708021780197799,15.028734910586431,-118.79450941192889,541.9137681701034
0.37099844427158557,15.051987256098323,-118.15188410549987,541.8108532824544
0.37119471052339137,15.075113141677956,-117.505854311507,541.715086972403
0.37139097677519717,15.0981118995764,-116.85642071481709,541.6263083138695
0.37158724302700286,15.120982862925588,-116.20354530826481,541.5443574482588
0.37178350927880865,15.143725295998259,-115.5465464377287,541.469210353178
0.37197977553061434,15.166338349229637,-114.88513314132169,541.4005466613366
0.37217604178242014,15.188821156896458,-114.2193194634575,541.3379845001483
0.37237230803422594,15.211172861341693,-113.5491721346867,541.2811857560764
0.37256857428603163,15.233392622678819,-112.87480381930979,541.2298478449379
0.3727648405378374,15.255479627386318,-112.19636787808938,541.1836987139314
0.3729611067896431,15.27743309599095,-111.5140546864746,541.14249512237
0.3731573730414489,15.299252295959494,-110.8286923026585,541.1057985011051
0.3733536392932547,15.32093696968943,-110.1433760493277,541.0723566663305
0.3735499055450604,15.342487167416726,-109.45830764916363,541.0419957698873
0.3737461717968662,15.363902911784578,-108.7732159471396,541.0146846137981
0.373942438048672,15.3851841686869,-108.0877943475999,540.990372468026
0.3741387043004777,15.406330840594014,-107.40170350617089,540.9689877655737
0.3743349705522835,15.42734276030521,-106.71457299895837,540.9504345847271
0.3745312368040892,15.448219686019378,-106.02602185990207,540.9346901590196
0.374727503055895,15.468961224238654,-105.33415985748823,540.9236549670442
0.37492376930770077,15.489566333388304,-104.63572662043407,540.9189156619963
0.37512003555950646,15.510033715200759,-103.93068938661986,540.9204663990965
0.37531630181131226,15.530362077347434,-103.21908805126921,540.9282793650511
0.37551256806311795,15.550550135513387,-102.50096424449069,540.942330659059
0.37570883431492375,15.570596613720355,-101.77636115588372,540.9625998928591
0.37590510056672954,15.590500244615747,-101.04532336297464,540.9890697975493
0.37610136681853523,15.61025977074639,-100.30803041742072,541.0216754109462
0.37629763307034103,15.629874767087848,-99.57539021187584,541.05625516684
0.37649389932214683,15.649347094984707,-98.8541727842408,541.0900351921971
0.3766901655739525,15.668678977964353,-98.14419110442536,541.1228274813617
0.3768864318257583,15.687872602780795,-97.44525744147876,541.154441221867
0.377082698077564,15.70693011931464,-96.75718374660912,541.1846837163663
0.3772789643293698,15.725853640547427,-96.07978202759563,541.2133612885881
0.3774752305811756,15.744645242608557,-95.41286471495707,541.2402801735544
0.3776714968329813,15.763306798864594,-94.75003068548895,541.2676066105247
0.3778677630847871,15.781834224818128,-94.0397956672655,541.3149321041852
0.3780640293365928,15.80021743155893,-93.28309441842032,541.382442702261
0.3782602955883986,15.818448922847475,-92.49660669171236,541.4642096145222
0.3784565618402044,15.836524497154988,-91.69693202195091,541.5541118907786
0.37865282809201006,15.854443073917167,-90.89907399496599,541.6464339561826
0.37884909434381586,15.872206276843889,-90.11546263466776,541.7362903077069
0.37904536059562166,15.889817878928532,-89.35554985566216,541.819843511528
0.37924162684742735,15.907283214705698,-88.62563400991917,541.8944280838468
0.37943789309923315,15.92460790420477,-87.92009090524978,541.9619021343171
0.37963415935103884,15.941795617669532,-87.22851480919726,542.0260476752196
0.37983042560284463,15.958848385399964,-86.54391599695987,542.089404427465
0.38002669185465043,15.975766994739066,-85.86051850646854,542.1540604772262
0.3802229581064561,15.992551175445717,-85.17327093931073,542.2218263588318
0.3804192243582619,16.00919971051427,-84.4775114826144,542.2943549630212
0.3806154906100676,16.02571051372594,-83.76871835738223,542.373230575791
0.3808117568618734,16.042080507030448,-83.04229781318772,542.4600153632117
0.3810080231136792,16.05830582432978,-82.29338926098953,542.5562825966035
0.3812042893654849,16.074381541251306,-81.51793270623043,542.6633461199901
0.3814005556172907,16.09030415672073,-80.73834004846387,542.7735267361835
0.3815968218690964,16.106074360661033,-79.96481048422365,542.8832406290646
0.3817930881209022,16.121693335902236,-79.19727168252072,542.9923842495464
0.381989354372708,16.137162245510282,-78.43565443363593,543.1008591271171
0.38218562062451367,16.152482262728984,-77.67989263142901,543.2085704149163
0.38238188687631947,16.16765450798021,-76.92992289014026,543.31542945975
0.38257815312812526,16.18268011984352,-76.1856847002675,543.4213505799793
0.38277441937993095,16.197560241801593,-75.4471202512841,543.5262514927485
0.38297068563173675,16.212295947548782,-74.71417402185958,543.6300563975841
0.38316695188354244,16.22688833198508,-73.98679302480271,543.7326919039103
0.38336321813534824,16.241338236904653,-73.26044210459108,543.8354292335644
0.38355948438715404,16.255645204899565,-72.53031160250598,543.9395836288943
0.3837557506389597,16.269808492791412,-71.79632641620873,544.0450286844601
0.3839520168907655,16.283827339647925,-71.05841331425066,544.1516387233405
0.3841482831425712,16.297700968069062,-70.31650005460358,544.2592891370033
0.384344549394377,16.31142858444639,-69.570515420888,544.3678564849504
0.3845408156461828,16.32500937922693,-68.82038925550485,544.4772185889461
0.3847370818979885,16.33844254958336,-68.06605260163234,544.5872536455936
0.3849333481497943,16.351727243853222,-67.30743745929053,544.6978427412284
0.3851296144016001,16.36486262224557,-66.54447710528098,544.8088672991262
0.3853258806534058,16.3778480424399,-65.78092549140027,544.9192243313903
0.3855221469052116,16.39068412207726,-65.02261512871912,545.027472749104
0.38571841315701727,16.403371827821292,-64.26882006051306,545.1339696059945
0.38591467940882307,16.41591194592381,-63.51868327954422,545.2390530677932
0.38611094566062887,16.428305156390458,-62.77131355264364,545.3430138395644
0.38630721191243456,16.440551848960258,-62.02578333343209,545.4461035521658
0.38650347816424035,16.452652349943328,-61.28112620876791,545.5485261961683
0.38669974441604604,16.464606688689305,-60.53633247924371,545.6504481458844
0.38689601066785184,16.476414750011628,-59.79034340706002,545.7519926122541
0.38709227691965764,16.48807619134726,-59.042064399578535,545.8533354381235
0.38728854317146333,16.49959042412911,-58.28987728525618,545.9557530756189
0.3874848094232691,16.510956561974496,-57.53309911377337,546.0595765337525
0.3876810756750749,16.522173800645064,-56.772732185074304,546.1644582467734
0.3878773419268806,16.533241539769904,-56.00984682173104,546.2700600160855
0.3880736081786864,16.54415939549002,-55.245579606246004,546.3760625786772
0.3882698744304921,16.554927202400854,-54.481136444730566,546.482174505905
0.3884661406822979,16.565545084119826,-53.7177929071752,546.5881392735001
0.3886624069341037,16.576013353356156,-52.95689508995125,546.6937469872167
0.3888586731859094,16.58633263894535,-52.19985443285202,546.7988391109634
0.3890549394377152,16.59650382983306,-51.44768815892807,546.9033987790423
0.3892512056895209,16.606527602482224,-50.697024586994274,547.0081111348052
0.3894474719413267,16.616404079076766,-49.94673334482945,547.1129906098986
0.38964373819313247,16.626133332710555,-49.1966664291694,547.2178446908948
0.38984000444493816,16.635715379891245,-48.446676886296274,547.32248233225
0.39003627069674396,16.64515022440762,-47.69662020327575,547.4267134983636
0.39023253694854976,16.65443783992695,-46.94635486122331,547.5303515969988
0.39042880320035545,16.663578170557564,-46.1957431132082,547.6332150644713
0.39062506945216124,16.672571131576742,-45.44465174817214,547.7351289514664
0.39082133570396693,16.68141663506115,-44.69293872084458,547.8359275109673
0.39101760195577273,16.690114432473944,-43.9392226031337,547.9356785453183
0.39121386820757853,16.698664025169542,-43.18270989268839,548.0345029497879
0.3914101344593842,16.70706485085997,-42.42347358204912,548.1324173713919
0.39160640071119,16.71531643588848,-41.661578770734074,548.2294253661642
0.3918026669629957,16.72341822498051,-40.89708121551308,548.3255196511236
0.3919989332148015,16.731369709902157,-40.13002692925608,548.4206723528368
0.3921951994666073,16.73917039990772,-39.360447953779804,548.5148332750458
0.392391465718413,16.74681980111088,-38.588362107210635,548.6079256325044
0.3925877319702188,16.754317422321897,-37.81378140372004,548.6998407377557
0.3927839982220246,16.761663650771887,-37.04938649153924,548.7892850913113
0.3929802644738303,16.76886157676496,-36.30116531545693,548.8755001752722
0.3931765307256361,16.77591361198537,-35.56174480558096,548.9590108373491
0.39337279697744176,16.782820854482825,-34.82459610826458,549.0403864569139
0.39356906322924756,16.78958319037235,-34.084324531257664,549.1202071082399
0.39376532948105336,16.79619959556816,-33.33702442634378,549.1989777740304
0.39396159573285905,16.80266846443636,-32.5807673916005,549.277163978372
0.39415786198466485,16.808988057026507,-31.81623912807828,549.3550167957701
0.39435412823647054,16.815157088650263,-31.047123621759418,549.4324478262712
0.39455039448827633,16.82117444859513,-30.269911780305875,549.5094333253655
0.39474666074008213,16.827038799800775,-29.489329863838453,549.5854690242409
0.3949429269918878,16.832750195611276,-28.712097199210177,549.6598075804048
0.3951391932436936,16.838309676430345,-27.94155955747926,549.7317151706716
0.3953354594954994,16.843718615621768,-27.17779692306071,549.8006315438449
0.3955317257473051,16.848978105887667,-26.417937681423552,549.8661354979603
0.3957279919991109,16.854088425220805,-25.656648519555496,549.9280180257958
0.3959242582509166,16.859048617449137,-24.886815283471428,549.9863213046774
0.3961205245027224,16.863856994205985,-24.11269269885389,550.0409057904187
0.3963167907545282,16.86851403507296,-23.344709462506714,550.0911875981477
0.3965130570063339,16.87302096688621,-22.58307384076793,550.1368720781667
0.3967093232581397,16.87737904981771,-21.827920469005676,550.177809872985
0.39690558950994537,16.881589563736725,-21.079315936905687,550.2139893645762
0.39710185576175117,16.885653795164675,-20.33726200791783,550.2455285668213
0.39729812201355696,16.88957302489448,-19.60169915427749,550.2726666094828
0.39749438826536265,16.89334850281252,-18.87251052463521,550.2957554693352
0.39769065451716845,16.896981220736045,-18.143934792292065,550.3153936328141
0.39788692076897425,16.90046978590163,-17.403273732418434,550.33239198791
0.39808318702077994,16.903811742763594,-16.649946708079348,550.3471918483544
0.39827945327258574,16.907004597382116,-15.883879788169601,550.3601762433328
0.3984757195243914,16.91004584481325,-15.105035477484634,550.371684107122
0.3986719857761972,16.912932976155826,-14.313411517723928,550.3820127290511
0.398868252028003,16.915663485384332,-13.509039538207332,550.3914205673782
0.3990645182798087,16.918234875943664,-12.691983581121342,550.4001303928893
0.3992607845316145,16.920645065707177,-11.87333678544951,550.408060905549
0.3994570507834202,16.922899228926717,-11.105773975616415,550.4147682159933
0.399653317035226,16.925007304450745,-10.382006747955977,550.4221694769154
0.3998495832870318,16.926976369614504,-9.686789590977547,550.4321568074573
0.4000458495388375,16.92881062068256,-9.005898800247792,550.4461932506447
0.4002421157906433,16.930511508502054,-8.325468033110695,550.4651866469094
0.4004383820424491,16.932077737828422,-7.631241602869906,550.4893300999876
0.40063464829425477,16.933505099189777,-6.907581536261532,550.5178968063111
0.40083091454606057,16.934786025825822,-6.135425847872433,550.5489581396448
0.40102718079786626,16.935909717832985,-5.30726287879051,550.5791113291652
0.40122344704967206,16.936866926671918,-4.442959312848956,550.6048217778007
0.40141971330147785,16.937653088070025,-3.569075183814988,550.6239837465969
0.40161597955328354,16.938269285839617,-2.7163680553293865,550.6362227129382
0.40181224580508934,16.938722873112532,-1.9174523549828724,550.6440421306481
0.40200851205689503,16.939027507948488,-1.203328470356853,550.6531069470519
0.4022047783087008,16.93919923273339,-0.5427175700412192,550.6667578018389
0.4024010445605066,16.93923864073727,0.14597056921137685,550.6806591223003
0.4025973108123123,16.939140053652867,0.8634085669316605,550.6929688368751
0.4027935770641181,16.93889787424515,1.6091329379203287,550.7019084762592
0.4029898433159239,16.938506596795655,2.382674583433378,550.7057032972384
0.4031861095677296,16.937960808208032,3.1835587527157916,550.7025827002848
0.4033823758195354,16.937255333508006,4.00629836710273,550.691534827421
0.4035786420713411,16.936389541003873,4.812212848935056,550.6777794604208
0.4037749083231469,16.93536798667079,5.593623265479614,550.6640049206043
0.4039711745749527,16.934195430991895,6.350980288226893,550.6518598945329
0.4041674408267584,16.93287656414756,7.08474125029333,550.6429903451194
0.40436370707856417,16.931415957927843,7.795368383913903,550.6390410183202
0.40455997333036986,16.929818111476134,8.483330631301307,550.641652801966
0.40475623958217566,16.928084745461486,9.192532400624074,550.6414123216898
0.40495250583398146,16.92620548872931,9.966420170356297,550.6246690194378
0.40514877208578715,16.924169915363255,10.781372294410192,550.5935411331748
0.40534503833759294,16.921972327544566,11.613566895451184,550.5522712624638
0.40554130458939863,16.919611482874494,12.441779493500501,550.5063679084745
0.40573757084120443,16.917089908159753,13.249009677424995,550.4617149520752
0.40593383709301023,16.914412989649197,14.023087828994724,550.4238191988485
0.4061301033448159,16.911587717978644,14.762563570672024,550.3952368254008
0.4063263695966217,16.90861955532492,15.481333136062478,550.3729365369109
0.4065226358484275,16.905511379607127,16.191036766605812,550.3537624549095
0.4067189021002332,16.90226403083915,16.90094322530873,550.3347800118916
0.406915168352039,16.898876681962292,17.618900045716998,550.3131164741178
0.4071114346038447,16.895347050917593,18.351962808221238,550.2858241311078
0.4073077008556505,16.891671512060558,19.1068499449854,550.2497491981052
0.4075039671074563,16.887845122921025,19.890307377190336,550.2013933615071
0.407700233359262,16.883861982959708,20.69957574048643,550.1403615418857
0.4078964996110678,16.879720483884125,21.50153318576418,550.077976055012
0.40809276586287346,16.875422627876297,22.292904483280026,550.0157331749442
0.40828903211467926,16.870970476422023,23.073863616325,549.953926461019
0.40848529836648506,16.86636605617387,23.844588149170075,549.8928557712022
0.40868156461829075,16.86161135825889,24.60525909757054,549.8328267426913
0.40887783087009655,16.856708337612414,25.356060792989854,549.7741502565883
0.40907409712190235,16.851658912338703,26.09718074046326,549.7171418863559
0.40927036337370803,16.846464963100065,26.828809469864467,549.6621213297917
0.40946662962551383,16.841127958624092,27.55791444913277,549.6067641516536
0.4096628958773195,16.83564697882086,28.29613992513633,549.5466321396119
0.4098591621291253,16.83002020047991,29.04363330352446,549.4815668356807
0.4100554283809311,16.824245808831282,29.80034375762296,549.4114850968676
0.4102516946327368,16.818321998772806,30.566219991608808,549.336303909999
0.4104479608845426,16.812246974952163,31.341210321876034,549.2559406626248
0.4106442271363483,16.80601895183281,32.125262761576906,549.1703134211995
0.4108404933881541,16.799636178653007,32.918325489182344,549.0793400765481
0.4110367596399599,16.79309686362308,33.720338596734884,548.9829450542907
0.4112330258917656,16.786400724007255,34.50967261391885,548.8899693478502
0.4114292921435714,16.779552530968964,35.27093083790525,548.8068761145908
0.4116255583953772,16.772557144889483,36.01066109591348,548.7311195485336
0.41182182464718287,16.765418178800537,36.73507247737837,548.6602559313519
0.41201809089898866,16.758138038546818,37.45025861933067,548.5918545505917
0.41221435715079435,16.750717936563213,38.16242990644929,548.5234037704829
0.41241062340260015,16.743157811909963,38.87818027910811,548.4522041673138
0.41260688965440595,16.73545627271951,39.604822366117425,548.3752299688374
0.41280315590621164,16.727610358019398,40.35120673840328,548.2887514751493
0.41299942215801744,16.719615222445757,41.12556574287387,548.189122590866
0.4131956884098231,16.71146576084178,41.92242018562065,548.078695720153
0.4133919546616289,16.703158447361638,42.73239982807961,547.9615577317654
0.4135882209134347,16.694691770568575,43.5444157983571,547.8425632994972
0.4137844871652404,16.686066525210205,44.346069972570525,547.7271418621015
0.4139807534170462,16.67728602820859,45.124291956447124,547.621004899948
0.414177019668852,16.66835615475678,45.866156811287965,547.529779261499
0.4143732859206577,16.65928431198781,46.5781158634137,547.4503164777293
0.4145695521724635,16.65007223867548,47.29643546424242,547.3661033595635
0.4147658184242692,16.640718407601224,48.02266477995174,547.2764482972425
0.414962084676075,16.63122126056336,48.75686736383279,547.1813374635816
0.4151583509278808,16.621579226554257,49.49910808509965,547.0807586144263
0.41535461717968647,16.61179072158078,50.24945232671296,546.9746998248501
0.41555088343149227,16.60185414864344,51.007965171150566,546.8631482175059
0.41574714968329796,16.59176791790664,51.77393482073283,546.7464509444977
0.41594341593510376,16.581531247920708,52.539853742965434,546.6281244731365
0.41613968218690955,16.57114444457068,53.30383582280068,546.5090587665259
0.41633594843871524,16.560607885408277,54.065905714142126,546.3892544159219
0.41653221469052104,16.54992194265697,54.82609124864841,546.2687152263214
0.41672848094232684,16.539086982509737,55.584424241792995,546.1474494134729
0.41692474719413253,16.528103364267608,56.340941310358446,546.0254708074849
0.4171210134459383,16.51697143931628,57.09568470144839,545.9028000628683
0.417317279697744,16.50569186143198,57.84443589211277,545.7814732895297
0.4175135459495498,16.494266242811502,58.583941539265176,545.6628875333072
0.4177098122013556,16.482696157140957,59.317167194334786,545.5460330074362
0.4179060784531613,16.470982461811037,60.048083944565434,545.4332601853773
0.4181023447049671,16.45912528905299,60.779894980211836,545.3238829527407
0.4182986109567728,16.447124107813245,61.51571178145885,545.2164424633372
0.4184948772085786,16.43497788121683,62.25882231546169,545.109405727865
0.4186911434603844,16.422684809574505,63.012357886287276,545.0013173759287
0.4188874097121901,16.410242868177033,63.775306779662046,544.8926835746045
0.41908367596399587,16.39765053426931,64.54426857328171,544.7849865652031
0.41927994221580167,16.384906989853157,65.31555735864893,544.6796453435384
0.41947620846760736,16.37201216136436,66.08521884246825,544.5780383248873
0.41967247471941316,16.358966763461087,66.84910763990129,544.4815065250643
0.41986874097121885,16.345772368974227,67.60298376674692,544.3913532642018
0.42006500722302464,16.33243128428332,68.34440544758435,544.3079255157606
0.42026127347483044,16.31894492493485,69.08513021824697,544.2243447670305
0.42045753972663613,16.30531298516266,69.82800931285486,544.1384811839168
0.42065380597844193,16.291535036474713,70.57290420266459,544.0497694200653
0.4208500722302476,16.277610703534016,71.3196770669466,543.9576562140027
0.4210463384820534,16.263539631050342,72.06819303916683,543.8616043411091
0.4212426047338592,16.24932148981033,72.81832148266862,543.7610953543382
0.4214388709856649,16.234955981131755,73.56968705518693,543.6557692419983
0.4216351372374707,16.220443161892756,74.31886024967802,543.5469726493704
0.4218314034892765,16.20578362732293,75.06478241740636,543.4351668930789
0.4220276697410822,16.190977989582716,75.80772594645948,543.3211164609052
0.422223935992888,16.176026811468635,76.54790862317859,543.20543369852
0.4224202022446937,16.16093061444509,77.28553724220436,543.0886973558506
0.4226164684964995,16.1456898799424,78.02081333539736,542.9714667904553
0.4228127347483053,16.13030505021977,78.75393143973305,542.8542882527611
0.42300900100011096,16.11477653344435,79.48493184671385,542.7377060336853
0.42320526725191676,16.09910475511524,80.2140346429426,542.6220070887473
0.42340153350372245,16.083290021812484,80.9416773279843,542.5074494075994
0.42359779975552825,16.067332576123047,81.66840482482564,542.3943867544409
0.42379406600733405,16.05123252549141,82.394847803595,542.2832999159646
0.42399033225913973,16.03498989456111,83.12168498021954,542.1748185354861
0.42418659851094553,16.018604504114467,83.84958920210254,542.0697387037981
0.42438286476275133,16.002076084478478,84.57936100186404,541.9688910584517
0.424579131014557,15.985404221686215,85.31144092435053,541.8732553150236
0.4247753972663628,15.968588420342899,86.0457872902372,541.78381666147
0.4249716635181685,15.951628297808918,86.78224545748824,541.7012690640585
0.4251679297699743,15.934523437309121,87.52051647791829,541.6259970331037
0.4253641960217801,15.917273561467752,88.26014201222169,541.5580528353488
0.4255604622735858,15.899878430403948,89.00029520568938,541.4967012636587
0.4257567285253916,15.882338260284028,89.7375585697442,541.4360307393374
0.4259529947771973,15.864653783544142,90.47083605733317,541.3748328335787
0.4261492610290031,15.846825768578892,91.20034198282697,541.3135557248848
0.4263455272808089,15.828854914865158,91.92633607886378,541.252668808661
0.42654179353261457,15.810741902174446,92.64910687836763,541.1926724797038
0.42673805978442036,15.792487321995063,93.36897419119678,541.1341011431962
0.42693432603622616,15.774091709446331,94.08629028276445,541.077523601252
0.42713059228803185,15.755555523604338,94.80178338195996,541.0233459969231
0.42732685853983765,15.736878905993631,95.51758640826276,540.9712454290421
0.42752312479164334,15.718061694290363,96.23451609972422,540.9217789626999
0.42771939104344914,15.699103606510839,96.95324798378938,540.875685535889
0.42791565729525494,15.680004232538499,97.67454712141176,540.8337656393987
0.4281119235470606,15.660762947249397,98.39928488896547,540.7968914809226
0.4283081897988664,15.641379014006594,99.12845518105593,540.7660129283888
0.4285044560506721,15.621851565921,99.86035167155394,540.7404101885315
0.4287007223024779,15.602181359054772,100.58162638068652,540.7228779632728
0.4288969885542837,15.582370793565497,101.29113348420134,540.7119780622148
0.4290932548060894,15.562421932042891,101.99093904944657,540.7044698572283
0.4292895210578952,15.54233649702994,102.68331778469172,540.6972856218592
0.4294857873097009,15.522115705977871,103.37091426758263,540.6876916785161
0.4296820535615067,15.501760175498829,104.05679247993575,540.6735183034701
0.4298783198133125,15.481269915853783,104.74468430443956,540.6532494876119
0.43007458606511817,15.460644021480158,105.43906175732218,540.6261274413815
0.43027085231692397,15.43988142504975,106.13697906322703,540.5960530360758
0.43046711856872977,15.418981874026146,106.83386517538507,540.567505580414
0.43066338482053546,15.397946030235893,107.52510117966823,540.5444130109806
0.43085965107234125,15.376775430494352,108.20637537717823,540.5298402437254
0.43105591732414694,15.35547241081099,108.8739512539044,540.52586767269
0.43125218357595274,15.334039001402498,109.5388902595229,540.5381195044293
0.43144844982775854,15.312474378370922,110.21082812440048,540.5678119081947
0.43164471607956423,15.290777294142213,110.88850205200526,540.6122232865628
0.43184098233137,15.268946735921517,111.5707832265768,540.6688345608561
0.4320372485831757,15.246981899084723,112.25667907430862,540.7353528219583
0.4322335148349815,15.22488215203378,112.94533025123809,540.8097251812184
0.4324297810867873,15.202647270355437,113.63248408089805,540.8919342927693
0.432626047338593,15.180278148118058,114.31306845688265,540.9826796358961
0.4328223135903988,15.157776141698378,114.9865273708991,541.0806741981083
0.4330185798422046,15.135142691152621,115.65245545572397,541.1848913203785
0.4332148460940103,15.11237930236203,116.31058977175303,541.2945770074537
0.4334111123458161,15.089487519455693,116.96081531953249,541.4092534276925
0.4336073785976218,15.06646879319675,117.60500834642443,541.5278783545799
0.43380364484942757,15.0433238014512,118.2481358111877,541.6485122149621
0.43399991110123337,15.020052405333008,118.89349299369302,541.7703244330556
0.43419617735303906,14.996654027028157,119.54199431490854,541.8933913857462
0.43439244360484486,14.973128270961737,120.19048204768707,542.0181475490973
0.43458870985665055,14.949475904211912,120.83047715030033,542.1454973895259
0.43478497610845634,14.925699295492608,121.45665849096332,542.2764419379465
0.43498124236026214,14.901801285068267,122.066732971922,542.4097010229988
0.43517750861206783,14.877785340297962,122.65855537523146,542.5453571473422
0.43537377486387363,14.853654807650123,123.23520701851315,542.6834409764931
0.43557004111567943,14.829412065672514,123.80352934605278,542.8246197613538
0.4357663073674851,14.805057877507775,124.37230428069832,542.9705469362264
0.4359625736192909,14.780591857685362,124.9413434413955,543.1285883716371
0.4361588398710966,14.756014429704349,125.50869396336265,543.3097386903773
0.4363551061229024,14.731325182810538,126.08268304111695,543.5218204636535
0.4365513723747082,14.70652208080784,126.66741624580058,543.7670637487308
0.4367476386265139,14.681604271788768,127.25041019932874,544.0269693012461
0.4369439048783197,14.656572433516951,127.82920223763614,544.2981881056294
0.4371401711301254,14.631427323633405,128.40528481503304,544.5777722304598
0.4373364373819312,14.606169391967425,128.97831264079025,544.8628156743044
0.437532703633737,14.580799583591102,129.54462522534266,545.1518786524082
0.43772896988554266,14.555319572321846,130.10084850970148,545.4436438933666
0.43792523613734846,14.529731632039105,130.6439345474294,545.7369427631927
0.43812150238915426,14.504038610919078,131.17111065875753,546.0308107192307
0.43831776864095995,14.478244222133052,131.67603126339384,546.3267577415735
0.43851403489276575,14.452352944796225,132.15893247710775,546.6249495534937
0.43871030114457144,14.426368780061654,132.6228164655636,546.9242856955311
0.43890656739637723,14.400295283732572,133.06958899874024,547.2242769986302
0.43910283364818303,14.374135535552874,133.50299317274713,547.5291090768792
0.4392990998999887,14.347891531656188,133.92860821959164,547.8469865496329
0.4394953661517945,14.321564547922405,134.34872018380497,548.1785440232602
0.4396916324036002,14.295155697851724,134.7626992849161,548.5246551359809
0.439887898655406,14.268666282154065,135.16949607154768,548.8858875010549
0.4400841649072118,14.242097795323726,135.568004394772,549.2622600541667
0.4402804311590175,14.215452054769631,135.95695932136815,549.653289944036
0.4404766974108233,14.188730988012425,136.3352250152008,550.0580197645554
0.4406729636626291,14.161936859983637,136.70111873260666,550.4752974514015
0.4408692299144348,14.135072325792954,137.05219061674524,550.9039278395912
0.4410654961662406,14.108140565743183,137.38568917285514,551.3425214169715
0.44126176241804627,14.081145323870729,137.69857081034914,551.7895013006055
0.44145802866985207,14.054090918776932,137.98874392558815,552.2426616308319
0.44165429492165786,14.026981582485654,138.25833968881346,552.6982731941863
0.44185056117346355,13.999821489529804,138.50570436450872,553.1544142505761
0.44204682742526935,13.972614931784138,138.73254613053962,553.6144968039886
0.44224309367707504,13.94536554576244,138.94271391487428,554.0834748756663
0.44243935992888084,13.918076309818227,139.1381235120024,554.5656386152689
0.44263562618068664,13.890751122180337,139.30717388945104,555.0683517130149
0.4428318924324923,13.863395357915804,139.45114165290104,555.5913219527517
0.4430281586842981,13.83601327155095,139.57617668735907,556.1299349421736
0.4432244249361039,13.808608059970604,139.6875846681279,556.6771055259455
0.4434206911879096,13.781181993310975,139.7891636602248,557.224015837659
0.4436169574397154,13.753737233521786,139.87570996392253,557.7642916054251
0.4438132236915211,13.726278100511122,139.93373790801266,558.2957703304469
0.4440094899433269,13.698811251702756,139.95269088814953,558.8171834839432
0.4442057561951327,13.67134527600342,139.9236253476867,559.329828436114
0.4444020224469384,13.643890254051993,139.83979107222834,559.8405551714029
0.4445982886987442,13.61645751244331,139.70004232638195,560.3527466268017
0.44479455495054987,13.589054648829407,139.53926088541428,560.8567139632821
0.44499082120235567,13.561684752932551,139.36415304122733,561.3524229972527
0.44518708745416147,13.534350548135038,139.17577515569354,561.8409263351155
0.44538335370596716,13.507054577856335,138.97457892917842,562.3225529852822
0.44557961995777295,13.479799358545128,138.7602663305675,562.7968930867783
0.44577588620957875,13.452589128227006,138.5094155768232,563.2695082068037
0.44597215246138444,13.4254335288192,138.20327163711838,563.7423974901537
0.44616841871319024,13.398343586523561,137.84009595570728,564.210828062715
0.44636468496499593,13.37133068074607,137.41772392695384,564.6682653325579
0.4465609512168017,13.344406699065088,136.93390134816224,565.107081142974
0.4467572174686075,13.317582239136575,136.41765310060327,565.514717348031
0.4469534837204132,13.290855957975555,135.93571341753318,565.8688680114042
0.447149749972219,13.264220630158073,135.49094483165655,566.16738532597
0.4473460162240247,13.23766868170486,135.08715123310648,566.41067269827
0.4475422824758305,13.211191315491543,134.73270268419503,566.6018891376159
0.47227183020335584,-12.6800055979826,129.96868913918405,-546.6372134557375
0.4724680964551615,-12.705539284193009,130.2468803807123,-546.4062897482949
0.4726643627069673,-12.731139524500433,130.644145576049,-546.1334871791391
0.472860628958773,-12.75682801164026,131.14300541439707,-545.8295805992575
0.4730568952105788,-12.782622708727269,131.72192761401982,-545.503450373762
0.4732531614623846,-12.808532866420695,132.29561205798242,-545.1496672886063
0.4734494277141903,-12.83454799664979,132.79259503431143,-544.7762463638745
0.4736456939659961,-12.86065378580129,133.22096184955518,-544.3821555439742
0.4738419602178018,-12.886837669585796,133.58997472845493,-543.967681216264
0.4740382264696076,-12.91308894051616,133.90928236152786,-543.5340244471506
0.4742344927214134,-12.93939891747052,134.1903910216546,-543.0821022645296
0.47443075897321907,-12.965761037804475,134.44099037092286,-542.6129809729406
0.47462702522502487,-12.99216950408343,134.6629771015568,-542.1290290242238
0.47482329147683056,-13.018618878092841,134.85813946074063,-541.6324926625823
0.47501955772863635,-13.045104062495305,135.02816125156644,-541.1254637658841
0.47521582398044215,-13.071620152501904,135.17159564205573,-540.6109640711289
0.47541209023224784,-13.09816091749045,135.2785868674626,-540.0932552939915
0.47560835648405364,-13.124718840928882,135.34677504145478,-539.5678219539832
0.47580462273585944,-13.151286522769993,135.37843715965207,-539.035539519635
0.4760008889876651,-13.177857135380656,135.37741100721092,-538.4979315617447
0.4761971552394709,-13.20442477773846,135.34909314559786,-537.9564633962281
0.4763934214912766,-13.23098430855037,135.29457230262216,-537.4145356642091
0.4765896877430824,-13.257530750805746,135.21638459876473,-536.8748882262968
0.4767859539948882,-13.284059789244099,135.11753610349197,-536.3397649422977
0.4769822202466939,-13.310567492317686,134.9990105570615,-535.8116188412947
0.4771784864984997,-13.33704994594474,134.85993870018012,-535.292936710928
0.4773747527503054,-13.363502950259667,134.69886512199224,-534.7858444411918
0.4775710190021112,-13.389922228011695,134.51678007763914,-534.2914343551529
0.477767285253917,-13.41630387733339,134.31510533378895,-533.8104688110811
0.4779635515057227,-13.442644101266255,134.09511747816043,-533.3435545013941
0.47815981775752847,-13.468939447380755,133.85797428776465,-532.8911655169518
0.47835608400933427,-13.495186686142702,133.60546542670966,-532.452910513849
0.47855235026113996,-13.521383129189266,133.34049912588148,-532.0251085482691
0.47874861651294576,-13.547526359591677,133.06320525683358,-531.6064446341791
0.47894488276475145,-13.573613955943152,132.77352330584182,-531.1960864307434
0.47914114901655724,-13.599643469287654,132.47140196389148,-530.7932836888807
0.47933741526836304,-13.625612431256291,132.15537373036298,-530.3978580359044
0.47953368152016873,-13.651516859540834,131.81214914121466,-530.0142272222299
0.47972994777197453,-13.677351309043472,131.44333365986057,-529.642464017038
0.4799262140237802,-13.70311141123798,131.0557296532649,-529.2807236967619
0.480122480275586,-13.728794189874591,130.65663600217835,-528.9266370522303
0.4803187465273918,-13.754398117681989,130.25341195477213,-528.5773275193637
0.4805150127791975,-13.779922697926061,129.84706868462843,-528.231602006701
0.4807112790310033,-13.805366790804923,129.43269845033353,-527.8906086418638
0.4809075452828091,-13.830728495520054,129.00693452959405,-527.5553985338079
0.4811038115346148,-13.856005215995399,128.56603183584647,-527.2275736932444
0.4813000777864206,-13.881193595495011,128.1060931313446,-526.9093020538107
0.4814963440382263,-13.906289576720626,127.62487520414551,-526.602770856887
0.4816926102900321,-13.931290077181762,127.13543506001288,-526.3048049919809
0.4818888765418379,-13.956194050347632,126.64122478672545,-526.014124616818
0.48208514279364356,-13.981000542720144,126.14206830965449,-525.730542021303
0.48228140904544936,-14.005708567063738,125.63779839339094,-525.453891679812
0.48247767529725505,-14.030317104079414,125.12825638371109,-525.1840298928171
0.48267394154906085,-14.05482506315834,124.61199667151337,-524.9212785926924
0.48287020780086665,-14.079230645788515,124.08490069918224,-524.6672214451473
0.48306647405267233,-14.103531741103817,123.5471427618443,-524.4223451041478
0.48326274030447813,-14.127726257869371,122.99925335117175,-524.1870437553202
0.48345900655628393,-14.151812315334944,122.44188682821789,-523.9622041036276
0.4836552728080896,-14.175788121622773,121.87578043491487,-523.7491143595039
0.4838515390598954,-14.19965248946167,121.30965797802335,-523.5449791792585
0.4840478053117011,-14.223406507085217,120.74994079120918,-523.3465527546273
0.4842440715635069,-14.247050692466507,120.18925397081856,-523.1551943239189
0.4844403378153127,-14.270584230203944,119.62154432687277,-522.9723894679353
0.4846366040671184,-14.294005270186462,119.04229019730587,-522.7995220365493
0.4848328703189242,-14.317311254742508,118.44864365642715,-522.6376423417402
0.4850291365707299,-14.340499491116582,117.8438916051422,-522.4859252770634
0.4852254028225357,-14.363568557174403,117.23521265543347,-522.3422650847444
0.4854216690743415,-14.386518179187641,116.62736668661385,-522.2050599770341
0.48561793532614717,-14.409348864207535,116.02364584084735,-522.0730432006848
0.48581420157795296,-14.432061673794992,115.4263991547706,-521.9452153441822
0.48601046782975876,-14.454657925823327,114.83450239215405,-521.8217069029794
0.48620673408156445,-14.47713694497229,114.2293172294959,-521.708760671525
0.48640300033337025,-14.499495597984247,113.60808856437546,-521.6079277535464
0.48659926658517594,-14.521730823767506,112.97173664677784,-521.5195278706756
0.48679553283698174,-14.5438397325717,112.32111967969125,-521.4438450958655
0.48699179908878754,-14.565819634606562,111.65704128642862,-521.3811332905929
0.4871880653405932,-14.587668524571928,110.99170973560607,-521.3278309089426
0.487384331592399,-14.60938901442469,110.3492035920881,-521.2757043789577
0.4875805978442047,-14.630985637288974,109.7290714063783,-521.2240597279538
0.4877768640960105,-14.65246263390109,109.13010043269915,-521.1724905628382
0.4879731303478163,-14.673824001149132,108.55026147414964,-521.1183371120658
0.488169396599622,-14.69507325132389,107.98664261602738,-521.0590349650602
0.4883656628514278,-14.71620842642867,107.37066712393724,-521.0162154133917
0.4885619291032336,-14.737214554114836,106.67548777200422,-520.9998417986682
0.4887581953550393,-14.758078654165782,105.92899359624059,-521.0025266767761
0.4889544616068451,-14.778793926455224,105.16460587646213,-521.0146370870928
0.48915072785865077,-14.799360412049746,104.41909114910209,-521.0246174922805
0.48934699411045657,-14.819785501669534,103.72906459140057,-521.0197525427716
0.48954326036226237,-14.840081130340415,103.09569609977636,-520.9979697839211
0.48973952661406805,-14.86025621849788,102.49730233284451,-520.9652541462954
0.48993579286587385,-14.880315548321322,101.91251676665165,-520.9278433959789
0.49013205911767954,-14.900259525223975,101.31758912082661,-520.8932865443265
0.49032832536948534,-14.920083638798092,100.68656131850227,-520.8706265437505
0.49052459162129114,-14.93977805914352,99.99102445977859,-520.8706583633566
0.4907208578730968,-14.959328481935922,99.23074588692528,-520.8964639031225
0.4909171241249026,-14.978730382012198,98.48220213572255,-520.9256176719648
0.4911133903767084,-14.997987102854214,97.75148891193159,-520.9554677124688
0.4913096566285141,-15.017102200027338,97.03886599398689,-520.9850891240212
0.4915059228803199,-15.036079223924194,96.34460329528365,-521.0135292202502
0.4917021891321256,-15.054921809876108,95.6689799863864,-521.0398047250624
0.4918984553839314,-15.07363364648246,95.01228528298687,-521.0629021647028
0.4920947216357372,-15.092217725678863,94.3621018213557,-521.0856426248024
0.4922909878875429,-15.110673070531957,93.70030445032396,-521.113347826273
0.4924872541393487,-15.12899735604612,93.02665066743282,-521.1464194528908
0.4926835203911544,-15.147188261585676,92.34103289899062,-521.185229332415
0.49287978664296017,-15.165243431917245,91.64333997660012,-521.2301608957664
0.49307605289476597,-15.183160464074321,90.93345717743645,-521.2816096376242
0.49327231914657166,-15.20093696545096,90.21143372841168,-521.3399349452841
0.49346858539837746,-15.218571739579668,89.4934820177752,-521.4007951940738
0.49366485165018326,-15.236066880629734,88.78798505600977,-521.4613479507607
0.49386111790198894,-15.253424503555772,88.09164569871808,-521.5219550119119
0.49405738415379474,-15.27064607562273,87.40116917031973,-521.5830869670426
0.49425365040560043,-15.287732471058353,86.71317266659379,-521.6453449464711
0.49444991665740623,-15.304683766787912,86.02408817919388,-521.7094921651797
0.49464618290921203,-15.321499388287274,85.32965547638597,-521.7765838749492
0.4948424491610177,-15.338177653546055,84.62400313348675,-521.8483235389629
0.4950387154128235,-15.35471645628552,83.909138002661,-521.9245170839189
0.4952349816646292,-15.371114379523812,83.1891305558922,-522.0043025618459
0.495431247916435,-15.38737084982163,82.46845827115094,-522.0866184124984
0.4956275141682408,-15.403486199155736,81.75189584002533,-522.1701629141551
0.4958237804200465,-15.419461718023504,81.04438011764,-522.2533718717955
0.4960200466718523,-15.43529922227594,80.34335634591301,-522.3363721538467
0.4962163129236581,-15.450998997801452,79.64085583493637,-522.4208778950326
0.4964125791754638,-15.466560746956656,78.93685274158804,-522.5068569148673
0.4966088454272696,-15.481984170120565,78.2313606048828,-522.5942711282341
0.49680511167907526,-15.497269003684456,77.52439177300032,-522.6830847329019
0.49700137793088106,-15.51241492861452,76.81595908738714,-522.77326590818
0.49719764418268686,-15.52742165684932,76.10571012649274,-522.864862652056
0.49739391043449255,-15.542288636323947,75.39168195395146,-522.9583099708027
0.49759017668629835,-15.557015068189447,74.67355086892206,-523.0537461309729
0.49778644293810403,-15.571600160363822,73.95128196935964,-523.1512487208096
0.49798270918990983,-15.586043065965855,73.22484127179213,-523.2508949795699
0.49817897544171563,-15.60034301640356,72.49419325729156,-523.3527589767519
0.4983752416935213,-15.614499134398482,71.75942331742446,-523.4568943598529
0.4985715079453271,-15.628511741627033,71.03582916944681,-523.560370206174
0.4987677741971328,-15.642384122200871,70.32934424650536,-523.661359157633
0.4989640404489386,-15.656118974540208,69.63323056020391,-523.7604225640584
0.4991603067007444,-15.66971765485623,68.94073085273729,-523.8583540131181
0.4993565729525501,-15.683180236784867,68.24492734170894,-523.9562022048246
0.4995528392043559,-15.696505332339093,67.5386043560076,-524.0553098975132
0.4997491054561617,-15.70969016287574,66.81468603919356,-524.1572695245846
0.4999453717079674,-15.722731181634028,66.07439705493644,-524.2625740570456
0.5001416379597732,-15.735625960753142,65.32570824360363,-524.3704828201314
0.5003379042115789,-15.74837366417481,64.5772035960115,-524.4798237513619
0.5005341704633847,-15.760975191652946,63.837700302045874,-524.5890167955641
0.5007304367151905,-15.77343320210701,63.115996860999175,-524.696100250794
0.5009267029669962,-15.785751812805064,62.4151545627171,-524.7996077085782
0.501122969218802,-15.797932920929824,61.71230853514538,-524.9023437192265
0.5013192354706076,-15.809975530266065,61.00381183329697,-525.0050574225767
0.5015155017224134,-15.821878527245344,60.289617957388955,-525.108010065539
0.5017117679742192,-15.833640789146092,59.56968018746179,-525.2114636722696
0.5019080342260249,-15.84526118405029,58.84395158112339,-525.3156810601847
0.5021043004778307,-15.856738591213876,58.11305450953887,-525.4208282677643
0.5023005667296365,-15.8680724371487,57.38160026725486,-525.5263114657555
0.5024968329814422,-15.879262758222646,56.65050913140578,-525.6317770338669
0.502693099233248,-15.890309629860171,55.91982339209912,-525.7369745544895
0.5028893654850537,-15.901213135803612,55.18958557313817,-525.8416526090539
0.5030856317368595,-15.911973368159229,54.459838433083746,-525.9455587774216
0.5032818979886653,-15.922590444010956,53.73116219249146,-526.0483806147719
0.503478164240471,-15.933065004184433,53.00810000163071,-526.1496146084024
0.5036744304922768,-15.943398135074563,52.289498846367906,-526.2497831093453
0.5038706967440825,-15.953590447459252,51.57267199586771,-526.349481065733
0.5040669629958883,-15.963642025940374,50.85492449935488,-526.4491550530755
0.5042632292476941,-15.973552431305931,50.13350673521295,-526.5491023676752
0.5044594954994998,-15.983320631843565,49.40567831249133,-526.6494535465101
0.5046557617513056,-15.992945344691403,48.671600386701414,-526.749838240912
0.5048520280031114,-16.002425595441668,47.934139341602354,-526.8495926841052
0.505048294254917,-16.011761021280073,47.196261839342725,-526.9482060404476
0.5052445605067228,-16.02095183201434,46.4609728771718,-527.0453539573768
0.5054408267585285,-16.029998831524825,45.73124860435105,-527.1409167093555
0.5056370930103343,-16.038903347525444,45.008771223325134,-527.2350945823212
0.5058333592621401,-16.047666185007802,44.286339138267124,-527.3287531059126
0.5060296255139458,-16.056287072899277,43.56228792098621,-527.4218669596206
0.5062258917657516,-16.064765698066285,42.836673133531015,-527.5142223898517
0.5064221580175573,-16.07310175820056,42.109551092448314,-527.6056036580803
0.5066184242693631,-16.081294961966712,41.38097888240216,-527.695793002832
0.5068146905211689,-16.089345041060934,40.651043992561284,-527.7845809486906
0.5070109567729746,-16.09725174448018,39.919889805242505,-527.8719611669201
0.5072072230247804,-16.10501482236636,39.18748315882748,-527.9581103823441
0.5074034892765862,-16.112634022454507,38.45377150556971,-528.0432129401378
0.5075997555283919,-16.12010908193439,37.71870161263376,-528.127454820295
0.5077960217801977,-16.127439747363447,36.982219196212036,-528.2110230633093
0.5079922880320034,-16.134625841452056,36.24695566459077,-528.2938889673176
0.5081885542838092,-16.141668360241383,35.51918464438117,-528.3752318225045
0.508384820535615,-16.148568607911926,34.79649118114175,-528.4545759716814
0.5085810867874206,-16.155327258191175,34.07587826873119,-528.5317285554656
0.5087773530392264,-16.16194442799296,33.35425117201819,-528.6067548566358
0.5089736192910321,-16.16841961024119,32.62838503458855,-528.6799908553488
0.5091698855428379,-16.174751648545858,31.89530317309488,-528.75203619108
0.5093661517946437,-16.18093914655866,31.15604953448951,-528.8234121720516
0.5095624180464494,-16.18698122646141,30.413985119078074,-528.8943070785322
0.5097586842982552,-16.19287767283465,29.672629471318743,-528.9645935690558
0.509954950550061,-16.19862898042287,28.93558784687567,-529.0338152946276
0.5101512168018667,-16.20423635034423,28.206451889575376,-529.1011860761104
0.5103474830536725,-16.209701159250894,27.481126982840927,-529.1661813751189
0.5105437493054782,-16.215023537769614,26.755048523323048,-529.2290375446487
0.510740015557284,-16.22020333403319,26.02817639749902,-529.2899870227805
0.5109362818090898,-16.225240388262307,25.300470110792688,-529.3492641294092
0.5111325480608955,-16.230134532690233,24.57188878205336,-529.4071051002048
0.5113288143127013,-16.23488558872804,23.842241268333254,-529.4637495601121
0.511525080564507,-16.239493198962577,23.109873525575978,-529.5193097140007
0.5117213468163128,-16.243956761161392,22.37436733564917,-529.573598551096
0.5119176130681186,-16.248275662867137,21.6357590406607,-529.6263919531551
0.5121138793199242,-16.25244929878828,20.894085340663892,-529.6774639884186
0.51231014557173,-16.256477070869863,20.14938329898402,-529.7265868783194
0.5125064118235358,-16.26035857325076,19.406348169111368,-529.7734193036368
0.5127026780753415,-16.264095741769466,18.67837748203017,-529.8178113962549
0.5128989443271473,-16.267691124429287,17.96054846205169,-529.8604157190152
0.513095210578953,-16.271146092326383,17.246495534248268,-529.9017453816705
0.5132914768307588,-16.27446075914612,16.529749824456054,-529.942122432285
0.5134877430825646,-16.27763393503937,15.803486020439376,-529.9816742591818
0.5136840093343703,-16.280663148917448,15.062717844314236,-530.0201909851751
0.5138802755861761,-16.283545893174825,14.312070081850445,-530.0570432658989
0.5140765418379818,-16.286280953531225,13.559190325779872,-530.0917267311783
0.5142728080897876,-16.288868700623823,12.812189948947667,-530.1240365063118
0.5144690743415934,-16.291311085511893,12.07933808217264,-530.1541119511876
0.5146653405933991,-16.293611466702586,11.363017086673054,-530.182498081078
0.5148616068452049,-16.295771136528746,10.643550254717557,-530.2097175553254
0.5150578730970107,-16.297789040306057,9.91843654595321,-530.2355779186584
0.5152541393488164,-16.299664071170827,9.187688525462548,-530.2598321745564
0.5154504056006222,-16.301395139429246,8.451318442862316,-530.2822315397095
0.5156466718524279,-16.302981123573637,7.709653271538125,-530.3025286009574
0.5158429381042337,-16.304421548607028,6.969182931364124,-530.3206229823443
0.5160392043560394,-16.305717009235252,6.2324744746883844,-530.3367075385122
0.5162354706078451,-16.306868242821785,5.49951591059936,-530.3510089603363
0.5164317368596509,-16.30787598437122,4.770295154660978,-530.3637551376609
0.5166280031114566,-16.308740984346787,4.04479951860395,-530.3751745095603
0.5168242693632624,-16.30946360196509,3.3174400029491715,-530.3852713106129
0.5170205356150682,-16.31004269967716,2.5826678336712,-530.3934174346873
0.5172168018668739,-16.310477104659366,1.843558928692901,-530.3991476950863
0.5174130681186797,-16.310766276919967,1.1032209127748214,-530.4022847660801
0.5176093343704855,-16.31091027519842,0.36470154198195726,-530.4029355951689
0.5178056006222912,-16.31090974657858,-0.369103909285851,-530.4014768560523
0.518001866874097,-16.310765721389945,-1.0979194015838631,-530.3983917015206
0.5181981331259027,-16.310478920379513,-1.8245231108944422,-530.3939378837267
0.5183943993777085,-16.3100494964614,-2.551741939537675,-530.3881241771251
0.5185906656295143,-16.309477058826264,-3.2823209699902556,-530.380723095224
0.51878693188132,-16.308760681514002,-4.018916777168602,-530.3712745572631
0.5189831981331258,-16.307899387291638,-4.757565211096276,-530.3594999282554
0.5191794643849315,-16.306893308221607,-5.494308358022337,-530.3455637680987
0.5193757306367373,-16.305742816598837,-6.229163391706344,-530.329592741493
0.519571996888543,-16.30444828133272,-6.962147626663843,-530.3117143779962
0.5197682631403487,-16.30301006791899,-7.693278522948819,-530.2920571281076
0.5199645293921545,-16.30142851739662,-8.423134960487417,-530.2707244264075
0.5201607956439603,-16.299703632382432,-9.154085925558539,-530.2476768188156
0.520357061895766,-16.297835152966254,-9.886393346685356,-530.2228932338032
0.5205533281475718,-16.295822813065648,-10.620056063000225,-530.1963603438064
0.5207495943993775,-16.29366634682957,-11.35507286387808,-530.1680643097853
0.5209458606511833,-16.291365489829552,-12.091417439586165,-530.1379916641483
0.5211421269029891,-16.28892019868416,-12.826098431727338,-530.106215751189
0.5213383931547948,-16.286331020993554,-13.557845883468879,-530.0726663531411
0.5215346594066006,-16.283598421453306,-14.287790805732952,-530.0372172978733
0.5217309256584063,-16.28072264176776,-15.017076190681891,-529.9998047281197
0.5219271919102121,-16.277703698228503,-15.74686483858947,-529.9604268201604
0.5221234581620179,-16.274541370828736,-16.47846248685166,-529.9191381624194
0.5223197244138236,-16.27123520005301,-17.212527841950397,-529.8760472783019
0.5225159906656294,-16.267784800123977,-17.948008268667536,-529.8312871310791
0.5227122569174351,-16.264190008785533,-18.683709934934182,-529.7849318369367
0.5229085231692409,-16.260450901697354,-19.418412285157434,-529.7369908523222
0.5231047894210467,-16.256567796615904,-20.150910554253727,-529.687407783834
0.5233010556728523,-16.252541103756037,-20.881942182775767,-529.6360553200327
0.5234973219246581,-16.248370999076492,-21.612313152764454,-529.5829560439219
0.5236935881764639,-16.244057610864694,-22.342037263961746,-529.5281915606662
0.5238898544282696,-16.239601064711703,-23.071128264684827,-529.4718424128106
0.5240861206800754,-16.23500148352375,-23.799599838126724,-529.4139879335465
0.5242823869318811,-16.23025894551568,-24.528348715477257,-529.3546601268478
0.5244786531836869,-16.22537313317324,-25.259702039651465,-529.293750920101
0.5246749194354927,-16.220343513695962,-25.99377568331651,-529.231204788973
0.5248711856872984,-16.215169553882944,-26.730562509544292,-529.1669728717034
0.5250674519391042,-16.20985072192151,-27.470055579184212,-529.1010083537801
0.5252637181909099,-16.204386500699876,-28.211453231880856,-529.033302130855
0.5254599844427157,-16.198777536768734,-28.943249036792036,-528.9644214448497
0.5256562506945215,-16.193025955891347,-29.665580846427268,-528.8945934321187
0.5258525169463272,-16.187133123895396,-30.383457921492663,-528.8237592405171
0.526048783198133,-16.181099417436766,-31.10191210994332,-528.7517605117858
0.5262450494499388,-16.174924234429398,-31.826157924559038,-528.6783296118927
0.5264413157017445,-16.168605911580137,-32.56075260698048,-528.6031274052659
0.5266375819535503,-16.162142563002732,-33.30323821618115,-528.5260948759361
0.526833848205356,-16.1555331742667,-34.04787580289096,-528.4474188041543
0.5270301144571617,-16.148777917180613,-34.78864431254006,-528.3674232965964
0.5272263807089675,-16.141878149238256,-35.51943755227756,-528.2865682846526
0.5274226469607732,-16.13483618077926,-36.239669870329934,-528.2051469097757
0.527618913212579,-16.127652779955064,-36.96125682385218,-528.1226332273056
0.5278151794643847,-16.12032754675277,-37.68497405700202,-528.0388715834214
0.5280114457161905,-16.112860063962707,-38.41081255188149,-527.9537441263022
0.5282077119679963,-16.10524991613478,-39.13876337957959,-527.8671352928629
0.528403978219802,-16.097496694453685,-39.868686118582986,-527.7789492091414
0.5286002444716078,-16.089600074648693,-40.59997238246032,-527.689294551195
0.5287965107234136,-16.081559800273006,-41.33256371018002,-527.5983997310307
0.5289927769752193,-16.07337561329003,-42.06647944253939,-527.5064913033939
0.5291890432270251,-16.065047251872567,-42.80173885269932,-527.4137932742068
0.5293853094788308,-16.05657448828386,-43.537024981334,-527.3205905589008
0.5295815757306366,-16.047958267198048,-44.262641758552036,-527.2272306225844
0.5297778419824424,-16.039200459679787,-44.98064745257039,-527.133037016022
0.5299741082342481,-16.030302076952093,-45.69596892320941,-527.0374183656588
0.5301703744860539,-16.021263158906205,-46.413672824242305,-526.9400613260018
0.5303666407378596,-16.012082695973625,-47.13906932520456,-526.8409435420307
0.5305629069896654,-16.002758908993755,-47.87376290609613,-526.740553579594
0.5307591732414711,-15.993290395076857,-48.61291902686704,-526.6397022173209
0.5309554394932768,-15.98367684251237,-49.35076378269099,-526.5389124511989
0.5311517057450826,-15.973919098172694,-50.08126147372243,-526.4383391818046
0.5313479719968884,-15.96401917021056,-50.79960179941908,-526.3376969005686
0.5315442382486941,-15.953978594079233,-51.51671923148275,-526.2359983842836
0.5317405045004999,-15.943797005365852,-52.23655755484185,-526.1331613040763
0.5319367707523056,-15.93347386790438,-52.959138692909086,-526.0293478200654
0.5321330370041114,-15.923008641294965,-53.684483870915656,-525.9247105205914
0.5323293032559172,-15.91240079099032,-54.41226882903994,-525.8194071613148
0.5325255695077229,-15.90165008474316,-55.13987580683982,-525.713696391781
0.5327218357595287,-15.890756643605188,-55.86677545374046,-525.6077636676198
0.5329181020113344,-15.87972060423496,-56.592990193589095,-525.5017847547986
0.5331143682631402,-15.868542098765905,-57.31854368943001,-525.3959496631475
0.533310634514946,-15.857221274038903,-58.04283401836451,-525.2904561986576
0.5335069007667517,-15.845758661810345,-58.763419568776335,-525.1850494417547
0.5337031670185575,-15.834154862612447,-59.48188749226497,-525.079035753197
0.5338994332703633,-15.822410087894678,-60.200342362794466,-524.9720133622718
0.534095699522169,-15.810524138462037,-60.92083435563203,-524.8639673912671
0.5342919657739748,-15.798496436303292,-61.64487188058106,-524.7553480531258
0.5344882320257804,-15.786326400716138,-62.370804523566356,-524.6469731604409
0.5346844982775862,-15.774013906249385,-63.09615246159772,-524.5394234015673
0.534880764529392,-15.761559297114324,-63.81864095616928,-524.4328175289244
0.5350770307811977,-15.748963332517521,-64.53620418760495,-524.3267722008168
0.5352732970330035,-15.736226990107752,-65.25061624602105,-524.2205313995204
0.5354695632848092,-15.723350186743277,-65.96746090348604,-524.1139705671432
0.535665829536615,-15.71033244613053,-66.68683273339104,-524.0073322168099
0.5358620957884208,-15.69717327339823,-67.40871646059128,-523.9008617492864
0.5360583620402265,-15.68387218028327,-68.1330797127067,-523.7948048814283
0.5362546282920323,-15.670428961555835,-68.85560527564309,-523.6893010380619
0.5364508945438381,-15.656844447152498,-69.5729481826851,-523.584399466867
0.5366471607956438,-15.643119654293058,-70.28510409227258,-523.4801867422646
0.5368434270474496,-15.629255601050016,-70.99206862350574,-523.3767491118822
0.5370396932992553,-15.615253281178726,-71.69483264100185,-523.2742119701816
0.5372359595510611,-15.601112151135148,-72.40928238120206,-523.173147709047
0.5374322258028669,-15.586829501348362,-73.1356838845083,-523.0732470954792
0.5376284920546726,-15.572403705119696,-73.86678017132174,-522.9740072213202
0.5378247583064784,-15.557834596148094,-74.59486599474657,-522.8750797711459
0.538021024558284,-15.543123520685732,-75.31197518586843,-522.7762856110232
0.5382172908100898,-15.528273059040252,-76.01608538110054,-522.6780603079402
0.5384135570618956,-15.513285200448065,-76.713114031249,-522.5814103192166
0.5386098233137013,-15.498160689847268,-77.40981593094875,-522.4872605181786
0.5388060895655071,-15.482898887914768,-78.11331194756171,-522.3964624957792
0.5390023558173129,-15.46749783218641,-78.82837939387164,-522.309589807244
0.5391986220691186,-15.451956164082553,-79.54483948900057,-522.2255830466029
0.5393948883209244,-15.436273924552324,-80.2608589237812,-522.1438623185127
0.5395911545727301,-15.420451184095597,-80.97663038550128,-522.0639282429595
0.5397874208245359,-15.404487975097842,-81.69236807675045,-521.9852021058216
0.5399836870763417,-15.388384308347511,-82.40690395869977,-521.9069284553759
0.5401799533281474,-15.372141197790029,-83.11256665279427,-521.8284545755399
0.5403762195799532,-15.35576062271821,-83.8077347712697,-521.7506847891859
0.5405724858317589,-15.339244659442858,-84.49189188183294,-521.6747354033085
0.5407687520835647,-15.322595554636996,-85.16450772217087,-521.6017373252173
0.5409650183353705,-15.305815384067019,-85.83187756851879,-521.5335620012702
0.5411612845871762,-15.288901412849677,-86.5314996180286,-521.4731769392155
0.541357550838982,-15.271846882061464,-87.26270656412791,-521.4161705704843
0.5415538170907878,-15.254646660355174,-88.01355520979436,-521.3571537498002
0.5417500833425934,-15.23729874311875,-88.76327235638578,-521.2894106871296
0.5419463495943992,-15.219806534276636,-89.47820390248505,-521.2094635736885
0.5421426158462049,-15.202178752579155,-90.14572169217665,-521.1249558050716
0.5423388820980107,-15.184423712090567,-90.77864826964706,-521.0418108432677
0.5425351483498165,-15.16654548511922,-91.40732308033797,-520.9658414929868
0.5427314146016222,-15.148540937723707,-92.07323082325843,-520.9035506928826
0.542927680853428,-15.130399182098461,-92.80081830184294,-520.8576327307211
0.5431239471052337,-15.112113479225878,-93.53461272470992,-520.8128954237695
0.5433202133570395,-15.093683933324783,-94.26646755904603,-520.766737280158
0.5435164796088453,-15.075111054006493,-94.99439983432416,-520.7205380612171
0.543712745860651,-15.056396200236119,-95.7125706921528,-520.6824804608584
0.5439090121124568,-15.03754155285144,-96.4182893706151,-520.6542962159933
0.5441052783642626,-15.018550459383725,-97.1010166768691,-520.6333274821366
0.5443015446160683,-14.999427927845034,-97.75804994662525,-520.6185035762975
0.5444978108678741,-14.980178825346524,-98.39100868542363,-520.6100703803286
0.5446940771196798,-14.960807727911469,-99.00152633972397,-520.6081854119142
0.5448903433714856,-14.941318868931226,-99.59128794826374,-520.6128970284302
0.5450866096232914,-14.921715944311668,-100.17048281098867,-520.6273764259406
0.545282875875097,-14.901992902106114,-100.82754457883247,-520.6558275682988
0.5454791421269028,-14.882132983419936,-101.55913655794546,-520.6826848931155
0.5456754083787085,-14.862125106901921,-102.32957070738289,-520.7006577473953
0.5458716746305143,-14.841964869353669,-103.10676748966651,-520.703914846438
0.5460679408823201,-14.82165369553718,-103.86357210826372,-520.6896029433633
0.5462642071341258,-14.801197805207462,-104.57831100689907,-520.658374217779
0.5464604733859316,-14.780606838210783,-105.24096650450984,-520.6166730359015
0.5466567396377373,-14.759889730543422,-105.86629099968019,-520.5802524554636
0.5468530058895431,-14.73905244571725,-106.46759530785721,-520.5618383692604
0.5470492721413489,-14.718098565772516,-107.05625011637824,-520.571272625632
0.5472455383931546,-14.697029343654108,-107.64567466207417,-520.6107192558753
0.5474418046449604,-14.675843044466307,-108.25184901581571,-520.6759287683909
0.5476380708967662,-14.654534858129997,-108.89040755934877,-520.7641628200863
0.5478343371485719,-14.633096869922454,-109.57488933469112,-520.8721346308077
0.5480306034003777,-14.611523234905823,-110.2630695919164,-520.9871306052645
0.5482268696521834,-14.589816183125478,-110.9336375105369,-521.1055149275254
0.5484231359039892,-14.567979572276762,-111.58276054480872,-521.2278653625694
0.548619402155795,-14.546017954792323,-112.20690829960687,-521.354282982095
0.5488156684076007,-14.523936532137876,-112.80330027303829,-521.4838135879413
0.5490119346594065,-14.501740916868558,-113.37039650784105,-521.6138152375285
0.5492082009112121,-14.479436872947502,-113.90853082319978,-521.7392895392885
0.5494044671630179,-14.457027601490772,-114.4534600932674,-521.8535463959194
0.5496007334148237,-14.434507326544454,-115.04084728096883,-521.9461199016357
0.5497969996666294,-14.411867805978757,-115.66773216564248,-522.0350420630466
0.5499932659184352,-14.389101521309364,-116.33243516981952,-522.1291649348565
0.550189532170241,-14.366201129009191,-117.03388489329664,-522.2313934292177
0.5503857984220467,-14.343159713137684,-117.76885789414423,-522.3461954344739
0.5505820646738525,-14.319971165730017,-118.53013877843287,-522.4786346469731
0.5507783309256582,-14.296640559375374,-119.18672903311342,-522.6288907305815
0.550974597177464,-14.273195747777972,-119.70226400979914,-522.7981570412155
0.5511708634292698,-14.249659400201155,-120.1281259064499,-522.986481467891
0.5513671296810755,-14.226043965895641,-120.51704438572861,-523.1910506805091
0.5515633959328813,-14.202351647703958,-120.91944922315338,-523.4080258160898
0.551759662184687,-14.178575308763467,-121.38018395286494,-523.6340225924555
0.5519559284364928,-14.154699747850705,-121.93551525287532,-523.8669276473829
0.5521521946882986,-14.130705556506156,-122.58223187161228,-524.1056538005754
0.5523484609401043,-14.10657951171,-123.27085381514023,-524.3498733805535
0.5525447271919101,-14.082318041750645,-123.95519187361327,-524.5999663509622
0.5527409934437159,-14.057925964887158,-124.59545232975316,-524.8567957773663
0.5529372596955215,-14.033415426271477,-125.15700268054619,-525.1216982807923
0.5531335259473273,-14.008804960901587,-125.60874027516866,-525.3965962164677
0.553329792199133,-13.984115318459384,-125.98667212737301,-525.6798800447219
0.5535260584509388,-13.959349858918813,-126.3825489771567,-525.9663556584591
0.5537223247027446,-13.934504796048465,-126.79775494648496,-526.2564407143101
0.5539185909545503,-13.909576338004996,-127.23245519844528,-526.5506898979727
0.5541148572063561,-13.884560640440927,-127.68682216052164,-526.8497023309676
0.5543111234581618,-13.859453810917424,-128.16103334150162,-527.1541059094563
0.5545073897099676,-13.834251977586352,-128.65379749407316,-527.4647347911932
0.5547036559617734,-13.80895411597393,-129.1331000411774,-527.7862122973122
0.5548999222135791,-13.78356478396511,-129.58574930457058,-528.1200646973348
0.5550961884653849,-13.758089242342468,-130.01161361209486,-528.4659991411106
0.5552924547171907,-13.732532759969766,-130.4105603769973,-528.8237151984165
0.5554887209689964,-13.706900631914365,-130.7824566528021,-529.192911374434
0.5556849872208022,-13.681198179429927,-131.12717005907902,-529.5732916835302
0.5558812534726079,-13.655430576298395,-131.44898009816103,-529.9636598677093
0.5560775197244137,-13.629600272717548,-131.767740006283,-530.3595104115116
0.5562737859762195,-13.60370762236204,-132.08390530142955,-530.7603820973472
0.5564700522280251,-13.577753353662322,-132.39538756640934,-531.1666170132132
0.556666318479831,-13.551738557201375,-132.7003905563879,-531.5787489912244
0.5568625847316366,-13.525664657973087,-132.99744425828905,-531.9974429460476
0.5570588509834424,-13.499533332512058,-133.28541495721618,-532.4234332492072
0.5572551172352482,-13.47334674764145,-133.5568837422067,-532.8591445588758
0.5574513834870539,-13.447110276312184,-133.7932198002772,-533.309238250298
0.5576476497388597,-13.42083074751137,-133.9960745114282,-533.7723184744236
0.5578439159906655,-13.394514507531921,-134.16763340598305,-534.2465486204694
0.5580401822424712,-13.36816754306088,-134.30933350786577,-534.7300757594267
0.558236448494277,-13.341795624289551,-134.4219858006818,-535.2210538645841
0.5584327147460827,-13.31540442192524,-134.50585566394017,-535.7176628531142
0.5586289809978885,-13.288999583177583,-134.56178017143165,-536.2178525183615
0.5588252472496943,-13.262585249796391,-134.6054376539042,-536.7162886156065
0.5590215135015,-13.236163024101998,-134.6422108710629,-537.2115977712887
0.5592177797533058,-13.209734253446827,-134.6721391584074,-537.7039650930076
0.5594140460051115,-13.18330027717463,-134.69526495674864,-538.193593752799
0.5596103122569173,-13.156862425990944,-134.71163401801948,-538.6807064056554
0.5598065785087231,-13.130422021292995,-134.7212956152684,-539.1655466339787
0.5600028447605288,-13.103980374457853,-134.72430275713447,-539.6483804183395
0.5601991110123345,-13.077540130319605,-134.69563250875063,-540.135481491307
0.5603953772641403,-13.051113253170762,-134.58705664409774,-540.6358986957157
0.560591643515946,-13.024715619328061,-134.39774932179543,-541.1450815174608
0.5607879097677518,-12.998362986532605,-134.12869759015894,-541.6579495754783
0.5609841760195575,-12.972070861857155,-133.7814618289652,-542.1692561080201
0.5611804422713633,-12.945854392123094,-133.35812221541372,-542.6736408006414
0.5613767085231691,-12.919728278056299,-132.8612159549709,-543.1656827425052
0.5615729747749748,-12.893706549934135,-132.30018274893814,-543.6383839429694
0.5617692410267806,-12.867792014247154,-131.79038562168614,-544.0621208572888
0.5619655072785863,-12.841968666520025,-131.37037992978466,-544.432197177844
0.5621617735303921,-12.816219188914653,-131.03724136785712,-544.7546217779825
0.5623580397821979,-12.790526744853247,-130.78890740363454,-545.0350897664185
0.5625543060340036,-12.764874828622567,-130.6241026709181,-545.2790504441375
0.5627505722858094,-12.739247110926877,-130.5422840530233,-545.4917676596617
0.5629468385376152,-12.713627300417649,-130.54360378998166,-545.6783746849717
0.5876763862651404,12.377008914913594,-127.46239362388125,532.9882046753856
0.5878726525169462,12.402034789564773,-127.56516751701787,532.7305608227871
0.5880689187687519,12.427086096284409,-127.72475353376977,532.4693186642027
0.5882651850205577,12.452174474393168,-127.93917929339273,532.169130931595
0.5884614512723634,12.477309076301857,-128.19447721933,531.8268436381612
0.5886577175241692,12.50249713056382,-128.48485321642963,531.4634898347524
0.588853983775975,12.527746574438384,-128.82050719246416,531.0910489959141
0.5890502500277807,12.553066179058696,-129.19909802713602,530.7072311577874
0.5892465162795865,12.578463906477644,-129.61565663853935,530.3100812919268
0.5894427825313923,12.603946618636279,-130.06400473989586,529.8974846341272
0.589639048783198,12.629517708637662,-130.5027097883038,529.4657805344284
0.5898353150350037,12.65516971862144,-130.8886632783428,529.0146630069364
0.5900315812868094,12.680892353534393,-131.22248769783232,528.5466968400382
0.5902278475386152,12.70667542786412,-131.50460239913082,528.0645396729973
0.590424113790421,12.732508811715382,-131.73515667470795,527.5709447278239
0.5906203800422267,12.758382378841594,-131.91403991720463,527.0687643024942
0.5908166462940325,12.784285956453909,-132.0408896313332,526.5609507569986
0.5910129125458382,12.81020927641914,-132.115097630152,526.0505547353268
0.591209178797644,12.836141927519845,-132.13581469990234,525.5407203322281
0.5914054450494498,12.862073363564674,-132.1041664777475,525.0347951197972
0.5916017113012555,12.887995233062018,-132.0416990176038,524.5362023524078
0.5917979775530613,12.913902382214372,-131.95416413427992,524.0453982268998
0.5919942438048671,12.939789892729856,-131.84157948525825,523.5622671182468
0.5921905100566728,12.96565285051201,-131.70397188049313,523.0866443648041
0.5923867763084786,12.99148634783038,-131.54137976837168,522.6182846897339
0.5925830425602843,13.017285486621374,-131.3538579857045,522.1567891222901
0.5927793088120901,13.043045378846667,-131.1414566587604,521.7019011038635
0.5929755750638959,13.068761146976383,-130.90423322905465,521.2533483642338
0.5931718413157016,13.094427925658017,-130.6422543372883,520.8108168062662
0.5933681075675074,13.12004202199126,-130.37843394672487,520.3753163977292
0.593564373819313,13.145608649824965,-130.15803858909618,519.9485837812664
0.5937606400711188,13.171135373276478,-129.96962862562123,519.5288159603066
0.5939569063229246,13.196627218172065,-129.80055415710825,519.1146724965718
0.5941531725747303,13.22208676333772,-129.63839117561818,518.7053490893712
0.5943494388265361,13.247514101521052,-129.47007632650784,518.3005434684067
0.5945457050783418,13.272906615105093,-129.28085011547915,517.90045650224
0.5947419713301476,13.29825850357987,-129.05272255478286,517.5058268185855
0.5949382375819534,13.323559916351437,-128.76187103758167,517.1180001730597
0.5951345038337591,13.348795181071706,-128.37224309908626,516.7389581957162
0.5953307700855649,13.37394320139091,-127.87643027689101,516.3715088612933
0.5955270363373707,13.398986106117384,-127.30914791701287,516.0175421455568
0.5957233025891764,13.423915502158538,-126.73232033772015,515.6761874157716
0.5959195688409822,13.448737515249404,-126.22967782203054,515.3426547234249
0.5961158350927879,13.473475020432069,-125.88275632921533,515.008977044403
0.5963121013445937,13.498156695597647,-125.61875253519285,514.6687479481106
0.5965083675963995,13.522780131178582,-125.28914638039393,514.323991977146
0.5967046338482052,13.547332628306886,-124.89641869630998,513.9784493612385
0.596900900100011,13.571802120593391,-124.44385624789207,513.6359990378296
0.5970971663518166,13.596177187389767,-123.93474630988906,513.300591988375
0.5972934326036224,13.620447547161278,-123.38459268070972,512.9758077786927
0.5974896988554282,13.644610310710155,-122.84166111191783,512.6627500717835
0.5976859651072339,13.668667649661092,-122.31026948868629,512.362080026452
0.5978822313590397,13.692621805606672,-121.790165486701,512.0745523925832
0.5980784976108455,13.716474972652813,-121.28113562091528,511.80092128279773
0.5982747638626512,13.740229281454013,-120.78186292299483,511.541917390166
0.598471030114457,13.763885290218171,-120.27662338631484,511.2981488106992
0.5986672963662627,13.787440989248191,-119.75955339401986,511.06985927359005
0.5988635626180685,13.810894016112723,-119.23042333472985,510.8576710763555
0.5990598288698743,13.834242071812138,-118.69010916135468,510.6626156708763
0.59925609512168,13.857483134348826,-118.1405506818262,510.4859052180605
0.5994523613734858,13.88061597727605,-117.5890925887308,510.3281181594075
0.5996486276252915,13.903640807813405,-117.03947668356966,510.1867932926553
0.5998448938770973,13.926557625347948,-116.48754794677859,510.05028108984686
0.6000411601289031,13.949365653849089,-115.93097111858356,509.9152026644151
0.6002374263807088,13.972063841921093,-115.36766168617268,509.78101557389016
0.6004336926325146,13.994650611338297,-114.79534705852187,509.6471035727502
0.6006299588843204,14.017124176495436,-114.2142921371462,509.5140577807602
0.600826225136126,14.03948293353176,-113.62558832543101,509.38327878702205
0.6010224913879318,14.061725488418372,-113.03017932312599,509.2560149066951
0.6012187576397375,14.083850569305737,-112.42890928944706,509.13336926139556
0.6014150238915433,14.10585715425109,-111.82257012583878,509.01631602622706
0.6016112901433491,14.127744451739153,-111.21427014746325,508.9052614169768
0.6018075563951548,14.149512312359935,-110.60525763651813,508.7998862398885
0.6020038226469606,14.171160527603924,-109.99497082968375,508.6998763369206
0.6022000888987663,14.192688816904287,-109.38287898301519,508.60492599045585
0.6023963551505721,14.214096711455063,-108.76848026871293,508.51473671894587
0.6025926214023779,14.235383753664522,-108.14996731532602,508.42921755876193
0.6027888876541836,14.256548386250648,-107.52144146081861,508.3501472240141
0.6029851539059894,14.277588957139582,-106.88617671165717,508.2791806219612
0.6031814201577952,14.298504488438729,-106.24787950507873,508.21706325345883
0.6033776864096009,14.319294684774459,-105.60933791882056,508.1637123337172
0.6035739526614067,14.339959705232351,-104.97259726858167,508.1182105694128
0.6037702189132124,14.360500048848875,-104.3388618373622,508.0788360590715
0.6039664851650182,14.380916174689533,-103.70627709924173,508.04387950132923
0.604162751416824,14.401208010853178,-103.0718482181365,508.0123678827389
0.6043590176686297,14.421374937425764,-102.43303714798341,507.98408014591473
0.6045552839204354,14.441415883732576,-101.78780393244915,507.9595899218537
0.6047515501722411,14.461329443094366,-101.13476678406701,507.94033268598366
0.6049478164240469,14.481114391979771,-100.4787704561549,507.927135245002
0.6051440826758527,14.500770640383088,-99.82301437914295,507.91932615526906
0.6053403489276584,14.520298173576057,-99.16715286456183,507.9163437457553
0.6055366151794642,14.53969693911816,-98.51083842504893,507.9176279983047
0.60573288143127,14.558966815960371,-97.85372213851434,507.92262127598997
0.6059291476830757,14.57810761872454,-97.19530235954322,507.93079827923066
0.6061254139348815,14.597118957058703,-96.53421947614731,507.942126371202
0.6063216801866872,14.616000267131353,-95.87036266039932,507.9568838328711
0.606517946438493,14.634751023113425,-95.20390334595191,507.9753425364716
0.6067142126902988,14.653370732683053,-94.53501456351454,507.99777557083667
0.6069104789421045,14.671858937337085,-93.86387099138753,508.02445734181947
0.6071067451939103,14.690215290067465,-93.19207493873103,508.05542129664235
0.607303011445716,14.708439975010988,-92.52192788779797,508.0900108346642
0.6074992776975218,14.726533150146706,-91.85170086127323,508.1279301134979
0.6076955439493276,14.744494659058649,-91.1800485040664,508.169118004435
0.6078918102011333,14.762324145774663,-90.50628525128622,508.21370395185835
0.608088076452939,14.78002119177721,-89.83049426918296,508.26196834679695
0.6082843427047449,14.797585387773063,-89.15260618174285,508.3143611877165
0.6084806089565505,14.815016405028498,-88.4735508387374,508.3710757176771
0.6086768752083563,14.832314124705757,-87.79436448622181,508.43197825393315
0.608873141460162,14.849478553362816,-87.11525660085759,508.49674010298133
0.6090694077119678,14.866509670343223,-86.43575590049636,508.5648695192908
0.6092656739637736,14.883407309892084,-85.75498540387446,508.6357377685006
0.6094619402155793,14.900171229830518,-85.07323777972888,508.70880269654367
0.6096582064673851,14.916801272072068,-84.39074418222117,508.783953388757
0.6098544727191908,14.933297292902052,-83.70753203432194,508.8611327761792
0.6100507389709966,14.949659154065172,-83.0236295537989,508.9402848328978
0.6102470052228024,14.96588672295562,-82.33906610172954,509.02135524487807
0.6104432714746081,14.981979861986343,-81.65362773058511,509.10431223131684
0.6106395377264139,14.99793829477859,-80.96617559613308,509.18779921998345
0.6108358039782197,15.013761556605495,-80.27620940793932,509.2701724736777
0.6110320702300254,15.029449161703777,-79.58382557223102,509.3518846093452
0.6112283364818312,15.045000644451436,-78.88911154885179,509.43336360219797
0.6114246027336369,15.060415555138283,-78.19214159332188,509.51499594212544
0.6116208689854427,15.075693625397392,-77.49571815330911,509.59681068673353
0.6118171352372485,15.090835333927977,-76.80228373850403,509.67884325605183
0.6120134014890541,15.105841117098342,-76.11035999134438,509.7615456807249
0.6122096677408599,15.120711125900423,-75.41846643717255,509.8453276248638
0.6124059339926656,15.135445219669517,-74.7251102106076,509.9305529199897
0.6126022002444714,15.150042963883346,-74.02877761207426,510.0175347522759
0.6127984664962772,15.164503692717599,-73.32902071205345,510.10640339481245
0.6129947327480829,15.178826854937514,-72.6272095128394,510.1970268660051
0.6131909989998887,15.193012199251708,-71.92487974121856,510.28921937872576
0.6133872652516945,15.207059774917953,-71.22357132830065,510.38277240342234
0.6135835315035002,15.22096993355669,-70.52482410823322,510.4774665502184
0.613779797755306,15.234743288499983,-69.8291069310223,510.5732141611843
0.6139760640071117,15.24838005937803,-69.13263062067134,510.6704481636545
0.6141723302589175,15.261880008748284,-68.43485098009138,510.7691704892021
0.6143685965107233,15.275242875660398,-67.73571398642522,510.86929173001886
0.614564862762529,15.288468387301757,-67.03515456011152,510.97069337998596
0.6147611290143348,15.301556256796665,-66.33309635960133,511.0732276376432
0.6149573952661405,15.314506238825999,-65.63045373427332,511.17662682138473
0.6151536615179463,15.327318375911387,-64.92836992079474,511.28059764298064
0.6153499277697521,15.339992763160435,-64.22672838849792,511.3848945976937
0.6155461940215577,15.352529476217661,-63.52541930122736,511.48929612393795
0.6157424602733635,15.36492857035516,-62.82434388895306,511.59360883357067
0.6159387265251693,15.377190079981363,-62.12328772750356,511.6976826100073
0.616134992776975,15.389313842055678,-61.42035754013333,511.8016276955291
0.6163312590287808,15.401299436624148,-60.715436822673496,511.9053814849142
0.6165275252805865,15.413146536351318,-60.00916934510652,512.008821035724
0.6167237915323923,15.42485494009451,-59.302201824716825,512.1118583425932
0.6169200577841981,15.436424574640867,-58.595188741308704,512.2144364269957
0.6171163240360038,15.447855498899514,-57.888821735249586,512.316519404473
0.6173125902878096,15.459147874530851,-57.18327514198146,512.4181447366692
0.6175088565396153,15.470301806740437,-56.47794063653609,512.519443515328
0.6177051227914211,15.481317273244978,-55.77216725910234,512.6205437632764
0.6179013890432269,15.492194123785762,-55.06529909346535,512.7215643944564
0.6180976552950326,15.502932079446843,-54.356679155612994,512.8226168439311
0.6182939215468384,15.513530815304838,-53.64708665955933,512.9236178478284
0.6184901877986441,15.523990348856334,-52.938172393506484,513.0243565348372
0.6186864540504499,15.534310811997507,-52.229923976197405,513.1248375218898
0.6188827203022557,15.544492333391304,-51.522319384558,513.225065928264
0.6190789865540614,15.554535037503884,-50.815335967268986,513.3250459959186
0.6192752528058671,15.564439049662514,-50.1089143576186,513.4247854852209
0.619471519057673,15.574204360075038,-49.40175049078307,513.5242798185291
0.6196677853094786,15.583830740195541,-48.693122261022445,513.6232802544122
0.6198640515612844,15.593317893397638,-47.98298039089079,513.7217264110091
0.6200603178130901,15.602665517726301,-47.27127829960423,513.8195647739852
0.6202565840648959,15.611873302277937,-46.5579707714431,513.9167434548358
0.6204528503167017,15.62094095033827,-45.84381419945006,514.0131065847522
0.6206491165685074,15.62986879272861,-45.133759193962,514.1080176292152
0.6208453828203132,15.63865764499777,-44.42716936642048,514.2016669766258
0.6210416490721189,15.64730800753998,-43.722207459509676,514.2943594442823
0.6212379153239247,15.655820016003805,-43.016988338247906,514.3863517549527
0.6214341815757305,15.66419342579992,-42.30955677225324,514.477854575495
0.6216304478275362,15.672427618807529,-41.59807588079296,514.5690035130416
0.621826714079342,15.680521789478437,-40.88299871778797,514.659582029548
0.6220229803311478,15.688475417686071,-40.16626527359915,514.7492055743838
0.6222192465829535,15.696288380015032,-39.449929958570486,514.8375334751374
0.6224155128347593,15.703960963047209,-38.73612628640753,514.9242768435959
0.622611779086565,15.71149387656727,-38.026964493279166,515.0092140486934
0.6228080453383708,15.718887862380281,-37.319342231646246,515.092841123762
0.6230043115901766,15.726142861734644,-36.61065242609385,515.1754795641139
0.6232005778419822,15.733258661053599,-35.900854669806165,515.2570820080862
0.623396844093788,15.740235038838202,-35.18990898245477,515.3376013494645
0.6235931103455937,15.747071765750709,-34.47777580450153,515.416990732858
0.6237893765973995,15.753768610944077,-33.76455688816715,515.4951843424913
0.6239856428492053,15.760325423562541,-33.05085393962271,515.5720449211436
0.624181909101011,15.766742116022133,-32.336689407698785,515.6474802903211
0.6243781753528168,15.773018591083893,-31.622000859934204,515.7213847886655
0.6245744416046226,15.779154741717905,-30.906744881760336,515.7937204373417
0.6247707078564283,15.78515045232986,-30.190879771882198,515.8644525168097
0.6249669741082341,15.791005762267332,-29.47676891176823,515.933265838079
0.6251632403600398,15.796721245978475,-28.765756688949548,516.0000978851688
0.6253595066118456,15.802297356536888,-28.05625664770341,516.0652423921806
0.6255557728636514,15.807734228082374,-27.3465890889202,516.1289371611571
0.6257520391154571,15.813031654585055,-26.634963472155157,516.1913688803697
0.6259483053672629,15.818189068171481,-25.919653225501996,516.2526530037264
0.6261445716190686,15.823205765088087,-25.201337497698006,516.3125809584994
0.6263408378708744,15.828081336521128,-24.481859211682586,516.3708706903997
0.6265371041226802,15.83281573775577,-23.763105200345176,516.4273162735242
0.6267333703744858,15.837409305753198,-23.04708077340784,516.48177675968
0.6269296366262916,15.84186278018884,-22.335887185361674,516.5341769695008
0.6271259028780974,15.846177011706681,-21.626774680689493,516.5850651854305
0.6273221691299031,15.85035184557771,-20.915395526435145,516.6350092409659
0.6275184353817089,15.854386833303991,-20.201703100530715,516.683985488376
0.6277147016335146,15.858281515611813,-19.485648788814338,516.7319663917156
0.6279109678853204,15.862035423224576,-18.76718122365105,516.77891943349
0.6281072341371262,15.865648114353283,-18.047175428727776,516.8246977395877
0.6283035003889319,15.869119737813971,-17.330056707255103,516.8687798159034
0.6284997666407377,15.872450956464917,-16.61643132687057,516.911152914353
0.6286960328925434,15.875642458177962,-15.906332935880087,516.9518828495317
0.6288922991443492,15.878694930023363,-15.199792022779718,516.9910106248373
0.629088565396155,15.881609099467342,-14.496593305681607,517.0283195125303
0.6292848316479607,15.884384802671219,-13.786483161263838,517.0647533218109
0.6294810978997665,15.887020098853135,-13.06654517966573,517.1003523287693
0.6296773641515723,15.889513495574,-12.34124697750822,517.1343858886746
0.629873630403378,15.891864384488041,-11.615105516436302,517.1662264304277
0.6300698966551838,15.894073036066432,-10.892532771112982,517.1953289737378
0.6302661629069894,15.896140561548965,-10.177529790742575,517.2212029053417
0.6304624291587952,15.898068528548428,-9.46972446955013,517.2438854661993
0.630658695410601,15.899857948181104,-8.765152642736602,517.2638299003976
0.6308549616624067,15.90150909006174,-8.059956682339028,517.2814724002726
0.6310512279142125,15.903021463248033,-7.350428776860916,517.2972893850067
0.6312474941660182,15.904393851315968,-6.632964660373709,517.3118792300986
0.631443760417824,15.905624822180808,-5.911062939211398,517.3251712401967
0.6316400266696298,15.906714189819956,-5.18998669201531,517.3366748858288
0.6318362929214355,15.907662110729424,-4.469674904515593,517.3463822254532
0.6320325591732413,15.908468726926875,-3.75004147813258,517.3542398011822
0.6322288254250471,15.909134160732384,-3.030972177114073,517.3601409269293
0.6324250916768528,15.90965851255047,-2.312473394598406,517.3639051123641
0.6326213579286586,15.91004204792888,-1.5963305592946,517.3652424791451
0.6328176241804643,15.910285319953653,-0.8831731509745211,517.3641786563628
0.6330138904322701,15.910388924661822,-0.17311232901487017,517.3608602846148
0.6332101566840759,15.910353482541037,0.5337117066591972,517.3554937002435
0.6334064229358816,15.91017964447743,1.2371268909334745,517.3483526401485
0.6336026891876874,15.90986784819889,1.9426705398238227,517.3401593090541
0.633798955439493,15.909416007144152,2.6639073893942253,517.3317277230453
0.6339952216912988,15.908821501286425,3.3953749760527927,517.3222360092127
0.6341914879431046,15.908082993431618,4.130170645293276,517.3109921722407
0.6343877541949103,15.907200510911277,4.861369531750647,517.2976116112668
0.6345840204467161,15.90617542125261,5.582293509155939,517.2820774582444
0.6347802866985219,15.905010191425818,6.289767453898612,517.2648332166777
0.6349765529503276,15.903707029836227,6.988870513169026,517.246601592903
0.6351728192021333,15.902266989366225,7.68557002256383,517.2277447622683
0.6353690854539391,15.90068997247298,8.385654336781798,517.2083205236197
0.6355653517057449,15.898974744757187,9.094960920995497,517.1880872217422
0.6357616179575507,15.897118904794421,9.819316670182012,517.1664366555608
0.6359578842093565,15.89512012671272,10.548098389597328,517.1428067033553
0.6361541504611621,15.892978675217607,11.273182620992038,517.1172371003128
0.6363504167129679,15.890695282092517,11.994506924048373,517.0898307815382
0.6365466829647737,15.888270689188111,12.712006812262125,517.0606968813136
0.6367429492165795,15.885705660787714,13.425615438835415,517.0299498372857
0.6369392154683853,15.883000957303215,14.135432637819477,516.9977006297197
0.6371354817201909,15.88015704384663,14.84477337996347,516.9638951608907
0.6373317479719967,15.877173849396517,15.554863821140913,516.9286098969612
0.6375280142238025,15.874051220910502,16.265586350221227,516.8920190609863
0.6377242804756083,15.87078904796743,16.976813419996866,516.8543199223202
0.637920546727414,15.867387245796646,17.688408793904564,516.8157318427301
0.6381168129792196,15.863845744659669,18.400636160478783,516.7764290147352
0.6383130792310254,15.860164158421743,19.11621860748553,516.7356665916388
0.6385093454828312,15.856341807882531,19.834859025659966,516.6924431317893
0.638705611734637,15.85237821936232,20.555206064988326,516.6462459560237
0.6389018779864428,15.848273223690763,21.27550964142126,516.5970933222933
0.6390981442382486,15.844027034806956,21.993632369050253,516.5455753898827
0.6392944104900542,15.839640311509678,22.70717488238168,516.4928410201851
0.63949067674186,15.835114056820828,23.415738583152425,516.4399130774553
0.6396869429936658,15.83044908679037,24.121042368757536,516.3870978582984
0.6398832092454716,15.825645839902464,24.82518376064111,516.3341488989779
0.6400794754972774,15.820704311990228,25.530598679496883,516.2802726067175
0.640275741749083,15.815623986318496,26.240084036829543,516.2241208948484
0.6404720080008888,15.810403888428528,26.954483366323295,516.1644007494378
0.6406682742526946,15.805043323306496,27.671290686370767,516.10140972616
0.6408645405045004,15.799541860017385,28.390208540528555,516.0355465894668
0.6410608067563062,15.793899109574719,29.110976423214872,515.9672198097677
0.6412570730081117,15.788114752950666,29.83333140883937,515.8968496551216
0.6414533392599175,15.782188479609951,30.556995823932382,515.8248703325953
0.6416496055117233,15.776120435448341,31.276373886992502,515.7525074064774
0.6418458717635291,15.769912056622148,31.98716867591444,515.6802718923158
0.6420421380153349,15.763564965488873,32.68961882748825,515.6077641884625
0.6422384042671405,15.757080839953035,33.38396697694725,515.5345622420608
0.6424346705189463,15.750461199744922,34.07045987846865,515.4602321236935
0.6426309367707521,15.743707551384146,34.75084169395269,515.3840609935665
0.6428272030225579,15.736818334980502,35.45800843578609,515.3003088955884
0.6430234692743637,15.729787228622733,36.194239366733655,515.2096352979258
0.6432197355261693,15.722609994347998,36.94463855124427,515.1154390559557
0.6434160017779751,15.715285259401211,37.695052530649846,515.020493043119
0.6436122680297809,15.707814298069792,38.432752604967256,514.9275515795194
0.6438085342815867,15.700200682306544,39.1473319318447,514.8382229893007
0.6440048005333925,15.69244920459861,39.83916943919525,514.7516910220943
0.6442010667851983,15.684563279630185,40.519094203572365,514.6654927693961
0.6443973330370039,15.676544285411406,41.19685191156198,514.5776534312907
0.6445935992888097,15.668391757248294,41.881140324141704,514.4866179257774
0.6447898655406155,15.66010361550187,42.58012112992006,514.3911245889028
0.6449861317924213,15.651676188878506,43.30183696334776,514.2901211437702
0.6451823980442271,15.643105113331265,44.03862854531434,514.1858367670065
0.6453786642960326,15.634390018280776,44.769201073803856,514.0826961075834
0.6455749305478384,15.625532162105625,45.49340812963622,513.9805623367158
0.6457711967996442,15.616532782769196,46.211371337200596,513.8792505848189
0.64596746305145,15.607393084031917,46.92320893674011,513.7785833602062
0.6461637293032558,15.598114294045743,47.62903503093406,513.6783880987084
0.6463599955550614,15.588697525058922,48.32956042559219,513.5783665646867
0.6465562618068672,15.579143283009675,49.030696990752254,513.4771650340597
0.646752528058673,15.569451250229145,49.733838252771044,513.3746304285794
0.6469487943104788,15.559621020554982,50.438871572622084,513.2709660405794
0.6471450605622846,15.549652237350141,51.145684765206205,513.166374047893
0.6473413268140902,15.539544564770308,51.85416651356411,513.0610565945248
0.647537593065896,15.529297687613202,52.56420627619448,512.9552160753458
0.6477338593177018,15.518911315159352,53.27565878433275,512.8489983450083
0.6479301255695076,15.508385218408046,53.98779753292777,512.7424136861401
0.6481263918213134,15.497719374007499,54.6995439943472,512.6355594669624
0.648322658073119,15.48691397000161,55.40974881293453,512.5286536538947
0.6485189243249248,15.475969427445827,56.117206814400966,512.422028966038
0.6487151905767305,15.464886414043885,56.82067471645881,512.3161243054589
0.6489114568285363,15.453665781125864,57.51970252866331,512.2112567179729
0.6491077230803421,15.442308042007253,58.21849416478671,512.1065559163031
0.649303989332148,15.430813034934674,58.9187283755723,512.0017964229651
0.6495002555839535,15.419180363075952,59.62150090429374,511.8968266949935
0.6496965218357593,15.407409416070259,60.32796417335129,511.7913965842351
0.6498927880875651,15.39549935384771,61.03933478404185,511.6851560721626
0.6500890543393709,15.383449089106671,61.756903274755985,511.57765221387785
0.6502853205911767,15.371257783734555,62.473955223460635,511.4706199316475
0.6504815868429823,15.358926544212858,63.18309153334523,511.36605603476295
0.6506778530947881,15.346456894126131,63.88436178492893,511.26388511697814
0.6508741193465939,15.333850369340672,64.57782055861655,511.16401295774824
0.6510703855983997,15.321108494242578,65.26352614243717,511.06633298298425
0.6512666518502055,15.308232819576656,65.94153867889466,510.97073055098826
0.6514629181020111,15.295224721947069,66.61469525943068,510.87631070426005
0.6516591843538169,15.282083433537363,67.30059571823028,510.7783302988431
0.6518554506056227,15.26880603412578,68.00197416728219,510.67671087964914
0.6520517168574285,15.255389481596017,68.71841442688373,510.5722872314769
0.6522479831092343,15.241830855877796,69.44951193186563,510.46586417452585
0.6524442493610398,15.2281273578693,70.19487667616738,510.35820377910545
0.6526405156128456,15.214276188241227,70.95413732729885,510.25001681780776
0.6528367818646514,15.200278079246559,71.67520217501055,510.1565733021356
0.6530330481164572,15.186145758716654,72.32856827267588,510.0842114518948
0.653229314368263,15.171888662152087,72.95272436333143,510.01939667742516
0.6534255806200686,15.157509257021585,73.5794821552099,509.9513786908153
0.6536218468718744,15.143004662263753,74.23118464521822,509.87285022570967
0.6538181131236802,15.128368865537661,74.91642161063317,509.7809089068241
0.654014379375486,15.113595711331687,75.63228048022685,509.67601270449313
0.6542106456272918,15.098678607845239,76.37823819333006,509.55941939241745
0.6544069118790974,15.083615343683869,77.11617979268892,509.4446980149119
0.6546031781309032,15.068410072443825,77.82323684608255,509.3406481341002
0.654799444382709,15.053069370049485,78.49761237603994,509.2499099550447
0.6549957106345148,15.037598241585881,79.15658103651043,509.16961078866655
0.6551919768863206,15.021997058435474,79.825635617223,509.09414055230883
0.6553882431381264,15.0062633336515,80.50650613166962,509.022978511599
0.655584509389932,14.990395024171438,81.19676501799762,508.9554792823558
0.6557807756417378,14.974390468363683,81.89461757633012,508.89067424846354
0.6559770418935436,14.958248311364198,82.59879691934773,508.82763856408087
0.6561733081453494,14.94196735172918,83.3090867347451,508.7657159770255
0.6563695743971552,14.925546607988831,84.02124293312562,508.70633923644164
0.6565658406489607,14.908986727490815,84.72677479869243,508.6522234677917
0.6567621069007665,14.892289216378197,85.42205368608326,508.5999420413793
0.6569583731525723,14.875457003543191,86.09937957201531,508.54075242630046
0.6571546394043781,14.858493437426365,86.76098903976673,508.47854161141714
0.6573509056561839,14.841401388957957,87.40893995476327,508.4175581031468
0.6575471719079895,14.824182258663603,88.06112299924814,508.35622555592624
0.6577434381597953,14.80683346100317,88.72971007141693,508.2940576343447
0.6579397044116011,14.789352141881057,89.41088350519938,508.2345327298279
0.6581359706634069,14.771736254785276,90.10011235326961,508.1799620260797
0.6583322369152127,14.753984720496776,90.79231568739256,508.1313834006299
0.6585285031670183,14.736097476711574,91.48212189708043,508.08861016096444
0.6587247694188241,14.718075557119088,92.16370299874778,508.05064050166214
0.6589210356706299,14.69992091270201,92.83516014444724,508.01526635137157
0.6591173019224357,14.681635135990087,93.50033456417304,507.9824010788128
0.6593135681742415,14.663219332404287,94.16032693412583,507.9498815534698
0.659509834426047,14.644674408220707,94.81634204620632,507.91628389614357
0.6597061006778528,14.626000991903068,95.47000481987841,507.8811004211571
0.6599023669296586,14.607199351294614,96.12332311325112,507.8445612484914
0.6600986331814644,14.588269394119793,96.77696317710233,507.8086593887527
0.6602948994332702,14.569211582918154,97.42604379701793,507.7802932490452
0.660491165685076,14.55002663427108,98.07317904363734,507.76300530849005
0.6606874319368816,14.530714516475474,98.72272989488621,507.7603214854024
0.6608836981886874,14.511274249722364,99.38002716850887,507.7764355249951
0.6610799644404932,14.491703940990424,100.04617567986452,507.8106522139009
0.661276230692299,14.47200308519227,100.70965854305167,507.8495720030724
0.6614724969441048,14.45217236523465,101.3695833923013,507.89179207737345
0.6616687631959104,14.43221217927485,102.02978300952866,507.93418782938267
0.6618650294477162,14.412122307079448,102.69076819206649,507.9750459786897
0.662061295699522,14.391902806917644,103.35034018290678,508.0140314838404
0.6622575619513278,14.371554189184842,104.00608598112734,508.05077004153827
0.6624538282031336,14.351077458301239,104.65539517574858,508.08485188396867
0.6626500944549392,14.330474148098478,105.29548063908622,508.1158379103216
0.662846360706745,14.309746370947195,105.92269770481916,508.14365979928675
0.6630426269585508,14.288897558717162,106.5280486729794,508.1721094015247
0.6632388932103566,14.267931376281531,107.12202204229027,508.2078302826409
0.6634351594621624,14.246848598940085,107.71724364012803,508.2559284495858
0.6636314257139679,14.225648421493599,108.31907525752652,508.31627020592214
0.6638276919657737,14.204329218907437,108.93025372150636,508.3894429331833
0.6640239582175795,14.182889249162237,109.5490249519293,508.4770388254781
0.6642202244693853,14.161327227813418,110.17385629120908,508.5785244550419
0.6644164907211911,14.139642441523295,110.79856727761525,508.6937654189013
0.6646127569729967,14.117835639702923,111.41660937369261,508.8219026676609
0.6648090232248025,14.095908254100888,112.02809888425202,508.9587465201206
0.6650052894766083,14.073861649419031,112.63073946397705,509.08596124125353
0.6652015557284141,14.051697196539823,113.22808442106921,509.20161985002176
0.6653978219802199,14.029416483364725,113.81731268401481,509.3246168428408
0.6655940882320257,14.007020109989853,114.40768264296113,509.4609098178872
0.6657903544838313,13.984507551344294,115.00077187263932,509.61241201054975
0.6659866207356371,13.961878894200058,115.58853457395176,509.776535335763
0.6661828869874429,13.939136417398663,116.16055283869176,509.94210562629405
0.6663791532392487,13.916283209088109,116.71610580503457,510.0968368606848
0.6665754194910545,13.893322832169979,117.25186360187539,510.24346749193074
0.66677168574286,13.87025933162595,117.768205300472,510.3857214227469
0.6669679519946659,13.847095664151428,118.2747338128332,510.5310170293511
0.6671642182464717,13.823832428078848,118.78199260726811,510.69419993125075
0.6673604844982775,13.800469870216347,119.29185876589423,510.9033198626098
0.6675567507500832,13.777003282851284,119.85051697954009,511.1718973688706
0.6677530170018888,13.753423296861287,120.43230810006898,511.4676227111253
0.6679492832536946,13.72973071942778,120.99830889554585,511.75675609105906
0.6681455495055004,13.705928374515343,121.55166247747641,512.0329664366707
0.6683418157573062,13.682018442530671,122.09336067436627,512.2915977670316
0.668538082009112,13.658004304573298,122.61152272045294,512.5348142394973
0.6687343482609176,13.633891792687026,123.09371080478209,512.7652031190461
0.6689306145127234,13.609689158675108,123.52794674363264,512.985064370308
0.6691268807645292,13.585406595286912,123.91301126958913,513.2034792106886
0.669323147016335,13.561048958056935,124.2989689267686,513.4507357267491
0.6695194132681408,13.53661439668572,124.69743531332747,513.7308170669457
0.6697156795199464,13.512100113717265,125.11192810112308,514.044983052432
0.6699119457717522,13.487502622713844,125.54591169389346,514.3944598691107
0.670108212023558,13.46281773193408,126.00427006834457,514.7797085410439
0.6703044782753638,13.438038828690399,126.5068533958285,515.1937474419551
0.6705007445271696,13.413156517181246,127.05779230187676,515.635809042137
0.6706970107789754,13.388164549099802,127.59870761529041,516.0672446699905
0.6708932770307809,13.363077073582494,128.0317703978848,516.4236438198068
0.6710895432825867,13.337914405780102,128.36010860687082,516.7277513646221
0.6712858095343925,13.312700460188655,128.5585876642548,517.0218890787878
0.6714820757861983,13.287455656568394,128.68537014427966,517.316215036853
0.6716783420380041,13.262187830259228,128.80320695616572,517.6197532312632
0.6718746082898097,13.236893089435528,128.96859593243516,517.9462596087949
0.6720708745416155,13.211557128026305,129.23002825216574,518.3182693072511
0.6722671407934213,13.186158595476973,129.6021002330545,518.7714826443178
0.6724634070452271,13.160680276273219,130.03240227047655,519.2964859826134
0.6726596732970329,13.135117078226017,130.45620890365254,519.8654684967239
0.6728559395488385,13.109476552915924,130.81096490828224,520.4439325622709
0.6730522058006443,13.083775774892366,131.06797406449627,520.9828370737882
0.6732484720524501,13.058036402417754,131.19897836283553,521.4420704122044
0.6734447383042559,13.032281635130275,131.2493080385482,521.8511823843673
0.6736410045560617,13.00651649992338,131.30323785881473,522.2772631758647
0.6738372708078673,12.980741184388279,131.353210950808,522.7129264204148
0.6740335370596731,12.954956385991359,131.39830220663163,523.1461718109648
0.6742298033114789,12.929164222713371,131.42593604071035,523.5686056440903
0.6744260695632847,12.903369582766718,131.42106462938472,523.9714003115349
0.6746223358150905,12.877576609156268,131.41382403269625,524.3984637312834
0.674818602066896,12.851787830931285,131.37791905434173,524.915003221635
0.6750148683187018,12.8260052864025,131.36042103692267,525.5111896496225
0.6752111345705076,12.800219930207334,131.41323772178475,526.1666896194255
0.6754074008223134,12.774415161552854,131.55805046979373,526.8581662410857
0.6756036670741192,12.748576648191747,131.722114337116,527.5463386026754
0.6757999333259248,12.722729506297034,131.6197644920622,528.022438518818
0.6759961995777306,12.696926752775354,131.2841940085884,528.3380081163118
0.6761924658295364,12.671207255709097,130.7827379525139,528.5917778660768
0.6763887320813422,12.645591705046654,130.25195715731417,528.838332626737
0.676584998333148,12.620073906332587,129.80118223006673,529.1456435034983
0.6767812645849538,12.594629347452983,129.51997551059637,529.6024434724708
0.6769775308367594,12.569222233949818,129.39945967773878,530.2106630173162
0.6771737970885652,12.543836479172926,129.2712107854412,530.8409764449044
0.677370063340371,12.518489287239797,128.99077020188372,531.3787496814958
0.6775663295921768,12.493216170850399,128.5184008708198,531.78358420559
0.6777625958439826,12.468050793935975,127.91288349999877,532.0820798147529
0.6779588620957882,12.443001897538918,127.36237568189438,532.3525954986694
0.678155128347594,12.418047835446409,126.95041373879195,532.6177150683868
0.6783513945993997,12.393159293984402,126.69812606420169,532.8621820892048
0.7030809423269251,-12.24619309314763,125.12622084044472,-527.1202560299323
0.7032772085787309,-12.270886071330342,126.1750924622198,-526.6383617308185
0.7034734748305365,-12.29563604292329,126.0412049058944,-526.453057290704
0.7036697410823423,-12.320393225661203,126.31220884602959,-526.1768249505699
0.7038660073341481,-12.345241859733326,126.94767888579122,-525.789750943443
0.7040622735859539,-12.370219546473965,127.54768137508128,-525.3879769677221
0.7042585398377597,-12.395294930640873,127.94157270182006,-525.0127655322449
0.7044548060895652,-12.42042951197683,128.18964857226632,-524.6469675421434
0.704651072341371,-12.445623210567032,128.56154949091155,-524.2291605279765
0.7048473385931768,-12.470898495294916,128.99868168569378,-523.7953892365654
0.7050436048449826,-12.49625336019476,129.34537613626878,-523.3848044272794
0.7052398710967884,-12.52166145893357,129.55247109301843,-522.9835235699609
0.705436137348594,-12.54710202744113,129.6920974479106,-522.5152277597596
0.7056324036003998,-12.572573238609095,129.86364112822076,-521.9779682887603
0.7058286698522056,-12.598074309789697,129.99031847619273,-521.4423806348991
0.7060249361040114,-12.623595776655272,130.07251038463409,-520.9285206791268
0.7062212023558172,-12.649129563834101,130.12188487493205,-520.4404622657784
0.7064174686076228,-12.674674451562593,130.1911991092911,-519.9610639375501
0.7066137348594286,-12.700235565214712,130.28661539391436,-519.4834993466006
0.7068100011112344,-12.725817078314442,130.39036643836636,-519.0013161012964
0.7070062673630402,-12.751411015595496,130.3987657312101,-518.5238065381053
0.707202533614846,-12.776996357677614,130.30875112832518,-518.0351437602876
0.7073987998666516,-12.802558091452385,130.1694548241481,-517.5187474779742
0.7075950661184573,-12.828093411067028,130.0444839027817,-516.971061430235
0.7077913323702631,-12.853604478305554,129.91385953594943,-516.4304153206392
0.707987598622069,-12.8790847662393,129.72937836813597,-515.9440412170549
0.7081838648738747,-12.904530002362023,129.57389327349603,-515.5073014405275
0.7083801311256805,-12.929948692920634,129.4463950019565,-515.0929392082849
0.7085763973774861,-12.95534088543908,129.30193809718259,-514.6696687026848
0.7087726636292919,-12.98070191703146,129.12807334222813,-514.2427432988385
0.7089689298810977,-13.006025953716739,128.925161430305,-513.8127957035188
0.7091651961329035,-13.031306918643692,128.68387222295937,-513.3833728120584
0.7093614623847093,-13.056534760371832,128.38659754737137,-512.9611200188889
0.7095577286365149,-13.081701055394733,128.06316831926648,-512.5376440186192
0.7097539948883207,-13.106804694014002,127.75192064503929,-512.1150646182383
0.7099502611401265,-13.131848168478802,127.44573709871838,-511.70159246180896
0.7101465273919323,-13.15683000831142,127.12007703210773,-511.3088680753036
0.7103427936437381,-13.181744864960455,126.76775917007231,-510.9414600969709
0.7105390598955437,-13.206591307606363,126.42583188763666,-510.5856818882911
0.7107353261473495,-13.23137193095356,126.09420125653628,-510.23695865870803
0.7109315923991553,-13.25608612128044,125.74278656768803,-509.8801010871842
0.7111278586509611,-13.280726637766023,125.34132416608759,-509.52892958026246
0.7113241249027669,-13.305283447364769,124.89072056806955,-509.19009024670015
0.7115203911545724,-13.329747920495407,124.41230496743512,-508.86277881233616
0.7117166574063782,-13.354125134512287,124.00870713794453,-508.5172972735274
0.711912923658184,-13.378427386556353,123.63621919680122,-508.1836972052299
0.7121091899099898,-13.40265390044883,123.22602290253064,-507.88660322921635
0.7123054561617956,-13.426792589111407,122.74520859431878,-507.62194947051796
0.7125017224136012,-13.450834463390773,122.24944927346378,-507.35401715799753
0.712697988665407,-13.474781699055661,121.78642180155441,-507.05919127264485
0.7128942549172128,-13.498638473932951,121.3116262680222,-506.75810483059206
0.7130905211690186,-13.522397610178079,120.79364838262853,-506.4742892179976
0.7132867874208244,-13.54605220270297,120.25002431904129,-506.22257274624155
0.7134830536726302,-13.569601200297269,119.72991889457754,-506.0159180482725
0.7136793199244358,-13.59305266827955,119.2505226162412,-505.82907267326493
0.7138755861762416,-13.616412433962143,118.79441681860582,-505.64358130733547
0.7140718524280474,-13.639683120963342,118.33117542646866,-505.46210279533796
0.7142681186798532,-13.66285803180305,117.81988581212609,-505.290534521004
0.714464384931659,-13.685929232206052,117.2772490607675,-505.1085382394726
0.7146606511834646,-13.708892025407849,116.71611252322171,-504.8937076860243
0.7148569174352704,-13.731741952354723,116.12561672150798,-504.64547085014897
0.7150531836870762,-13.754475062923332,115.52970780945049,-504.42058325362405
0.715249449938882,-13.777090464001926,114.92810054334174,-504.24168895426624
0.7154457161906878,-13.799590831977447,114.36390039050616,-504.09426468927745
0.7156419824424933,-13.821985101470421,113.84693929687901,-503.97491396320873
0.7158382486942991,-13.844282514710494,113.37497756242098,-503.8852303097502
0.7160345149461049,-13.866484499944923,112.84952106807606,-503.780152392148
0.7162307811979107,-13.888572950448854,112.22265725396895,-503.6338849628736
0.7164270474497165,-13.910531065268607,111.52956216153763,-503.4702128339286
0.7166233137015221,-13.932355511025937,110.8800519051901,-503.28609069464505
0.7168195799533279,-13.95405915124541,110.2923011626395,-503.1145551705567
0.7170158462051337,-13.97565016666346,109.72485066096218,-502.99431391132896
0.7172121124569395,-13.997127637654438,109.13000563926548,-502.9311923871602
0.7174083787087453,-14.018486509240777,108.52351539948918,-502.8888327265209
0.7176046449605509,-14.039728329071107,107.94247299373382,-502.8345441056279
0.7178009112123567,-14.060859400415557,107.38385527607912,-502.7623534131137
0.7179971774641625,-14.081877491761066,106.78912577758052,-502.69547438569555
0.7181934437159683,-14.10277516635873,106.15714700345033,-502.63438299124084
0.7183897099677741,-14.12354563352189,105.4976117940166,-502.5780440546835
0.7185859762195799,-14.144187276879155,104.84903987951537,-502.5154089862023
0.7187822424713854,-14.16470382573764,104.22367159574434,-502.4510437183095
0.7189785087231912,-14.185100202199855,103.6228354002715,-502.3908134736658
0.719174774974997,-14.205376873745532,102.9945903963605,-502.3562134248042
0.7193710412268028,-14.225527374970863,102.34260665614391,-502.3425762538733
0.7195673074786086,-14.245550186443515,101.6983240781985,-502.3302293105521
0.7197635737304142,-14.265449167162817,101.08049841428054,-502.3042773908012
0.71995983998222,-14.285227957952484,100.46887758618568,-502.27197340981024
0.7201561062340258,-14.30488524592752,99.83883289103704,-502.24753411150385
0.7203523724858316,-14.32441565025955,99.17685805701426,-502.2424229956715
0.7205486387376374,-14.343815886184528,98.51814013602157,-502.24108653496535
0.720744904989443,-14.36308782410799,97.86864597820502,-502.2373911340374
0.7209411712412488,-14.382232810220096,97.22373583376455,-502.2303001029022
0.7211374374930546,-14.401250882929677,96.57215550937768,-502.2221674299065
0.7213337037448604,-14.420139400362254,95.9034945473874,-502.2160070224252
0.7215299699966662,-14.438895016339751,95.21790402235608,-502.2103880159181
0.7217262362484718,-14.457514926649544,94.5272787861469,-502.2096955256487
0.7219225025002776,-14.47600242412177,93.8699125809442,-502.22654624580787
0.7221187687520834,-14.494363317366808,93.23410491960068,-502.2619410411671
0.7223150350038892,-14.512600192591767,92.60359560344483,-502.3152435973328
0.722511301255695,-14.530712716348967,91.96614458496862,-502.3831146644394
0.7227075675075005,-14.548699601929352,91.3241623606474,-502.45583768215215
0.7229038337593063,-14.56656040890174,90.68198873330036,-502.5228447457389
0.7231001000111121,-14.584295095945102,90.03609389754698,-502.57671051564614
0.7232963662629179,-14.601901126738356,89.36983503958399,-502.6153824027141
0.7234926325147237,-14.61937431909576,88.68310779036013,-502.6395314206578
0.7236888987665293,-14.636711086962793,87.9808848168166,-502.6547281578489
0.7238851650183351,-14.653909312932319,87.27280450840493,-502.66640044907666
0.7240814312701409,-14.670968654198868,86.56703250428052,-502.6824984485529
0.7242776975219467,-14.687890381860106,85.87187727967729,-502.7123373638508
0.7244739637737525,-14.704677284570787,85.1940844354118,-502.76662834017736
0.7246702300255583,-14.721333447393034,84.54064259404929,-502.8551862656278
0.7248664962773639,-14.737862507785918,83.89319713777448,-502.9554887280718
0.7250627625291697,-14.754263801146617,83.23887658556248,-503.0508341135065
0.7252590287809755,-14.770536063292688,82.5782846654495,-503.14076709640165
0.7254552950327813,-14.786678026579722,81.91103672809088,-503.22538350622796
0.7256515612845871,-14.802688344549564,81.2367050759791,-503.30487989589534
0.7258478275363927,-14.818565592185577,80.55502439217192,-503.37941561066816
0.7260440937881985,-14.834308336463911,79.86610728400828,-503.4490124980524
0.7262403600400043,-14.849915256367028,79.1721041940592,-503.51572664019136
0.72643662629181,-14.865386141211342,78.4804177684157,-503.5856544159184
0.7266328925436158,-14.880721569226013,77.7917580033022,-503.6589823609466
0.7268291587954214,-14.895922123675708,77.10569154592982,-503.73564219973787
0.7270254250472272,-14.910987794418403,76.4164310251704,-503.81746977845046
0.727221691299033,-14.92591793385436,75.72533185069786,-503.90352145296276
0.7274179575508388,-14.94071263908378,75.03714883594965,-503.99154884724715
0.7276142238026446,-14.955372790091383,74.35380459626751,-504.0802982552824
0.7278104900544502,-14.969899026498085,73.67190402592918,-504.1716163090234
0.728006756306256,-14.98429122665413,72.98715342075938,-504.26743841129235
0.7282030225580618,-14.998548583566604,72.29907660330133,-504.36740835411445
0.7283992888098676,-15.012671109868707,71.61320296900097,-504.46891752319357
0.7285955550616734,-15.026659221236653,70.92927525418798,-504.5712342624828
0.728791821313479,-15.040513219815619,70.24614944467046,-504.67364923617606
0.7289880875652848,-15.054232953784492,69.56072008207015,-504.77588761601544
0.7291843538170906,-15.067817833076296,68.87177193656636,-504.87680478614107
0.7293806200688964,-15.081267084909701,68.17872238432341,-504.9751862856232
0.7295768863207022,-15.094580158396806,67.48459899346012,-505.07013199318004
0.729773152572508,-15.107756901049793,66.78920204601792,-505.16262505052543
0.7299694188243135,-15.120796926610545,66.091417141072,-505.2541935546818
0.7301656850761193,-15.133699752082997,65.39106876923884,-505.34624807878185
0.7303619513279251,-15.146465020880376,64.69019501746035,-505.43948755103156
0.7305582175797309,-15.15909287194247,63.991082567368174,-505.5345128812886
0.7307544838315367,-15.171583801577656,63.29486086245484,-505.632332313844
0.7309507500833423,-15.18393830407091,62.60089271616829,-505.7347249575074
0.7311470163351481,-15.196156782435247,61.908309190324864,-505.84034444304075
0.7313432825869539,-15.208239326104245,61.21567796386907,-505.9468637334278
0.7315395488387597,-15.220185897278439,60.522618531204955,-506.0542516383066
0.7317358150905655,-15.231996359060059,59.82860974393998,-506.16238493786466
0.7319320813423711,-15.243670481070737,59.13329781476334,-506.271086943643
0.7321283475941769,-15.255208346930871,58.44108096781757,-506.37884988473627
0.7323246138459827,-15.266610652690172,57.751124434145915,-506.4863958285373
0.7325208800977885,-15.277877386853397,57.05875789654508,-506.5952410785409
0.7327171463495943,-15.289007717818924,56.36145277930052,-506.70551923671877
0.7329134126013999,-15.300001013766472,55.66290945061607,-506.8145807517891
0.7331096788532057,-15.310857405525143,54.96712992003889,-506.9188843714509
0.7333059451050115,-15.321577710728452,54.274790692162895,-507.018843173311
0.7335022113568173,-15.332161547718465,53.5757383698639,-507.1177289048517
0.7336984776086231,-15.34260738565361,52.86837219383695,-507.21544618773817
0.7338947438604286,-15.352913586610349,52.154467213772634,-507.3108124323444
0.7340910101122344,-15.363080337199138,51.44905044490299,-507.3993540364371
0.7342872763640402,-15.37310981096901,50.75585776491312,-507.4807442510213
0.734483542615846,-15.383004414343091,50.070501152058426,-507.55699663115354
0.7346798088676518,-15.392761022501183,49.344969343284745,-507.64083486485083
0.7348760751194576,-15.402372590494817,48.599258615446786,-507.7247879503115
0.7350723413712632,-15.411839440979906,47.878026200342525,-507.8076811242551
0.735268607623069,-15.421169150608444,47.19879673595823,-507.8949913340923
0.7354648738748748,-15.430367376041318,46.53308033136318,-507.9916293437094
0.7356611401266806,-15.43943383500246,45.851078548458915,-508.1017600768786
0.7358574063784864,-15.448363179054068,45.14041967721721,-508.22426637171736
0.736053672630292,-15.457153390434515,44.43524294665019,-508.346632523427
0.7362499388820978,-15.465805959783273,43.73785816043257,-508.46619703259114
0.7364462051339036,-15.47432241083786,43.04796808803529,-508.5809503155596
0.7366424713857094,-15.48270387094224,42.36103801854762,-508.68970783428654
0.7368387376375152,-15.49095042310226,41.672949250578036,-508.79053375297894
0.7370350038893208,-15.499061667446068,40.98196115531627,-508.88093856315754
0.7372312701411265,-15.507036736492442,40.28226634504223,-508.96074481629415
0.7374275363929323,-15.514872002552734,39.55781731477199,-509.037310491915
0.7376238026447381,-15.522563854525274,38.82401144140397,-509.109490726779
0.737820068896544,-15.5301122626678,38.098899924012926,-509.17474176769866
0.7380163351483495,-15.537520298653808,37.39364294930141,-509.23249736589946
0.7382126014001553,-15.544791169335157,36.698955328624955,-509.2881484013941
0.7384088676519611,-15.55192570708457,36.00235899495471,-509.3478945955709
0.7386051339037669,-15.558922338345878,35.291569629157216,-509.417640645221
0.7388014001555727,-15.56577822324328,34.57286430218848,-509.49750262561224
0.7389976664073783,-15.572493873935342,33.862638741573996,-509.58529382819427
0.7391939326591841,-15.579070985853168,33.160564042079464,-509.6794085152663
0.7393901989109899,-15.585510714345093,32.46244801756497,-509.7698633188571
0.7395864651627957,-15.59181374046003,31.767205356969804,-509.85637763499375
0.7397827314146015,-15.597980475050754,31.07351235962605,-509.93904380944423
0.7399789976664073,-15.604011173269459,30.380879844653798,-510.0176153739444
0.7401752639182129,-15.60990599456134,29.68881594043261,-510.09185386057476
0.7403715301700187,-15.61566417871812,28.985113720177857,-510.1654073096568
0.7405677964218245,-15.621282681468328,28.267432129952226,-510.2392051207034
0.7407640626736303,-15.62675991192645,27.547393363959884,-510.30961604028687
0.7409603289254361,-15.632096465562793,26.83550618860518,-510.3731878456349
0.7411565951772416,-15.637294604574539,26.13633168520822,-510.4286452250964
0.7413528614290474,-15.64235616072716,25.442251972403277,-510.4805306801992
0.7415491276808532,-15.6472812746647,24.744538255958908,-510.5320562204231
0.741745393932659,-15.65206841634254,24.03495335860257,-510.5859382607481
0.7419416601844648,-15.656714873555494,23.31383577390943,-510.64217280405455
0.7421379264362704,-15.661220257011236,22.59813855346826,-510.6952049050511
0.7423341926880762,-15.665585779046724,21.888579667040744,-510.7446284115141
0.742530458939882,-15.669812623434487,21.184946944388116,-510.7903325883798
0.7427267251916878,-15.673901888421138,20.485609943313875,-510.8326625702967
0.7429229914434936,-15.677853492306587,19.781002356031863,-510.87455729055347
0.7431192576952992,-15.681666139775224,19.069916435271622,-510.91763787020113
0.743315523947105,-15.685338781584596,18.354502587143813,-510.96625395013535
0.7435117901989108,-15.688870586438151,17.635365182650332,-511.0197013681909
0.7437080564507166,-15.69226240088712,16.931462843575645,-511.0706062390766
0.7439043227025224,-15.695517757007067,16.243052866005,-511.1175515262499
0.744100588954328,-15.698638616926464,15.559000851219523,-511.162618630251
0.7442968552061338,-15.701624680654962,14.867400780037386,-511.20788985945313
0.7444931214579396,-15.704473296113658,14.15757440045536,-511.2546964601553
0.7446893877097454,-15.707181121347809,13.43456394305042,-511.29907032883386
0.7448856539615512,-15.709746726064118,12.710608158581081,-511.33515237334177
0.745081920213357,-15.712171365824027,12.00076421206812,-511.358731202394
0.7452781864651625,-15.714458315935458,11.303092053351435,-511.3739927251588
0.7454744527169683,-15.716607895145689,10.60083279578376,-511.3891978575232
0.7456707189687741,-15.718619212261077,9.894244017622839,-511.4057987499445
0.7458669852205799,-15.720491410553414,9.183105286200288,-511.4246603214468
0.7460632514723857,-15.722223745838443,8.470076550335918,-511.44509210700767
0.7462595177241913,-15.72381630533684,7.758780889828245,-511.46602111806203
0.7464557839759971,-15.725269433186668,7.049221067677237,-511.48725573909064
0.7466520502278029,-15.726583444101067,6.3409588742879635,-511.5077648648708
0.7468483164796087,-15.727758764437157,5.636878228981047,-511.5238668009148
0.7470445827314145,-15.728796328051981,4.936325123472841,-511.5360124371516
0.7472408489832201,-15.729696381953703,4.23503847775639,-511.5465310594182
0.7474371152350259,-15.730458557631653,3.531343508081406,-511.55683620220327
0.7476333814868317,-15.731082201091365,2.822943658844906,-511.56794347020707
0.7478296477386375,-15.731566459246626,2.11144756198118,-511.5790580943635
0.7480259139904433,-15.731910938336684,1.3987020232965222,-511.58900999546825
0.7482221802422488,-15.732115431080532,0.685106619877125,-511.59710397620063
0.7484184464940546,-15.732180260996929,-0.023040323360227433,-511.60111640912146
0.7486147127458604,-15.732106935705813,-0.7227615577888642,-511.5996236128526
0.7488109789976662,-15.731897086750722,-1.4143240431277775,-511.59228055689596
0.749007245249472,-15.731552274349662,-2.099143878913978,-511.579548580063
0.7492035115012776,-15.731071803722479,-2.8012778094867343,-511.5678548966227
0.7493997777530834,-15.73045098738887,-3.5293063424647357,-511.5598359361396
0.7495960440048892,-15.72968477306872,-4.282815665873386,-511.5558605707604
0.749792310256695,-15.728768609087583,-5.047126333998236,-511.5529563012211
0.7499885765085008,-15.727709864595225,-5.728312228547821,-511.5294514600573
0.7501848427603064,-15.726523500799463,-6.356967640044459,-511.49210927020505
0.7503811090121122,-15.725213894378065,-6.996978852847576,-511.4551222727749
0.750577375263918,-15.72376938595585,-7.748051246050309,-511.44137956025764
0.7507736415157238,-15.722166842696774,-8.579441810230264,-511.45142768140903
0.7509699077675296,-15.720412137341457,-9.257305179124003,-511.43326244066236
0.7511661740193354,-15.718535281678564,-9.881692690974262,-511.3983872582854
0.751362440271141,-15.716528377354095,-10.580598289921454,-511.377516812296
0.7515587065229468,-15.714378806837676,-11.322752299144739,-511.3681394635679
0.7517549727747526,-15.712085598182142,-12.041775127385037,-511.3473931584492
0.7519512390265584,-15.709653166507389,-12.743115441771408,-511.3095166566877
0.7521475052783642,-15.707083475503078,-13.444500362975731,-511.2625963307553
0.7523437715301697,-15.704375472487273,-14.150941186819551,-511.2197735910364
0.7525400377819755,-15.701528625832603,-14.859830118040833,-511.18217924724706
0.7527363040337813,-15.698542274218392,-15.571757374081855,-511.1477472389096
0.7529325702855871,-15.695416302470528,-16.28210907063952,-511.11210038144304
0.7531288365373929,-15.692151365585921,-16.98712681545271,-511.07255009963694
0.7533251027891985,-15.688748810543927,-17.685648511484757,-511.0268917123874
0.7535213690410043,-15.685208840351759,-18.388452752065092,-510.98294501606864
0.7537176352928101,-15.681530405268663,-19.09642407483902,-510.94146723783524
0.7539139015446159,-15.677712619523987,-19.808273863369863,-510.9020254936711
0.7541101677964217,-15.673755163357502,-20.51808488940611,-510.8577272061236
0.7543064340482273,-15.669658869378482,-21.223737632362017,-510.80191032921766
0.7545027003000331,-15.665424389806503,-21.925902171704195,-510.7382857375087
0.7546989665518389,-15.66105254327321,-22.623431327869753,-510.6696149005812
0.7548952328036447,-15.65654382646168,-23.322908583247354,-510.6054416619128
0.7550914990554505,-15.651896818352466,-24.033172560824838,-510.5570156623253
0.755287765307256,-15.647109381678304,-24.753168484236923,-510.5218338343217
0.7554840315590619,-15.64218033560332,-25.47357116958814,-510.4816786725933
0.7556802978108677,-15.637111037031413,-26.18217725372952,-510.4199554960283
0.7558765640626735,-15.63190363841517,-26.88066576935765,-510.34107972261205
0.7560728303144792,-15.626560294739635,-27.56791863343082,-510.25702934479386
0.756269096566285,-15.621082370231635,-28.25474969631145,-510.18091454074636
0.7564653628180906,-15.615468307800501,-28.957784329711558,-510.1211107808018
0.7566616290698964,-15.609714611206488,-29.67513216101284,-510.0592246209459
0.7568578953217022,-15.603819385783442,-30.39963501064362,-509.98789057224474
0.757054161573508,-15.597781629003595,-31.123811064337517,-509.9113823012354
0.7572504278253138,-15.59160408261919,-31.822641693189766,-509.84490788219057
0.7574466940771194,-15.585291621144405,-32.49982273752455,-509.79144847239377
0.7576429603289252,-15.578847617784945,-33.17194942079796,-509.74144194766836
0.757839226580731,-15.572265791781469,-33.90616407008817,-509.65094625258644
0.7580354928325368,-15.565537489902834,-34.65438468615885,-509.54094879718104
0.7582317590843426,-15.55866503614416,-35.36960064375741,-509.43933011882893
0.7584280253361482,-15.551656745478269,-36.041722995170446,-509.35654360202074
0.758624291587954,-15.544518293607599,-36.70183238029229,-509.27984265671256
0.7588205578397598,-15.537248508981655,-37.384367932158185,-509.21121456079834
0.7590168240915656,-15.52984126433114,-38.104156608021,-509.1362892149932
0.7592130903433714,-15.522290414072128,-38.83946987635767,-509.0565578767686
0.7594093565951769,-15.514596124540741,-39.56547423370574,-508.9794530037776
0.7596056228469827,-15.506760387537499,-40.28068099069439,-508.9001864990631
0.7598018890987885,-15.498785418907488,-40.98401554155002,-508.81490390443537
0.7599981553505943,-15.490673466192272,-41.67779312975745,-508.7214470205898
0.7601944216024001,-15.482425854956634,-42.366722973481956,-508.62244354397546
0.7603906878542057,-15.474043316588846,-43.05310298905678,-508.52183942563335
0.7605869541060115,-15.465526137868252,-43.73896616007936,-508.4229727556016
0.7607832203578173,-15.456873721508153,-44.43483780429266,-508.3236351541977
0.7609794866096231,-15.448082925153509,-45.1476404084082,-508.22249223285394
0.7611757528614289,-15.439151316520878,-45.86763887912735,-508.1259764907199
0.7613720191132347,-15.430078797833664,-46.581698954318554,-508.03247992411906
0.7615682853650403,-15.420867382633718,-47.282853579921486,-507.94431200672403
0.7617645516168461,-15.411519292384098,-47.975543823307454,-507.8595211538833
0.7619608178686519,-15.402035457896485,-48.6674363210315,-507.77385365960697
0.7621570841204577,-15.392415361867798,-49.36507978082428,-507.68331088312686
0.7623533503722635,-15.382657328784614,-50.07285287014761,-507.58484198285146
0.7625496166240691,-15.372760198433152,-50.78087044888389,-507.4838846814667
0.7627458828758749,-15.362724408566885,-51.48571201651019,-507.38133888293953
0.7629421491276807,-15.352550585631006,-52.187483811283094,-507.27703552045546
0.7631384153794865,-15.342239302090862,-52.886542766643174,-507.17120283589855
0.7633346816312923,-15.331791101129937,-53.582459830695974,-507.0645268468401
0.7635309478830978,-15.321206698357885,-54.2745119473989,-506.95783764017074
0.7637272141349036,-15.31048682552136,-54.962969593457565,-506.85135495225654
0.7639234803867094,-15.29963215164196,-55.64812445238999,-506.74530002169627
0.7641197466385152,-15.288643170509143,-56.33384534190835,-506.64203321069346
0.764316012890321,-15.277518073549672,-57.03636214774669,-506.5397969924565
0.7645122791421266,-15.266253813789088,-57.750300131002184,-506.43795181887646
0.7647085453939324,-15.254849048524433,-58.466721661789414,-506.338312661355
0.7649048116457382,-15.243304089322512,-59.17760861903604,-506.24281327041473
0.765101077897544,-15.231620680142214,-59.87709234102078,-506.15254054470074
0.7652973441493498,-15.219800976905104,-60.567444794170385,-506.06357413207746
0.7654936104011554,-15.207846283886179,-61.25339413909381,-505.97030624431557
0.7656898766529612,-15.195757016564011,-61.93969593366568,-505.8683179744031
0.765886142904767,-15.183532498472351,-62.63248570539777,-505.75607587815773
0.7660824091565728,-15.171171518076541,-63.32833841608905,-505.63833531842124
0.7662786754083786,-15.158674300230127,-64.02087484659893,-505.5218629582689
0.7664749416601844,-15.146041365281674,-64.71156038650287,-505.408643956453
0.76667120791199,-15.133272931851723,-65.40185066306594,-505.3006243462313
0.7668674741637957,-15.12036894315075,-66.09322484831128,-505.19971562991157
0.7670637404156015,-15.107328957675819,-66.78802892172831,-505.1070225568548
0.7672600066674073,-15.094152456982156,-67.48342917915681,-505.01684610838356
0.7674562729192131,-15.08083961236137,-68.17740487400673,-504.92596253579245
0.7676525391710187,-15.06739069891357,-68.87001358592155,-504.8343857491707
0.7678488054228245,-15.053805972975212,-69.56160198472563,-504.7419502940993
0.7680450716746303,-15.040085372489264,-70.25486136693263,-504.64687615557034
0.7682413379264361,-15.026228620503229,-70.94867192119787,-504.54955110052816
0.7684376041782419,-15.012235804017326,-71.64109245228447,-504.45096478876013
0.7686338704300475,-14.998107362392815,-72.33047118065838,-504.35197569443034
0.7688301366818533,-14.983843983600199,-73.01617940133957,-504.2544829290106
0.7690264029336591,-14.96944633434862,-73.69895985342818,-504.15981566186997
0.7692226691854649,-14.954914828182266,-74.3804890430841,-504.06751651352465
0.7694189354372707,-14.94024955496609,-75.06231268685778,-503.97719301900565
0.7696152016890763,-14.925450328407493,-75.74568787497284,-503.88856370823174
0.7698114679408821,-14.91051676016332,-76.43120936907127,-503.8016524302546
0.7700077341926879,-14.895448523436137,-77.11792917299664,-503.71756962315965
0.7702040004444937,-14.880245368395231,-77.80613935411324,-503.6368411788411
0.7704002666962995,-14.864907003903912,-78.49530876798448,-503.55836052631395
0.770596532948105,-14.849433506824134,-79.18304817275816,-503.4786437314617
0.7707927991999108,-14.833825242681888,-79.86817501898548,-503.3976978076068
0.7709890654517166,-14.818082987535982,-80.54829919491758,-503.31698542882043
0.7711853317035224,-14.802207747761914,-81.22337559300476,-503.23709493802585
0.7713815979553282,-14.78620047172955,-81.89389170475641,-503.1588744060015
0.7715778642071338,-14.770061977036441,-82.56070061413422,-503.0835620710202
0.7717741304589396,-14.75379269354135,-83.2286324630731,-503.01062752505413
0.7719703967107454,-14.737391424714337,-83.90557940359618,-502.9382209935501
0.7721666629625512,-14.720856603048345,-84.58920345088163,-502.87048843247476
0.772362929214357,-14.704187258308298,-85.27544595614299,-502.8094314276095
0.7725591954661628,-14.6873833309122,-85.9596672103919,-502.7559656821244
0.7727554617179684,-14.670445717094328,-86.63769368540291,-502.70981185127414
0.7729517279697742,-14.65337561880078,-87.3096368711372,-502.66744005752446
0.77314799422158,-14.636174125921926,-87.97705374694243,-502.6243376957525
0.7733442604733858,-14.618841957032739,-88.64153018029411,-502.5763372740976
0.7735405267251916,-14.601379534995248,-89.30518530539106,-502.5203998714835
0.7737367929769972,-14.583786522029854,-89.97149007893708,-502.46485238333787
0.773933059228803,-14.566062865480633,-90.63658356909514,-502.41536282494417
0.7741293254806088,-14.548208797015503,-91.30043420984961,-502.3717458220219
0.7743255917324146,-14.530224557607307,-91.96305852813279,-502.3337754865371
0.7745218579842204,-14.51211038870018,-92.62445270737041,-502.3012246422196
0.7747181242360259,-14.493866519904664,-93.28478178534277,-502.27371477901943
0.7749143904878317,-14.47549315826016,-93.94389998876291,-502.25083290513686
0.7751106567396375,-14.456990608783979,-94.60108347286234,-502.23226791601166
0.7753069229914433,-14.438359345278126,-95.25547455708963,-502.217325062016
0.7755031892432491,-14.419599922727262,-95.90706818771034,-502.206366446721
0.7756994554950547,-14.40071271026066,-96.55864598490966,-502.1985084426018
0.7758957217468605,-14.381697332730177,-97.21298004621983,-502.19325069402606
0.7760919879986663,-14.362553346259366,-97.86895438475955,-502.1920926320546
0.7762882542504721,-14.343280606954293,-98.52459066129019,-502.19644189536456
0.7764845205022779,-14.323879480583242,-99.17676958297761,-502.20754340090207
0.7766807867540835,-14.304350975408909,-99.82163252627161,-502.22492465691636
0.7768770530058893,-14.284696932276994,-100.45623826067654,-502.24271246730626
0.7770733192576951,-14.264919049756426,-101.08453663358988,-502.2613902867414
0.7772695855095009,-14.245017980166425,-101.71260801789015,-502.2825637942223
0.7774658517613067,-14.224993162477096,-102.34648200122928,-502.30716023747243
0.7776621180131125,-14.204843369660335,-102.9846682417081,-502.3383954269317
0.777858384264918,-14.184568379111699,-103.62210321015844,-502.3791480577858
0.7780546505167238,-14.164168480144655,-104.25712940014344,-502.4283680255106
0.7782509167685296,-14.14364444070647,-104.88644455922747,-502.4831236133464
0.7784471830203354,-14.122997712079092,-105.50717948003785,-502.54083338716566
0.7786434492721412,-14.102229870547385,-106.12129588008554,-502.5996185342117
0.7788397155239468,-14.081341931076857,-106.7311435311958,-502.65917684676856
0.7790359817757526,-14.060334636618002,-107.33783956081479,-502.7215997564718
0.7792322480275584,-14.03920842113016,-107.94359012662088,-502.79016377903145
0.7794285142793642,-14.017963107401028,-108.55143192117612,-502.8695127711203
0.77962478053117,-13.996598560844465,-109.15805402740122,-502.96748364555634
0.7798210467829756,-13.975115376020673,-109.75991951765607,-503.07700112971577
0.7800173130347814,-13.953514401219504,-110.35883411063244,-503.19359972536415
0.7802135792865872,-13.931796038074253,-110.95635516072852,-503.3148463452957
0.780409845538393,-13.909960491423602,-111.55283607910272,-503.4388946971163
0.7806061117901988,-13.888008137541794,-112.1459909143067,-503.56570438431686
0.7808023780420044,-13.865939979826635,-112.73251989223684,-503.69671369943853
0.7809986442938102,-13.84375751138014,-113.3105648617994,-503.8334065699004
0.781194910545616,-13.821462511880766,-113.87928099766603,-503.97722965574656
0.7813911767974218,-13.799056644804509,-114.44131832578861,-504.12840365901764
0.7815874430492276,-13.776540794139256,-114.99999226578035,-504.28608077480584
0.7817837093010331,-13.753915651046164,-115.5549791583309,-504.4505152280643
0.7819799755528389,-13.731181972137742,-116.1059419479449,-504.62196837404997
0.7821762418046447,-13.708340585128054,-116.65238110501485,-504.8007860914539
0.7823725080564505,-13.685392514817437,-117.19291348990717,-504.9878088977768
0.7825687743082563,-13.662338959659948,-117.72729675080534,-505.1834608461956
0.7827650405600621,-13.639181126900366,-118.25552669465604,-505.38806500172797
0.7829613068118677,-13.615920224076604,-118.77759680681916,-505.60194993371874
0.7831575730636735,-13.592557329352307,-119.29539582162562,-505.8250968141255
0.7833538393154793,-13.569093203533154,-119.80862410461611,-506.05713323334436
0.7835501055672851,-13.54552903765542,-120.3144085913097,-506.29707639521075
0.7837463718190909,-13.521866499469544,-120.81088505842055,-506.54451797534864
0.7839426380708965,-13.498107501095346,-121.29717366890175,-506.7997182688587
0.7841389043227023,-13.47425407575389,-121.77341439777416,-507.0632719475088
0.7843351705745081,-13.450308057501232,-122.24084834911662,-507.33545431556684
0.7845314368263139,-13.426271093674671,-122.70024429498486,-507.6165971144018
0.7847277030781197,-13.402144734223764,-123.15181870286091,-507.9070600912596
0.7849239693299253,-13.37793053165947,-123.59531931353658,-508.2073155555192
0.785120235581731,-13.353630113064831,-124.03027666528385,-508.51761511245917
0.7853165018335369,-13.329245221389353,-124.45598985758294,-508.8377983786213
0.7855127680853426,-13.304777749493672,-124.8716409295709,-509.1676128856483
0.7857090343371484,-13.280229766358882,-125.27619360596398,-509.50678522939967
0.785905300588954,-13.255603580019494,-125.66841268809505,-509.8551461893451
0.7861015668407598,-13.230901682184179,-126.04759983436102,-510.2123174783295
0.7862978330925656,-13.206126697704542,-126.413065479453,-510.57785503221237
0.7864940993443714,-13.181281389139022,-126.76417904695946,-510.9512259945657
0.7866903655961772,-13.156368399514966,-127.10316748964297,-511.33029117988247
0.7868866318479828,-13.13139009191049,-127.42959001911464,-511.7155957950955
0.7870828980997886,-13.106349085953179,-127.74161302505465,-512.109647318062
0.7872791643515944,-13.081248475699722,-128.03653781538728,-512.513376792345
0.7874754306034002,-13.056091757429755,-128.31403983151648,-512.9272201109947
0.787671696855206,-13.030881977909358,-128.57716731650572,-513.3500570838241
0.7878679631070118,-13.005622026217107,-128.8251463573655,-513.7813217413752
0.7880642293588174,-12.98031501190502,-129.05642604390346,-514.2198696780143
0.7882604956106232,-12.954964430279812,-129.26862718150684,-514.6641333028299
0.788456761862429,-12.92957429227742,-129.45932102291658,-515.1128199814876
0.7886530281142348,-12.904148849519121,-129.6284924935937,-515.5670993056467
0.7888492943660406,-12.878692249760025,-129.77694091437905,-516.0289349560852
0.7890455606178461,-12.853208556893108,-129.9044751437852,-516.4987738967327
0.7892418268696519,-12.82770174783777,-130.01290203676137,-516.9760328043575
0.7894380931214577,-12.802175525487918,-130.10198792258603,-517.4601562336958
0.7896343593732635,-12.77663390884767,-130.16938632518298,-517.9510533062979
0.7898306256250693,-12.751081413159985,-130.21257585229512,-518.4485375275246
0.7900268918768749,-12.725522904406711,-130.23075986637642,-518.9519853063125
0.7902231581286807,-12.699962986392393,-130.2274597329631,-519.4604538032386
0.7904194243804865,-12.674406021397337,-130.19918223263846,-519.9657334596418
0.7906156906322923,-12.648857557708194,-130.14052572987958,-520.4595627735625
0.7908119568840981,-12.623323754895239,-130.04871932682443,-520.9430132533278
0.7910082231359037,-12.597811767370809,-129.9180858024648,-521.4188465042456
0.7912044893877095,-12.57232926031425,-129.7482534757291,-521.8890449468265
0.7914007556395153,-12.546883890911959,-129.53972907822276,-522.355306627525
0.7915970218913211,-12.521482923786959,-129.29951920499903,-522.8166143841277
0.7917932881431269,-12.49613020870415,-129.04949419116096,-523.2668401226581
0.7919895543949325,-12.470827245510533,-128.79276287176572,-523.7059434001819
0.7921858206467383,-12.445575062067778,-128.53297049519065,-524.1352940672061
0.7923820868985441,-12.420374913610738,-128.25023343517844,-524.5630449591167
0.7925783531503499,-12.395238629222533,-127.87913911052101,-524.9995987178377
0.7927746194021557,-12.370184171966619,-127.41676140119702,-525.4309206232251
0.7929708856539615,-12.345229103436123,-126.86750414349368,-525.8409179350193
0.793167151905767,-12.320386646893311,-126.2986632406434,-526.2029933645272
0.7933634181575728,-12.295645344791863,-125.84009780248445,-526.4936418787528
0.7935596844093786,-12.270982687330799,-125.49850795334007,-526.7299515275215
0.7937559506611844,-12.246374676533362,-125.28589331160836,-526.9288739622749
0.8184854983887095,12.287920225203614,-125.70664412643947,528.4086007288245
0.8186817646405153,12.312600221829781,-125.82672633038032,528.1666772241629
0.8188780308923211,12.337325263096174,-126.1598005311885,527.8635323214156
0.8190742971441269,12.36213336695934,-126.66579338453481,527.5006305331374
0.8192705633959327,12.38705377821258,-127.28714517960657,527.084511547189
0.8194668296477383,12.412091687852113,-127.83597324956496,526.6591419080795
0.8196630958995441,12.437226912935836,-128.28303190426362,526.2334826446121
0.8198593621513499,12.462441725008295,-128.65005630444452,525.8036083445245
0.8200556284031557,12.487722093375304,-128.95357182712746,525.3670129399532
0.8202518946549615,12.513057090647605,-129.21107142302563,524.9212615231153
0.8204481609067673,12.5384402952808,-129.44666936019593,524.4621666674864
0.8206444271585729,12.563867887826872,-129.66359644210945,523.9909144643325
0.8208406934103787,12.589336316173396,-129.86297021102797,523.5091674103193
0.8210369596621845,12.614842242022549,-130.0458385630658,523.018500085328
0.8212332259139903,12.640382191307507,-130.20668978607608,522.5223072631123
0.8214294921657961,12.665950262218141,-130.33228043233174,522.0268999876992
0.8216257584176017,12.691539648441871,-130.42424344213936,521.5346388131645
0.8218220246694075,12.717143955158495,-130.48446727382887,521.0475084811696
0.8220182909212133,12.742757080214863,-130.5143489937604,520.5667325037881
0.8222145571730191,12.768373250104434,-130.51677903831074,520.0888995468713
0.8224108234248249,12.793987603397232,-130.4956939985342,519.6125328689207
0.8226070896766304,12.819595537728743,-130.45145761053317,519.1380013866294
0.8228033559284362,12.845192564425473,-130.38466163454805,518.6657781569497
0.822999622180242,12.870774335131383,-130.2961534059068,518.1964291845854
0.8231958884320478,12.896336603868708,-130.18573919233012,517.7309185120411
0.8233921546838536,12.921875023783679,-130.05323630255242,517.2700302955535
0.8235884209356592,12.947385323955464,-129.89929884258268,516.8142291544299
0.823784687187465,12.97286336036665,-129.72456565745705,516.3639613361426
0.8239809534392708,12.9983051126593,-129.52964336936043,515.9196603611362
0.8241772196910766,13.02370663735003,-129.31462585547615,515.4819162265974
0.8243734859428824,13.049064017646945,-129.07990855121662,515.0512470115372
0.824569752194688,13.074373450128352,-128.82613189054655,514.6280854567557
0.8247660184464938,13.099631256042302,-128.55392550437253,514.2128524504109
0.8249622846982996,13.124833888370766,-128.26454392541112,513.8057444612738
0.8251585509501054,13.149978703586108,-127.9656631891055,513.404546478575
0.8253548172019112,13.175063888633883,-127.65631206095104,513.0094547394614
0.825551083453717,13.20008704762652,-127.33314612543597,512.6216147975196
0.8257473497055225,13.225045217428956,-126.9936591037259,512.2421149929316
0.8259436159573283,13.249935015627202,-126.63623724705843,511.8719436671727
0.8261398822091341,13.274752892363601,-126.2612204620913,511.5115732807361
0.82633614846094,13.29949573563824,-125.87221814979912,511.1603010638537
0.8265324147127457,13.324161124214902,-125.47242544337907,510.81737426556754
0.8267286809645513,13.34874719122489,-125.06433005003211,510.4821055883013
0.8269249472163571,13.373252530466036,-124.64978868265774,510.1538593865303
0.8271212134681629,13.397675645175172,-124.22566065191613,509.8337049813753
0.8273174797199687,13.422014376042899,-123.7899468749604,509.52256892066805
0.8275137459717745,13.44626649165559,-123.34308404602301,509.2208821651458
0.8277100122235801,13.470429842617119,-122.88544756037348,508.9288887095364
0.8279062784753859,13.494502344275507,-122.41735186203923,508.6466229491194
0.8281025447271917,13.518482032070523,-121.94024257985441,508.37368693556215
0.8282988109789975,13.542367397310498,-121.45620824883409,508.10928902918795
0.8284950772308033,13.5661570921522,-120.96533334541293,507.8532937747252
0.8286913434826089,13.589849778363778,-120.46766971497763,507.60558032396034
0.8288876097344147,13.613444128122678,-119.96326932064001,507.3660308861482
0.8290838759862205,13.63693881379364,-119.45189354090584,507.13464413309896
0.8292801422380263,13.660332331540106,-118.93230042639405,506.9119076791545
0.8294764084898321,13.683623102785397,-118.40500379943514,506.69773195935284
0.8296726747416376,13.706809688662778,-117.87074531772711,506.4918833717709
0.8298689409934434,13.729890791843623,-117.33021812030603,506.29408049218773
0.8300652072452492,13.752865245000352,-116.78407453336246,506.10399120000517
0.830261473497055,13.775732052642446,-116.23347671894686,505.92102314405406
0.8304577397488608,13.798490378867742,-115.67854611152939,505.7449621503878
0.8306540060006666,13.821139330601344,-115.11885739360238,505.5758535156756
0.8308502722524722,13.843677936055759,-114.5540291685322,505.4137836725343
0.831046538504278,13.866105152864348,-113.98372396813761,505.25887989451263
0.8312428047560838,13.888419885804536,-113.40787990936943,505.11121051669016
0.8314390710078896,13.910621103939455,-112.8270113488611,504.9705628795567
0.8316353372596954,13.932707830997463,-112.24119479920867,504.8368458391009
0.831831603511501,13.954679100465313,-111.65047585540447,504.7099818071428
0.8320278697633068,13.976533954842484,-111.05490046034177,504.58989528099846
0.8322241360151126,13.9982714474618,-110.45464740556642,504.4765066363476
0.8324204022669184,14.019890889722376,-109.85249464287924,504.3701388308592
0.8326166685187242,14.041392062580403,-109.2494323793193,504.2708468998304
0.8328129347705298,14.062774773344346,-108.645316022658,504.1783595702183
0.8330092010223356,14.084038801370891,-108.04000505202893,504.0924125184447
0.8332054672741414,14.105183898874989,-107.43336337446081,504.0127489238321
0.8334017335259472,14.12620960931207,-106.82182958900867,503.9405317463536
0.833597999777753,14.147114266341003,-106.20020250951727,503.87798474808363
0.8337942660295585,14.167896198268972,-105.57180707173023,503.8239779628259
0.8339905322813643,14.188554410061666,-104.94000902461804,503.7771205103009
0.8341867985331701,14.209088550338954,-104.30792131377149,503.7358900415936
0.8343830647849759,14.229498837340046,-103.67835513092851,503.6986795006897
0.8345793310367817,14.249785885036562,-103.05193359629249,503.66462926176587
0.8347755972885873,14.269950090003297,-102.42597986036657,503.6343007985346
0.8349718635403931,14.28999125906814,-101.79771492744575,503.6084906190566
0.8351681297921989,14.309908680016816,-101.1645381051058,503.5880992820124
0.8353643960440047,14.32970114318163,-100.52397608626674,503.57413544484825
0.8355606622958105,14.349367065087264,-99.87591904684278,503.5668220136324
0.8357569285476163,14.368905638884966,-99.22671753252959,503.56367529305135
0.8359531947994219,14.388316730047878,-98.57682460124533,503.56425664810007
0.8361494610512277,14.407600190331534,-97.92611649003652,503.56835934389727
0.8363457273030335,14.426755847895155,-97.2744772780768,503.5757906738456
0.8365419935548393,14.44578350869666,-96.62179914885499,503.58637266014773
0.8367382598066451,14.464682961679708,-95.96803428904545,503.59994015547005
0.8369345260584506,14.483454022375026,-95.31319090515119,503.6163807541669
0.8371307923102564,14.502096433861164,-94.65725195151265,503.6356024879669
0.8373270585620622,14.520609997226172,-94.00019323640971,503.65750437266036
0.837523324813868,14.538994489804669,-93.34198408879854,503.6819768704386
0.8377195910656738,14.557249670079894,-92.68211483303743,503.7091004486064
0.8379158573174794,14.575374834859499,-92.01668073063959,503.7403406088575
0.8381121235692852,14.593368898325284,-91.34651035963901,503.77557859722
0.838308389821091,14.61123111904898,-90.67368473815365,503.8142363401207
0.8385046560728968,14.628961222932835,-90.00023807847593,503.8556926989327
0.8387009223247026,14.646559244821974,-89.32813788886801,503.8992613573073
0.8388971885765082,14.664025623026511,-88.65894627279357,503.94427391980923
0.839093454828314,14.681360887044443,-87.99171096403876,503.99079595983915
0.8392897210801198,14.698565222293713,-87.32439094353543,504.0392726594826
0.8394859873319256,14.715638415734228,-86.65500884626636,504.09020412708094
0.8396822535837314,14.732579870117107,-85.98165964077694,504.1441654124969
0.839878519835537,14.7493886317632,-85.30255231259795,504.20181097703585
0.8400747860873428,14.766063738395854,-84.6207961198286,504.26215934860176
0.8402710523391486,14.782605057878314,-83.93922682923625,504.3242129059813
0.8404673185909544,14.79901262252696,-83.25779602211522,504.38795028536924
0.8406635848427602,14.815286454839786,-82.57645429048188,504.4533525389416
0.8408598510945657,14.831426567337406,-81.89515163105654,504.52040419970956
0.8410561173463715,14.847432961119416,-81.21377018119874,504.5891181294455
0.8412523835981773,14.863305563599601,-80.5317042211735,504.65969868102894
0.8414486498499831,14.87904421807947,-79.84880858210386,504.7322243872019
0.8416449161017889,14.894648760034176,-79.16507087895505,504.8067428113132
0.8418411823535947,14.910119022780872,-78.48048220990515,504.8833132711624
0.8420374486054003,14.925454838224363,-77.79503694694587,504.96200635061285
0.8422337148572061,14.940656032877703,-77.10839511923925,505.04303268297383
0.8424299811090119,14.955722287856238,-76.42013501365616,505.12675512605756
0.8426262473608177,14.97065335382551,-75.73094458682152,505.2131647274823
0.8428225136126235,14.985449121306058,-75.04149514186481,505.302169685478
0.8430187798644291,15.000109605313305,-74.3524175087809,505.3935847145267
0.8432150461162349,15.014634940224456,-73.66432572587188,505.48710703298775
0.8434113123680407,15.029025323436494,-72.97717015447405,505.5825320016089
0.8436075786198465,15.043280855466014,-72.29009581051997,505.6798930556157
0.8438038448716523,15.05740148189781,-71.60232207340488,505.7792501479615
0.8440001111234579,15.0713869843858,-70.91295429567825,505.87996692836464
0.8441963773752637,15.085236961310075,-70.22118380586895,505.981855379477
0.8443926436270695,15.0989508916564,-69.52679105632663,506.0850741348126
0.8445889098788752,15.11252852835671,-68.83271303256983,506.1886771502072
0.844785176130681,15.125970028735528,-68.13952802317516,506.29238878136243
0.8449814423824866,15.139275563511358,-67.44718775642383,506.39613516741395
0.8451777086342924,15.15244529393019,-66.75564422715355,506.49984322848536
0.8453739748860982,15.165479371817417,-66.06484969291378,506.6034406511277
0.845570241137904,15.17837787380422,-65.37354625158638,506.707255106474
0.8457665073897098,15.19114043682619,-64.67956329993693,506.8119562582923
0.8459627736415154,15.203766527141452,-63.982859520696636,506.9175428535424
0.8461590398933212,15.21625561094357,-63.28343585747986,507.02400107634776
0.846355306145127,15.22860715462368,-62.58129362024815,507.1313179032827
0.8465515723969328,15.240820627236836,-61.87681090523596,507.2393613448092
0.8467478386487386,15.252896270463285,-61.178259291456385,507.34547394595734
0.8469441049005444,15.264835523831874,-60.486399549481874,507.44934420550214
0.84714037115235,15.276639361033235,-59.79777318743554,507.5519937132607
0.8473366374041558,15.288308077392635,-59.108926489831234,507.6544423457651
0.8475329036559616,15.299841292002199,-58.41634722442589,507.75773122512055
0.8477291699077674,15.311237907982344,-57.71668958335404,507.86285859318514
0.8479254361595732,15.32249654153275,-57.01056298074436,507.96960038124615
0.8481217024113787,15.333616235409293,-56.30161538243583,508.07679137098876
0.8483179686631845,15.344596820873985,-55.593667085207244,508.183206185937
0.8485142349149903,15.355438869765011,-54.89057019989509,508.28759923062853
0.8487105011667961,15.366143711368725,-54.19563243866189,508.38887667139227
0.8489067674186019,15.376712435733612,-53.50179273945443,508.48913092611303
0.8491030336704075,15.387144748492744,-52.805564526190935,508.58939771820917
0.8492992999222133,15.39744017949868,-52.10693727700865,508.6896531344405
0.8494955661740191,15.407598256457396,-51.405900765211406,508.7898738567462
0.8496918324258249,15.417618504985326,-50.70244506383884,508.8900371670616
0.8498880986776307,15.42750051750029,-49.99763550194132,508.98979856029723
0.8500843649294363,15.437244219719656,-49.29304087085288,509.08867384403493
0.8502806311812421,15.446849654795056,-48.588670542219496,509.1866526328579
0.8504768974330479,15.45631686558168,-47.88451981210204,509.28372787376713
0.8506731636848537,15.465645893854683,-47.1805835655292,509.37989150915473
0.8508694299366595,15.47483679132953,-46.47712645072034,509.47507012668393
0.8510656961884651,15.483889780920457,-45.77509472755463,509.5690183769261
0.8512619624402709,15.49280505519103,-45.07367311857902,509.6618621120891
0.8514582286920767,15.501582643837567,-44.37193545123522,509.7537709015203
0.8516544949438825,15.510222411523097,-43.6691262216821,509.8449041571855
0.8518507611956883,15.518724090133096,-42.96471076999447,509.93540187513383
0.852047027447494,15.527087342961664,-42.25866865193173,510.02530469890655
0.8522432936992996,15.535311940175484,-41.55184142883864,510.1144148465237
0.8524395599511054,15.54339779459175,-40.84499384845185,510.2025227353742
0.8526358262029112,15.55134496254606,-40.13866667168243,510.28943856847127
0.852832092454717,15.5591535833443,-39.433215353301016,510.37497628468964
0.8530283587065228,15.566823823850745,-38.728355384211234,510.45910164777456
0.8532246249583284,15.57435571507065,-38.02339842213106,510.5419795944283
0.8534208912101342,15.581749237456217,-37.31834620625476,510.6236154542004
0.85361715746194,15.58900437335061,-36.61320952983134,510.7040149548644
0.8538134237137458,15.596121107047232,-35.90800056688827,510.7831859855454
0.8540096899655516,15.603099418565186,-35.20253842551692,510.8611922063314
0.8542059562173572,15.60993917521356,-34.496020144018296,510.9382598208134
0.854402222469163,15.616640153087449,-33.78834942355477,511.0144039063979
0.8545984887209688,15.623202124459587,-33.07951827864286,511.0896150151174
0.8547947549727746,15.629624859744816,-32.3695191661276,511.1638845023457
0.8549910212245804,15.635908143944697,-31.658691743291374,511.237107239138
0.855187287476386,15.64205219799915,-30.95141325724948,511.30803295086554
0.8553835537281917,15.64805779615079,-30.24745274538795,511.3766863396044
0.8555798199799975,15.653925393162964,-29.545016320385987,511.44405243993646
0.8557760862318033,15.659655161380934,-28.8424802976244,511.511320368318
0.8559723524836091,15.665246898285904,-28.138140897404654,511.5789215852327
0.8561686187354147,15.670700066750355,-27.43043168967509,511.6472193457479
0.8563648849872205,15.676014074198875,-26.720269970400793,511.71574973063355
0.8565611512390263,15.681188601798887,-26.009436704387404,511.78369398766847
0.8567574174908321,15.686223686251196,-25.299558011482958,511.850195991659
0.8569536837426379,15.691119655221872,-24.592113895579303,511.9143885473804
0.8571499499944437,15.695877045600175,-23.886872336329482,511.975880120512
0.8573462162462493,15.700496067329636,-23.18214133917762,512.0348616732147
0.8575424824980551,15.70497681916736,-22.477862505946675,512.0911800730327
0.8577387487498609,15.709319387521578,-21.774016280486414,512.1447376662697
0.8579350150016667,15.713523857847068,-21.070614210558475,512.1955002211071
0.8581312812534725,15.717590233345282,-20.36601856913633,512.243987408574
0.8583275475052781,15.72151785556674,-19.65669822170733,512.2913475089592
0.8585238137570839,15.725305812759249,-18.942630008758258,512.3377908837638
0.8587200800088897,15.728953171889414,-18.223933057945928,512.3835600485523
0.8589163462606955,15.732459008643202,-17.500762832796795,512.42900141408
0.8591126125125013,15.735822733792437,-16.77878410766749,512.4729765530346
0.8593088787643068,15.739046453172389,-16.074283203773305,512.5105089548832
0.8595051450161126,15.742133161981258,-15.381283948368264,512.5435522062332
0.8597014112679184,15.745084348230238,-14.691962543132746,512.5747549710179
0.8598976775197242,15.747899944270566,-13.99817020455378,512.6069229492634
0.86009394377153,15.750578207618318,-13.291075398356426,512.6430803244688
0.8602902100233356,15.753116114780402,-12.568965808840318,512.6837189090952
0.8604864762751414,15.755511517138858,-11.840506370291934,512.7255945795598
0.8606827425269472,15.757764161119933,-11.116072843477241,512.7647434613493
0.860879008778753,15.759875921283497,-10.40668171077236,512.7969390469323
0.8610752750305588,15.761850480080364,-9.715426345432874,512.8208160612863
0.8612715412823644,15.763689247185697,-9.021228187152495,512.8434532444348
0.8614678075341702,15.765391256045874,-8.321660619829728,512.8649649650672
0.861664073785976,15.766955408339733,-7.6162137583228,512.8846462391878
0.8618603400377818,15.7683804615969,-6.904604115748853,512.9023905465147
0.8620566062895876,15.76966542769276,-6.189396952779802,512.9187022838705
0.8622528725413934,15.770810025440799,-5.474361618120199,512.9325033955179
0.862449138793199,15.771814334224901,-4.759912176684253,512.9439441684148
0.8626454050450048,15.772678508142825,-4.046421029064476,512.9531900460926
0.8628416712968106,15.773402774620799,-3.334291999232022,512.9603937878426
0.8630379375486164,15.773987609765767,-2.626096570566517,512.9646555041045
0.8632342038004222,15.774433789648027,-1.9207978368047947,512.9656994304469
0.8634304700522277,15.774741578168223,-1.215421753551226,512.9641607394109
0.8636267363040335,15.774910730614481,-0.5077664055701376,512.9607877174815
0.8638230025558393,15.774940650291873,0.20354677732343873,512.9564236839618
0.8640192688076451,15.7748306495039,0.9178175457123245,512.951415220639
0.8642155350594509,15.774580329741953,1.632839534458057,512.9452953366891
0.8644118013112565,15.774189770269656,2.3468594170552706,512.9380087664922
0.8646080675630623,15.773659261595387,3.0586129530615267,512.9300726300123
0.8648043338148681,15.772989319245811,3.7681752494670917,512.9209464683574
0.8650006000666739,15.772180217419445,4.476370102710149,512.9108065550909
0.8651968663184797,15.771232285818629,5.182969572209771,512.899953804689
0.8653931325702853,15.770145858061785,5.887640137974017,512.8886736520938
0.8655893988220911,15.768921344890192,6.59003934811345,512.8772585056724
0.8657856650738969,15.767559114325163,7.291912666679508,512.8667991235052
0.8659819313257027,15.76605882449643,7.996891743572007,512.8590517382663
0.8661781975775085,15.764419880229369,8.70481097800932,512.8543029589653
0.866374463829314,15.762641726123498,9.415421535663185,512.852800159053
0.8665707300811198,15.760723859515583,10.12848816305086,512.8547786025237
0.8667669963329256,15.758666587151586,10.832895300904994,512.8520875984718
0.8669632625847314,15.75647222911884,11.52728279379815,512.8294845946166
0.8671595288365372,15.754141816489627,12.220697536826947,512.789835011612
0.8673557950883428,15.751674747231199,12.921142515759755,512.7376658151567
0.8675520613401486,15.749068893570925,13.636169318232888,512.6783933093934
0.8677483275919544,15.746320866175287,14.369203554820032,512.6174103161204
0.8679445938437602,15.743427968762356,15.110670213879942,512.5563344181379
0.868140860095566,15.740389702689809,15.848290071049774,512.4960183956127
0.8683371263473718,15.737207971503674,16.571038794310084,512.4370868678128
0.8685333925991774,15.733886432339395,17.274120024520144,512.381451365188
0.8687296588509832,15.73042761405455,17.97153133868011,512.3385328360205
0.868925925102789,15.726832167093571,18.666699581278024,512.3067028062474
0.8691221913545948,15.723100372701724,19.361171121412,512.2820525351873
0.8693184576064006,15.719232242199864,20.05618560143165,512.2611681269124
0.8695147238582062,15.715227608266725,20.7519178953294,512.2403724991326
0.869710990110012,15.71108643150498,21.447914788662786,512.2153838260372
0.8699072563618178,15.706808440577301,22.1463443874015,512.1831581708237
0.8701035226136236,15.702392951184095,22.84961836575222,512.1406305225105
0.8702997888654294,15.697838741468496,23.560335162984103,512.0845718635884
0.8704960551172349,15.693144168737696,24.27932492864312,512.0113455974044
0.8706923213690407,15.688308504969196,24.996564582096497,511.9314889473625
0.8708885876208465,15.683332471903777,25.70974678675769,511.8515003962266
0.8710848538726523,15.678216721388202,26.42072010534619,511.7726800826341
0.8712811201244581,15.672961454376239,27.13211795842858,511.6965738437957
0.8714773863762637,15.667566252762592,27.84695899486971,511.62478925292436
0.8716736526280695,15.66203042180775,28.56473626701215,511.5568393125126
0.8718699188798753,15.656353667773192,29.282431157777268,511.4912528142076
0.8720661851316811,15.650536405677176,29.99572646678496,511.42634696348796
0.8722624513834869,15.644579991016112,30.6995772981561,511.3594497115753
0.8724587176352925,15.638486614839966,31.39251781943632,511.2873924784699
0.8726549838870983,15.632257354771156,32.085506413452734,511.21690837498517
0.8728512501389041,15.625891808784745,32.78155643070065,511.14876646431236
0.8730475163907099,15.619389234231063,33.482100498305755,511.0826418751863
0.8732437826425157,15.612748609406175,34.188566440097176,511.0182137193969
0.8734400488943215,15.60596866030361,34.90133953916467,510.95446397773657
0.873636315146127,15.599048894895546,35.61196416135023,510.88470185572334
0.8738325813979329,15.591990075709136,36.31877451159805,510.8055113479838
0.8740288476497386,15.584792787015285,37.02253235616253,510.71381025366827
0.8742251139015444,15.577457941297661,37.71996217651434,510.61187925450014
0.8744213801533502,15.569987068231821,38.408772916794135,510.50228306693816
0.8746176464051558,15.562380169989378,39.11154587599347,510.4032980910206
0.8748139126569616,15.554633089816571,39.83582934723009,510.3203951044958
0.8750101789087674,15.546742495429221,40.57249461934438,510.24756013071624
0.8752064451605732,15.538707057798172,41.3093780916693,510.1776362679016
0.875402711412379,15.530528205528485,42.031211281783314,510.1020445179247
0.8755989776641846,15.522210334072716,42.72522822859793,510.01244182608406
0.8757952439159904,15.513758650590416,43.39675450395289,509.9119207831262
0.8759915101677962,15.505176314212342,44.05894324386604,509.80733095978565
0.876187776419602,15.496463652688968,44.72770705267921,509.7054435744011
0.8763840426714078,15.487617680291713,45.42022976382968,509.6120440417736
0.8765803089232134,15.478632363923037,46.14562457855419,509.5300711792474
0.8767765751750192,15.469504054049017,46.873414819850055,509.44369141427364
0.876972841426825,15.46023326321293,47.597558935772255,509.34987088592436
0.8771691076786308,15.450820705436215,48.318034578254924,509.24960144508077
0.8773653739304366,15.441267106627443,49.03476100392098,509.1438525170994
0.8775616401822421,15.431573215885534,49.74770469648688,509.03356566384895
0.8777579064340479,15.42173991642768,50.45425528318525,508.92411274526773
0.8779541726858537,15.411768923963182,51.15099371340075,508.82194273014227
0.8781504389376595,15.401662099433826,51.838463651892226,508.72626437669146
0.8783467051894653,15.391421216839172,52.517148184946805,508.6362554304225
0.8785429714412711,15.381047953933919,53.18749244041365,508.551122998187
0.8787392376930767,15.370543912934123,53.85004767589801,508.4701723940397
0.8789355039448825,15.359909258321036,54.52705550680322,508.387422956725
0.8791317701966883,15.349137486974023,55.24570923574848,508.2837704920829
0.8793280364484941,15.338221837939964,55.99012337661594,508.1665965555943
0.8795243027002999,15.327158940897641,56.74359425533997,508.043535656838
0.8797205689521055,15.31594856285584,57.49023574354304,507.9207668186531
0.8799168352039113,15.304593581329812,58.21511635460094,507.8027847428939
0.8801131014557171,15.293099446004597,58.90719418058639,507.6938964201406
0.8803093677075229,15.281472388378312,59.57197121037808,507.5950804005233
0.8805056339593287,15.269716357859563,60.223839084370695,507.50260370288345
0.8807019002111343,15.2578325376834,60.87626354926712,507.4138669068716
0.8808981664629401,15.245819592896023,61.54172692429589,507.32699345794475
0.8810944327147459,15.233673794059314,62.231818736101275,507.24043570120443
0.8812906989665517,15.221389975301955,62.946329494809305,507.144600561971
0.8814869652183575,15.2089641999569,63.67535867143094,507.03338685794733
0.881683231470163,15.196395835779095,64.397896985015,506.9226007952043
0.8818794977219688,15.183686467998973,65.11225644962937,506.81361768609105
0.8820757639737746,15.170837677095323,65.81869130746631,506.7062969856104
0.8822720302255804,15.157850995426836,66.51741992692577,506.6005005239376
0.8824682964773862,15.144727893398432,67.20918582732874,506.4964951605605
0.8826645627291918,15.131469493480202,67.89643525754317,506.3956875543184
0.8828608289809976,15.118076506635132,68.58130241101205,506.2975335911222
0.8830570952328034,15.104549084817478,69.26642910711426,506.200652930915
0.8832533614846092,15.090887149029866,69.95205980409501,506.10540391111806
0.883449627736415,15.077090582191563,70.63838577471843,506.01218576504067
0.8836458939882208,15.063159225363519,71.325625869005,505.9213868786108
0.8838421602400264,15.049092901275563,72.01355741771529,505.8331984713213
0.8840384264918322,15.034891658993084,72.69993453770331,505.74686763592655
0.884234692743638,15.020555733675407,73.38781558213651,505.6578694652362
0.8844309589954438,15.006084201081727,74.08128743712636,505.5623207034755
0.8846272252472496,14.991476212280588,74.77795043319703,505.46242385261417
0.8848234914990551,14.976731348422092,75.47590658786596,505.36089146132883
0.885019757750861,14.961849481994902,76.17363024861885,505.26077614032243
0.8852160240026667,14.946830801452313,76.86993055062162,505.16547199847173
0.8854122902544725,14.931675795763082,77.56223000881315,505.0773531753741
0.8856085565062783,14.916385609220539,78.24730378670307,504.99753008706165
0.8858048227580839,14.900961617745578,78.92579724014674,504.92408698679424
0.8860010890098897,14.885404949571493,79.59981326503858,504.8544876316021
0.8861973552616955,14.869716225832091,80.27199038957822,504.7866234627979
0.8863936215135013,14.853895493548231,80.9456112592917,504.71891055808356
0.8865898877653071,14.837942175934234,81.62337053199717,504.64966608990767
0.8867861540171127,14.821855316587525,82.30627405638857,504.57726938698556
0.8869824202689185,14.805634219377659,82.99047660502352,504.5035610906403
0.8871786865207243,14.789278924119731,83.67365508884936,504.4294848956405
0.8873749527725301,14.772789708106064,84.3550285610324,504.35491712385124
0.8875712190243359,14.756167004082057,85.03379503528276,504.27973929485796
0.8877674852761415,14.739411401757927,85.709211142901,504.203888237885
0.8879637515279473,14.722523296581883,86.38517698362233,504.1311290956207
0.8881600177797531,14.705502190323736,87.06424837255776,504.0644635817274
0.8883562840315589,14.68834787499308,87.74195413810422,504.00776884808346
0.8885525502833647,14.67106072483832,88.41807992274465,503.962172670105
0.8887488165351702,14.653640925437522,89.09388740511352,503.92775296091685
0.888945082786976,14.63608841966889,89.77058666992289,503.90458108367693
0.8891413490387818,14.618402917226307,90.44934241411228,503.8927224079548
0.8893376152905876,14.60058465178233,91.11850412774851,503.8811879391492
0.8895338815423934,14.582637529112727,91.76508313338448,503.85425811691465
0.8897301477941992,14.564563741189767,92.41164357021935,503.80466806290644
0.8899264140460048,14.54636283137683,93.0601964839129,503.7393094261514
0.8901226802978106,14.528034553873269,93.7096117682038,503.66839467502473
0.8903189465496164,14.509578645003133,94.36088240177602,503.60284374571216
0.8905152128014222,14.490994431801228,95.01832453021393,503.5551091400557
0.890711479053228,14.472279910056887,95.68975868683032,503.53892674192383
0.8909077453050336,14.45343230989607,96.37341211238932,503.5572353067329
0.8911040115568394,14.434449642878672,97.06548908548235,503.6006711993847
0.8913002778086452,14.415330943715944,97.75732540721373,503.6533149640552
0.891496544060451,14.396078023466366,98.42869731682035,503.6930726327854
0.8916928103122568,14.376697998779374,99.04583147463076,503.6911259272202
0.8918890765640624,14.357204051391808,99.60293982858899,503.6413461406001
0.8920853428158682,14.337598139475068,100.19364121918716,503.6024729672079
0.892281609067674,14.317872494009096,100.82001565741218,503.5873161207416
0.8924778753194798,14.298021019225036,101.47682260133092,503.60481933154205
0.8926741415712856,14.278037181936494,102.16972671007615,503.6579732514122
0.8928704078230911,14.257913545211892,102.8968274545609,503.7445367982742
0.8930666740748969,14.237649550884987,103.5892089137059,503.81811824101436
0.8932629403267027,14.217255061927881,104.22565539666002,503.86675669124776
0.8934592065785085,14.196741416469393,104.80418342948735,503.8887188687075
0.8936554728303143,14.176119656508835,105.32724922984366,503.8807429201435
0.8938517390821199,14.155400176036112,105.81380439891308,503.8543999036198
0.8940480053339257,14.134575443790915,106.4171802303643,503.9081558479638
0.8942442715857315,14.113621269320904,107.12304761724826,504.0324872918474
0.8944405378375373,14.092523207229885,107.8744449328843,504.18965590251315
0.8946368040893431,14.071277433342587,108.61908816203425,504.3475006023342
0.8948330703411489,14.049891068349757,109.29320216940692,504.47655913436785
0.8950293365929545,14.028384359735083,109.84814104261187,504.54981942211435
0.8952256028447603,14.006777346443227,110.32282611735096,504.5898120248195
0.8954218690965661,13.985081445220397,110.76149461930629,504.6154610486635
0.8956181353483719,13.963299017889394,111.21335073099891,504.6409748612394
0.8958144016001777,13.941422311154449,111.73177216096738,504.6880234242296
0.8960106678519832,13.919433657643006,112.35443233374087,504.7913724103638
0.896206934103789,13.89731390069472,113.06309309654142,504.9561927875044
0.8964032003555948,13.875049122216716,113.82663769314826,505.18373219492383
0.8965994666074006,13.852631855098576,114.61127024231729,505.4745669753329
0.8967957328592064,13.830061265090876,115.38038221400214,505.8261910478058
0.896991999111012,13.807351546213642,116.0082769064862,506.1100345987551
0.8971882653628178,13.784534808596856,116.47453069564742,506.26546521048147
0.8973845316146236,13.761640773068855,116.79905507562495,506.30242317483544
0.8975807978664294,13.73869551236066,116.99926643662965,506.2301395184394
0.8977770641182352,13.71572186299669,117.0908785956367,506.05726229355747
0.8979733303700408,13.692733884312148,117.24040713047594,505.90723579432733
0.8981695966218466,13.669658391105687,117.98803716087545,506.22051600369804
0.8983658628736524,13.64639933283078,119.05013481680868,506.81037606856523
0.8985621291254582,13.622927286102097,120.1181096915585,507.4451211938734
0.898758395377264,13.599260203556709,121.01962018365846,507.9894423956204
0.8989546616290696,13.575438233141858,121.69221331930541,508.38997194754916
0.8991509278808754,13.551507257256837,122.13326773961487,508.6397735742247
0.8993471941326812,13.527507716554357,122.41426989450247,508.7825431116214
0.899543460384487,13.503459364151205,122.63806852605276,508.8937285357012
0.8997397266362928,13.479369609799097,122.841466550696,509.00102620118327
0.8999359928880986,13.455239506228391,123.05376371856593,509.1224377908805
0.9001322591399041,13.4310647402993,123.30063705555418,509.27119369051513
0.9003285253917099,13.406836222638761,123.6051406822103,509.45819787275747
0.9005247916435157,13.382540762814623,123.9842663127933,509.69516649873896
0.9007210578953215,13.358163048496435,124.44480644425118,509.99732246676683
0.9009173241471273,13.333686203679989,124.99594221382907,510.3785850475015
0.9011135903989329,13.309091881029433,125.63389990784037,510.8449550810036
0.9013098566507387,13.284374103531848,126.23405173502547,511.31473266886024
0.9015061229025445,13.259545838644899,126.75879005752941,511.7670475029914
0.9017023891543503,13.234622603130365,127.20014944820335,512.2055172640412
0.9018986554061561,13.209620892964129,127.5631830862786,512.6267505722128
0.9020949216579617,13.184553859297287,127.86575767763176,513.0223850381972
0.9022911879097675,13.159433273062795,128.1096109571987,513.3928984505231
0.9024874541615733,13.134270341558317,128.29743041899354,513.7389005498554
0.9026837204133791,13.109075751678793,128.4331962295506,514.0610910938343
0.9028799866651849,13.083858754851825,128.53606527521313,514.3685114229816
0.9030762529169905,13.05861666015066,128.6996725561048,514.7153206325462
0.9032725191687963,13.033335669413255,128.92997828158008,515.1165194700627
0.903468785420602,13.008003381898492,129.22256401090448,515.5736940988697
0.9036650516724078,12.982607516392868,129.5777487424267,516.0854188597247
0.9038613179242136,12.957135814777867,129.99535479876613,516.6497685786567
0.9040575841760192,12.931576044112946,130.47519830638757,517.264250127815
0.904253850427825,12.90591660707174,130.98850691483344,517.9111713649884
0.9044501166796308,12.880181902814355,131.18869278637297,518.4258071980206
0.9046463829314366,12.85444358530501,131.04083896013734,518.8110963912592
0.9048426491832424,12.828760086812359,130.65028612686808,519.1228691362452
0.9050389154350482,12.803165516668717,130.1641941243154,519.4216603691797
0.9052351816868538,12.777658174904301,129.80858643759308,519.7893278477641
0.9054314479386596,12.752179866561255,129.92123162985024,520.3518088016119
0.9056277141904654,12.726629224258454,130.49052664236444,521.0950053640529
0.9058239804422712,12.700958412035934,131.05070431473652,521.8188214936879
0.906020246694077,12.675226476926442,131.02209756581485,522.2517723564445
0.9062165129458826,12.64956122947879,130.55947225613332,522.4515216059808
0.9064127791976884,12.623960263489241,130.3535543452808,522.7837602732462
0.9066090454494942,12.598385242265891,130.27346920668904,523.2612308382932
0.9068053117013,12.572819271129687,130.25650124522983,523.8600740798497
0.9070015779531058,12.54726705355489,130.0780249696585,524.4615027248774
0.9071978442049113,12.521776399448463,129.64049776983285,524.9974105046107
0.9073941104567171,12.496391046687238,129.0182267601483,525.4737309912296
0.9075903767085229,12.471138590997475,128.32258036121198,525.8963622386933
0.9077866429603287,12.445993988070922,127.97339641690019,526.3462658121714
0.9079829092121345,12.420886197450393,127.91319736207345,526.7801712742734
0.9081791754639401,12.395775356776243,127.98636257296158,527.1140801684771
0.9083754417157459,12.370643788858569,128.11733341409388,527.2975492717377
0.9085717079675517,12.345500706593377,127.98713239621242,527.4798032154436
0.9087679742193575,12.32044619897267,127.21914415865598,527.855218450236
0.9089642404711633,12.295606635951554,125.78051759052511,528.4431649073003
0.9091605067229689,12.271128036281329,123.49865435345055,529.2449558288798
0.9338900544504942,-12.492501401867624,127.37828847083762,-536.1462396924724
0.9340863207023,-12.517533310281689,127.72075485101244,-535.8547470798452
0.9342825869541058,-12.542642062965792,128.15657383943167,-535.5289330142268
0.9344788532059116,-12.567843104420858,128.65617950574793,-535.1764917780625
0.9346751194577172,-12.593146018541702,129.1898485738384,-534.8019691279062
0.934871385709523,-12.61855354825802,129.7075505445144,-534.4137495865114
0.9350676519613288,-12.644055804166866,130.1556049279656,-534.022477660008
0.9352639182131346,-12.669639987985024,130.54448236697695,-533.6231458271393
0.9354601844649404,-12.69529554628352,130.88442008284306,-533.2118784419724
0.935656450716746,-12.721013628060762,131.18183743159594,-532.7813528451366
0.9358527169685518,-12.746786202158134,131.44117090054797,-532.3228838593479
0.9360489832203576,-12.77260628436438,131.66617670935338,-531.8429343030868
0.9362452494721634,-12.798467493355913,131.86110632341104,-531.3476322377709
0.9364415157239692,-12.824364387191185,132.03050252653975,-530.8415369171947
0.9366377819757747,-12.850292309037698,132.17776183446657,-530.3281819870555
0.9368340482275805,-12.876247177997273,132.30532109931923,-529.8102210944468
0.9370303144793863,-12.902224976862895,132.40799864013263,-529.2917264827558
0.9372265807311921,-12.92821864978031,132.46686609353964,-528.7809361412762
0.9374228469829979,-12.954220113861203,132.48879370891177,-528.277881546456
0.9376191132348037,-12.98022290297086,132.4815776667078,-527.7816229458357
0.9378153794866093,-13.006221985666032,132.45213323990419,-527.2909758704552
0.9380116457384151,-13.032213632396383,132.40670626288136,-526.8038677472061
0.9382079119902209,-13.058195181746449,132.34951037970336,-526.3165969590598
0.9384041782420267,-13.084164118574513,132.27723065141095,-525.830036793462
0.9386004444938325,-13.110116873679752,132.18330829365436,-525.3467157683058
0.9387967107456381,-13.13604852757202,132.0612601886627,-524.869403348979
0.9389929769974439,-13.161953001622186,131.90518002302858,-524.4007519519524
0.9391892432492497,-13.1878233295534,131.71608326111658,-523.9411976530828
0.9393855095010555,-13.213654675714837,131.50870013521768,-523.4865750536366
0.9395817757528613,-13.239443698943747,131.284960293891,-523.0362326837369
0.9397780420046669,-13.265187273391819,131.04566613816314,-522.5896124460725
0.9399743082564727,-13.290882409002144,130.79138311943444,-522.1459870440901
0.9401705745082785,-13.316526158954733,130.52148388011133,-521.7047700201658
0.9403668407600843,-13.342114951557559,130.23139699382062,-521.2688961065749
0.94056310701189,-13.367645108031011,129.92433404961332,-520.8442134678479
0.9407593732636956,-13.393113455063366,129.60170813843587,-520.4312798896632
0.9409556395155014,-13.418517053547351,129.2647303900073,-520.0302986077836
0.9411519057673072,-13.443853207766798,128.9146240717946,-519.6414690736445
0.941348172019113,-13.469119483181089,128.55299484606675,-519.2648658764253
0.9415444382709188,-13.494313751656545,128.18097160503828,-518.9007045467147
0.9417407045227244,-13.519434062577943,127.79950410554127,-518.5490988675392
0.9419369707745302,-13.544478653747564,127.4095052064762,-518.2098742090149
0.942133237026336,-13.569445923988749,127.01169137464859,-517.8825125976833
0.9423295032781418,-13.594334358101257,126.60562320681262,-517.5663895256309
0.9425257695299476,-13.619142080281947,126.18906748480963,-517.2608564337388
0.9427220357817534,-13.643866888320332,125.76051530252896,-516.9633873377732
0.942918302033559,-13.668506128948543,125.31640696356277,-516.6680871761998
0.9431145682853648,-13.693056644597323,124.8565259107309,-516.374763089493
0.9433108345371706,-13.717515331318465,124.38097694802575,-516.0843340429983
0.9435071007889764,-13.741879279069815,123.89129043182835,-515.7973919705375
0.9437033670407822,-13.766145926357684,123.38994293554322,-515.5148698851366
0.9438996332925877,-13.790313218769697,122.8791669903627,-515.2380989016809
0.9440958995443935,-13.814379549182604,122.36143424542904,-514.9685440270722
0.9442921657961993,-13.83834378028037,121.83945192803517,-514.7077988999097
0.9444884320480051,-13.862205384276816,121.31577480590053,-514.4576989118364
0.9446846982998109,-13.885964059264134,120.79063566820832,-514.2207394889921
0.9448809645516165,-13.909619699609918,120.26675571189838,-514.0011635705603
0.9450772308034223,-13.933172822199428,119.74496130293389,-513.8019753462506
0.9452734970552281,-13.956623223072818,119.21893111753086,-513.6165456587154
0.9454697633070339,-13.979969479708664,118.68298148070437,-513.439032775108
0.9456660295588397,-14.003209307683846,118.13517377201418,-513.2641477403015
0.9458622958106453,-14.026340777262837,117.57813941246269,-513.0884420737091
0.9460585620624511,-14.049361893644225,117.01091929937608,-512.9131273330316
0.9462548283142569,-14.072270756525047,116.43453080575006,-512.7412132193608
0.9464510945660627,-14.095065826925007,115.85200968709955,-512.576406151197
0.9466473608178685,-14.117746320626681,115.26785822898492,-512.4218468272006
0.9468436270696741,-14.140312149452326,114.68270239492544,-512.2809672524036
0.9470398933214799,-14.162762832342901,114.09453152215467,-512.1512110851936
0.9472361595732857,-14.185097802321604,113.50388700547632,-512.0282389383921
0.9474324258250915,-14.207316580383212,112.91016223547388,-511.90918093151396
0.9476286920768973,-14.229418425741198,112.3120729756269,-511.79275377881623
0.9478249583287031,-14.251402339811637,111.70820140010814,-511.679158855456
0.9480212245805086,-14.273267105952844,111.0979550930546,-511.56945465618753
0.9482174908323144,-14.295011512356623,110.48182795132097,-511.46473192201483
0.9484137570841202,-14.316634486049477,109.8607066349891,-511.36661829417596
0.948610023335926,-14.338135164298249,109.23583443491638,-511.27736860358755
0.9488062895877318,-14.359512966409506,108.60881100024409,-511.1998632658651
0.9490025558395374,-14.38076764120908,107.98169299507373,-511.13754589963196
0.9491988220913432,-14.401899464426556,107.35662540669735,-511.08903227172414
0.949395088343149,-14.422908573314182,106.73112778345633,-511.04641746484106
0.9495913545949548,-14.443794841060349,106.10476168368007,-511.0088198855274
0.9497876208467606,-14.46455806237356,105.47719178946465,-510.97558410559157
0.9499838870985662,-14.485197966907267,104.8480800891865,-510.9460482061398
0.950180153350372,-14.505714223226466,104.21699460742988,-510.91956958486514
0.9503764196021778,-14.52610627922287,103.58229353168176,-510.89601899981164
0.9505726858539836,-14.546373344313693,102.94318046736082,-510.87478451012987
0.9507689521057894,-14.566514508752109,102.29926574257803,-510.8548938320139
0.950965218357595,-14.586528788007252,101.65021594755859,-510.8352785088978
0.9511614846094008,-14.60641517499366,100.99586293593401,-510.8148786405984
0.9513577508612066,-14.62617261402687,100.33632113507016,-510.792791497545
0.9515540171130124,-14.645800117326685,99.672013070207,-510.7690419815731
0.9517502833648182,-14.665297085765022,99.00688124254435,-510.750243336972
0.9519465496166237,-14.684663608186163,98.34275940172806,-510.7394483414507
0.9521428158684295,-14.70389986570039,97.67940443065073,-510.7366598471691
0.9523390821202353,-14.723005961348576,97.01625542705246,-510.7416575445377
0.9525353483720411,-14.741981878098366,96.35277437808196,-510.75407253988806
0.9527316146238469,-14.76082758057581,95.68954520062013,-510.7729270054974
0.9529278808756527,-14.779543148015113,95.02653051834662,-510.79712697558693
0.9531241471274583,-14.798128547082305,94.3629654134465,-510.8258952849542
0.9533204133792641,-14.81658359220258,93.69813089852241,-510.8584995742878
0.9535166796310699,-14.83490798061188,93.0313344629175,-510.8942380609513
0.9537129458828757,-14.853101246094484,92.36187196580981,-510.93238868371554
0.9539092121346815,-14.871162772045395,91.68889719270717,-510.97153585020135
0.9541054783864871,-14.889091934492779,91.01310213665815,-511.01210089907096
0.9543017446382929,-14.906888261459804,90.3354949113174,-511.0550559516713
0.9544980108900987,-14.924551486416107,89.65688711702416,-511.1011217934195
0.9546942771419045,-14.942081478768758,88.97789590066735,-511.1507741471437
0.9548905433937103,-14.959478206417,88.29894624642128,-511.20424919052255
0.9550868096455158,-14.97674173293869,87.62069420967643,-511.2613056458791
0.9552830758973216,-14.993872218523466,86.9431165693187,-511.32148000443203
0.9554793421491274,-15.010869727582543,86.2654856639715,-511.3843849009617
0.9556756084009332,-15.027734182642762,85.58712888475876,-511.44947415788766
0.955871874652739,-15.04446536870961,84.90740898733777,-511.51606484828085
0.9560681409045446,-15.0610629683881,84.22570099782024,-511.5833616282616
0.9562644071563504,-15.077526522651896,83.54152079006585,-511.65077079304626
0.9564606734081562,-15.093855566021325,82.85488674961351,-511.7182229147774
0.956656939659962,-15.110049620187214,82.16601099089493,-511.7858382649975
0.9568532059117678,-15.126108272100574,81.4751826955317,-511.8538728263511
0.9570494721635734,-15.142031175461938,80.7827831088832,-511.92269072795676
0.9572457384153792,-15.157818068866948,80.0892995393231,-511.9927414437665
0.957442004667185,-15.173468813993559,79.39560315591046,-512.0643936728982
0.9576382709189908,-15.188983461095537,78.7024722472976,-512.1379982041567
0.9578345371707966,-15.204362145409238,78.01015227463071,-512.2141363424389
0.9580308034226024,-15.21960505046288,77.31889505356563,-512.2934224945327
0.958227069674408,-15.234712411283613,76.62896878630559,-512.3765068010841
0.9584233359262138,-15.249684518705777,75.94066494188695,-512.4640786907763
0.9586196021780196,-15.264521633728666,75.25272004213801,-512.5555944209809
0.9588158684298254,-15.279223483184726,74.5621938214311,-512.6483594155513
0.9590121346816312,-15.293789546905941,73.8690401323744,-512.7421846135701
0.9592084009334367,-15.308219313036634,73.17329575031613,-512.8369950155683
0.9594046671852425,-15.32251227666612,72.47499563912613,-512.9327150982838
0.9596009334370483,-15.336667939557948,71.77417381493773,-513.0292694887295
0.9597971996888541,-15.350686000670676,71.07436680042902,-513.1249952540373
0.9599934659406599,-15.364567362813723,70.380876104029,-513.217316642153
0.9601897321924655,-15.378313014780261,69.69095939955257,-513.30724566098
0.9603859984442713,-15.391923377392244,69.00177621458889,-513.3958982232178
0.9605822646960771,-15.405398326344763,68.31056329494888,-513.4844325992208
0.9607785309478829,-15.418737183191977,67.61460527067904,-513.5740836797834
0.9609747971996887,-15.43193879843768,66.9119012803936,-513.6661320289162
0.9611710634514943,-15.44500197067456,66.20444387242276,-513.7610169001136
0.9613673297033001,-15.457926069449814,65.49513989453395,-513.8575810842441
0.9615635959551059,-15.47071100492535,64.78679570484591,-513.9544623271661
0.9617598622069117,-15.483357234156296,64.0821255655047,-514.0502505519742
0.9619561284587175,-15.49586573247408,63.383700486552755,-514.1435161092331
0.962152394710523,-15.50823760313752,62.68834568923411,-514.2353739190938
0.9623486609623289,-15.520472832280916,61.99127974620459,-514.3278180049351
0.9625449272141346,-15.532571085291503,61.29253117638362,-514.4207415055556
0.9627411934659404,-15.544532034955862,60.592130865330574,-514.5140395263153
0.9629374597177462,-15.556355360383117,59.89011181573754,-514.6076089999611
0.9631337259695518,-15.568040747419811,59.1865207232264,-514.7013429701981
0.9633299922213576,-15.579587919826768,58.48174157446809,-514.7949571718419
0.9635262584731634,-15.590996680706185,57.77615775934827,-514.8889514079015
0.9637225247249692,-15.602266893218276,57.06988267637526,-514.9837258349053
0.963918790976775,-15.613398413403484,56.362830431512734,-515.079268017528
0.9641150572285808,-15.624391077901262,55.65488848048,-515.1755175999738
0.9643113234803864,-15.635244714679997,54.94653471808478,-515.2720950490401
0.9645075897321922,-15.645959759709154,54.24331874195042,-515.3664032533371
0.964703855983998,-15.656537296547887,53.54493103298882,-515.4585707316629
0.9649001222358038,-15.666978051522713,52.849074453333145,-515.5494484422574
0.9650963884876096,-15.67728227501742,52.15320224994491,-515.6398181975953
0.9652926547394152,-15.687449692587782,51.45450110249993,-515.7304262414215
0.965488920991221,-15.697479457257877,50.750061340782786,-515.8219423524815
0.9656851872430268,-15.707370353351255,50.03966298479659,-515.9137537900325
0.9658814534948326,-15.717121407499182,49.32556468722891,-516.0042818067212
0.9660777197466384,-15.72673217791384,48.610562112596334,-516.0923049045808
0.9662739859984439,-15.73620277433667,47.897708448687595,-516.1767213188514
0.9664702522502497,-15.745533932328884,47.19016159258624,-516.2564388190652
0.9666665185020555,-15.754726758137894,46.486770109430005,-516.3324114221526
0.9668627847538613,-15.763781411484036,45.78209020261577,-516.4075660047774
0.9670590510056671,-15.772697636246532,45.07617887278408,-516.4822820487133
0.9672553172574727,-15.781475207799996,44.36921649922166,-516.5569585975898
0.9674515835092785,-15.790113940614042,43.66142693961503,-516.632046050783
0.9676478497610843,-15.798613697106989,42.95307256902413,-516.7080417248949
0.9678441160128901,-15.806974399090816,42.24443352123101,-516.7854798177018
0.9680403822646959,-15.81519601144954,41.535751759640554,-516.8648895684869
0.9682366485165015,-15.823278469237131,40.826169701067954,-516.9446242613701
0.9684329147683073,-15.83122150664274,40.115008617078146,-517.023456602522
0.9686291810201131,-15.839024802823655,39.40215294756652,-517.1013065161886
0.9688254472719189,-15.84668808001184,38.689273322095744,-517.1772537958583
0.9690217135237247,-15.854212133799384,37.98382166065796,-517.2477770781404
0.9692179797755305,-15.861598321948222,37.28383949833126,-517.3138855760069
0.9694142460273361,-15.868847390654206,36.58596484351649,-517.3771906258405
0.9696105122791419,-15.87595941410457,35.88666050489768,-517.439327951628
0.9698067785309477,-15.882933730759973,35.18214027955393,-517.5020001944844
0.9700030447827535,-15.889768994500598,34.46946646460558,-517.5664653732061
0.9701993110345593,-15.896463724525129,33.7508113843252,-517.631593547201
0.9703955772863648,-15.903017145650669,33.03012843439659,-517.6955666796226
0.9705918435381706,-15.909429268355092,32.31166054688993,-517.7564903724926
0.9707881097899764,-15.915700956627697,31.599789314889662,-517.8122915396448
0.9709843760417822,-15.921833877274308,30.897077102121486,-517.86181589942
0.971180642293588,-15.92782898246045,30.194095055445196,-517.9094115009025
0.9713769085453936,-15.933685887442238,29.488761450874684,-517.9558439372971
0.9715731747971994,-15.939404116117073,28.780925437951886,-518.0009675024829
0.9717694410490052,-15.94498316229803,28.070435340299596,-518.0446351571393
0.971965707300811,-15.950422489837315,27.35714895830305,-518.0866947072277
0.9721619735526168,-15.955721614682396,26.64199368838939,-518.1265007696078
0.9723582398044224,-15.960880254662657,25.925545867420816,-518.163570225984
0.9725545060562282,-15.965898155013935,25.20799721074787,-518.1984724852214
0.972750772308034,-15.970775291955288,24.491452217831068,-518.2355331632878
0.9729470385598398,-15.975511921787659,23.776149365445733,-518.2751679384708
0.9731433048116456,-15.980108382149208,23.06421602046605,-518.31579276426
0.9733395710634511,-15.984565907559316,22.360132274047942,-518.3547590655571
0.973535837315257,-15.988885804067628,21.661244466609745,-518.3925199912634
0.9737321035670627,-15.993068774546158,20.964247193323914,-518.429536836158
0.9739283698188685,-15.997114831756521,20.26545466693908,-518.4661647858292
0.9741246360706743,-16.001023238950925,19.56081762337044,-518.5026418219361
0.9743209023224801,-16.004792610110343,18.848868298236297,-518.5377356250192
0.9745171685742857,-16.00842169003221,18.131691531472867,-518.5683321869744
0.9747134348260915,-16.011909709904373,17.41189694613101,-518.5910614540848
0.9749097010778973,-16.015256501854235,16.693231736447018,-518.6041144702558
0.9751059673297031,-16.018462714156236,15.980070151986965,-518.6066675969287
0.9753022335815089,-16.021529222225894,15.268037813848409,-518.6026488332083
0.9754984998333145,-16.024455759329822,14.553631523680806,-518.5956990467237
0.9756947660851203,-16.027241903392927,13.837664518776236,-518.5877246857144
0.9758910323369261,-16.029887451684562,13.121206893093103,-518.5809846935662
0.9760872985887319,-16.03239245746212,12.405577688098774,-518.5780800365792
0.9762835648405377,-16.034757217227444,11.692495214754786,-518.5818298115107
0.9764798310923433,-16.036982429554442,10.98381276067181,-518.5952710028384
0.9766760973441491,-16.039068950442225,10.277971735174063,-518.6155839014837
0.9768723635959549,-16.04101664689113,9.568947503680334,-518.6317021224002
0.9770686298477607,-16.04282481318166,8.856007648320613,-518.6429649040144
0.9772648960995665,-16.044492795955343,8.142283459020447,-518.6472127969287
0.977461162351372,-16.04602151369125,7.436946076545738,-518.6400311367521
0.9776574286031778,-16.04741239612647,6.737019697754505,-518.6233446831781
0.9778536948549836,-16.0486660603524,6.037752621843495,-518.5995702824996
0.9780499611067894,-16.049782068570234,5.3332155861195645,-518.571393244217
0.9782462273585952,-16.050758697203477,4.616184116194347,-518.5419036495168
0.9784424936104008,-16.051593179047096,3.886055577211394,-518.5146761338141
0.9786387598622066,-16.05228381723134,3.151604498236523,-518.4919669899258
0.9788350261140124,-16.05283052383585,2.4208482467986556,-518.4696967226562
0.9790312923658182,-16.05323496425408,1.7037219452846273,-518.4433765483557
0.979227558617624,-16.05350057967234,1.0040670132728735,-518.4120401736236
0.9794238248694298,-16.05362921980663,0.30694519795005704,-518.3821330943636
0.9796200911212354,-16.053621064443572,-0.39019783313166556,-518.3533459980922
0.9798163573730412,-16.053475940962283,-1.0891141528699109,-518.3249189510416
0.980012623624847,-16.05319331595291,-1.7916467461313061,-518.2960500991941
0.9802088898766528,-16.052772018651215,-2.503680257161804,-518.2620761996786
0.9804051561284586,-16.05220982223736,-3.2267409075836184,-518.2208928873258
0.9806014223802642,-16.051504947171214,-3.956980787125218,-518.1760066611397
0.98079768863207,-16.050656332222466,-4.690959421341688,-518.1303337613801
0.9809939548838758,-16.049663747875954,-5.420096480390896,-518.0835273433307
0.9811902211356816,-16.048530720815886,-6.121992872850782,-518.0257840979496
0.9813864873874873,-16.047261559306374,-6.810101526647188,-517.9604183231946
0.9815827536392929,-16.045857431841203,-7.499686983145793,-517.8927839613943
0.9817790198910987,-16.044316728485953,-8.203905100616552,-517.8290632024182
0.9819752861429045,-16.04263566739782,-8.929344222752135,-517.774019285281
0.9821715523947103,-16.04081107308424,-9.663980324855515,-517.7233879773843
0.9823678186465161,-16.038842577173906,-10.39359832977803,-517.6698690082216
0.9825640848983217,-16.0367323250083,-11.106866472271534,-517.605859202614
0.9827603511501275,-16.03448371072568,-11.807425755817405,-517.5310970713937
0.9829566174019333,-16.032097275457907,-12.511384021447228,-517.4541568976088
0.9831528836537391,-16.029572429125636,-13.21785611143062,-517.3753027816537
0.9833491499055449,-16.026908778100715,-13.925586359861484,-517.2947314131382
0.9835454161573505,-16.024106166469817,-14.634241623119038,-517.213814367994
0.9837416824091563,-16.021163930156103,-15.34901059399661,-517.1355014587792
0.9839379486609621,-16.018080658570863,-16.071693539707425,-517.0599301089411
0.9841342149127679,-16.014854658256088,-16.80370572082053,-516.9868589567643
0.9843304811645737,-16.011484002223977,-17.543741255005344,-516.9144155519498
0.9845267474163792,-16.007970514496183,-18.253240002985223,-516.8207976669078
0.984723013668185,-16.004320847413315,-18.934699139406376,-516.7087386226763
0.9849192799199908,-16.000538548800904,-19.608439261065286,-516.5915560346309
0.9851155461717966,-15.996622695295176,-20.30111951276183,-516.4851295999238
0.9853118124236024,-15.99256639752056,-21.04128075885997,-516.404018717484
0.9855080786754082,-15.988361376210175,-21.810160642046796,-516.334311467277
0.9857043449272138,-15.984006610910225,-22.556814917956146,-516.245384342172
0.9859006111790196,-15.979512098371766,-23.238020524611713,-516.1148929004752
0.9860968774308254,-15.974884381722008,-23.921495882162574,-515.9902569289261
0.9862931436826312,-15.970121346057198,-24.61697749799086,-515.8794430674916
0.986489409934437,-15.965220533519066,-25.32579745207579,-515.7794293580209
0.9866856761862426,-15.96017965768221,-26.043100599802102,-515.6804518805791
0.9868819424380484,-15.954997196118274,-26.769109569541016,-515.5754465919545
0.9870782086898542,-15.949671165573545,-27.50577015314296,-515.4611005521174
0.98727447494166,-15.944200190905557,-28.242324747953717,-515.3399982002729
0.9874707411934658,-15.93858682090137,-28.9557718082295,-515.1992276164301
0.9876670074452714,-15.932835153562461,-29.652946554487286,-515.0536488417013
0.9878632736970772,-15.92694771788651,-30.341694090396103,-514.9165125906164
0.988059539948883,-15.920924352213225,-31.04026862841532,-514.7860579113213
0.9882558062006888,-15.914762306435028,-31.755114236574713,-514.6669255491211
0.9884520724524946,-15.90845859039962,-32.4830850024923,-514.5514122589249
0.9886483387043001,-15.902011121494391,-33.21820029791522,-514.4299968612249
0.9888446049561059,-15.895419836506031,-33.94653236528009,-514.3003929434158
0.9890408712079117,-15.888686924714772,-34.66070952581828,-514.1592989977825
0.9892371374597175,-15.881815406221996,-35.36048202803198,-514.0102510687343
0.9894334037115233,-15.87480634833614,-36.06614642398502,-513.8617291868809
0.9896296699633289,-15.867657181827513,-36.78762815941863,-513.7116469423202
0.9898259362151347,-15.860365868580443,-37.51084860598475,-513.5623971090945
0.9900222024669405,-15.85293387690925,-38.2207468638169,-513.4148499906199
0.9902184687187463,-15.845363399375518,-38.9247004984764,-513.2640499229539
0.9904147349705521,-15.83765374089605,-39.642344345036605,-513.1046174471343
0.9906110012223579,-15.829802265194582,-40.36514333735367,-512.9425509296536
0.9908072674741635,-15.821809502507433,-41.08194810215255,-512.7815364742448
0.9910035337259693,-15.813676703815988,-41.79221838229874,-512.6213626898838
0.9911997999777751,-15.805404564274093,-42.503791075043274,-512.4598245415874
0.9913960662295809,-15.796992240636241,-43.22061760364006,-512.2950628585627
0.9915923324813867,-15.788438771327314,-43.94158283820541,-512.126770078029
0.9917885987331923,-15.779744400477528,-44.655211006100366,-511.95928381557303
0.991984864984998,-15.770909877954164,-45.372272446891536,-511.7926506789257
0.9921811312368038,-15.7619338320389,-46.09607995026172,-511.6246611594898
0.9923773974886096,-15.752815768647752,-46.81789202313919,-511.4544192060415
0.9925736637404154,-15.743556820253463,-47.53244243476787,-511.282577499196
0.992769929992221,-15.734157482950229,-48.25012330693828,-511.1084451906938
0.9929661962440268,-15.724617027997361,-48.9692530047899,-510.9328289755854
0.9931624624958326,-15.714935497104152,-49.687860452890035,-510.7558665434573
0.9933587287476384,-15.705112968572012,-50.40591042628641,-510.5772754352661
0.9935549949994442,-15.695149588794154,-51.12309907643307,-510.3969553629755
0.9937512612512498,-15.68504554184193,-51.839402312018706,-510.21485264210145
0.9939475275030556,-15.674800884685036,-52.556986709791765,-510.03065007576004
0.9941437937548614,-15.664414942182358,-53.278599515448185,-509.84452790737794
0.9943400600066672,-15.653887324128972,-53.99980378158919,-509.65737452026764
0.994536326258473,-15.643218556886588,-54.716960449533076,-509.4689482861793
0.9947325925102786,-15.632409195136859,-55.43335021419328,-509.27825989939276
0.9949288587620844,-15.621458876715618,-56.154101879711774,-509.0852534641217
0.9951251250138902,-15.610366807071609,-56.87629143444971,-508.8914958972036
0.995321391265696,-15.59913326974396,-57.59580764700971,-508.69730024968516
0.9955176575175018,-15.587758731782772,-58.31312513902006,-508.5020438312878
0.9957139237693076,-15.576243289476595,-59.03263209325465,-508.3050403145927
0.9959101900211131,-15.564586265405195,-59.75579944484219,-508.10669567820946
0.9961064562729189,-15.552787012267464,-60.48096170501907,-507.90776408199054
0.9963027225247247,-15.540846118659019,-61.19851621638294,-507.70849166557264
0.9964989887765305,-15.528764731301708,-61.91412527866741,-507.50714247873725
0.9966952550283363,-15.516542377559396,-62.63611582824778,-507.30301270622294
0.9968915212801419,-15.50417763191541,-63.36383774672703,-507.0972255618117
0.9970877875319477,-15.49167021158185,-64.08863195752492,-506.8908025281862
0.9972840537837535,-15.479021261590765,-64.80722408286594,-506.68311053588826
0.9974803200355593,-15.466231055349578,-65.52855855553021,-506.47349188662525
0.9976765862873651,-15.453298967960224,-66.2530202642853,-506.262353369538
0.9978728525391707,-15.440224501490716,-66.97866579413474,-506.0501112760387
0.9980691187909765,-15.427007767467098,-67.70273579642586,-505.8370347152055
0.9982653850427823,-15.413649085667899,-68.42511115204307,-505.62332298594805
0.9984616512945881,-15.400148540021958,-69.14951065624089,-505.40900894810994
0.9986579175463939,-15.386505448105746,-69.87708454925124,-505.19338427262164
0.9988541837981995,-15.372719571625936,-70.60373685562055,-504.97625603917464
0.9990504500500053,-15.35879140824863,-71.32724294537377,-504.75840882150794
0.999246716301811,-15.34472131177037,-72.05088762002697,-504.54081530706225
0.9994429825536169,-15.330508769337595,-72.77931803980071,-504.32368227395614
0.9996392488054227,-15.31615306354017,-73.5082807593621,-504.10596791236117
0.9998355150572282,-15.301654584998357,-74.23410775292692,-503.8875398321393
1.000031781309034,-15.287013984488325,-74.95690285757931,-503.6682638300195
1.0002280475608398,-15.27223132059733,-75.68270666491728,-503.44855582164394
1.0004243138126456,-15.257305681999558,-76.41427252719365,-503.22851419374996
1.0006205800644514,-15.242235867134514,-77.15113547325973,-503.0077719711685
1.0008168463162572,-15.227022153254639,-77.87794017504888,-502.78303945815514
1.0010131125680628,-15.211666703120578,-78.59762955162086,-502.5548494155582
1.0012093788198686,-15.196169629125233,-79.32344982597397,-502.326125326201
1.0014056450716744,-15.180528697691273,-80.0630751363859,-502.09877691160585
1.0016019113234802,-15.164742090999619,-80.80545938067584,-501.87050361987633
1.001798177575286,-15.148810735143796,-81.5357899806151,-501.6384229152051
1.0019944438270916,-15.132736860724187,-82.26174104523668,-501.4062718289388
1.0021907100788974,-15.116519956880326,-82.99336717002461,-501.17752203488106
1.0023869763307032,-15.100158864224825,-83.73107648662811,-500.952605209175
1.002583242582509,-15.083652841681243,-84.46838624318613,-500.7296338299261
1.0027795088343148,-15.067002664204502,-85.19977839310617,-500.5078898259078
1.0029757750861203,-15.050209653098232,-85.92370664495178,-500.2881025803499
1.0031720413379261,-15.03327436972475,-86.65350147336122,-500.07367939324126
1.003368307589732,-15.016194511530415,-87.39577827443229,-499.8620428954148
1.0035645738415377,-14.99896856467158,-88.13960360408981,-499.6481930513129
1.0037608400933435,-14.981597870128999,-88.86904289260204,-499.4286088214169
1.0039571063451491,-14.96408529807492,-89.58773284502024,-499.2039049007782
1.004153372596955,-14.946431280309827,-90.314023665403,-498.97464700444266
1.0043496388487607,-14.928632959318664,-91.0567803111449,-498.7475970923361
1.0045459051005665,-14.910687862551477,-91.80985662803704,-498.52306624181864
1.0047421713523723,-14.892593831623662,-92.5747354415584,-498.3007548581146
1.004938437604178,-14.874349001541015,-93.34021810263343,-498.0762426814572
1.0051347038559837,-14.855957147024023,-94.07040485309916,-497.8401120626347
1.0053309701077895,-14.837426213584434,-94.75636953482677,-497.59464701065514
1.0055272363595953,-14.818764826750707,-95.4156654812351,-497.35197992279546
1.005723502611401,-14.799962642453258,-96.20521343764113,-497.16784826965045
1.0059197688632069,-14.780995982361494,-97.07252078313365,-497.00805634963467
1.0061160351150125,-14.761861803045376,-97.88975167247345,-496.8224163311535
1.0063123013668183,-14.742580274866283,-98.57595689187994,-496.5899906900977
1.006508567618624,-14.723172445851564,-99.1880382096981,-496.34744288327465
1.0067048338704299,-14.70364333754706,-99.83149668353852,-496.0798322591996
1.0069011001222357,-14.68397914791838,-100.5688238039092,-495.81169096473104
1.0070973663740412,-14.664159379419337,-101.41799546349688,-495.59930897036264
1.007293632625847,-14.644169680856807,-102.26923433174244,-495.4324324339382
1.0074898988776528,-14.624020335565424,-103.045709509087,-495.28607732005656
1.0076861651294586,-14.60372507483625,-103.75866236163667,-495.1406913021918
1.0078824313812644,-14.583294261262425,-104.43260953694431,-494.96925691187437
1.00807869763307,-14.562731649718863,-105.11311211159122,-494.73415046556744
1.0082749638848758,-14.542029880988148,-105.85037523347728,-494.4785405429884
1.0084712301366816,-14.521179131732564,-106.63052196380525,-494.24769157518017
1.0086674963884874,-14.500171409004308,-107.44930513304988,-494.0436491171247
1.0088637626402932,-14.478999496443466,-108.30313889265426,-493.8680207727659
1.0090600288920988,-14.45766347155695,-109.08864968095915,-493.69285159015163
1.0092562951439046,-14.436186662798255,-109.75130233177183,-493.49690822888783
1.0094525613957104,-14.414585364044113,-110.37085742933627,-493.29847639907257
1.0096488276475162,-14.392859449027416,-111.03841638248346,-493.1177202061357
1.009845093899322,-14.370989260423746,-111.84664292797785,-492.9726945270867
1.0100413601511276,-14.348951650704722,-112.71997830642269,-492.84237558000933
1.0102376264029334,-14.326749106130519,-113.50030297972668,-492.6869080547251
1.0104338926547392,-14.304408754636624,-114.1590712041364,-492.4862894585352
1.010630158906545,-14.281933938681153,-114.87443112216803,-492.28833630758777
1.0108264251583507,-14.259313215905046,-115.64489252157024,-492.1031769929105
1.0110226914101563,-14.236537109728953,-116.44709297658828,-491.93259484251627
1.0112189576619621,-14.213605790285408,-117.22373516102274,-491.7679851939504
1.011415223913768,-14.190524785794171,-117.97286188552268,-491.60916403988665
1.0116114901655737,-14.167299246188682,-118.6972095487141,-491.4553009909496
1.0118077564173795,-14.143932175445581,-119.42311854202832,-491.31062762693597
1.0120040226691853,-14.120419574251569,-120.18074455562731,-491.1783387859573
1.012200288920991,-14.09675677644702,-120.9470527168648,-491.04953947883536
1.0123965551727967,-14.072944987368654,-121.69707800808204,-490.91674685555046
1.0125928214246025,-14.048987928153299,-122.42939746655439,-490.78061052502335
1.0127890876764083,-14.024887291643061,-123.16474368939478,-490.6465189292428
1.012985353928214,-14.000639900868252,-123.924252055315,-490.5203297772447
1.0131816201800197,-13.976243224832263,-124.68275862108615,-490.3999034121544
1.0133778864318255,-13.951698248982739,-125.43540572660173,-490.2838907526699
1.0135741526836313,-13.927006154317464,-126.18188992517364,-490.17169530482033
1.013770418935437,-13.90216815115623,-126.92264700393267,-490.062995847073
1.0139666851872429,-13.877185005632,-127.66119084679796,-489.9582497543412
1.0141629514390484,-13.85205707970581,-128.39831370956705,-489.85808388952216
1.0143592176908542,-13.826784579383109,-129.1343165245046,-489.7630796938828
1.01455548394266,-13.801367693560708,-129.8702110100009,-489.6738036062669
1.0147517501944658,-13.77580599446706,-130.6101207393845,-489.5900501514008
1.0149480164462716,-13.750098904659273,-131.35114756688458,-489.51088758883157
1.0151442826980772,-13.724246564599481,-132.08969203746074,-489.43614176644974
1.015340548949883,-13.698249761227094,-132.82285179184427,-489.36648778844216
1.0155368152016888,-13.672109863932949,-133.54754974604776,-489.30327183686006
1.0157330814534946,-13.645828409437588,-134.26597420488554,-489.24748090768776
1.0159293477053004,-13.619406321239586,-134.98106936906518,-489.1993420978396
1.016125613957106,-13.592844029644306,-135.6950020340769,-489.15837196197816
1.0163218802089118,-13.566141580820426,-136.40954644492004,-489.12366040437814
1.0165181464607176,-13.539298745479355,-137.12562620709755,-489.0952189265145
1.0167144127125234,-13.51231519854518,-137.843447656963,-489.07344992781725
1.0169106789643292,-13.485190576595848,-138.56321961015044,-489.05876591550236
1.017106945216135,-13.457924628304571,-139.2815680735858,-489.0519200627182
1.0173032114679406,-13.430519336585405,-139.98140072216486,-489.0547922467471
1.0174994777197464,-13.402978730175859,-140.6604034745076,-489.0676929725538
1.0176957439715522,-13.375306921793246,-141.31850603261375,-489.0907256375423
1.017892010223358,-13.347507994260663,-141.9563993161025,-489.12390625699646
1.0180882764751638,-13.319581999617363,-142.62560747802868,-489.1605147145033
1.0182845427269693,-13.291520063533685,-143.3365273474608,-489.1989218176143
1.0184808089787751,-13.263317080343581,-144.05768972531595,-489.2430852617178
1.018677075230581,-13.234974233902001,-144.75611603835165,-489.2973971720809
1.0188733414823867,-13.206499156717523,-145.4018725882218,-489.3658543644222
1.0190696077341925,-13.177902333704083,-146.0009044649535,-489.44740084420533
1.019265873985998,-13.149190448096975,-146.5786594058223,-489.5380067714803
1.019462140237804,-13.120365118314815,-147.16137291953544,-489.6333143448412
1.0196584064896097,-13.091422705331388,-147.77659244938388,-489.7286512044546
1.0198546727414155,-13.062355409746841,-148.42391990689373,-489.8244973053122
1.0200509389932213,-13.033163136175126,-149.04809930873088,-489.9311717907649
1.0202472052450269,-13.00385087580417,-149.64652569414454,-490.04899604286015
1.0204434714968327,-12.974423680777454,-150.21922147533698,-490.1778181404126
1.0206397377486385,-12.94488663420347,-150.7662086737834,-490.3174745440641
1.0208360040004443,-12.915244350716613,-151.29411778660096,-490.4663756637771
1.02103227025225,-12.885499338537798,-151.81330172667634,-490.6218934362173
1.0212285365040557,-12.855653260897958,-152.3239370930181,-490.7834194607448
1.0214248027558614,-12.825707790587067,-152.826078562766,-490.9503708890479
1.0216210690076672,-12.795664604197652,-153.31978019620206,-491.12216558141427
1.021817335259473,-12.765526034577352,-153.79480067755682,-491.30060929198635
1.0220136015112788,-12.735296826386822,-154.2442156068999,-491.48687802846825
1.0222098677630846,-12.70498155756666,-154.67248870275225,-491.67957940286976
1.0224061340148902,-12.674583965512861,-155.08381882215227,-491.877384569935
1.022602400266696,-12.644106960008967,-155.48211381037976,-492.079034380778
1.0227986665185018,-12.613553338192018,-155.86299233772837,-492.2848781255316
1.0229949327703076,-12.582927322731114,-156.21859779178664,-492.49498559754704
1.0231911990221134,-12.55223445713529,-156.54351602529647,-492.70859121919074
1.023387465273919,-12.521481242150378,-156.83274734289134,-492.9247974876569
1.0235837315257248,-12.490674995312938,-157.08579530704944,-493.14158158737985
1.0237799977775306,-12.459820593396158,-157.3268382382321,-493.35198608366824
1.0239762640293364,-12.428919582180017,-157.56068543537964,-493.5560064874619
1.0241725302811422,-12.397973381803075,-157.7872590533372,-493.75502997758804
1.0243687965329478,-12.366983427645883,-158.0064815803316,-493.95044038826245
1.0245650627847536,-12.335952380082526,-158.19583487894525,-494.1489458788145
1.0247613290365594,-12.304891197506608,-158.31349637384255,-494.35528042545513
1.0249575952883652,-12.273813355970391,-158.36742486678565,-494.5576894079054
1.025153861540171,-12.242730268543205,-158.36890246073128,-494.74496853119274
1.0253501277919765,-12.211651089379863,-158.32949768522133,-494.9073526494708
1.0255463940437823,-12.180580417097726,-158.2937660056926,-495.0292525796979
1.0257426602955881,-12.149513770541477,-158.28676615907636,-495.1110161325388
1.025938926547394,-12.118446379890779,-158.30026313692662,-495.1636289540421
1.0261351927991997,-12.087374797231703,-158.32871530560075,-495.19611321371286
1.0263314590510053,-12.056296491586538,-158.36822053691546,-495.2164470616525


==> data/eval_tesla_mid_equator_lin.csv <==
z,h_phi,e_r,e_z
0.010653605956217282,-15.797866078494913,200.9527639142668,-663.381502243041
0.010849872208023026,-15.837352500638302,201.42354627865572,-664.5341770696818
0.011046138459828825,-15.876931521340051,201.89650387628876,-665.6862048527452
0.011242404711634568,-15.916603565110593,202.3715638460676,-666.837495917925
0.011438670963440312,-15.955984739684666,196.0818453765397,-649.6864014608898
0.011634937215246055,-15.994503582362503,196.4345334820388,-650.7120842506508
0.011831203467051854,-16.03309174331259,196.7882039543202,-651.7367965742576
0.012027469718857597,-16.071749409133318,197.14279750461088,-652.7604788637022
0.01222373597066334,-16.110476755511787,197.49825403922688,-653.7830722456748
0.012420002222469084,-16.14952436272435,199.7967952097982,-653.955802151153
0.012616268474274883,-16.18875341622947,199.9567743653436,-654.8352956809468
0.012812534726080627,-16.22801390728927,200.1170575107523,-655.7142241727986
0.01300880097788637,-16.26730589570605,200.27761649476147,-656.5925627491788
0.013205067229692113,-16.3066293975722,200.43842290929624,-657.4702875326757
0.013401333481497857,-16.34625824183723,202.04625311859363,-657.5857880523015
0.013597599733303656,-16.385911578111724,202.0305828308061,-658.3424523827648
0.0137938659851094,-16.425561828665195,202.01489689273393,-659.099183309725
0.013990132236915143,-16.464161079114387,194.3797277368163,-645.8942923061576
0.014186398488720886,-16.50232749066214,194.97282358055656,-646.5368879348583
0.014382664740526685,-16.5406245171824,195.28207603669938,-647.4221527154612
0.014578930992332428,-16.578981734218825,195.58644881613162,-648.3071043135974
0.014775197244138172,-16.617398231739212,195.88606195078034,-649.1917557402927
0.014971463495943915,-16.65587307663602,196.18103122498826,-650.0761190952235
0.015167729747749714,-16.694405377797708,196.47146865396144,-650.9602061422634
0.015363995999555458,-16.733049524090816,197.04256433868233,-651.5949796199903
0.015560262251361201,-16.77173468350519,197.16823636543896,-652.404357235936
0.015756528503166944,-16.81044432671605,197.29202684099113,-653.2136259856163
0.015952794754972688,-16.848303968038117,189.06736136883984,-641.9872722095213
0.016149061006778487,-16.88542918696462,189.24724353833426,-642.793898875327
0.01634532725858423,-16.92257521339055,189.25867005523403,-643.6226676436659
0.016541593510389974,-16.959726926468786,189.32617472178256,-644.3752803110194
0.016737859762195717,-16.996891808007685,189.39270975192488,-645.1278419160255
0.016934126014001516,-17.034069656897792,189.4582967283037,-645.8803544510486
0.01713039226580726,-17.071260290367988,189.52295659086252,-646.632819938034
0.017326658517613003,-17.108439920123423,188.95122237635667,-647.6719379846388
0.017522924769418746,-17.14552158445295,188.91991959259678,-648.3740244113674
0.017719191021224545,-17.18259714181321,188.88904901470522,-649.0761314510487
0.01791545727303029,-17.219666693959006,188.8586013975554,-649.7782583833794
0.018111723524836032,-17.25539874187407,181.33115676478812,-639.0017858416895
0.018307989776641775,-17.290997144597686,181.42502196848554,-639.7432827465353
0.01850425602844752,-17.326410157766155,180.28285359950675,-640.8430509588753
0.018700522280253318,-17.361787848384733,180.22429589550623,-641.4916705286671
0.01889678853205906,-17.397154142205906,180.16685477219377,-642.1403479532091
0.019093054783864805,-17.432509267948195,180.1105034209754,-642.7890865461845
0.019289321035670548,-17.467853437024946,180.05521579583535,-643.437889403084
0.019485587287476347,-17.503056778228366,178.2648368665414,-644.7572073576796
0.01968185353928209,-17.53803478833862,178.1697223344613,-645.3719765499695
0.019878119791087834,-17.572994308795085,178.0763763862501,-645.9868752140242
0.020074386042893577,-17.60793566972025,177.98475748003844,-646.6019076095315
0.02027065229469932,-17.642859222434506,177.89482518624638,-647.2170777703348
0.02046691854650512,-17.677512714226395,171.25941001147027,-636.2371294418299
0.020663184798310863,-17.710737606255435,169.01840703317276,-637.6760818402465
0.020859451050116606,-17.743902203333697,168.93706619047256,-638.2612623645622
0.02105571730192235,-17.777050991700577,168.85719321422488,-638.8465874810064
0.02125198355372815,-17.810184235774372,168.77875451256864,-639.4320598622674
0.021448249805533892,-17.843302224568383,168.70171736756626,-640.0176820077105
0.021644516057339636,-17.876194346589163,166.08867334257457,-641.5864682963169
0.02184078230914538,-17.908783521694556,166.00304409113687,-642.1544174700387
0.022037048560951178,-17.94135603743023,165.9189224374306,-642.7225465339995
0.02223331481275692,-17.97391218767296,165.83627459064635,-643.2908575581854
0.022429581064562665,-18.006452253429245,165.75506766771872,-643.8593524327086
0.022625847316368408,-18.03897650338116,165.6752696653473,-644.4280328781329
0.02282211356817415,-18.071069054876162,163.53276955119543,-646.0372805983819
0.02301837981997995,-18.103183993874985,163.72644495125004,-646.7492155736953
0.023214646071785694,-18.135250409503435,155.824667873772,-636.8268099065114
0.023410912323591437,-18.165870457803848,156.20145292355863,-637.5928777570948
0.02360717857539718,-18.196564778292785,156.58152185587664,-638.3608035549314
0.02380344482720298,-18.227012168146608,153.62110916119386,-640.4132004535886
0.023999711079008723,-18.257196609399347,153.96609428883755,-641.153246624031
0.024195977330814467,-18.28744905862341,154.3141027556504,-641.8949755341039
0.02439224358262021,-18.317770109933072,154.6651666177092,-642.6383956854252
0.02458850983442601,-18.348160366288425,155.0193183126782,-643.3835155821489
0.024784776086231752,-18.378618512455617,151.7265638149113,-645.564413709186
0.024981042338037496,-18.40842942694931,152.05426598229846,-646.2847322372514
0.02517730858984324,-18.438304940353532,152.38486616471425,-647.0066194444294
0.025373574841648983,-18.46824562797849,152.7183952571002,-647.7300830824936
0.02556984109345478,-18.497038651162313,145.46444832914887,-638.8173438873775
0.025766107345260525,-18.525637568015643,145.9660504945362,-639.5844064234111
0.02596237359706627,-18.5539478156606,142.49411515886925,-641.9012215447963
0.026158639848872012,-18.581960312688448,142.9606504637909,-642.6393393146589
0.02635490610067781,-18.61006478647396,143.43135585008747,-643.3796378731729
0.026551172352483554,-18.63826205718504,143.90627596917815,-644.1221277353955
0.026747438604289298,-18.66655295679181,144.38545600131727,-644.8668193986995
0.02694370485609504,-18.694938329273505,144.86894166177672,-645.6137233400841
0.02713997110790084,-18.722499275118025,140.34052398317408,-648.0109134945872
0.027336237359706583,-18.75004800486591,140.3876442098607,-648.5796236883896
0.027532503611512327,-18.777606003784104,140.43498301602705,-649.148671379626
0.02772876986331807,-18.805024799414532,135.85512461152788,-640.9565555377344
0.027925036115123814,-18.831697982156868,135.9507804094648,-641.546839438206
0.028121302366929612,-18.858076147862942,131.92893249186008,-643.5777633489204
0.028317568618735356,-18.883981353446355,132.0510258046702,-644.1746693039339
0.0285138348705411,-18.909910440275407,132.1724134613612,-644.7720222119729
0.028710101122346843,-18.935863279029682,132.2930967483022,-645.3698140757541
0.02890636737415264,-18.96183973481628,132.41307701176547,-645.9680370386135
0.029102633625958385,-18.98783966728752,132.53235565652776,-646.5666833840894
0.02929889987776413,-19.01309791290527,128.42952218414263,-648.5943812661509
0.029495166129569872,-19.038318092604207,128.56997369510714,-649.1960786235416
0.02969143238137567,-19.063565755790123,128.70959473590102,-649.7982532727174
0.029887698633181414,-19.088840730146096,128.84838726800368,-650.4008964594298
0.030083964884987158,-19.11406694187339,124.89206795571,-642.9325404643187
0.0302802311367929,-19.138157568596437,120.69862338273087,-644.9383262664867
0.030476497388598645,-19.16186276313686,120.8628614341994,-645.5335199019844
0.030672763640404443,-19.185600105501166,121.02611169774684,-646.1292361550879
0.030869029892210187,-19.209369385833657,121.18837692688557,-646.7254651040337
0.03106529614401593,-19.233170417201798,121.34965999575759,-647.322196658878
0.031261562395821674,-19.25686970004973,117.08863003347304,-649.2522104780165
0.03145782864762747,-19.279844261004698,117.02742673137323,-649.5698932317823
0.031654094899433216,-19.302806694439955,116.96506246460815,-649.8854544313293
0.03185036115123896,-19.325756771309877,116.90150248408989,-650.1988375618319
0.0320466274030447,-19.34869424271684,116.83671062405526,-650.5099838274955
0.032242893654850446,-19.37161889515594,116.77064907662486,-650.8188322344977
0.032439159906656245,-19.393973483520856,112.05097955197627,-652.4415575014675
0.03263542615846199,-19.415961293618548,112.00992238790843,-652.784055441564
0.03283169241026773,-19.43794096380054,111.9680330714721,-653.1250617479354
0.033027958662073476,-19.459912329777094,111.9252848735064,-653.4645335024885
0.033224224913879274,-19.481875218621294,111.88164987064039,-653.8024259436208
0.03342049116568502,-19.50368901817483,107.14121773426638,-655.267609553693
0.03361675741749076,-19.52471556106073,107.12421824444986,-655.6409688159015
0.033813023669296505,-19.545738731842356,107.10685314957622,-656.0136833207104
0.034009289921102304,-19.56643188812269,105.16952926726387,-648.3339037013715
0.03420555617290805,-19.587074128147602,105.17966048786322,-648.7534103500748
0.03440182242471379,-19.607718358522106,105.19001794244981,-649.1733119679943
0.034598088676519534,-19.627631600895292,100.48211529276442,-650.5588451500408
0.03479435492832528,-19.647356208228068,100.51647687221282,-651.0071945956463
0.034990621180131076,-19.66708763683307,100.55163653858088,-651.4569238757371
0.03518688743193682,-19.68682604800894,100.58762392663658,-651.9080794711167
0.03538315368374256,-19.70657160546501,100.62447021004138,-652.3607101585187
0.035579419935548307,-19.725821835116903,95.79575802157096,-653.4614790674881
0.035775686187354105,-19.744620880875395,95.77104627511,-653.6950830171736
0.03597195243915985,-19.763415096840532,95.74653943035462,-653.9293124532392
0.03616821869096559,-19.782204522920107,95.72223520419253,-654.1641620899525
0.036364484942771336,-19.80098919860671,95.698131345457,-654.3996267021196
0.036560751194577135,-19.819755636740283,90.58159557475913,-655.4493822257075
0.03675701744638288,-19.837531641264952,90.56016731265977,-655.6789184706472
0.03695328369818862,-19.85530345738251,90.5389142024116,-655.9089966676427
0.037149549949994365,-19.873071119263237,90.51783432044216,-656.1396123056579
0.03734581620180011,-19.89083466072903,90.49692576971493,-656.3707609244761
0.03754208245360591,-19.90859411525782,90.47618667929393,-656.6024381140039
0.03773834870541165,-19.925852809542377,85.3660664393371,-657.6531214476722
0.037934614957217394,-19.94260548677722,85.34774258306956,-657.8778276007984
0.03813088120902314,-19.95935458214651,85.32956599561291,-658.1029967834637
0.038327147460828936,-19.976100124461826,85.31153508698378,-658.328625209442
0.03852341371263468,-19.99284214224784,85.2936482887569,-658.5547091343842
0.03871967996444042,-20.009580663745897,85.27590405373022,-658.7812448551973
0.03891594621624617,-20.02533790381995,80.17102447597618,-659.830310020062
0.039112212468051966,-20.04107123584174,80.15541135921784,-660.0486377723331
0.03930847871985771,-20.05680151586006,80.13992166064261,-660.2673597326916
0.03950474497166345,-20.072528768100646,80.1245540699126,-660.4864727332163
0.039701011223469196,-20.088253016553836,80.10930729415844,-660.7059736403585
0.03989727747527494,-20.10353126197301,75.18213953885056,-661.7412328362661
0.04009354372708074,-20.118285902628088,75.17115068649221,-661.9719073816765
0.04028980997888648,-20.133038392959858,75.16024696184844,-662.2028026923224
0.040486076230692225,-20.147788748553833,75.14942754357261,-662.4339175166233
0.04068234248249797,-20.162536984713313,75.13869161957918,-662.6652506106334
0.04087860873430377,-20.177039238413034,70.3416650997355,-663.646719116781
0.04107487498610951,-20.190844233769713,70.33447024674686,-663.8774536656101
0.041271141237915254,-20.20464781895103,70.32733059555933,-664.1083342341554
0.041467407489721,-20.21845000343226,70.32024561775806,-664.3393599984646
0.0416636737415268,-20.23225079647474,70.31321479086326,-664.5705301402393
0.04185993999333254,-20.245986498178983,65.52010516120485,-665.5134658268671
0.04205620624513828,-20.258845531950108,65.51639890645136,-665.7433269350138
0.04225247249694403,-20.27170383567073,65.51272081470132,-665.9732640201678
0.04244873874874977,-20.284561413298256,65.50907061850963,-666.203276662324
0.04264500500055557,-20.297418268637113,65.50544805342366,-666.4333644450392
0.04284127125236131,-20.310132834930606,64.66033495376554,-657.7936856455743
0.043037537504167056,-20.321992748381156,59.86908492882022,-658.6708524044312
0.0432338037559728,-20.33374257005456,59.86431889885843,-658.8733463996989
0.0434300700077786,-20.345491452208442,59.85958866835878,-659.0759391743799
0.04362633625958434,-20.357239403299634,59.85489389910295,-659.2786301416813
0.043822602511390085,-20.36898643160004,59.85023425666371,-659.4814187192034
0.04401886876319583,-20.380083326954455,55.1678455299809,-660.2921021574032
0.04421513501500157,-20.390910521968777,55.16385823901996,-660.4721072467339
0.04441140126680737,-20.401736934661546,55.15987585325945,-660.6520926353742
0.044607667518613114,-20.412562566521792,55.155898386005944,-660.8320587346946
0.04480393377041886,-20.423387417863452,55.15192584749515,-661.0120055011726
0.0450002000222246,-20.43367381392717,50.38091248730122,-661.6641532289916
0.0451964662740304,-20.44356199503254,50.38201572471327,-661.8638516952944
0.045392732525836144,-20.45345039260618,50.38311758008341,-662.0635552401193
0.04558899877764189,-20.463339006228004,50.3842180499106,-662.2632639864664
0.04578526502944763,-20.473227835769016,50.38531713132809,-662.4629777027293
0.04598153128125343,-20.48268012527145,45.618150603241546,-662.9603737468284
0.04617779753305917,-20.49163404339333,45.62441464770305,-663.1809098620656
0.046374063784864916,-20.5005891904558,45.63067070583399,-663.4014738010732
0.04657033003667066,-20.509545564341888,45.63691875894239,-663.6220653840945
0.0467665962884764,-20.518503163538632,45.64315878997448,-663.8426842701474
0.0469628625402822,-20.527103575411033,40.880423853076834,-664.1881975689303
0.047159128792087945,-20.53512812171484,40.89161220884181,-664.4284027319056
0.04735539504389369,-20.54315486212621,40.90278605282927,-664.6686552000547
0.04755166129569943,-20.551183793886487,40.913945355545906,-664.9089543794589
0.04774792754750523,-20.55921491422162,40.92509008779487,-665.1492996790201
0.047944193799310975,-20.566925158935387,35.83538165317828,-665.3036588781258
0.04814046005111672,-20.57395843952297,35.835483049705196,-665.4459066725699
0.04833672630292246,-20.580991742492273,35.8355833710155,-665.5881116108043
0.04853299255472826,-20.58802506751062,35.835682632298735,-665.7302741528686
0.048729258806534004,-20.595058414252012,35.83578084849114,-665.8723947521919
0.04892552505833975,-20.602091782396958,35.835878034262976,-666.0144738557087
0.04912179131014549,-20.608719058438368,30.283594628802724,-666.1469995344248
0.049318057561951234,-20.614662710343712,30.283684639245784,-666.2675829124274
0.04951432381375703,-20.620606382044617,30.283773715325495,-666.3881282716286
0.049710590065562776,-20.626550073252343,30.283861869966703,-666.5086360113506
0.04990685631736852,-20.63249378368387,30.283949115879047,-666.6291065253189
0.05010312256917426,-20.638437513061753,30.28403546554881,-666.7495402017148
0.05029938882098006,-20.643922504347643,24.738856999278173,-666.9134761905436
0.050495655072785806,-20.64877790667004,24.738891676590466,-667.0096480608568
0.05069192132459155,-20.653633317671837,24.738926001358664,-667.1058052840467
0.05088818757639729,-20.65848873719181,24.738959978355975,-667.2019480110507
0.05108445382820309,-20.663344165072434,24.738993612280748,-667.298076390716
0.051280720080008835,-20.668199601159785,24.739026907753477,-667.3941905698417
0.05147698633181458,-20.672544775304328,19.200697136255165,-667.5865736525641
0.05167325258362032,-20.67631322243901,19.200712262021362,-667.6604989057332
0.051869518835426065,-20.68008167416638,19.200727237116684,-667.73441776646
0.052065785087231864,-20.68385013037674,19.200742063550024,-667.8083302995396
0.05226205133903761,-20.687618590963172,19.200756743278383,-667.8822365688836
0.05245831759084335,-20.691387055821483,19.20077127823868,-667.9561366375294
0.052654583842649094,-20.694598275240303,13.707008970579455,-668.1146398766311
0.05285085009445489,-20.697289841195314,13.72078113663771,-668.050829458463
0.05304711634626064,-20.699984102524706,13.734190424122897,-667.9891434040408
0.05324338259806638,-20.702680946467275,13.747249710320887,-667.929524396262
0.05343964884987212,-20.705380300137488,13.759971221639509,-667.8719168816185
0.05363591510167792,-20.708082163908156,13.772366500231293,-667.8162666467098
0.053832181353483666,-20.710126224589118,8.253208423111108,-667.8489515919696
0.05402844760528941,-20.711747174198763,8.264822250967166,-667.7774829914225
0.05422471385709515,-20.713370415443006,8.276146029384506,-667.7077972245022
0.054420980108900896,-20.714995827631892,8.28718956242271,-667.6398491482146
0.054617246360706695,-20.716623390505667,8.297962053973281,-667.5735942648063
0.05481351261251244,-20.718253036047408,8.308472421045044,-667.5089900603992
0.05500977886431818,-20.71913496991269,2.8056455255195445,-667.478769144831
0.055206045116123925,-20.719686544002155,2.8152490939992205,-667.4001844755164
0.055402311367929724,-20.72024003055432,2.824624660065755,-667.3230680352646
0.05559857761973547,-20.720795302602415,2.8337795914964374,-667.2473848979762
0.05579484387154121,-20.72135236836817,2.842720739572881,-667.173100029438
0.055991110123346954,-20.721911158948732,2.851454815521352,-667.1001802659648
0.0561873763751527,-20.721638887103794,-2.6380529225579767,-667.0145267953988
0.0563836426269585,-20.721121870282932,-2.630500921950924,-666.9310066162284
0.05657990887876424,-20.720606318057637,-2.6231197290200488,-666.8486375161582
0.056776175130569984,-20.72009218543116,-2.6159041695357974,-666.7673930008282
0.05697244138237573,-20.719579480884182,-2.608849336479693,-666.6872468993922
0.057168707634181526,-20.71906813132995,-2.6019503950097604,-666.6081746268703
0.05736497388598727,-20.717462710528284,-9.169473751349237,-666.7293034736522
0.05756124013779301,-20.715670065946874,-9.097966537631343,-666.9559195856637
0.057757506389598756,-20.713891464163545,-9.026388783294692,-667.1827939588923
0.057953772641404555,-20.712126918618473,-8.954740605153987,-667.4099259098986
0.0581500388932103,-20.710376442775132,-8.883022120822794,-667.6373147520626
0.05834630514501604,-20.708640050120398,-8.811233448732231,-667.8649597955814
0.058542571396821785,-20.706576458010247,-15.086943586927418,-668.1364570632056
0.05873883764862753,-20.703622214089386,-15.017481048147125,-668.3315310357322
0.05893510390043333,-20.70068161074986,-14.947951074409517,-668.526850390765
0.05913137015223907,-20.697754660932063,-14.878353783434129,-668.7224144525243
0.059327636404044815,-20.69484137760305,-14.808689293707097,-668.9182225422207
0.05952390265585056,-20.691941773756646,-14.738957724498007,-669.1142739780486
0.05972016890765636,-20.689055862413447,-14.669159195869035,-669.3105680751983
0.0599164351594621,-20.685344174468327,-20.970951727052224,-669.6446004938737
0.060112701411267844,-20.681234769282614,-20.904856280916796,-669.8033267882618
0.06030896766307359,-20.677138342738626,-20.83869789343985,-669.9622804680686
0.060505233914879386,-20.67305490707443,-20.772476681279684,-670.1214608772909
0.06070150016668513,-20.668984474558805,-20.706192761821256,-670.2808673571421
0.06089776641849087,-20.66492705749135,-20.639846253199785,-670.4404992460416
0.061094032670296616,-20.66083610065117,-26.956017360213593,-670.8743981992923
0.06129029892210236,-20.655551773172856,-26.892532469982406,-670.999521050225
0.06148656517390816,-20.650279911415463,-26.82898814579243,-671.1248572769294
0.0616828314257139,-20.645020527075058,-26.76538450352848,-671.2504062394778
0.061879097677519646,-20.639773631882317,-26.701721659780524,-671.3761672953451
0.06207536392932539,-20.634539237602574,-26.637999731841596,-671.5021397994178
0.06227163018113119,-20.62931735603596,-26.574218837738805,-671.6283231039954
0.06246789643293693,-20.62370191576177,-32.00485223466161,-672.2338788094883
0.06266416268474267,-20.61747458781908,-31.4511178035154,-672.7280868497323
0.06286042893654842,-20.611357133190715,-30.88515654738505,-673.233284456976
0.06305669518835422,-20.605351983287083,-30.30660219892866,-673.749715813176
0.06325296144015996,-20.599461640449434,-29.715074563097673,-674.2776325396555
0.0634492276919657,-20.59325307975409,-35.384882222866565,-675.1676108599588
0.06364549394377145,-20.585939142897494,-39.643140821498406,-665.0467722544382
0.06384176019557719,-20.578208311197187,-39.136154319107476,-665.3977604230848
0.06403802644738299,-20.570576897295727,-38.62967170074718,-665.7440241889844
0.06423429269918873,-20.56304484651327,-38.123848133225394,-666.0854230620553
0.06443055895099448,-20.55561199453808,-37.61883774565655,-666.4218240208802
0.06462682520280022,-20.547110436528335,-43.195605602225385,-668.1702539111637
0.06482309145460602,-20.538672952839416,-42.784647612573735,-668.3877664463186
0.06501935770641176,-20.53031600398895,-42.374725090502,-668.600899303961
0.0652156239582175,-20.522039410594957,-41.96595884193924,-668.8095639253585
0.06541189021002325,-20.51384291761311,-41.55846790276658,-669.013678042214
0.06560815646182905,-20.505450759381056,-47.247629400502106,-671.2007153533348
0.06580442271363479,-20.49620876803688,-46.93067485302299,-671.2962777243849
0.06600068896544053,-20.48702886103192,-46.614989737235305,-671.3881075565117
0.06619695521724628,-20.477910789044756,-46.30066064088943,-671.4761577209338
0.06639322146905202,-20.468854252540687,-45.98777216726849,-671.5603859575622
0.06658948772085782,-20.45985898569185,-45.67640691069498,-671.6407538262075
0.06678575397266356,-20.450051334545496,-55.77653554668278,-666.1805639335703
0.06698202022446931,-20.439141540552615,-55.395945977116654,-666.2531337823131
0.06717828647627505,-20.428306990927823,-55.009765845443226,-666.3279256417939
0.06737455272808085,-20.417548790857396,-54.617925586080375,-666.404912971748
0.0675708189798866,-20.406868057012513,-54.220355919643026,-666.4840674907238
0.06776708523169234,-20.396265919497306,-53.816987916382615,-666.5653591023002
0.06796335148349808,-20.385743522407978,-53.407753070568816,-666.6487558418955
0.06815961773530382,-20.3749303707294,-59.763265403778846,-669.6822984507862
0.06835588398710962,-20.36323633435783,-59.400893774443674,-669.7037440093611
0.06855215023891537,-20.35161395792151,-59.03330033215791,-669.7269078948391
0.06874841649072111,-20.340064191441233,-58.66042870436236,-669.751756937032
0.06894468274252685,-20.328588154841515,-58.28222253528958,-669.778253996818
0.06914094899433265,-20.317092074161245,-61.97773743339019,-662.661503324159
0.0693372152461384,-20.30497538820983,-61.49305153336586,-662.7370679510649
0.06953348149794414,-20.292486810574413,-67.96920851853102,-666.0106826913086
0.06972974774974988,-20.279188454940705,-67.54322349779684,-666.0182967865586
0.06992601400155568,-20.265974298393477,-67.11127590672272,-666.027444298606
0.07012228025336142,-20.252845491338405,-66.67331309212635,-666.0380751722835
0.07031854650516717,-20.239803244678185,-66.22928366654929,-666.0501365035921
0.07051481275697291,-20.2268487606227,-65.779137966742,-666.0635735421872
0.07071107900877865,-20.21398319794495,-65.32282834178014,-666.0783301943895
0.07090734526058445,-20.20087348480267,-72.04261604144729,-669.5994840231424
0.0711036115123902,-20.186772626450352,-71.64761840228263,-669.5479091616648
0.07129987776419594,-20.172683805438712,-75.16270994363201,-663.2365783422697
0.07149614401600168,-20.15798037729668,-74.66771502369605,-663.2206695734302
0.07169241026780748,-20.143374738306424,-74.16616742879137,-663.2057918692146
0.07188867651961323,-20.128868170238484,-73.65803153258985,-663.191873559233
0.07208494277141897,-20.114462007185793,-73.14327422922628,-663.1788400177402
0.07228120902322471,-20.100157493227766,-72.6218657860367,-663.1666159261134
0.07247747527503051,-20.08471507075224,-78.96131627236879,-666.5978332823181
0.07267374152683626,-20.069251805462418,-78.61138072569283,-666.5347287751815
0.072870007778642,-20.05385822075475,-78.25117475545912,-666.479425978773
0.07306627403044774,-20.038536381190166,-77.88018738903277,-666.4322810026829
0.07326254028225349,-20.02328845662175,-77.49787142188106,-666.3936742954577
0.07345880653405928,-20.007682982548978,-80.57772135556688,-660.2358097176755
0.07365507278586503,-19.99112826665433,-85.75079262327174,-664.0517451101653
0.07385133903767077,-19.974318614303627,-85.54254215973931,-663.8357452942089
0.07404760528947651,-19.957550458537643,-85.32789868308762,-663.6242995286883
0.07424387154128231,-19.940825080630507,-85.10652964516012,-663.4176319291996
0.07444013779308806,-19.924143843841495,-84.87807792095631,-663.2159829417045
0.0746364040448938,-19.90750816458589,-84.64215907982853,-663.0196107106601
0.07483267029669954,-19.890631092415116,-89.86051361608108,-666.4348721185956
0.07502893654850534,-19.873024121859466,-89.55700521518348,-666.2568151890766
0.07522520280031109,-19.855477750783145,-89.2428895945863,-666.0861939256607
0.07542146905211683,-19.837494254881182,-91.79485601122751,-661.0063741423392
0.07561773530392257,-19.819512286383535,-91.44352590371489,-660.8486312970131
0.07581400155572832,-19.801600557594476,-91.07900327939188,-660.7000614973774
0.07601026780753412,-19.783425944741015,-96.30409040111331,-663.7403378923286
0.07620653405933986,-19.764568105437085,-95.85890504798604,-663.6189334763545
0.0764028003111456,-19.745799393699535,-95.39565735759591,-663.5099853552183
0.07659906656295135,-19.727123481746222,-94.9130962422461,-663.4143197372737
0.07679533281475714,-19.708544268228064,-94.40984528034863,-663.3328436158321
0.07699159906656289,-19.690064744304294,-96.94840510286241,-658.3985560845617
0.07718786531836863,-19.670265926525555,-101.60577215110234,-660.7450298535546
0.07738413157017437,-19.650367544712843,-101.16085312873,-660.6772634325162
0.07758039782198017,-19.63055807905035,-100.69950348983741,-660.621235791483
0.07777666407378592,-19.61084085733434,-100.22070184585274,-660.5776115014353
0.07797293032559166,-19.59099811989505,-104.68683018482339,-662.6616647999197
0.0781691965773974,-19.570503340857528,-104.15639156639399,-662.6355260638632
0.07836546282920315,-19.55011476646298,-103.60430179334755,-662.6245297884652
0.07856172908100895,-19.52983679651648,-103.02906748094418,-662.6296340475326
0.07875799533281469,-19.509674129914536,-102.42904613486566,-662.6518878146765
0.07895426158462043,-19.48827744527377,-109.68455645889198,-659.7475711231265
0.07915052783642618,-19.466817094754376,-108.99635980020092,-659.8002440425835
0.07934679408823198,-19.445494949706422,-108.27579861598623,-659.8749434630226
0.07954306034003772,-19.42431760973711,-107.5202841529202,-659.9732993622584
0.07973932659184346,-19.40261856320616,-112.05260736809983,-661.8187999288334
0.0799355928436492,-19.38070774063208,-111.21678041266736,-661.950810132297
0.08013185909545495,-19.358965290562647,-110.33617404406789,-662.1126211257503
0.08032812534726075,-19.337320029942934,-112.3822564455245,-657.6236007241093
0.08052439159906649,-19.314865203907907,-116.05058383153475,-660.2511498636375
0.08072065785087223,-19.292114367284658,-115.78413373923696,-659.9632974810504
0.08091692410267798,-19.269416875779342,-115.50686372174663,-659.6808066708961
0.08111319035448378,-19.24677492405116,-115.21804631076654,-659.4039813078169
0.08130945660628952,-19.22388016419706,-118.78181561513475,-661.7746141884974
0.08150572285809526,-19.200599363201952,-118.45272114077525,-661.5035120372374
0.08170198910990101,-19.177384592354436,-118.10877576950887,-661.2394764185176
0.0818982553617068,-19.15395416581708,-119.48578781570846,-657.9439311299957
0.08209452161351255,-19.130223043960022,-123.05437374520167,-660.2511829878895
0.0822907878653183,-19.106114683459957,-122.61198175611376,-660.01397494042
0.08248705411712404,-19.082095326474416,-122.1471040719226,-659.7870242087472
0.08268332036892978,-19.058169570809504,-121.65782326112301,-659.5710857504268
0.08287958662073558,-19.033883616239414,-125.27656708676807,-661.8055736270626
0.08307585287254132,-19.00919959332617,-126.51551065182825,-658.7949248467128
0.08327211912434707,-18.984428593948266,-125.90097795680815,-658.613497938318
0.08346838537615281,-18.959781797063986,-125.24929049562736,-658.4481104646663
0.08366465162795861,-18.93448397798383,-129.05043315180455,-660.740318598012
0.08386091787976435,-18.90922992371056,-128.28349163688836,-660.6190800671636
0.0840571841315701,-18.884133150262635,-127.44597678606573,-660.5337854494373
0.08425345038337584,-18.858704659571647,-133.45342754298682,-659.8613475331613
0.08444971663518164,-18.832610637546853,-132.43337027566312,-659.8417766101124
0.08464598288698738,-18.80672777721307,-131.29828443884182,-659.8797871760809
0.08484224913879312,-18.78108083257331,-130.02479311338232,-659.9866778986317
0.08503851539059887,-18.754789486744997,-135.2851364885172,-660.3351220230884
0.08523478164240461,-18.72824484532817,-135.2114078980125,-659.8180858819244
0.08543104789421041,-18.701714482348024,-135.13969409566786,-659.2972912166454
0.08562731414601615,-18.675197969937614,-135.0703159065136,-658.7730114826103
0.0858235803978219,-18.64869482311101,-135.0035348628005,-658.2455616055254
0.08601984664962764,-18.621455608767253,-139.3871648476308,-662.0674039709145
0.08621611290143344,-18.59408984145164,-139.47582836703205,-661.5667737265724
0.08641237915323918,-18.566707100411655,-139.5600959701161,-661.0692088741557
0.08660864540504493,-18.53926936692465,-140.64155227797795,-659.6204125073186
0.08680491165685067,-18.511660233916803,-140.7015242456966,-659.1159588521924
0.08700117790865647,-18.484039673134777,-140.75801560034733,-658.6127837950173
0.08719744416046221,-18.456408359849227,-140.8111116281005,-658.1105530838217
0.08739371041226796,-18.428572438428713,-144.98613848713873,-663.9634812935192
0.0875899766640737,-18.40010302559581,-145.12077320243782,-663.5551797917385
0.08778624291587944,-18.371608948789106,-145.23808713541698,-663.1319770745481
0.08798250916768524,-18.34287162488691,-146.48371910490496,-662.3516740448656
0.08817877541949098,-18.31412046969666,-146.49736369014974,-661.808404731328
0.08837504167129673,-18.285290988809017,-147.5279318916497,-661.0529297138228
0.08857130792310247,-18.25633481499974,-147.5423417951192,-660.5066409203118
0.08876757417490827,-18.227375830969123,-147.5563782224719,-659.9600235145306
0.08896384042671401,-18.19827207697477,-148.49393245963117,-659.2092367500096
0.08916010667851976,-18.16912646553234,-148.50673157482973,-658.657943360651
0.0893563729303255,-18.139300205856625,-152.77360619380767,-665.5524660414461
0.0895526391821313,-18.10930444909221,-152.88983965902034,-665.0913548318285
0.08974890543393704,-18.079286154147738,-153.00325123092546,-664.6276865979656
0.08994517168574279,-18.049160107399217,-153.963966269461,-664.0956639971101
0.09014143793754853,-18.0189207210498,-154.18245706362603,-663.8545139606597
0.09033770418935427,-17.988638539157783,-154.40006477152917,-663.6121139004156
0.09053397044116007,-17.958313734890485,-154.61679139864924,-663.368462472405
0.09073023669296582,-17.92775513114771,-155.87475599194326,-662.8964218177499
0.09092650294477156,-17.89714024186818,-156.09812768340217,-662.6596769527
0.0911227691965773,-17.866481602412655,-156.32059025445946,-662.4216279764026
0.0913190354483831,-17.835718215433896,-157.4089151339849,-661.9933792576508
0.09151530170018884,-17.804801900504085,-157.6355501241253,-661.7590305970207
0.09171156795199459,-17.773793379522438,-160.42375204882686,-670.3380340247713
0.09190783420380033,-17.74228100876738,-160.6946753897333,-670.1657365607109
0.09210410045560607,-17.710608856491525,-161.65157283496387,-669.8535721161248
0.09230036670741187,-17.67885498628165,-161.92775332882823,-669.6875573001498
0.09249663295921762,-17.64704702395955,-162.20279704315377,-669.519874270693
0.09269289921102336,-17.61515975858328,-163.01310689842188,-669.2848612551422
0.0928891654628291,-17.58313692793776,-163.30541629236282,-669.2866241977088
0.0930854317146349,-17.55105774249426,-163.58751013797968,-669.2722502648558
0.09328169796644065,-17.518924150926477,-163.85988986038726,-669.2423834252714
0.09347796421824639,-17.486673017906156,-164.66795265326897,-669.1112342557906
0.09367423047005213,-17.45432684535713,-164.94572176622762,-669.1021321485657
0.09387049672185793,-17.421927054859495,-165.21432547932488,-669.0779916210357
0.09406676297366368,-17.38947542463369,-165.47418697227715,-669.0393731807083
0.09426302922546942,-17.356913277831694,-166.051768069064,-668.951357008717
0.09445929547727516,-17.3242972425747,-166.31224338570874,-668.9232905848418
0.0946555617290809,-17.291630870557437,-166.56457261026833,-668.8813563544948
0.0948518279808867,-17.258912360135668,-166.86856966755994,-668.8206084765084
0.09504809423269245,-17.226137116097316,-167.1174789501251,-668.7803566356406
0.09524436048449819,-17.1933137873135,-167.35889358419774,-668.726998694292
0.09544062673630394,-17.160443804226567,-167.59312797838123,-668.6609727605443
0.09563689298810973,-17.127374135947896,-170.11562962623117,-681.6848633766288
0.09583315923991548,-17.09395121041907,-170.46921228703775,-681.8700215363681
0.09602942549172122,-17.060460424653876,-170.80757823973346,-682.0302117555804
0.09622569174352696,-17.0269046352193,-171.13161600551535,-682.1665500903135
0.09642195799533276,-16.993384029426743,-170.87018026207446,-682.489375605199
0.0966182242471385,-16.95981643924596,-171.18937168833523,-682.6366763692963
0.09681449049894425,-16.926187480604604,-171.49566296917433,-682.7615794305359
0.09701075675075,-16.892514383788587,-170.866148330444,-683.1274745010762
0.09720702300255574,-16.858950089282665,-171.15988469891892,-683.2429376342502
0.09740328925436154,-16.82532930799237,-171.44226300719205,-683.3378652151998
0.09759955550616728,-16.791654133312857,-171.71387770303326,-683.4130716970885
0.09779582175797302,-16.758002894301097,-170.66923763263918,-683.8492416959323
0.09799208800977877,-16.724481388708522,-170.92151047828963,-683.8937755120156
0.09818835426158457,-16.69091126754573,-171.16455698219588,-683.92073905962
0.09838462051339031,-16.65729431147535,-171.39883247745098,-683.9307882614293
0.09858088676519605,-16.62380922437848,-169.82333601843882,-684.4882442559018
0.0987771530170018,-16.59046007863416,-170.01232040927363,-684.5440285875098
0.0989734192688076,-16.557073904513953,-170.2006642905615,-684.5983496376008
0.09916968552061334,-16.52365082774179,-170.38836864831256,-684.6512024351487
0.09936595177241908,-16.49048055162976,-168.51781610555923,-685.2145926906232
0.09956221802422482,-16.45739034472265,-168.67920542523058,-685.1785551871095
0.09975848427603057,-16.424268516868665,-168.84004376218502,-685.1412341338124
0.09995475052783637,-16.391115176443275,-169.00033202011326,-685.1026255117603
0.10015101677964211,-16.358401637095294,-166.62246437881845,-685.6221826680162
0.10034728303144785,-16.32568682041108,-166.74925866476022,-685.4681992547191
0.1005435492832536,-16.2929471619222,-166.87561704901958,-685.3131810083155
0.1007398155350594,-16.260297491288192,-164.04160939060026,-685.8697732031367
0.10093608178686514,-16.2280932265934,-164.12749403738778,-685.5693248423602
0.10113234803867088,-16.195872130023197,-164.21313681717785,-685.2682928828324
0.10132861429047663,-16.163634249423765,-164.29853793846237,-684.9666753600234
0.1260581620180019,14.991425565296524,-148.7640140814952,640.9106249070923
0.12625442826980765,15.020799388492183,-150.571208458612,642.506032860848
0.12645069452161345,15.050533217839892,-152.43234690055812,644.1094885961039
0.1266469607734192,15.080637598093944,-154.34788000320555,645.7197272526713
0.12684322702522494,15.11115893752383,-157.52988099309664,646.9515502055301
0.12703949327703068,15.14222582389113,-159.0557556715949,648.3311570719729
0.12723575952883648,15.173596098771496,-160.62139874506227,649.7123947929895
0.12743202578064222,15.205277531695522,-162.22659599556036,651.0940661189074
0.12762829203244797,15.237277869680486,-163.87098858078235,652.4749154051956
0.1278245582842537,15.267972654613926,-154.48847032627762,638.5370105420811
0.12802082453605945,15.298459791403497,-156.18893250424946,639.8612524866703
0.12821709078786525,15.329284290810522,-157.9261148057366,641.1806667429539
0.128413357039671,15.36045326281495,-159.69901198016981,642.4938384276204
0.12860962329147674,15.39197360260671,-161.50644202213527,643.799327757555
0.12880588954328248,15.423924614536405,-163.8486835078146,644.7090375588042
0.12900215579508828,15.456218008614986,-165.2325124125507,645.8232088569192
0.12919842204689402,15.48782354177369,-154.9940255581205,634.4011658666909
0.12939468829869977,15.518414456309475,-156.73056452001862,635.5559561459276
0.1295909545505055,15.549343760154777,-158.44230490961613,636.696573366767
0.1297872208023113,15.580586317613026,-159.74901417115768,638.0377252600797
0.12998348705411705,15.612174547542937,-162.1455516577809,639.0541250390027
0.1301797533059228,15.644234676477867,-164.55723065068932,640.0606691695777
0.13037601955772854,15.67676950840117,-166.9826516574883,641.0569309817076
0.13057228580953428,15.708155722004996,-155.72703739024237,631.5431266839607
0.13076855206134008,15.73900346992246,-158.62086774516413,632.5257627629021
0.13096481831314583,15.770229455899939,-158.99092574104193,634.5769782096584
0.13116108456495157,15.801662539236656,-161.32110907834755,635.4542423294602
0.1313573508167573,15.833553587761953,-163.65714617104612,636.3201743022798
0.1315536170685631,15.865903602004048,-165.997535703594,637.1745426523767
0.13174988332036885,15.896520485887784,-155.98107855197927,629.1247433638871
0.1319461495721746,15.927404404245916,-158.73353592937224,629.9416903978911
0.13214241582398034,15.958780744663953,-158.3815247807484,632.3899768451605
0.13233868207578614,15.990080045522378,-160.56564597297512,633.1307158868417
0.13253494832759188,16.021807760123643,-162.74672101982605,633.8600726604889
0.13273121457939763,16.052518730175475,-153.48244656975342,626.9509908667744
0.13292748083120337,16.082891198651012,-156.0189946407037,627.6275345337056
0.13312374708300911,16.113760693131624,-158.54709759013798,628.2908178746632
0.1333200133348149,16.145125418743994,-161.0651740935989,628.9409294851372
0.13351627958662066,16.1769112766833,-159.59235367843308,631.9572206500987
0.1337125458384264,16.206721009671636,-149.88501855568458,625.2663255381796
0.13390881209023214,16.236337684103255,-151.90885616332824,625.7163849970061
0.13410507834203794,16.2663474026956,-153.89032592952216,626.1607448178895
0.13430134459384369,16.296741909326286,-155.83007160512392,626.5998753194721
0.13449761084564943,16.327513107346327,-157.72875113067204,627.0342319169163
0.13469387709745517,16.35865292829552,-159.58703646924297,627.4642576316749
0.13489014334926097,16.388714260181473,-149.85981065521298,620.9080454619857
0.13508640960106666,16.418327698222505,-151.90080524398383,621.2587821533489
0.13528267585287246,16.44811989127783,-151.03155416775752,623.5763195342104
0.13547894210467826,16.477817766415825,-151.601225061719,624.213492206922
0.13567520835648395,16.50763001575345,-152.19722513656467,624.8471268879987
0.13587147460828974,16.53756195373798,-152.8211655660165,625.4766937181719
0.13606774086009543,16.567619228985112,-153.47477966223718,626.1016072520971
0.13626400711190123,16.59667796015527,-146.24430618240675,619.1153189943918
0.13646027336370703,16.625389407697174,-145.8396842389691,620.8274364030904
0.13665653961551272,16.65409173218216,-146.65040449977508,621.4012421091727
0.13685280586731852,16.68295713441648,-147.50202998864148,621.9667920034592
0.13704907211912432,16.711993922439614,-148.3972827327529,622.5230443907849
0.13724533837093,16.741210937017023,-149.3391077071058,623.0688454993432
0.1374416046227358,16.76987204756458,-142.7115852059593,617.6907450467303
0.1376378708745415,16.79792149961027,-141.80965664858016,620.0028265387411
0.1378341371263473,16.825858407376554,-142.88367387627136,620.4744174547183
0.1380304033781531,16.854011884345137,-144.01720392499075,620.9299543832044
0.13822666962995878,16.882394016035402,-145.21456995230574,621.3675446929497
0.13842293588176457,16.91040653500972,-138.68317949102655,616.971144274381
0.13861920213357026,16.937771881591125,-140.17278170001245,617.4575637340521
0.13881546838537606,16.965243999500963,-138.65197381924486,619.9956482564426
0.13901173463718186,16.99260596169356,-140.16890368897802,620.5156791668624
0.13920800088898755,17.020263289321726,-141.66207334978608,621.0585490339873
0.13940426714079335,17.04821133243502,-143.130825714392,621.6236147606794
0.13960053339259915,17.07468958903631,-135.45473450582145,615.9841506429138
0.13979679964440483,17.101372864035852,-134.4676485497817,617.9480122324615
0.13999306589621063,17.12786751174732,-135.52525306642238,618.5422380976172
0.14018933214801632,17.154573497743584,-136.62177926133336,619.1353945039889
0.14038559839982212,17.181498662296946,-137.75928273583972,619.7271818406556
0.14058186465162792,17.208647763211317,-130.6932722179621,614.2802369798089
0.1407781309034336,17.234019546602905,-129.60039074944504,616.3518509345404
0.1409743971552394,17.259586238951506,-130.9389621816113,616.8999402924123
0.1411706634070451,17.285420834777604,-132.3308826054335,617.4449840054115
0.1413669296588509,17.311534102559513,-133.77922533595142,617.9864734726536
0.1415631959106567,17.33752964170737,-132.27597517556413,620.2854974100633
0.14175946216246238,17.362689473813248,-125.77392884762864,615.6304346126395
0.14195572841426818,17.387538205958187,-127.45238963410785,616.1157098585827
0.14215199466607398,17.412723463389657,-129.20393105184112,616.5946601429041
0.14234826091787967,17.43785194207303,-127.36895714107823,619.1632640988342
0.14254452716968546,17.4629897038963,-128.80163404805558,619.6215690645894
0.14274079342149115,17.487597104713075,-124.75674443680255,617.4719434761101
0.14293705967329695,17.512082402932993,-124.75431968840428,617.7185725957361
0.14313332592510275,17.536567239576495,-124.75203896535056,617.9743787606224
0.14332959217690844,17.560973437632583,-121.76409143765018,616.8626018452296
0.14352585842871424,17.58487148936826,-121.76277846550892,617.1946757715068
0.14372212468051992,17.608769295749067,-121.76153898858335,617.5317078220953
0.14391839093232572,17.63266685556757,-121.76036761439342,617.8734174538333
0.14411465718413152,17.656318436720746,-118.72303809979263,617.0600913089883
0.1443109234359372,17.679619626244495,-118.72153415527515,617.3502108798111
0.144507189687743,17.70292052251015,-118.72010844044658,617.645996709332
0.1447034559395487,17.726221119678446,-118.71875563677771,617.9471516069507
0.1448997221913545,17.749111705517755,-115.68446242962109,617.3140061687868
0.1450959884431603,17.771816496776747,-115.68278071146334,617.5607930746887
0.14529225469496598,17.794520962399787,-115.68118068387218,617.8139054619439
0.14548852094677178,17.817225123413564,-115.67965710389574,618.0730340016607
0.14568478719857758,17.83936569308484,-112.68721965198817,617.6854595614366
0.14588105345038327,17.861480790928674,-112.67099559189634,617.9729363719368
0.14607731970218907,17.883592754850984,-112.6552879509711,618.2636800003236
0.14627358595399476,17.905575248315387,-109.60476541674896,618.0754292295455
0.14646985220580055,17.92708511008687,-109.58596319133848,618.3246971567492
0.14666611845760635,17.94859134716401,-109.56773465562019,618.5776604594907
0.14686238470941204,17.970094043186396,-109.55005484098893,618.8341791256719
0.14705865096121784,17.99133293797213,-106.46968924334955,618.7974909420032
0.14725491721302353,18.01222730595213,-106.44901461866705,619.0121338418296
0.14745118346482933,18.033117675321048,-106.42893821412541,619.2307229291887
0.14764744971663513,18.054004161046475,-106.40943536697716,619.453117955079
0.14784371596844081,18.074506601391718,-103.30163605190594,619.5646105839943
0.1480399822202466,18.094779096252736,-103.27991096733825,619.7511978585846
0.1482362484720524,18.115047362554268,-103.25878403432652,619.9418244226864
0.1484325147238581,18.135311550990235,-103.23823177025,620.136355072294
0.1486287809756639,18.15502276339328,-99.71020836181684,620.3755914821618
0.1488250472274696,18.17459064171158,-99.69123192746292,620.4955040949178
0.14902131347927539,18.19415481479786,-99.67239461110113,620.6166723831461
0.14921757973108118,18.213715310700508,-99.65369499078653,620.7390858565323
0.14941384598288687,18.233258413209562,-95.72094561237009,621.0405385146723
0.14961011223469267,18.252043423541814,-95.7029414077301,621.1563771010079
0.14980637848649836,18.270824919074904,-95.68506768054212,621.273402187685
0.15000264473830416,18.28960292619004,-95.66732311312587,621.3916039968065
0.15019891099010996,18.308377471041435,-95.64970640491562,621.5109728638354
0.15039517724191565,18.326967979378725,-91.68489761473504,621.8691459366604
0.15059144349372144,18.344960948088882,-91.66790228511222,621.9809625212072
0.15078770974552724,18.3629506004783,-91.65102838371446,622.0938936140651
0.15098397599733293,18.38093696120298,-91.63427470217827,622.2079301835302
0.15118024224913873,18.398920054709517,-91.61764004764088,622.323063300811
0.15137650850094442,18.416554311916826,-87.62761316397481,622.7355714881876
0.15157277475275022,18.433751059557846,-87.61150534367755,622.8418834085314
0.15176904100455602,18.450944665665155,-87.59551101335623,622.9492466280375
0.1519653072563617,18.46813515337552,-87.57962905992842,623.0576527664316
0.1521615735081675,18.48532254563152,-87.56385838432826,623.1670935373186
0.1523578397599732,18.50201044552881,-83.64284567325859,623.6629283372384
0.152554106011779,18.51842429173153,-83.61820171919771,623.8240284269818
0.1527503722635848,18.534833310959733,-83.59364442283149,623.9854432150946
0.15294663851539048,18.55123752047514,-83.56917333614271,624.1471711887135
0.15314290476719628,18.567636937470205,-83.54478801418146,624.3092108452067
0.15333917101900207,18.583507413991647,-79.41690060550344,624.8752179348132
0.15353543727080776,18.599092039962393,-79.39419953766705,625.031956437094
0.15373170352261356,18.614581248860745,-78.7398445684911,617.0493710953256
0.15392796977441925,18.630032956087526,-78.71674617782274,617.2007296637539
0.15412423602622505,18.645480139227654,-78.69372808106995,617.3523805515616
0.15432050227803085,18.660398478534624,-74.53967735282049,617.945383184624
0.15451676852983653,18.675025972830294,-74.51801739052806,618.0896104893683
0.15471303478164233,18.689649224879606,-74.49643235539557,618.2341108697193
0.15490930103344802,18.704268249082297,-74.47492186802533,618.3788830387343
0.15510556728525382,18.718883059783117,-74.4534855515864,618.5239257180172
0.15530183353705962,18.732975160177944,-70.2775869999285,619.1479526158407
0.1554980997888653,18.746766285347142,-70.25729936236115,619.2842021989992
0.1556943660406711,18.76055343662005,-70.23708134205606,619.4207059601013
0.1558906322924769,18.77433662741141,-70.21693258947128,619.5574627129056
0.1560868985442826,18.78811587108547,-70.19685275736383,619.6944712789558
0.1562831647960884,18.80135313137658,-65.74517223864683,620.376421577561
0.15647943104789408,18.814254956871313,-65.72751388960695,620.4970136846623
0.15667569729969988,18.827153317649664,-65.70986598114521,620.6175844577297
0.15687196355150568,18.8400482157607,-65.6922285058528,620.7381339184676
0.15706822980331137,18.852939653251948,-65.67460145632998,620.8586620885442
0.15726449605511716,18.86582763216947,-65.65698482518367,620.9791689896064
0.15746076230692285,18.877839366181476,-60.87899938275262,621.6855948973813
0.15765702855872865,18.88978633148236,-60.863433043313336,621.8028443492205
0.15785329481053445,18.901730242537024,-60.847875901010276,621.9200750425431
0.15804956106234014,18.91367110115041,-60.83232794932752,622.0372869964041
0.15824582731414594,18.925608909126126,-60.816789181740894,622.1544802298426
0.15844209356595174,18.93730846145114,-56.01973867636426,622.8546269780215
0.15863835981775742,18.948301905850442,-56.00608775079105,622.9673312182751
0.15883462606956322,18.959292671823697,-55.99244488589082,623.0800190432062
0.1590308923213689,18.97028076095274,-55.97881007594616,623.1926904694917
0.1592271585731747,18.981266174818266,-55.96518331524963,623.305345513779
0.1594234248249805,18.99224891499976,-55.95156459809422,623.4179841927007
0.1596196910767862,19.00269360495379,-51.139561587195004,624.1063322380337
0.159815957328592,19.012729408777744,-51.12767840699429,624.2133395789281
0.16001222358039768,19.022762881022224,-51.115802238648286,624.3203326666548
0.16020848983220348,19.032794023063147,-51.103933077186284,624.4273115156848
0.16040475608400928,19.04282283627539,-51.09207091764499,624.5342761404593
0.16060102233581497,19.052849322032788,-51.08021575506434,624.6412265554122
0.16079728858762077,19.062025368795453,-46.203067273813524,625.3811957166722
0.16099355483942657,19.071093260783467,-46.20092086518699,625.5473550006892
0.16118982109123225,19.08016073279147,-46.198787574096684,625.713543519671
0.16138608734303805,19.08922778738218,-46.19666729516483,625.8797611068485
0.16158235359484374,19.098294427083644,-46.194559924049486,626.0460075967899
0.16177861984664954,19.107258240021615,-41.29810373729522,626.7881313022185
0.16197488609845534,19.115363689039263,-41.29835783862314,626.9461869577406
0.16217115235026103,19.123469187783652,-41.29861040195743,627.1042391452519
0.16236741860206683,19.131574735924037,-41.29886143952165,627.2622878846298
0.16256368485387251,19.13968033311902,-41.299110963449515,627.4203331957343
0.1627599511056783,19.14778597901685,-41.29935898573217,627.5783750983705
0.1629562173574841,19.155576066473895,-36.388961122297715,628.3061419844903
0.1631524836092898,19.16271823289688,-36.39141664400312,628.455436080488
0.1633487498610956,19.169860879746366,-36.39385747261885,628.6046965857314
0.1635450161129014,19.17700400408174,-36.3962837237768,628.7539236890634
0.16374128236470709,19.184147602973134,-36.3986955119801,628.9031175780622
0.16393754861651288,19.19129167350147,-36.40109295063279,629.0522784390673
0.16413381486831857,19.19790476888722,-31.47913381197561,629.7643747946602
0.16433008112012437,19.204083490669376,-31.483508267616408,629.9038701851705
0.16452634737193017,19.210263068248278,-31.487856843286085,630.0433056002838
0.16472261362373586,19.216443496462322,-31.492179740400733,630.182681373773
0.16491887987554166,19.22262477017849,-31.496477158442943,630.3219978371261
0.16511514612734735,19.22880688429218,-31.500749294975215,630.4612553195807
0.16531141237915314,19.234234555235254,-26.54152580578371,631.2190522566243
0.16550767863095894,19.239446819425225,-26.57277103445201,631.4222846534528
0.16570394488276463,19.24466522547873,-26.603932087381324,631.6256086124755
0.16590021113457043,19.24975684770876,-25.34919079595277,623.2457753774507
0.16609647738637623,19.25473468800082,-25.376150247061336,623.4310806299379
0.16629274363818192,19.259717809492564,-25.40303610106386,623.616460386885
0.16648900988998772,19.26407250781545,-20.09796389252065,624.256951594402
0.1666852761417934,19.268020657778084,-20.134696618755015,624.4554405669711
0.1668815423935992,19.271976023319734,-20.171327820189774,624.6540239928253
0.167077808645405,19.275938560492524,-20.20785733235888,624.8526999152085
0.1672740748972107,19.27990825209361,-20.244285027722185,625.0514658255028
0.1674703411490165,19.283885094593824,-20.280610800481135,625.2503189421827
0.16766660740082218,19.28735364528051,-14.969846973301241,625.746085090836
0.16786287365262798,19.290296242442004,-15.01593728863444,625.9584071968693
0.16805913990443377,19.293247879830183,-15.061897105905423,626.1708315232502
0.16825540615623946,19.296208521590216,-15.107726276813793,626.3833552458177
0.16845167240804526,19.29917814371595,-15.15342467691367,626.5959753149034
0.16864793865985095,19.30215672176902,-15.19899218769848,626.8086887080633
0.16884420491165675,19.30469345474838,-9.886289116148554,627.1643134975102
0.16904047116346255,19.30663922793658,-9.941558494256554,627.3909249457226
0.16923673741526823,19.30859583155914,-9.996667801592622,627.6176394322191
0.16943300366707403,19.310563235062027,-10.051616924087327,627.8444533751766
0.16962926991887983,19.312541407455424,-10.106405754609991,628.0713632243163
0.16982553617068552,19.31453031731855,-10.16103419293141,628.2983654607949
0.17002180242249132,19.316075911625973,-4.648671813666059,628.4970969126106
0.170218068674297,19.316992125005317,-4.6877122169795875,628.6872847006036
0.1704143349261028,19.317915971868732,-4.7264568721762075,628.8768519006229
0.1706106011779086,19.318847394099706,-4.764908362642952,629.0658006714657
0.1708068674297143,19.319786333733312,-4.803069248256019,629.2541331931276
0.1710031336815201,19.3207327329597,-4.840942065547818,629.4418516659063
0.17119939993332578,19.32168653412752,-4.878529327899571,629.6289583094908
0.17139566618513158,19.321561911932406,0.8053322189691521,629.7089787281681
0.17159193243693738,19.32140808518925,0.762287459074134,629.9003212477589
0.17178819868874307,19.321262673520707,0.7195660623658071,630.0909601937735
0.17198446494054886,19.321125612144847,0.6771652092812914,630.2808982103977
0.17218073119235466,19.320996836515825,0.6350821062170517,630.4701379593162
0.17237699744416035,19.320876302269372,0.5933139242295908,630.658681883514
0.17257326369596615,19.32015446600424,6.286265463488803,630.6433409786566
0.17276952994777184,19.318925317379154,6.239016204437988,630.8367820501098
0.17296579619957764,19.317705424640394,6.192119174205427,631.0294332925953
0.17316206245138344,19.316494695378225,6.145571380119652,631.2212980783453
0.17335832870318912,19.31529305863886,6.099369785247539,631.4123795482421
0.17355459495499492,19.31410047253505,6.053511284152467,631.602680530857
0.1737508612068006,19.31275983598387,11.760667292533554,631.494954232398
0.1739471274586064,19.310456685090667,11.709054521983784,631.691963318228
0.1741433937104122,19.30816361894822,11.657823619206507,631.888091875302
0.1743396599622179,19.30588058562514,11.606971174763018,632.0833432604574
0.1745359262140237,19.303607481348948,11.556494004720925,632.2777214179014
0.1747321924658295,19.301344261798402,11.506388737009697,632.4712296534998
0.17492845871763518,19.299090832813764,11.456652215923533,632.663871832385
0.17512472496944098,19.29569595905619,19.08599709577313,631.881436085044
0.17532099122124667,19.291969504168254,18.88748029731898,631.4797536803778
0.17551725747305247,19.288282002509497,18.689036879924622,631.080055664549
0.17571352372485827,19.284633443480878,18.490672964988214,630.682350905014
0.17590978997666396,19.281023801033818,18.292394666461604,630.2866485044806
0.17610605622846975,19.277453079056293,18.094208073667637,629.8929565843458
0.17630232248027544,19.27375433270133,24.11288654774446,628.847600491081
0.17649858873208124,19.26903846294507,23.942929732454743,628.4798664696116
0.17669485498388704,19.264355947909575,23.773067268082002,628.1138800561534
0.17689112123569273,19.259706758604842,23.60330433926319,627.7496484677513
0.17708738748749853,19.25509087737837,23.433646110410734,627.3871784542896
0.17728365373930433,19.250508283159952,23.26409773081999,627.0264766991588
0.17747991999111,19.245958951468868,23.094664334182248,626.667549818555
0.1776761862429158,19.241002432314367,29.106906353751782,625.4161031884514
0.1778724524947215,19.235303754734105,28.964018809761015,625.0789543057115
0.1780687187465273,19.229633112693897,28.821241283784722,624.7433201772194
0.1782649849983331,19.223990480605952,28.678578048880638,624.409205979802
0.17846125125013879,19.218375829791096,28.53603336222953,624.0766168382104
0.17865751750194458,19.21278915198118,28.3936114512204,623.7455571694296
0.17885378375375027,19.20723041024236,28.251316540014173,623.416032050264
0.17905005000555607,19.20118509880404,34.24805480825053,621.9424057677969
0.17924631625736187,19.19425054441789,36.83653972158833,630.533806727365
0.17944258250916756,19.187033076175968,36.71111601412432,630.2005785831519
0.17963884876097336,19.179840229768445,36.585819292755076,629.868722003198
0.17983511501277916,19.17267194975931,36.46065321343009,629.5382415037849
0.18003138126458484,19.16552822956074,36.33562138230425,629.2091400945105
0.18022764751639064,19.158409031865414,36.21072740424709,628.8814215292284
0.18042391376819633,19.15094950928715,41.9408345604328,627.2102468468436
0.18062018002000213,19.14272581326378,41.86054367925483,626.9183314035124
0.18081644627180793,19.134517920319027,41.77977665388267,626.6263235113643
0.18101271252361362,19.126325925389047,41.698530360494374,626.3342244147157
0.18120897877541942,19.118149923503665,41.61680165583365,626.0420353910091
0.1814052450272251,19.10999000978085,41.53458737716626,625.7497577513793
0.1816015112790309,19.101846279420933,41.451884342202035,625.4573928411952
0.1817977775308367,19.093118136171086,47.00521623343226,623.8120140543364
0.1819940437826424,19.08389990362071,46.93070464687878,623.5129032139494
0.1821903100344482,19.074696339112716,46.8557493149072,623.2137183986592
0.182386576286254,19.06550752926345,46.780347338495176,622.9144609142909
0.18258284253805968,19.05633356068766,46.70449580109869,622.6151321001739
0.18277910878986547,19.047174519991565,46.628191768598,622.3157333296722
0.18297537504167116,19.03803049376572,46.5514322892504,622.0162660107537
0.18317164129347696,19.028088719280166,52.06858529024912,620.3301832933703
0.18336790754528276,19.017876089739136,52.00056597233343,620.0246205844907
0.18356417379708845,19.007297289741537,54.420684553644634,628.2116137636195
0.18376044004889425,18.996623476972452,54.34795470706608,627.8903539958096
0.18395670630069993,18.98596397786146,54.27478963969866,627.5690375510953
0.18415297255250573,18.975318880438625,54.20118654089244,627.2476658400315
0.18434923880431153,18.96468827265961,54.12714258386889,626.9262403080747
0.18454550505611722,18.953084161229,59.5954973481735,625.1870425767946
0.18474177130792302,18.94139389805378,59.53104233704042,624.8606920557486
0.18493803755972882,18.92971632103436,59.46620073480544,624.5342991957191
0.1851343038115345,18.918051507646496,59.400970058489214,624.2078653412343
0.1853305700633403,18.906399535189035,59.33534781126049,623.8813918700271
0.185526836315146,18.894760480774274,59.26933148248255,623.5548801935403
0.1857231025669518,18.883084993891067,64.63414064062877,621.7934283882853
0.1859193688187576,18.87040850462401,64.5424164993327,621.4237776258851
0.18611563507056328,18.85774995658352,64.45131886272881,621.0552521926762
0.18631190132236908,18.84510922719759,64.36084069088076,620.6878411439036
0.18650816757417477,18.83248619470183,64.27097505095524,620.3215336863844
0.18670443382598056,18.819880738133662,64.18171511520927,619.9563191757849
0.18690070007778636,18.807292737326758,64.09305415895429,619.5921871139242
0.18709696632959205,18.7943803427813,69.27882919043958,617.734873926815
0.18729323258139785,18.78067451229955,71.90078941089745,625.4521781301098
0.18748949883320365,18.766563640118548,71.89232424999243,625.1678524857564
0.18768576508500934,18.752454426146965,71.88393340499346,624.8836107996432
0.18788203133681514,18.73834685391133,71.87561604760486,624.5994525154217
0.18807829758862082,18.724240907605772,71.86737136054224,624.3153770777318
0.18827456384042662,18.710136572075303,71.85919853738827,624.0313839322961
0.18847083009223242,18.695644233954667,76.87239379828887,621.8169421981687
0.1886670963440381,18.680557220704124,76.8678693391828,621.5187478876499
0.1888633625958439,18.66547109258491,76.8633840370715,621.2205989961959
0.1890596288476496,18.650385841260753,76.85893746102249,620.9224952214873
0.1892558950994554,18.63530145892103,76.85452918576568,620.624436260847
0.1894521613512612,18.620217938267135,76.85015879163292,620.3264218113338
0.18964842760306688,18.605135272499087,76.8458258644503,620.0284515698622
0.18984469385487268,18.589631159240945,81.75767154055916,617.8548928115765
0.19004096010667848,18.57358490129622,81.75752391545868,617.544015432417
0.19023722635848417,18.55753867185536,81.75737754699473,617.2331395569024
0.19043349261028997,18.541492471445878,81.75723242154525,616.9222651705634
0.19062975886209566,18.52544630097276,81.75708852566171,616.6113922569946
0.19082602511390145,18.509400161707752,81.75694584606947,616.3005207979063
0.19102229136570725,18.493309923354104,84.53368138557757,624.889111230651
0.19121855761751294,18.4762496596585,89.40019213712716,622.7882092552535
0.19141482386931874,18.458699081181905,89.44436634254065,622.5118405724559
0.19161109012112443,18.441139886214366,89.48796028630984,622.2348143570464
0.19180735637293023,18.42357218910769,89.53098418138232,621.9571385025231
0.19200362262473603,18.405996101898136,89.57344801536816,621.678820776234
0.1921998888765417,18.388411734363455,89.61536155652576,621.3998688218574
0.1923961551283475,18.370819194078425,89.65673435955472,621.1202901618635
0.1925924213801532,18.35282556620297,94.45889527197401,619.0372191999072
0.192788687631959,18.33428147785677,94.50969291946949,618.7539187732604
0.1929849538837648,18.315727482827594,94.5598438669735,618.4698563147431
0.19318122013557049,18.2971637073082,94.60935914315033,618.1850407171348
0.19337748638737629,18.27859027508595,94.65824954096078,617.8994807347558
0.19357375263918208,18.260007307599114,94.70652562368063,617.6131849861217
0.19377001889098777,18.241414923991588,94.75419773081899,617.3261619565969
0.19396628514279357,18.222499992790333,99.41538276418547,615.2869003816386
0.19416255139459926,18.202982495627516,99.47246404336929,614.9972603065967
0.19435881764640506,18.183453864939413,99.52884031466346,614.7067576375689
0.19455508389821086,18.163914237460418,99.5845232395585,614.4154021662031
0.19475135015001654,18.144363747450004,99.6395242378401,614.1232035356422
0.19494761640182234,18.124802526747906,99.69385449361168,613.8301712432972
0.19514388265362803,18.105230704828017,99.74752496114002,613.5363146436057
0.19534014890543383,18.085415064786122,104.24461632483826,611.550684849906
0.19553641515723963,18.064532152630512,107.25254187985999,621.7171919613644
0.19573268140904532,18.04347124823996,107.36292670642729,621.4870060150249
0.19592894766085112,18.022388806037583,107.47199307039683,621.2551387741981
0.19612521391265691,18.001285083763634,107.57976204914426,621.0216087402706
0.1963214801644626,17.98016033486203,107.68625429794002,620.7864341420768
0.1965177464162684,17.959014808569275,107.79149006015206,620.5496329408646
0.1967140126680741,17.93769062644727,112.22329817287802,618.6209439099894
0.1969102789198799,17.915663559752645,112.23776579362695,618.2099060345658
0.1971065451716857,17.893633637388923,112.25242580309748,617.798927816963
0.19730281142349138,17.87160081968385,112.26728168526462,617.3880098273019
0.19749907767529717,17.84956506697154,112.28233700433718,616.9771526411625
0.19769534392710286,17.827526339608823,112.29759540702618,616.5663568397367
0.19789161017890866,17.80548459799231,112.31306062483846,616.1556230099593
0.19808787643071446,17.78316320711114,116.04387242945808,614.3284587178141
0.19828414268252015,17.76038586781398,116.0626955745544,613.906729349996
0.19848040893432595,17.73760480804857,116.08177760095839,613.4850755316919
0.19867667518613175,17.71481997769925,116.10112336159897,613.0634979909262
0.19887294143793743,17.692031326587312,116.12073782520757,612.6419974633216
0.19906920768974323,17.66923880448954,116.1406260796762,612.2205746922943
0.19926547394154892,17.64621717365894,120.51630964792867,622.0778449757504
0.19946174019335472,17.622171126171835,123.96897455079265,620.3408293312441
0.19965800644516052,17.597837526445375,123.99616569647435,619.8963626411256
0.1998542726969662,17.57349855942097,124.02374412005717,619.4520019241841
0.200050538948772,17.549154144764795,124.0517173522233,619.0077482194561
0.2002468052005777,17.524804201687793,124.08009311021955,618.563602577444
0.2004430714523835,17.50044864896084,124.10887930354154,618.1195660604125
0.2006393377041893,17.47608740493127,124.13808403973775,617.6756397426457
0.20083560395599498,17.45124109385017,127.261591258294,616.0535205872277
0.20103187020780078,17.42626123167942,127.28924224178941,615.5958014432342
0.20122813645960658,17.401275902260174,127.31730165845198,615.1381866767646
0.20142440271141226,17.37628502509738,127.34577775350762,614.6806773223286
0.20162066896321806,17.351288519429374,127.37467898446515,614.2232744264732
0.20181693521502375,17.326286304254644,127.40401402778707,613.7659790480939
0.20201320146682955,17.301275017069802,129.9239359550216,612.373470451932
0.20220946771863535,17.275754728818637,134.92242470374728,621.7750492194043
0.20240573397044104,17.24927269513525,134.93595882514165,621.2732127112511
0.20260200022224684,17.222787986370097,134.94938927041227,620.7713088798866
0.20279826647405252,17.196300667294008,134.96271662035025,620.2693373758298
0.20299453272585832,17.16981074495554,134.97594147034712,619.7672980990616
0.20319079897766412,17.14331823312264,134.98906441876093,619.2651909303769
0.2033870652294698,17.116635392870382,137.244854513112,617.9636963352388
0.2035833314812756,17.08969901443026,137.2432731761283,617.4408596252076
0.2037795977330814,17.062762946013684,137.24170408848136,616.9180312683225
0.2039758639848871,17.03582718383374,137.24014717530605,616.395211283424
0.2041721302366929,17.00889173031128,137.2386023615111,615.8723996624176
0.20436839648849858,16.981956593916017,137.23706957180408,615.3495963721182
0.20456466274030438,16.95502171501624,137.2355487291202,614.8268016560336
0.20476092899211018,16.92776850990759,138.98841265521617,613.6794066017669
0.20495719524391587,16.900018099039034,144.46966729107282,624.4819901605363
0.20515346149572167,16.871654050353285,144.566455204651,624.0174500224216
0.20534972774752736,16.84327109988709,144.66248452963785,623.5523606169801
0.20554599399933315,16.81486938145811,144.75776030104748,623.0867216900524
0.20574226025113895,16.786449033692683,144.85228755613608,622.6205330414678
0.20593852650294464,16.757891349175875,146.20453152153817,621.7299182555728
0.20613479275475044,16.729188783784252,146.28131445725285,621.2432543356638
0.20633105900655624,16.700471212597613,146.35749217210855,620.756136541394
0.20652732525836193,16.67173874983468,146.43306883912555,620.2685649086341
0.20672359151016773,16.64299151415729,146.50804862797767,619.7805395125678
0.2069198577619734,16.61422962853837,146.58243570419302,619.2920604678766
0.2071161240137792,16.585437445572445,147.46748568776704,618.5518566841442
0.207312390265585,16.556483607103946,147.57922594509756,618.104141760642
0.2075086565173907,16.527507724034113,147.69212518966214,617.656676852136
0.2077049227691965,16.498509568369627,147.80619981935513,617.2094638090628
0.2079011890210022,16.469128195724814,153.62461230875002,629.8941911863292
0.20809745527280799,16.438960029176613,153.79654000522484,629.4807495760458
0.20829372152461378,16.408756053045362,154.10702932214923,629.0207982305109
0.20848998777641947,16.378496928208445,154.2408721529498,628.5666236952468
0.20868625402822527,16.348211398396792,154.37613499477467,628.1127432733831
0.20888252028003107,16.3178991813459,154.51283842286364,627.6591591611995
0.20907878653183676,16.287559991270214,154.6510033922714,627.2058735777414
0.20927505278364256,16.257193538809005,154.79065124641804,626.7528887652913
0.20947131903544824,16.22680408453449,154.4188453421839,626.4580849909302
0.20966758528725404,16.196488479856512,154.50456546033885,625.9532240558357
0.20986385153905984,16.16615595983401,154.5912164054533,625.4485479424173
0.21006011779086553,16.13580634060372,154.67881199111454,624.9440580520187
0.21025638404267133,16.105439436228163,154.7673662922019,624.4397558018594
0.21045265029447702,16.075055058668873,154.85689365094174,623.9356426253962
0.21064891654628282,16.04465922188816,153.75765595273424,623.8016383840375
0.21084518279808862,16.014303514675387,160.31685813258184,637.4278229305907
0.2110414490498943,15.98283204239453,160.3850370991911,636.8816990750408
0.2112377153017001,15.951347118401667,160.45397735001163,636.3357188492588
0.2114339815535059,15.919848589790494,160.52369051801554,635.7898833480517
0.2116302478053116,15.88833630211784,160.59418846299258,635.2441936799361
0.2118265140571174,15.856815894767118,158.5125205646884,635.3720854643263
0.21202278030892308,15.825688425441573,158.68381114275257,634.9907324916321
0.21221904656072887,15.794527343547658,158.8550476889228,634.6092076021682
0.21241531281253467,15.763332659341337,159.02622817822322,634.227508033837
0.21261157906434036,15.732104383876313,159.19735058879013,633.8456310137112
0.21280784531614616,15.700842529003133,159.36841290201593,633.4635737583293
0.21300411156795185,15.669547107368341,159.53941310255402,633.0813334739962
0.21320037781975765,15.638521403551527,156.81033652031252,633.4734681095325
0.21339664407156345,15.60773694263126,156.89065985155526,632.9830275222308
0.21359291032336913,15.576936719986453,156.97095115403846,632.4924969491029
0.21378917657517493,15.546120742990002,157.05120948754458,632.0018750520651
0.21398544282698073,15.51528901961016,157.1314339136201,631.511160484311
0.21418170907878642,15.484152761507936,163.1752693528955,648.4739267010609
0.21437797533059222,15.452211830732391,159.53827746744395,649.1024710962633
0.2145742415823979,15.420899420235969,159.5426739222233,648.502029923088
0.2147705078342037,15.389586148494283,159.54711224738497,647.9016216606002
0.2149667740860095,15.35827199004621,159.55159310539196,647.3012466669153
0.2151630403378152,15.32695695583704,159.55611716879307,646.7009058351555
0.215359306589621,15.295641030331293,159.56068512847474,646.100599697545
0.21555557284142668,15.264324201131027,159.56529769043877,645.5003288479008
0.21575183909323248,15.233735902997612,154.85641078289188,645.9316182969125
0.21594810534503828,15.203358818534623,154.69306451276404,645.1277412372275
0.21614437159684396,15.173013950256655,154.52812623644672,644.3226044126022
0.21634063784864976,15.142701612276365,154.3615702803474,643.5161843011444
0.21653690410045545,15.11242212719023,154.19337040510487,642.7084568781627
0.21673317035226125,15.082175826289653,154.0234997898963,641.8993976018132
0.2414627180797866,-14.079481346018156,141.29894223870048,-601.3084536083522
0.24165898433159227,-14.107310799532932,142.2838461159498,-602.5377027500128
0.24185525058339807,-14.135330099453647,143.23379505056104,-603.7521201448553
0.24205151683520376,-14.163532573806895,144.15069133836363,-604.952492850927
0.24224778308700956,-14.191911904439797,145.03629723445616,-606.1395500934109
0.24244404933881536,-14.220462079314125,145.8922475426176,-607.313968371479
0.24264031559062105,-14.249715186166767,149.8287945940252,-607.5044078457864
0.24283658184242685,-14.279182087729282,150.44263713577425,-608.5360703908681
0.24303284809423253,-14.308767533673045,151.03722623660624,-609.5593497604968
0.24322911434603833,-14.338467886049711,151.61348402908283,-610.5746339828436
0.24342538059784413,-14.368279610880878,152.17227221081086,-611.5822854176083
0.24362164684964982,-14.398199359057227,152.71439792089257,-612.5826437085963
0.24381791310145562,-14.427568513040313,147.36678485338416,-595.7603075494062
0.24401417935326142,-14.45651928626383,147.64715326093247,-596.5421633432939
0.2442104456050671,-14.485524299461272,147.91955097719963,-597.3205109724029
0.2444067118568729,-14.514582041324825,148.18432251283124,-598.0954957592118
0.2446029781086786,-14.543690983744732,148.44179183610035,-598.8672539226103
0.2447992443604844,-14.572849821602754,148.69226510042807,-599.6359152218165
0.2449955106122902,-14.602499654771472,151.75743761345277,-599.3919817920554
0.24519177686409588,-14.632294376381374,151.85742255729576,-600.0515924352783
0.24538804311590168,-14.662108459317736,151.9548046232104,-600.7100436969447
0.24558430936770737,-14.691941418768074,152.04968640847085,-601.3673790612963
0.24578057561951316,-14.72179274529615,152.14216496599298,-602.0236393801417
0.24597684187131896,-14.751662003236955,152.232332357909,-602.6788638056306
0.24617310812312465,-14.781888245213375,155.59420873819926,-602.3730338349187
0.24636937437493045,-14.812468034994568,156.02101517313764,-603.190275894973
0.24656564062673625,-14.841253213403542,145.97600952003248,-589.2279054248503
0.24676190687854194,-14.869961147002009,146.5636334220679,-590.1128914493576
0.24695817313034774,-14.898783792861853,147.1449692451398,-590.9959434570927
0.24715443938215342,-14.927719926431653,147.72012542447948,-591.8771118621073
0.24735070563395922,-14.956962659407225,149.29233659031482,-592.3513507497244
0.24754697188576502,-14.98630440269221,149.70631329420223,-593.1495341122637
0.2477432381375707,-15.0157269710339,150.1159750992951,-593.9464382542387
0.2479395043893765,-15.045229525040165,150.52139450035963,-594.7420964692233
0.2481357706411822,-15.074811240584943,150.92264234930798,-595.536541266519
0.248332036892988,-15.10449836725837,151.93911765736115,-596.112131147438
0.2485283031447938,-15.134345002888244,152.2047374161197,-596.836185411452
0.24872456939659948,-15.16249786586262,143.284123086247,-584.3836342399813
0.24892083564840528,-15.190659291600237,143.6868628383781,-585.1496518764134
0.24911710190021108,-15.218899367211804,144.08558687711223,-585.9145570064978
0.24931336815201677,-15.247217309762636,144.48035963565133,-586.6783783275744
0.24950963440382257,-15.27562105217176,144.97750126699643,-587.3734915684315
0.24970590065562825,-15.304103331598125,145.26326515215982,-588.0803512741368
0.24990216690743405,-15.332641423340423,145.54624840999384,-588.7864713977319
0.25009843315923985,-15.361234785827978,145.8264945844412,-589.4918710857871
0.25029469941104554,-15.389882886888447,146.10404629961607,-590.1965690774744
0.25049096566285134,-15.418585203558237,146.3789452840381,-590.9005837166542
0.250687231914657,-15.44729340190036,145.8831807550631,-591.8050887162836
0.2508834981664628,-15.47483458427936,138.25469960887304,-580.3359651015214
0.2510797644182686,-15.50199816230332,138.5499754225985,-581.0329221548214
0.2512760306700743,-15.52922048571045,138.8533227957359,-581.7324563771203
0.2514722969218801,-15.556503149172967,139.1649924113345,-582.434566647875
0.2516685631736859,-15.583847848004746,139.48524247453952,-583.139248692198
0.2518648294254916,-15.611200647456124,138.91081364195705,-584.1529469187641
0.2520610956772974,-15.63848670891904,139.14152136780166,-584.8025693596283
0.2522573619291031,-15.66581864973908,139.37864060328596,-585.4539234597387
0.2524536281809089,-15.693197772048656,139.62236792332774,-586.1069963007011
0.2526498944327147,-15.72062539944252,139.87290502831826,-586.7617720116463
0.25284616068452037,-15.74803775931231,132.95417964836258,-577.7571887288034
0.25304242693632617,-15.774127633960953,132.03657097363887,-579.0759424114108
0.25323869318813186,-15.80008368092835,132.46372528552214,-579.7757941446537
0.25343495943993766,-15.826124754148688,132.9029110204052,-580.4781648551403
0.25363122569174346,-15.85225320371761,133.35448401061478,-581.183001334283
0.25382749194354914,-15.87847154514384,133.81880797683155,-581.8902431719264
0.25402375819535494,-15.904782293837878,134.2962534671027,-582.5998230146535
0.25422002444716074,-15.931188070155645,134.78719801570642,-583.3116657362077
0.25441629069896643,-15.957284420991357,133.09486201921874,-584.8159680893434
0.25461255695077223,-15.982935413132887,126.48589476753163,-577.120134781188
0.2548088232025779,-16.007815401849722,127.04677025153698,-577.8160191842794
0.2550050894543837,-16.032805257428638,127.60546688174512,-578.5127451829214
0.2552013557061895,-16.057904553498368,128.16199703107964,-579.2103127598697
0.2553976219579952,-16.083112866063576,128.71637297975815,-579.9087218823854
0.255593888209801,-16.108136764922662,126.54620608684615,-581.4896137845919
0.2557901544616067,-16.132970826319237,126.51879161614356,-581.9493320119376
0.2559864207134125,-16.157799497132014,126.49131417852388,-582.4090428243253
0.2561826869652183,-16.182622771196407,126.46377513307448,-582.8687476217475
0.256378953217024,-16.207440650720507,126.43617585452618,-583.328447716264
0.2565752194688298,-16.232253075231554,126.40851774261593,-583.7881450612723
0.2567714857206356,-16.256412125770222,119.3959564986862,-576.2189389621414
0.25696775197244126,-16.27984878677354,119.4292299107585,-576.6972471706399
0.25716401822424706,-16.3032919909952,119.462568696629,-577.1755538018165
0.25736028447605275,-16.326741732198037,119.49597110951979,-577.6538573894306
0.25755655072785855,-16.350198042022992,119.52943539065147,-578.1321559732871
0.25775281697966435,-16.373660925019223,119.56295975991235,-578.6104479534686
0.25794908323147003,-16.397130393542906,119.59654242151629,-579.088731632165
0.25814534948327583,-16.42035836013774,116.94720432065641,-580.8580384756963
0.2583416157350815,-16.4433123810199,116.95973973783923,-581.3112377657092
0.2585378819868873,-16.46626885863104,116.97229480133517,-581.764432174089
0.2587341482386931,-16.48922780287395,116.98486881982446,-582.2176210143936
0.2589304144904988,-16.512189231959283,116.99746109685307,-582.6708034991789
0.2591266807423046,-16.534913272634768,112.62351292817416,-574.8986012453872
0.2593229469941104,-16.557025696513158,112.70738799671358,-575.3832824313668
0.2595192132459161,-16.57876892425022,109.80477908417835,-577.3918503653257
0.2597154794977219,-16.60032563070248,109.86313913900182,-577.8479488883906
0.2599117457495276,-16.62189378237661,109.92156695468412,-578.3040055594695
0.2601080120013334,-16.643473414687108,109.98005918912533,-578.7600174007601
0.2603042782531392,-16.665064533784076,110.03861247686842,-579.2159818792752
0.26050054450494486,-16.686667153638247,110.09722343582777,-579.6718963670205
0.26069681075675066,-16.708281276025335,110.1558886655367,-580.1277584362623
0.26089307700855635,-16.729518111930595,107.30087735318939,-582.3731031235228
0.26108934326036215,-16.750615737811135,107.68817560208015,-582.9150282295748
0.26128560951216795,-16.771437062288094,102.51060919493209,-576.4906335172477
0.26148187576397364,-16.79159440942614,102.89678748127704,-577.0168165433072
0.26167814201577944,-16.811827089476193,103.27828212344811,-577.544216740978
0.2618744082675851,-16.832134190607892,103.65516858176822,-578.0728090225603
0.2620706745193909,-16.852514815671128,104.02752080248199,-578.6025688694476
0.2622669407711967,-16.87248618821686,100.57838451815614,-581.2321248537678
0.2624632070230024,-16.89226120586906,100.93306185242754,-581.7463595402548
0.2626594732748082,-16.91210541985032,101.28352293770082,-582.2616648745312
0.262855739526614,-16.93201800921761,101.6298343606369,-582.7780190150638
0.2630520057784197,-16.95183338163286,96.29940854156722,-575.8002190805623
0.2632482720302255,-16.97077427473414,96.71256985509623,-576.3341891805053
0.2634445382820312,-16.989796111460638,97.12424439571448,-576.8687889070367
0.263640804533837,-17.008346199510026,93.4227238041213,-579.4842176902625
0.2638370707856428,-17.026719068801533,93.80097741367305,-579.992133837945
0.26403333703744847,-17.04516604347504,94.17787693069342,-580.5006325995922
0.26422960328925427,-17.06368685850478,94.5534295294011,-581.0097139244746
0.26442586954105995,-17.082281250232935,94.92764233360772,-581.519377753566
0.26462213579286575,-17.100948956360952,95.30052241720739,-582.0296240196576
0.26481840204467155,-17.1196897159408,95.67207680457267,-582.540452647532
0.26501466829647724,-17.137862246966453,91.72604172038997,-585.292619454053
0.26521093454828304,-17.15506351734706,86.38355738090965,-578.2098880213555
0.26540720080008884,-17.17205626568132,86.7763756353916,-578.6943816137972
0.2656034670518945,-17.189125974673324,87.167806807121,-579.1794970289764
0.2657997333037003,-17.206272372854453,87.557858137024,-579.6652341228851
0.265995999555506,-17.223495190136077,87.94653681594502,-580.1515927436142
0.2661922658073118,-17.240794157800995,88.33384998506249,-580.638572731506
0.2663885320591176,-17.257520014708625,84.16600945086577,-583.5321883428363
0.2665847983109233,-17.27407013105907,84.48353929251314,-583.9851973096335
0.2667810645627291,-17.290682514120086,84.80052409116684,-584.4387412485731
0.2669773308145348,-17.307357057114963,85.11696339524497,-584.8928194180005
0.2671735970663406,-17.32388951684341,80.07163348560198,-577.9647245968756
0.2673698633181464,-17.339640889829916,80.4385095458933,-578.4208219710059
0.26756612956995207,-17.355464205501868,80.80474948021957,-578.8775383465377
0.26776239582175787,-17.370958494330843,76.46539031697681,-581.9222631918493
0.26795866207356367,-17.385999132042627,76.80220875022704,-582.3508056446999
0.26815492832536936,-17.40110581854102,77.13843884003244,-582.7799170467365
0.26835119457717516,-17.41627843796934,77.4740801855398,-583.2095966521491
0.26854746082898084,-17.431516874681243,77.80913239637944,-583.6398437125124
0.26874372708078664,-17.446821013240296,78.14359509259017,-584.0706574766988
0.26893999333259244,-17.462190738419583,78.47746790461625,-584.5020371908361
0.26913625958439813,-17.477597869093188,73.95136965866159,-587.6958472597445
0.26933252583620393,-17.491588362659602,69.07557147800412,-580.9875877031227
0.2695287920880096,-17.50518004903816,69.42687097856589,-581.3900539036212
0.2697250583398154,-17.51884062331468,69.77754505721776,-581.7931156819634
0.2699213245916212,-17.532569962074728,70.12759338698159,-582.1967722958835
0.2701175908434269,-17.546367942126036,70.47701565155569,-582.6010230004904
0.2703138570952327,-17.56023444049804,70.82581154528083,-583.0058670482479
0.2705101233470385,-17.574169334441407,71.17398077308013,-583.4113036889166
0.2707063895988442,-17.58766946459839,66.49766325816013,-586.7258366687452
0.27090265585065,-17.600752185618386,66.81829310659784,-587.103149146864
0.2710989221024557,-17.61389777824053,67.13834302064022,-587.4810072915652
0.2712951883542615,-17.627106128901914,67.45781276993488,-587.8594104248615
0.2714914546060673,-17.639383499467737,62.67719310032908,-581.2549171190627
0.27168772085787296,-17.651720764564466,63.042478186221174,-581.6337263546341
0.27188398710967876,-17.664129720175815,63.40773872007057,-582.0134055409374
0.27208025336148445,-17.676610361130606,63.77297245517808,-582.3939537969048
0.27227651961329025,-17.688239808200784,58.83407469868007,-585.8774746140542
0.27247278586509605,-17.699820317649937,59.17353114070835,-586.2262365417087
0.27266905211690173,-17.711467127142942,59.50969650632922,-586.5742891636664
0.27286531836870753,-17.723179595646528,59.84261787345186,-586.9216524860115
0.27306158462051333,-17.73495709030348,60.17234142998801,-587.2683460787239
0.273257850872319,-17.746798986302704,60.49891249475499,-587.6143890871318
0.2734541171241248,-17.758434113754237,55.7272401322313,-581.1251820050171
0.2736503833759305,-17.769407289689283,56.091467939083046,-581.4661683420063
0.2738466496277363,-17.779650836904814,50.914668486336,-585.2870223865795
0.2740429158795421,-17.78967457062398,51.22904566297629,-585.5905653182998
0.2742391821313478,-17.799759714502162,51.54048448150476,-585.8935465062148
0.2744354483831536,-17.8099056974547,51.84902533905252,-586.1959824156531
0.2746317146349593,-17.820111955323203,52.15470789950592,-586.4978891616445
0.2748279808867651,-17.83037793077098,52.45757111003232,-586.7992825178161
0.2750242471385709,-17.840703073180205,52.75765321716929,-587.1001779250087
0.27522051339037656,-17.851086838551062,53.05499178247224,-587.4005904996447
0.27541677964218236,-17.861302002128287,47.733144621175555,-591.5262786867409
0.27561304589398816,-17.870193801033075,43.06600026813588,-585.140342683794
0.27580931214579385,-17.87867415791003,43.35037373774718,-585.3975764663958
0.27600557839759965,-17.88721007256121,43.632191684546186,-585.654391507409
0.27620184464940534,-17.89580104885995,43.91148778718237,-585.9108009007937
0.27639811090121114,-17.90444659637614,44.188295138919884,-586.1668174690192
0.27659437715301693,-17.913146230294707,44.462646260288466,-586.4224537697099
0.2767906434048226,-17.921899471335642,44.73457311136501,-586.6777221020884
0.2769869096566284,-17.93070584567532,45.004107103795505,-586.9326345132602
0.2771831759084341,-17.93926783215145,39.560268158282966,-591.3494138504736
0.2773794421602399,-17.947054348048454,39.785862339758125,-591.5697656062931
0.2775757084120457,-17.95488494932859,40.00949572131425,-591.7898434208753
0.2777719746638514,-17.962119190972583,35.453760506820544,-585.5075159459589
0.2779682409156572,-17.9691019635521,35.70199047771672,-585.7175496064071
0.278164507167463,-17.9761332444305,35.94808902716818,-585.9273049066071
0.2783607734192687,-17.983212619056914,36.19208291371456,-586.1367916704585
0.2785570396710745,-17.99033967734976,36.43399845332911,-586.3460195241548
0.27875330592288017,-17.99751401363681,36.67386152847823,-586.5549979008043
0.27894957217468597,-18.00473522659631,36.91169759699632,-586.7637360449719
0.27914583842649177,-18.01090468459425,30.79162912992996,-591.7588894891417
0.27934210467829745,-18.016953378970285,30.845822169677845,-591.9019407253261
0.27953837093010325,-18.023012599250453,30.89889708332882,-592.0446637333368
0.27973463718190894,-18.02908212973626,30.950891798303104,-592.187072361601
0.27993090343371474,-18.03516176199688,31.001842464988172,-592.3291797551741
0.28012716968552054,-18.04044392701625,26.859772919580763,-584.7190279015847
0.2803234359373262,-18.045746158377856,27.171880178435885,-585.0359411528029
0.280519702189132,-18.051110025914046,27.487864006709415,-585.3574571980437
0.2807159684409378,-18.056536297059825,27.807800766872205,-585.6836620860997
0.2809122346927435,-18.062025755304997,28.1317688987252,-586.0146441134453
0.2811085009445493,-18.06640393200864,20.93113099686981,-589.2306717510598
0.281304767196355,-18.070547905304842,21.297767154786698,-589.5669344313685
0.2815010334481608,-18.074764302556414,21.669125856149023,-589.9087764322965
0.2816972996999666,-18.079054056631154,22.04530382629993,-590.2563063559704
0.2818935659517723,-18.08341812263473,22.42640048652828,-590.6096356775737
0.2820898322035781,-18.087857478527845,22.81251804895261,-590.9688788424439
0.28228609845538377,-18.092373112784028,23.20376191645171,-591.3341539880121
0.28248236470718957,-18.096966049305053,23.60024023927373,-591.7055819145252
0.28267863095899537,-18.101637323911497,24.00206458149451,-592.0832873482642
0.28287489721080106,-18.105063976372232,11.613911111963859,-585.8302966485717
0.28307116346260686,-18.107386129588846,12.05037862696473,-586.1893542230206
0.28326742971441266,-18.109794535946193,12.492873015313677,-586.5554668107708
0.28346369596621834,-18.112290391784562,12.94152700189089,-586.92878223876
0.28365996221802414,-18.11487491865506,13.39647742317419,-587.3094528095152
0.28385622846982983,-18.117549367894192,13.85786530139768,-587.6976353104635
0.28405249472163563,-18.12031501331911,14.325836209921988,-588.093491555769
0.28424876097344143,-18.123173162323024,14.800540208681397,-588.4971881264444
0.2844450272252471,-18.125389654781387,7.471639746049149,-590.9445268658534
0.2846412934770529,-18.126907964484992,8.001556970076948,-591.365310336702
0.2848375597288586,-18.128531040403118,8.53929633811994,-591.7951730892242
0.2850338259806644,-18.13026043621243,9.085042665905974,-592.234319613815
0.2852300922324702,-18.132097748238884,9.638986723227603,-592.6829607236991
0.2854263584842759,-18.134044600064247,10.201325930562362,-593.1413145647527
0.2856226247360817,-18.136102661676638,10.772264167892914,-593.6096061219055
0.2858188909878874,-18.137692085535676,5.852257884727877,-584.652516652784
0.2860151572396932,-18.138399253355722,1.700944214620419,-585.721077407982
0.286211423491499,-18.138732602455438,1.6959564586967169,-585.6773128767717
0.28640768974330466,-18.139064968902773,1.6909306770754036,-585.6332202079445
0.28660395599511046,-18.139396343841995,1.685866418061778,-585.5887958337177
0.28680022224691626,-18.13972672371998,1.6807632122616418,-585.5440360421015
0.28699648849872195,-18.140056096803466,1.675620597880128,-585.4989371934955
0.28719275475052775,-18.140331950874526,-3.601126378151882,-586.1344544967283
0.28738902100233343,-18.13962527249774,-3.6000937902548085,-586.1310779977576
0.28758528725413923,-18.138918797574384,-3.5990531227247082,-586.1277708053145
0.28778155350594503,-18.138212527337945,-3.5980042765202818,-586.124533704661
0.2879778197577507,-18.13750646448946,-3.5969471502293917,-586.1213674770213
0.2881740860095565,-18.13680060957807,-3.595881641734991,-586.1182729418958
0.2883703522613622,-18.136094964621147,-3.594807646478257,-586.1152509153364
0.288566618513168,-18.13477665457937,-8.851654573216654,-586.4191036154875
0.2887628847649738,-18.133040097949916,-8.844262513507122,-586.4584978846415
0.2889591510167795,-18.131304997976866,-8.836810771389757,-586.4984005352323
0.2891554172685853,-18.129571365459068,-8.829298593397178,-586.5388175085274
0.2893516835203911,-18.12783921530101,-8.821725196184238,-586.5797548326909
0.2895479497721968,-18.126108556626384,-8.814089807576337,-586.6212186595918
0.2897442160240026,-18.124188154974487,-14.0526454818021,-586.5500008807854
0.28994048227580826,-18.121431473596385,-14.038577078874367,-586.6343521803952
0.29013674852761406,-18.118677564807065,-14.02439188751781,-586.7196923273701
0.29033301477941986,-18.11592645167751,-14.010088380981948,-586.8060332425134
0.29052928103122555,-18.113178157581117,-13.995665004816082,-586.8933870552328
0.29072554728303135,-18.110432706199077,-13.98112017621911,-586.9817661083075
0.29092181353483704,-18.107690121526105,-13.966452283379075,-587.0711829628056
0.29111807978664284,-18.104108620533136,-19.130848258895803,-586.6485408881164
0.29131434603844863,-18.100355180069567,-19.117570327777003,-586.7538170549551
0.2915106122902543,-18.096604365305204,-19.104070595070816,-586.8611839504255
0.2917068785420601,-18.092856220709066,-19.09034395126474,-586.9706795186584
0.2919031447938659,-18.089110801993144,-19.076385089667976,-587.0823425951667
0.2920994110456716,-18.085368140602718,-19.062188657679997,-587.1962131905121
0.2922956772974774,-18.081176851750826,-24.32520992516105,-586.6357256390658
0.2924919435492831,-18.07640419659849,-24.30924077730291,-586.7507150348978
0.2926882098010889,-18.071634696197897,-24.292994594966487,-586.8682414257541
0.2928844760528947,-18.0668684245354,-24.2764646411986,-586.988352771681
0.2930807423047004,-18.062105404482345,-24.259644244600388,-587.1110986571924
0.2932770085565062,-18.057345745793842,-24.242526073595492,-587.236529431955
0.29347327480831187,-18.052530315998975,-29.50627786048532,-586.5378014129708
0.29366954106011767,-18.04674109631755,-29.487197214149703,-586.665607878462
0.29386580731192347,-18.040955644649987,-29.46777219415113,-586.7964757904429
0.29406207356372915,-18.035174060919726,-29.447994004426135,-586.9304656955624
0.29425833981553495,-18.029396378610425,-29.427853982997313,-587.0676402358702
0.29445460606734075,-18.02362269613443,-29.407342793715195,-587.2080634383564
0.29465087231914644,-18.017853071056106,-29.386451061596418,-587.3518013903001
0.29484713857095224,-18.011367784322196,-34.653145395116795,-586.5050776455332
0.2950434048227579,-18.004568775367435,-34.63019060328264,-586.65093976616
0.2952396710745637,-17.99777433629046,-34.60680060827785,-586.8005328756121
0.2954359373263695,-17.990984520956804,-34.58296419543008,-586.9539354470253
0.2956322035781752,-17.984199421154425,-34.558669511552715,-587.111228083935
0.295828469829981,-17.977419151844327,-34.53390414204242,-587.2724937089224
0.2960247360817867,-17.97025695838786,-40.18917003884183,-586.1881601365268
0.2962210023335925,-17.96237277394806,-40.15250917589669,-586.3644699026042
0.2964172685853983,-17.95449581451213,-40.1155413823552,-586.5428097039817
0.296613534837204,-17.946626140788695,-40.078263156845324,-586.7231976126077
0.2968098010890098,-17.938763814155767,-40.04067094720242,-586.9056519220953
0.2970060673408156,-17.930908896669987,-40.00276114957389,-587.0901911511783
0.29720233359262127,-17.923061451076038,-39.96453010750834,-587.2768340472793
0.29739859984442707,-17.914982109137195,-45.95853227980945,-586.0926154756369
0.29759486609623276,-17.90596586618458,-45.91908268099193,-586.2655769267672
0.29779113234803856,-17.89695739883325,-45.879295713162975,-586.4407310939664
0.29798739859984436,-17.88795677372814,-45.8391674428464,-586.6180979619423
0.29818366485165004,-17.878964058264724,-45.79869387823281,-586.797697766538
0.29837993110345584,-17.86997932059961,-45.75787096809816,-586.9795509987358
0.29857619735526153,-17.861002629661318,-45.71669460075693,-587.1636784088158
0.29877246360706733,-17.851959183360137,-51.708427954250425,-585.9379185639573
0.29896872985887313,-17.841814745335434,-51.66575806016783,-586.1104251771799
0.2991649961106788,-17.831678718541845,-51.62271523163185,-586.2853130106992
0.2993612623624846,-17.82155117655583,-51.57929502220869,-586.4626042977839
0.2995575286142904,-17.811432193800716,-51.53549291797697,-586.6423215581057
0.2997537948660961,-17.801321845558892,-51.49130433629294,-586.8244876024686
0.2999500611179019,-17.79122020798421,-51.446724624517486,-587.0091255376394
0.3001463273697076,-17.781127358114695,-51.40174905869777,-587.1962587712551
0.3003425936215134,-17.76994127855324,-57.392569828864794,-585.9171341733164
0.3005388598733192,-17.758681640704786,-57.345768292541216,-586.0950202722663
0.3007351261251249,-17.747431229277808,-57.29854713599645,-586.2755309324771
0.3009313923769307,-17.736190126918224,-57.250901223249144,-586.4586913656532
0.30112765862873636,-17.72495841724764,-57.20282533826159,-586.6445271179218
0.30132392488054216,-17.713736184877767,-57.154314183413824,-586.8330640754821
0.30152019113234796,-17.70252351542511,-57.10536237794021,-587.0243284704471
0.30171645738415365,-17.69043580442945,-62.69331866012775,-585.7273895946541
0.30191272363595945,-17.67812938757044,-62.712034675172646,-585.7922809718075
0.30210898988776524,-17.6658193003842,-62.73069902854046,-585.856353554904
0.30230525613957093,-17.6535055533168,-62.749311952121296,-585.919610814196
0.30250152239137673,-17.641188156748367,-62.76787367642814,-585.9820561989125
0.3026977886431824,-17.628867120993498,-62.786384430544395,-586.0436931374865
0.3028940548949882,-17.615778204165252,-67.49154654046343,-584.6896216394123
0.303090321146794,-17.60252969062077,-67.51398589474665,-584.7972252576631
0.3032865873985997,-17.589276777494078,-67.53636395149312,-584.9038558558909
0.3034828536504055,-17.576019477071835,-67.55868098309972,-585.0095175121064
0.3036791199022112,-17.562757801566324,-67.58093726032993,-585.1142142799392
0.303875386154017,-17.549491763115864,-67.60313305230417,-585.2179501888296
0.3040716524058228,-17.535454347954875,-72.29954003498845,-583.6209288888908
0.3042679186576285,-17.521261829784788,-72.32561543706328,-583.7700021428278
0.3044641849094343,-17.50706419979976,-72.35162033929086,-583.9179545623365
0.3046604511612401,-17.492861472037315,-72.37755505185085,-584.0647907935619
0.30485671741304576,-17.47865366045267,-72.40341988306707,-584.2105154551587
0.30505298366485156,-17.464440778919254,-72.42921513943541,-584.3551331385252
0.30524924991665725,-17.4494752089256,-77.10600110868273,-582.5243552197521
0.30544551616846305,-17.434338964904583,-77.13593803231683,-582.7187832997009
0.30564178242026885,-17.4191968525407,-77.16579483706859,-582.9119356348634
0.30583804867207454,-17.404048887699428,-77.19557187196429,-583.1038174564519
0.30603431492388034,-17.38889508615588,-77.22526948396838,-583.2944339650714
0.306230581175686,-17.373735463595423,-77.2548880180049,-583.4837903309501
0.3064268474274918,-17.35794817273023,-81.15777530980026,-581.0400019947361
0.3066231136792976,-17.342064861315556,-80.6948784790493,-580.5528847052248
0.3068193799311033,-17.326273643208943,-80.21924579283557,-580.0663966917001
0.3070156461829091,-17.310577063742464,-79.73040593880127,-579.5806147238537
0.3072119124347149,-17.294977762615282,-79.22786560731721,-579.0956206572446
0.3074081786865206,-17.278567492738386,-87.97281780117774,-583.8030832139519
0.3076044449383264,-17.261355008795814,-87.4239244583148,-583.2787210974117
0.3078007111901321,-17.24425179679362,-86.8592048460822,-582.7554614124526
0.3079969774419379,-17.227261023166623,-86.27804495647881,-582.2334135113633
0.3081932436937437,-17.21038597743168,-85.67980072575644,-581.7126940618245
0.30838950994554937,-17.19300468295996,-88.59019852023658,-579.4556480161705
0.30858577619735517,-17.175676431960945,-87.98582918145617,-578.9337933983749
0.30878204244916085,-17.15846858252915,-87.3631562815404,-578.4135844570301
0.30897830870096665,-17.14138479913509,-86.72143359829853,-577.8951654574425
0.30917457495277245,-17.123570339007635,-91.93802401962998,-583.6820693231682
0.30937084120457814,-17.104921476516175,-94.76555591134436,-581.3686118485214
0.30956710745638394,-17.08639399261485,-94.03010637987613,-580.81240277954
0.3097633737081896,-17.068013138024646,-93.27120230004806,-580.2587776189227
0.3099596399599954,-17.049783614243328,-92.48783626559579,-579.7079464645637
0.3101559062118012,-17.031686812369106,-95.31049450441688,-577.3609754877756
0.3103521724636069,-17.01305833556823,-94.51491501635678,-576.81344431177
0.3105484387154127,-16.994148221508116,-98.74076506970884,-580.9028910022587
0.3107447049672185,-16.974790117366304,-98.52122650702152,-580.5741217175818
0.3109409712190242,-16.955476140780654,-98.2909779384209,-580.2483312381834
0.31113723747083,-16.936208473005866,-98.04911931020297,-579.9257382821794
0.3113335037226357,-16.91698949731364,-97.79464120828808,-579.606586848892
0.3115297699744415,-16.89769424187227,-99.79005263646472,-576.39098530047
0.3117260362262473,-16.877557132068098,-103.70801884731824,-579.6890290627941
0.31192230247805297,-16.85723879834526,-103.33708992826875,-579.3722385773553
0.31211856872985877,-16.836995435560134,-102.94367965709962,-579.0613354016921
0.31231483498166446,-16.816831682838234,-102.52542166334887,-578.7568719106326
0.31251110123347026,-16.796752678377793,-102.07958551236285,-578.4594810184736
0.31270736748527606,-16.776343604471823,-106.06113476119111,-581.4984890261358
0.31290363373708174,-16.75534478128586,-107.86593058777137,-578.5363321092942
0.31309989998888754,-16.734232415853104,-107.26663269012215,-578.2494378626366
0.31329616624069334,-16.71324227564403,-106.6193900581687,-577.9743196057335
0.31349243249249903,-16.69238441457029,-105.91744973650978,-577.7124877411991
0.31368869874430483,-16.670921814150343,-109.88709081751357,-580.4995965504149
0.3138849649961105,-16.64943809033611,-109.02369911083002,-580.2574016392516
0.3140812312479163,-16.62777496344577,-110.69194748262404,-577.452809967111
0.3142774974997221,-16.606148106411094,-109.67269439032228,-577.2381399444826
0.3144737637515278,-16.58410376388598,-113.32246435943898,-579.5692334996718
0.3146700300033336,-16.56196943144884,-112.21333082180269,-579.4152505224743
0.3148662962551393,-16.540064217187805,-110.98429370971434,-579.2914356162797
0.3150625625069451,-16.51795387130202,-113.82266288664106,-576.0217409135146
0.3152588287587509,-16.495246644447572,-115.84774387088717,-580.6307659851791
0.3154550950105566,-16.472491815115426,-116.02975791552736,-580.3503995438854
0.3156513612623624,-16.449701054351703,-116.2139017994126,-580.0740123153728
0.31584762751416817,-16.426726939558353,-117.68098870180499,-578.675115927492
0.31604389376597386,-16.403613646232028,-117.84931021235184,-578.3834377769134
0.31624016001777966,-16.38046713103452,-118.01953274363152,-578.0954649362055
0.31643642626958535,-16.35728701934398,-118.19165333734298,-577.8112452452192
0.31663269252139115,-16.333899260617688,-119.57839192865625,-576.5613001662407
0.31682895877319694,-16.310143098101488,-121.57285603887101,-581.2448982076928
0.31702522502500263,-16.28626596155089,-121.74118853509758,-580.9512411474234
0.31722149127680843,-16.262345228866344,-123.0982530850799,-579.8308521265808
0.3174177575286141,-16.23816941863046,-123.25930507732636,-579.5290176624236
0.3176140237804199,-16.213961837685098,-123.4220013497738,-579.2307395482738
0.3178102900322257,-16.18972216630346,-123.58633099737293,-578.9360498916436
0.3180065562840314,-16.16534072060173,-124.80447044656142,-577.9280802545766
0.3182028225358372,-16.14083489819895,-124.91538672026851,-577.5593555990386
0.318399088787643,-16.1161678294885,-127.08670985261628,-582.4259069804345
0.3185953550394487,-16.091197973447947,-128.29332158814876,-581.5548754750034
0.3187916212912545,-16.06600214613394,-128.45760138192583,-581.2401308037659
0.3189878875430602,-16.04077442338779,-128.61837092225846,-580.9264426626296
0.319184153794866,-16.015515490331317,-128.77554943537663,-580.6134994767252
0.3193804200466718,-15.990085581302612,-129.8925013254966,-579.843180007191
0.31957668629847746,-15.964577390955887,-130.04131433606733,-579.5259843095663
0.31977295255028326,-15.939040367998832,-130.18641404938805,-579.2086705193597
0.31996921880208895,-15.913376832092466,-131.20629161812693,-578.5237661951752
0.32016548505389475,-15.887612544246043,-131.33736697071836,-578.1936942193262
0.32036175130570055,-15.8614125195098,-134.03929200596895,-585.4447482573235
0.32055801755750624,-15.835038818860184,-134.63968851879335,-585.4118942684133
0.32075428380931204,-15.808608804536696,-134.68848442277883,-585.77931125176
0.32095055006111783,-15.782169220197677,-134.73717015810894,-586.1449855679347
0.3211468163129235,-15.755720087738231,-134.78574610398582,-586.5089225584545
0.3213430825647293,-15.728901227955754,-136.8055707656964,-586.3314505536296
0.321539348816535,-15.7020458416501,-136.8572261732948,-586.7439649108455
0.3217356150683408,-15.675180325145536,-136.90876551105416,-587.1546404365365
0.3219318813201466,-15.648183793301522,-138.85740823070344,-586.9764112690688
0.3221281475719523,-15.620925466680154,-138.91146510643017,-587.425899209996
0.3223244138237581,-15.593656539171832,-138.96540094863383,-587.8734674651512
0.3225206800755638,-15.566377034773364,-139.01921617034384,-588.3191218616807
0.3227169463273696,-15.538837417454808,-140.8539660946218,-588.1979856082041
0.3229132125791754,-15.51118701006717,-140.91028814293873,-588.6828109638457
0.32310947883098107,-15.48352555808102,-140.96648468024165,-589.1656425631465
0.32330574508278687,-15.455818358927575,-142.78892579384188,-589.0146747947111
0.32350201133459267,-15.427781651237344,-142.91180362670048,-589.3822427546213
0.32369827758639835,-15.399720838929841,-143.03455774305786,-589.7487927238119
0.32389454383820415,-15.371635946268977,-143.1571882963624,-590.1143255735282
0.32409081009000984,-15.343481736351372,-144.6007059036941,-590.0182429526698
0.32428707634181564,-15.315089178463122,-144.72622168419394,-590.3999596266316
0.32448334259362144,-15.286671998463326,-144.85161121041227,-590.7806358280668
0.3246796088454271,-15.258230221114102,-144.97687463891938,-591.1602724472002
0.3248758750972329,-15.229710424377316,-146.19346341316538,-591.1607975303959
0.3250721413490386,-15.201005072379504,-146.3209106214439,-591.5523079808157
0.3252684076008444,-15.172274719372258,-146.44822975264105,-591.9427613133464
0.3254646738526502,-15.143519390475618,-146.5754209654292,-592.3321584322031
0.3256609401044559,-15.114686081324056,-147.53343499318444,-592.4340262712282
0.3258572063562617,-15.085717633204043,-147.66195125735055,-592.8299186674801
0.3260534726080675,-15.056723974346426,-147.79033849103598,-593.2247444410909
0.3262497388598732,-15.027705130058704,-147.91859685395806,-593.618504504142
0.326446005111679,-14.998629792724394,-148.46717641905678,-593.7295261367823
0.32664227136348467,-14.96946692800889,-148.70924225140766,-593.7434248632637
0.32683853761529047,-14.940256634796112,-148.9504877970292,-593.7564364749225
0.32703480386709627,-14.910999073889993,-149.19091112768842,-593.7685458876883
0.32723107011890196,-14.881758245801297,-148.8969564329008,-593.9417819649102
0.32742733637070776,-14.852512161228738,-149.1274998361463,-593.9341444396159
0.32762360262251344,-14.823220907275179,-149.35724419608272,-593.9255929665503
0.32781986887431924,-14.793884641614893,-149.58618792436312,-593.9161135529002
0.32801613512612504,-14.764647864663623,-148.94344469939045,-594.1460926916969
0.32821240137793073,-14.73539426027761,-149.1576416308937,-594.1057757656336
0.32840866762973653,-14.706098692221452,-149.37108013209925,-594.0645457431308
0.3286049338815423,-14.676788290360248,-148.36717920310724,-594.3694518413045
0.328801200133348,-14.647649837229174,-148.56047162157688,-594.2848102517273
0.3289974663851538,-14.61847351790179,-148.75306907943838,-594.1993015203461
0.3291937326369595,-14.589259471247654,-148.9449706075465,-594.112914486244
0.3293899988887653,-14.560066397742853,-148.37883094290834,-594.3222477421739
0.3295862651405711,-14.530932433418988,-148.50304620110057,-594.4775621537533
0.3297825313923768,-14.50177417131722,-148.62648665498938,-594.6297844437536
0.3299787976441826,-14.472591764262901,-148.749158037185,-594.7789276367073
0.3301750638959883,-14.44359510504645,-147.3606004390843,-595.2733802584884
0.3303713301477941,-14.414527181145182,-148.79515944235203,-611.1276460061941
0.3305675963995999,-14.385310711077548,-148.92754101621475,-611.338658747956
0.33076386265140556,-14.356077229354318,-147.13045046950478,-612.0325698390625
0.33096012890321136,-14.327189527301542,-147.24192763746672,-612.1306706575209
0.33115639515501716,-14.298280020859739,-147.35271528635354,-612.2259574921965
0.33135266140682285,-14.269348843560223,-147.4628185334514,-612.3184423274718
0.33154892765862864,-14.240555366279281,-145.20030340743386,-612.9273691556539
0.33174519391043433,-14.212049081474946,-145.28544573312908,-612.8420523009324
0.33194146016224013,-14.183526130554494,-145.37016624509334,-612.7550840251762
0.33213772641404593,-14.154986595372964,-145.4544673888379,-612.6664695568631
0.35686727414157116,13.295578509930246,-139.1030466424436,582.8707303804306
0.35706354039337695,13.322871002982396,-139.0140609682571,582.9516675082291
0.35725980664518264,13.350146087265648,-138.92556734900484,583.0344612680419
0.35745607289698844,13.377403836806893,-138.8375614467473,583.1190942844664
0.35765233914879413,13.404416580969821,-137.00182403875613,565.1292167377644
0.35784860540059993,13.43129686472098,-136.91476940271406,565.2107789465945
0.3580448716524057,13.458160109245709,-136.82818954451838,565.294130125666
0.3582411379042114,13.485723743055338,-140.48081331868164,564.1738680521713
0.3584374041560172,13.513283168102951,-140.35642662016494,564.1081895156535
0.358633670407823,13.54081824892279,-140.23272027262777,564.0449438063818
0.3588299366596287,13.568329115577205,-140.10968823998243,563.9841084173665
0.3590262029114345,13.595815897539023,-139.9873245575606,563.9256611240689
0.3592224691632402,13.623278731317995,-139.86562329046333,563.8695799783466
0.359418735415046,13.650778554288266,-142.30059737129213,562.9739962070739
0.3596150016668518,13.678692756141333,-142.15192244658635,562.7954789948835
0.3598112679186575,13.706577865460085,-142.00404416286943,562.6198044276351
0.3600075341704633,13.734434011299394,-141.85695575049334,562.4469468229543
0.36020380042226896,13.762261375496688,-141.7106501772617,562.2768806240595
0.36040006667407476,13.790060108044013,-141.56512068952432,562.1095806973765
0.36059633292588056,13.817830335248097,-141.42036075573256,561.9450222885123
0.36079259917768625,13.845622930458509,-142.49150501395124,561.3199708015811
0.36098886542949205,13.873573398958214,-142.33046577610145,561.078959859539
0.36118513168129784,13.901492322906881,-142.17026969228036,560.840949376761
0.36138139793310353,13.929379893648361,-142.0109094055613,560.6059126201571
0.36157766418490933,13.957236272498438,-141.8523778443094,560.3738233312031
0.361773930436715,13.985061619734697,-141.69466801780294,560.1446555645931
0.3619701966885208,14.01285609460489,-141.53777301509933,559.9183836835962
0.3621664629403266,14.040625121373662,-141.49200178230305,559.6400968744472
0.3623627291921323,14.068380999184143,-141.34682588356065,559.3699524500471
0.3625589954439381,14.096108252451737,-141.20029279830734,559.0946480080938
0.3627552616957438,14.12380661255993,-141.05238634052742,558.8141434377116
0.3629515279475496,14.15147580785311,-140.90309009252846,558.5283982810183
0.3631477941993554,14.179115563593772,-140.75238740116714,558.2373717306709
0.3633440604511611,14.206715564476118,-139.77068063027392,558.2892726784472
0.3635403267029669,14.234133199912009,-139.6213433250373,558.0074299986895
0.3637365929547727,14.2615213868639,-139.47058831079107,557.7203302645727
0.36393285920657836,14.288879845210722,-139.3183984470183,557.4279324026575
0.36412912545838416,14.316208291621566,-139.1647563450266,557.1301949880808
0.36432539171018985,14.343506439509984,-139.0096443638306,556.8270762423183
0.36452165796199565,14.370773998987836,-138.85304460598712,556.5185340311069
0.36471792421380145,14.397767351880052,-137.2666252972891,556.8513161722212
0.36491419046560714,14.424693298821886,-137.1149699242471,556.5686625014102
0.36511045671741293,14.451589337489503,-136.96184862750462,556.280734130125
0.3653067229692186,14.478455178953418,-136.80724339797607,555.9874896477309
0.3655029892210244,14.505290530927022,-136.6511359623363,555.6888872954083
0.3656992554728302,14.532095097718328,-136.49350777857268,555.384884964299
0.3658955217246359,14.558620462224928,-134.41858961419783,555.9497851727265
0.3660917879764417,14.584987536094244,-134.2679835334982,555.680024191827
0.3662880542282475,14.611324907520888,-134.11589886448073,555.4050828080793
0.3664843204800532,14.637632285700057,-133.96231719439487,555.1249202252352
0.366680586731859,14.663909376414486,-133.80721983732667,554.8394953106739
0.3668768529836647,14.690155881984909,-133.6505878295706,554.5487665939604
0.3670731192354705,14.71620924097267,-131.59758419732893,555.2196726341836
0.3672693854872763,14.742015780417516,-131.3767194068467,555.2040823171712
0.36746565173908197,14.767778757499892,-131.15395995457487,555.1854110747255
0.36766191799088777,14.79349783030326,-130.9292867145981,555.1636455664861
0.36785818424269345,14.819172625452739,-130.70268064390532,555.1387722573267
0.36805445049449925,14.844802766700097,-130.47412250215507,555.1107776767325
0.36825071674630505,14.870387828978213,-130.24359331392958,555.0796480019151
0.36844698299811074,14.89585996561537,-127.79621251471518,543.9337701009235
0.36864324924991654,14.920611654662165,-125.1244981946712,544.8979537262517
0.36883951550172234,14.945152391762907,-124.9513909818611,544.9720535146498
0.369035781753528,14.969659084225828,-124.77755754245322,545.0445692790186
0.3692320480053338,14.99413158867486,-124.60299418513085,545.1154960523133
0.3694283142571395,15.018569761071628,-124.42769719739914,545.1848288543907
0.3696245805089453,15.042973456711863,-124.2516628455346,545.2525626920183
0.3698208467607511,15.06734253022163,-124.07488737438865,545.3186925589066
0.3700171130125568,15.09167683555371,-123.89736700731876,545.3832134356795
0.3702133792643626,15.115422055226093,-120.76600630883274,546.541718021843
0.3704096455161683,15.1391080933426,-120.60027190457278,546.6221284860114
0.3706059117679741,15.162761535155571,-120.43383727575775,546.7010353705259
0.3708021780197799,15.186382242669058,-120.26669884711332,546.7784339795621
0.37099844427158557,15.20997007725179,-120.09885302292642,546.854319605314
0.37119471052339137,15.233524899633839,-119.93029618683354,546.9286875280211
0.37139097677519717,15.257046569902908,-119.76102470178907,547.0015330160055
0.37158724302700286,15.280367097125724,-116.24129494521137,548.3128871582505
0.37178350927880865,15.303166018084436,-116.0850461769021,548.4025330779288
0.37197977553061434,15.32593420751764,-115.92813320726638,548.4907724875518
0.37217604178242014,15.34867153473351,-115.7705526324007,548.5776010122577
0.37237230803422594,15.371377868442694,-115.61230102887778,548.6630142663757
0.37256857428603163,15.394053076755153,-115.453374953701,548.7470078534717
0.3727648405378374,15.416697027176937,-115.29377094411467,548.8295773663932
0.3729611067896431,15.439309586606841,-115.13348551753359,548.9107183872745
0.3731573730414489,15.461492755009647,-111.23308758034372,550.3892038249104
0.3733536392932547,15.483309902674417,-111.08894110777169,550.467250254447
0.3735499055450604,15.505098806031459,-110.94527083797004,550.5454782999054
0.3737461717968662,15.526859558377708,-110.80207460894876,550.6238873028203
0.373942438048672,15.548592252597151,-110.65935027126379,550.7024766082731
0.3741387043004777,15.570296981163127,-110.51709568792847,550.7812455648937
0.3743349705522835,15.591973836140605,-110.37530873428317,550.8601935248457
0.3745312368040892,15.613505693498452,-108.42176834164644,541.523088795121
0.374727503055895,15.634116971552881,-104.29058191972413,543.1335303017322
0.37492376930770077,15.654573947207126,-104.17095808079799,543.2410999714161
0.37512003555950646,15.675007483410868,-104.05172554697833,543.3488199803377
0.37531630181131226,15.695417656720174,-103.93288256067615,543.4566897909201
0.37551256806311795,15.715804543357201,-103.81442737438465,543.5647088684856
0.37570883431492375,15.736168219212148,-103.69635825058253,543.6728766812129
0.37590510056672954,15.756508759844927,-103.5786734617151,543.7811927001295
0.37610136681853523,15.776724541761144,-99.21489467881116,545.4887349150017
0.37629763307034103,15.796186320478569,-99.10534177898303,545.5991408123468
0.37649389932214683,15.815626632651316,-98.9961441916377,545.7096841048633
0.3766901655739525,15.835045547820688,-98.88730033487876,545.8203643073233
0.3768864318257583,15.854443135227763,-98.7788086358083,545.9311809370427
0.377082698077564,15.873819463814925,-98.67066753044234,546.0421335138896
0.3772789643293698,15.893174602227573,-98.56287546366639,546.1532215602635
0.3774752305811756,15.912508618815634,-98.45543088917873,546.2644446010518
0.3776714968329813,15.931467693866981,-93.90899655699593,548.0546015246583
0.3778677630847871,15.949889052667295,-93.80910462128287,548.1660800448547
0.3780640293365928,15.968290837560378,-93.70953354905538,548.277683562098
0.3782602955883986,15.9866731113806,-93.61028192596228,548.3894116410212
0.3784565618402044,16.00503593669398,-93.51134834559957,548.5012638485221
0.37865282809201006,16.02337937579966,-93.41273140947155,548.6132397537353
0.37884909434381586,16.041703490731326,-93.31442972691671,548.7253389280239
0.37904536059562166,16.06000834325859,-93.21644191508537,548.8375609449456
0.37924162684742735,16.077578848514097,-87.8141687612937,551.0155213796974
0.37943789309923315,16.09480622052456,-87.73698945777181,551.1979252055313
0.37963415935103884,16.112018516056363,-87.6605348493288,551.380588212309
0.37983042560284463,16.12921587675833,-87.58479898028246,551.5635178007136
0.38002669185465043,16.146398438228317,-87.50977590570196,551.7467211692385
0.3802229581064561,16.163566350635524,-87.43545963279297,551.9302051898662
0.3804192243582619,16.180719748831343,-87.36184421116995,552.1139765970015
0.3806154906100676,16.19785876331125,-87.28892370236433,552.2980419269804
0.3808117568618734,16.214622205348586,-85.2074836181328,543.6043292032971
0.3810080231136792,16.231338559958782,-85.13627671317994,543.7820668339998
0.3812042893654849,16.247724434367953,-78.67869259762404,546.126364265218
0.3814005556172907,16.263160954117595,-78.62321991407389,546.3103040224521
0.3815968218690964,16.27858663811259,-78.5682728905961,546.4944991826261
0.3817930881209022,16.294001589064354,-78.51384686255864,546.6789539008579
0.381989354372708,16.309405902878552,-78.45993719075958,546.8636722305278
0.38218562062451367,16.324799698058357,-78.40653919440422,547.0486578763979
0.38238188687631947,16.340183052005685,-78.35364829993163,547.2339147400385
0.38257815312812526,16.35555607158781,-78.30125987849144,547.4194463220499
0.38277441937993095,16.370918879209263,-78.24936927983993,547.6052558357223
0.38297068563173675,16.38627153781806,-78.1979720056587,547.7913468712934
0.38316695188354244,16.401614141304783,-78.14706350222497,547.977722610088
0.38336321813534824,16.41566557451084,-71.48206310943054,550.1731244404508
0.38355948438715404,16.429691642205327,-71.44694106569929,550.3675320724371
0.3837557506389597,16.443710846354577,-71.41215317915996,550.5621459568059
0.3839520168907655,16.45772325510024,-71.37769629640889,550.756967930002
0.3841482831425712,16.471728933732606,-71.34356728323712,550.9519997648127
0.384344549394377,16.48572794476701,-71.30976302496715,551.1472431722234
0.3845408156461828,16.499720348018304,-71.27628042677078,551.3426998032459
0.3847370818979885,16.513706223316277,-71.24311637930217,551.5383710318174
0.3849333481497943,16.52768561407048,-71.21026784578721,551.7342584995251
0.3851296144016001,16.54165858847812,-71.17773176841158,551.9303635290036
0.3853258806534058,16.554471727532437,-64.34833778092566,553.9611486079625
0.3855221469052116,16.567099448246037,-64.33118076036969,554.1659983570636
0.38571841315701727,16.579723817646233,-64.31418682951413,554.3709670472826
0.38591467940882307,16.592344853331884,-64.29735440204423,554.5760554159413
0.38611094566062887,16.604962629321307,-64.2806818574985,554.7812635907911
0.38630721191243456,16.617577124285376,-64.26416766103384,554.9865926270145
0.38650347816424035,16.630188414479164,-64.24781021171106,555.1920425522925
0.38669974441604604,16.642796498874613,-64.23160797995146,555.3976141449214
0.38689601066785184,16.65540141842365,-64.21555941419528,555.603307719877
0.38709227691965764,16.667994988094975,-62.309441689658264,546.2617492701772
0.38728854317146333,16.679023738878154,-55.272571393514596,548.1832505023788
0.3874848094232691,16.689874194107354,-55.29614232228393,548.4381049869028
0.3876810756750749,16.700729265157356,-55.3196076811945,548.6930333882174
0.3878773419268806,16.71158892287601,-55.342967296025755,548.9480334841323
0.3880736081786864,16.7224531716451,-55.366221026694994,549.2031024012838
0.3882698744304921,16.733321956958637,-55.389368709573674,549.4582384658715
0.3884661406822979,16.744195292371035,-55.412410236495006,549.7134386618278
0.3886624069341037,16.755073130877463,-55.43534547420239,549.968701206925
0.3888586731859094,16.76595546035844,-55.45817432396954,550.2240236412824
0.3890549394377152,16.776320577565,-48.678482597118304,551.8053607896601
0.3892512056895209,16.785878855226983,-48.72261587887597,552.0773930286593
0.3894474719413267,16.795445768994146,-48.766541080141366,552.349529124503
0.38964373819313247,16.805021293184925,-48.81025811134141,552.621764487913
0.38984000444493816,16.814605373522955,-48.8537668720282,552.8940951416902
0.39003627069674396,16.8241979718468,-48.89706730381509,553.1665168310161
0.39023253694854976,16.833799048129862,-48.94015936864481,553.4390253816981
0.39042880320035545,16.843408560512174,-48.98304304848205,553.7116166996483
0.39062506945216124,16.85302646533179,-49.02571834500094,553.9842867703412
0.39082133570396693,16.862520591296953,-42.16434482659673,555.3138650246655
0.39101760195577273,16.870802304262778,-42.228236571211966,555.6046556323449
0.39121386820757853,16.87909652612409,-42.29181348026532,555.8955471397908
0.3914101344593842,16.887403188386113,-42.35507567711357,556.1865337937645
0.39160640071119,16.895722248488653,-42.41802336173268,556.4776094006392
0.3918026669629957,16.904053626059934,-42.48065669723822,556.768768575597
0.3919989332148015,16.912397267426844,-42.54297592373204,557.0600054790361
0.3921951994666073,16.920753107763602,-42.604981290663716,557.3513145576903
0.392391465718413,16.929121086884514,-42.666673084406355,557.6426902361254
0.3925877319702188,16.937501143275945,-42.72805161712802,557.93412703332
0.3927839982220246,16.944562022211127,-35.81499828334055,559.0414987398896
0.3929802644738303,16.95159922730584,-35.89573385486628,559.34895299663
0.3931765307256361,16.958652237350815,-35.97605459299027,559.6564671599905
0.39337279697744176,16.96572096530333,-36.05596104328809,559.9640344113973
0.39356906322924756,16.972677184224302,-33.842499228407924,550.19893409157
0.39376532948105336,16.979328812503955,-33.93908738899597,550.5388935045619
0.39396159573285905,16.98599935775603,-34.035299878483585,550.8790754254902
0.39415786198466485,16.992688749368412,-34.131136226883044,551.219472006778
0.39435412823647054,16.999331972305562,-29.020555187867757,551.5681586606132
0.39455039448827633,17.005043459660815,-29.181312717296066,551.3666586661087
0.39474666074008213,17.010786762712158,-29.344770644872533,551.1633774667306
0.3949429269918878,17.016562414925275,-29.510964252898987,550.9583521297345
0.3951391932436936,17.022146288007683,-27.032166801999082,560.842938180057
0.3953354594954994,17.027475598125257,-27.274734958598494,560.4776405018299
0.3955317257473051,17.03285249106772,-27.517048452715393,560.1140114826944
0.3957279919991109,17.038276916938756,-27.75910749689033,559.7520492071997
0.3959242582509166,17.043748825872584,-28.000912303747292,559.3917517613925
0.3961205245027224,17.047960738502702,-20.81897791906927,559.5057294744961
0.3963167907545282,17.052069450320793,-21.04973426850502,559.1408290321837
0.3965130570063339,17.05622342788875,-21.28024809600344,558.7775152172195
0.3967093232581397,17.06042262367768,-21.510519605400162,558.4157862038765
0.39690558950994537,17.064666990188428,-21.740549000595777,558.0556401678821
0.39710185576175117,17.068956479951574,-21.97033648556591,557.6970752864142
0.39729812201355696,17.07329104552743,-22.19988226435497,557.3400897381098
0.39749438826536265,17.077670639506103,-22.429186541083446,556.9846817030542
0.39769065451716845,17.081026040808965,-15.286355807873527,556.9982039422097
0.39788692076897425,17.08404770920659,-15.50512863140731,556.6371839854249
0.39808318702077994,17.087112292712554,-15.723671144677418,556.2776670512206
0.39827945327258574,17.090219746152933,-15.941983543274134,555.9196514041815
0.3984757195243914,17.09337002438273,-16.16006602284469,555.5631353103155
0.3986719857761972,17.096563082285893,-16.37791877909214,555.2081170370609
0.398868252028003,17.099798874775303,-16.595542007777034,554.8545948532725
0.3990645182798087,17.10307735679279,-16.81293590472395,554.5025670292282
0.3992607845316145,17.105653461256363,-9.717043087235268,554.4205796539006
0.3994570507834202,17.10758039963656,-9.918883319251265,554.0725377917563
0.399653317035226,17.109546931564775,-10.12051072551003,553.7258814781098
0.3998495832870318,17.111553015263087,-10.321925488578707,553.3806091080025
0.4000458495388375,17.11359860898073,-10.523127791064752,553.0367190778434
0.4002421157906433,17.11568367099413,-10.724117815629604,552.6942097853808
0.4004383820424491,17.117808159606888,-10.924895744974123,552.3530796297168
0.40063464829425477,17.119972033149782,-11.125461761844363,552.0133270113224
0.40083091454606057,17.121841145041877,-4.123149400901809,551.9069512340986
0.40102718079786626,17.122651073185718,-4.130226522566577,551.8687845076407
0.40122344704967206,17.123462398979353,-4.137391979931072,551.8302839464553
0.40141971330147785,17.124218625528872,-3.4625928645620174,562.0779186179633
0.40161597955328354,17.124899670876175,-3.4774433569175542,561.9800462267176
0.40181224580508934,17.125583648125065,-3.49247934416368,561.8814965110431
0.40200851205689503,17.126270594824366,-3.5077031618829313,561.7822690070864
0.4022047783087008,17.12611151806858,1.4313351498350038,561.456688936105
0.4024010445605066,17.125831079897793,1.426386579551787,561.415111643263
0.4025973108123123,17.125551619017557,1.4213761968042338,561.3733193740676
0.4027935770641181,17.125273147634413,1.4163032401992108,561.3313122388447
0.4029898433159239,17.12499567810457,1.4111669437991576,561.2890904173988
0.4031861095677296,17.12471922293484,1.4059665373617847,561.2466541614974
0.4033823758195354,17.124017213077074,6.336992168559062,560.5367554489553
0.4035786420713411,17.12277291427605,6.342721750624564,560.5530240582821
0.4037749083231469,17.121527483957014,6.348522745156018,560.569521832838
0.4039711745749527,17.120280903188043,6.354395998884115,560.5862482029568
0.4041674408267584,17.11903317220539,6.360342348621064,560.6032023530416
0.40436370707856417,17.117784262077496,6.366362653419481,560.6203836040656
0.40455997333036986,17.116534163040015,6.372457761684167,560.6377910249389
0.40475623958217566,17.114382954067466,11.323017971532593,559.5616158745565
0.40495250583398146,17.11215894140203,11.340237821829216,559.6346189092833
0.40514877208578715,17.109931528172137,11.35767092862956,559.7082362674578
0.40534503833759294,17.107700672291035,11.37531965371166,559.7824643223375
0.40554130458939863,17.10546633120833,11.393186359227919,559.8572991329368
0.40573757084120443,17.103228461910046,11.411273406309286,559.9327364347932
0.40593383709301023,17.10061875006428,17.163795272854006,558.0889107574421
0.4061301033448159,17.09724783487859,17.18665622218326,558.0989147597157
0.4063263695966217,17.09387241412405,17.209639516025955,558.1090201604272
0.4065226358484275,17.09049248252921,17.23274576178089,558.1192261353881
0.4067189021002332,17.08710799994135,17.25597561582954,558.1295321207232
0.406915168352039,17.083718943656823,17.279329711790417,558.1399373968028
0.4071114346038447,17.080325290539204,17.302808684959672,558.1504412305253
0.4073077008556505,17.076927017013055,17.326413172278052,558.1610428750837
0.4075039671074563,17.073524099057597,17.35014381229233,558.1717415697906
0.407700233359262,17.06935430901062,23.613703645764488,555.9570676012411
0.4078964996110678,17.064716772733995,23.643948416848133,555.9643207854485
0.40809276586287346,17.0600732831765,23.674354696941933,555.9716933823744
0.40828903211467926,17.05542380935298,23.70492329633663,555.979184347366
0.40848529836648506,17.05076831979047,23.73565502707688,555.9867926163761
0.40868156461829075,17.046106782521445,23.766550702925286,555.994517105678
0.40887783087009655,17.041439165077012,23.79761113930155,556.0023567116098
0.40907409712190235,17.03676543448001,23.828837153237657,556.0103103102578
0.40927036337370803,17.032085557237963,23.860229563314846,556.0183767572112
0.40946662962551383,17.026360719438717,30.089483130627254,553.651427068272
0.4096628958773195,17.020451422695626,30.12770809373888,553.6564539431342
0.4098591621291253,17.014534604262384,30.166136481589515,553.6616124255897
0.4100554283809311,17.008610223346665,30.204769283606883,553.6669010200544
0.4102516946327368,17.00267823859805,30.243607490689516,553.6723182040544
0.4104479608845426,16.996738608100703,30.282652095135838,553.6778624278479
0.4106442271363483,16.990791289365852,30.321904090564352,553.6835321140501
0.4108404933881541,16.984836264615133,30.361364414013956,553.6893254744847
0.4110367596399599,16.978851675818706,36.54716252215558,551.1692753502754
0.4112330258917656,16.971674140365693,36.593679669186244,551.1721869864139
0.4114292921435714,16.964487450994465,36.64044332838312,551.1752371455509
0.4116255583953772,16.9572915514077,36.68745467613272,551.1784238466073
0.41182182464718287,16.950086415496997,36.73471480420916,551.18174485571
0.41201809089898866,16.942871971680724,36.782224929588196,551.185198221636
0.41221435715079435,16.93564816748854,36.82998621515038,551.1887818158104
0.41241062340260015,16.92841499009798,36.877999712308196,551.1924931991907
0.41260688965440595,16.921172350886238,36.92626668175236,551.1963304125209
0.41280315590621164,16.913813668978754,41.96746231687442,548.9856453429395
0.41299942215801744,16.90514005641336,44.29305719354855,557.2489381292623
0.4131956884098231,16.896445082427526,44.31086022971593,557.1089975400134
0.4133919546616289,16.887746607666397,44.32870179387954,556.9689924319522
0.4135882209134347,16.879044625624214,44.34658188654287,556.8289223965951
0.4137844871652404,16.8703391296073,44.364500507528575,556.6887870263447
0.4139807534170462,16.861630112732712,44.382457655923986,556.5485859145117
0.414177019668852,16.852917567927058,44.400453330100575,556.4083186553083
0.4143732859206577,16.843474906683294,49.208886248973975,554.092252567055
0.4145695521724635,16.8338144283448,49.2337152410131,553.9442604973909
0.4147658184242692,16.82414907102981,49.2585971492346,553.7961759027562
0.414962084676075,16.814478824772422,49.28353196697229,553.6479982214623
0.4151583509278808,16.80480367941768,49.30851968652153,553.4997268923232
0.41535461717968647,16.7951236246204,49.33356029916144,553.3513613546421
0.41555088343149227,16.78543864984382,49.35865379511893,553.2029010482058
0.41574714968329796,16.77538752412344,54.114229538908404,550.8436285953219
0.41594341593510376,16.764763570002508,54.14641286818426,550.6878117425971
0.41613968218690955,16.754133292978363,54.17866369073175,550.5318716848446
0.41633594843871524,16.743496679595907,54.21098198815949,550.3758076984009
0.41653221469052104,16.732853716210887,54.243367740716934,550.2196190596499
0.41672848094232684,16.722204388988708,54.275820927264554,550.063305045094
0.41692474719413253,16.71154868390325,54.308341525289194,549.9068649313188
0.4171210134459383,16.700886586735646,54.34092951087287,549.7502979949876
0.417317279697744,16.689345173734637,59.035043574449,547.3477589722977
0.4175135459495498,16.677754724007823,59.074456965310816,547.1834038080054
0.4177098122013556,16.665947381469184,61.495836551721055,555.4070407109645
0.4179060784531613,16.65387327858996,61.54217878636905,555.243575249835
0.4181023447049671,16.641790069318105,61.58861585727479,555.079925668548
0.4182986109567728,16.629697735966122,61.63514771543922,554.9160909053334
0.4184948772085786,16.61759626065722,61.681774309844016,554.7520698977696
0.4186911434603844,16.605067531572285,66.2696049374017,552.2938615111439
0.4188874097121901,16.592060232930734,66.27787526332278,552.0514285206024
0.41908367596399587,16.57905131158978,66.28614061638606,551.8089586591805
0.41927994221580167,16.56604076852585,66.29440100157196,551.5664519511787
0.41947620846760736,16.553028604714022,66.30265642383773,551.3239084208977
0.41967247471941316,16.540014821128068,66.3109068881497,551.0813280925926
0.41986874097121885,16.526999418740427,66.31915239946275,550.8387109904775
0.42006500722302464,16.513616873135675,70.47002341759259,548.5316572694007
0.42026127347483044,16.49978482014617,70.48190026438371,548.277358352607
0.42045753972663613,16.485950436831757,70.49376998968448,548.0230065077425
0.42065380597844193,16.47211372458908,70.5056326005931,547.7686017695816
0.4208500722302476,16.4582746848131,70.51748810420887,547.5141441728501
0.4210463384820534,16.44443331889697,70.52933650762002,547.2596337522559
0.4212426047338592,16.430589628232127,70.54117781790416,547.0050705424405
0.4214388709856649,16.41640926000336,74.59053467053246,544.7296351820735
0.4216351372374707,16.401608957718008,77.81747601841566,553.3483734050399
0.4218314034892765,16.386329365367615,77.8852236474798,553.1260467290945
0.4220276697410822,16.371036474707015,77.95298905692019,552.9035128425014
0.422223935992888,16.35573028224388,78.02077223962313,552.6807716863343
0.4224202022446937,16.34041078448797,78.08857318845992,552.4578232016491
0.4226164684964995,16.3250779779511,78.1563918962954,552.2346673294873
0.4228127347483053,16.30957807055554,82.02065228760586,549.7251768345485
0.42300900100011096,16.293473584134816,82.08791508535631,549.4865377304886
0.42320526725191676,16.277355894574235,82.15519546601077,549.2476928709416
0.42340153350372245,16.261224998421955,82.22249342245266,549.0086421974506
0.42359779975552825,16.245080892228188,82.28980894752652,548.7693856515635
0.42379406600733405,16.22892357254515,82.35714203407652,548.5299231747978
0.42399033225913973,16.212753035927108,82.42449267492455,548.2902547086595
0.42418659851094553,16.196569278930333,82.49186086288348,548.0503801946362
0.42438286476275133,16.179720465331386,85.9412024992021,545.6584859718882
0.424579131014557,16.16285384589068,85.93361220321893,545.3262780894862
0.4247753972663628,16.145988728672386,85.92585796714883,544.9940456647751
0.4249716635181685,16.129125155969533,85.91793486351322,544.661788623884
0.4251679297699743,16.112263177800372,85.90983777340527,544.3295068953518
0.4253641960217801,16.095402762891077,85.90156135896395,543.9972005326763
0.4255604622735858,16.078241084677334,90.44989679317953,552.7429718560016
0.4257567285253916,16.059988028849435,93.84719602622363,550.3244454268325
0.4259529947771973,16.041573317216432,93.80294894332386,549.937700222984
0.4261492610290031,16.023167394205643,93.7576875330929,549.5508314754924
0.4263455272808089,16.004770445976447,93.71137928577639,549.1638393852447
0.42654179353261457,15.986382700013099,93.66399036913549,548.776724217447
0.42673805978442036,15.968004361384356,93.61548549007244,548.389486362291
0.42693432603622616,15.949635651990887,93.56582786014079,548.0021263102599
0.42713059228803185,15.930921682388018,96.77675010651691,545.6931174991385
0.42732685853983765,15.91193318826337,96.72035458574834,545.2904478970005
0.42752312479164334,15.892955891212509,96.66258060027195,544.88764836524
0.42771939104344914,15.87399007051467,96.60338087042678,544.4847199990884
0.42791565729525494,15.855036027870634,96.54270600854814,544.0816640544317
0.4281119235470606,15.836094020301076,96.48050430968898,543.6784820126901
0.4283081897988664,15.817164386215923,96.41672178990693,543.2751754985705
0.4285044560506721,15.79713750946357,104.20527159652248,549.3580557921352
0.4287007223024779,15.776695981527503,104.09832352292023,548.9024530154713
0.4288969885542837,15.756275729027454,103.98857324065445,548.4466619395243
0.4290932548060894,15.735877276745446,103.87591711690274,547.9906867315108
0.4292895210578952,15.715501241500919,103.760246642641,547.534531992027
0.4294857873097009,15.695148212026222,103.64144785393987,547.0782028337348
0.4296820535615067,15.674818820503486,103.51940116034352,546.6217048955901
0.4298783198133125,15.654348256569333,106.43240936307471,544.5027055794401
0.43007458606511817,15.633449731909552,106.52865574049832,544.1968561028327
0.43027085231692397,15.61253225382172,106.62554728677563,543.8914365671314
0.43046711856872977,15.591595695528012,106.7230910139225,543.5864535367978
0.43066338482053546,15.570639929287097,106.82129403765104,543.2819137000549
0.43085965107234125,15.549664826385245,106.92016357931793,542.9778238714172
0.43105591732414694,15.528596715286358,112.83932246707462,550.3871918686978
0.43125218357595274,15.5064384927392,112.95844048929027,550.0814189024729
0.43144844982775854,15.484256803104632,113.07837733926557,549.776205500967
0.43164471607956423,15.462051495573132,113.1991420722518,549.4715605596359
0.43184098233137,15.439822405209394,113.3207439794698,549.1674928196562
0.4320372485831757,15.417569365715009,113.44319249414306,548.8640111888702
0.4322335148349815,15.395292209414546,113.56649719428225,548.5611247451675
0.4324297810867873,15.372598388458432,115.81404348750272,547.1536518634119
0.432626047338593,15.349856536325275,115.93099925603686,546.8354814037025
0.4328223135903988,15.327091648720682,116.04878353343955,546.5178940642845
0.4330185798422046,15.304303562018433,116.16740585847776,546.2008989697154
0.4332148460940103,15.281492111268086,116.28687591949917,545.884505422672
0.4334111123458161,15.25865713018186,116.40720355731136,545.5687229076188
0.4336073785976218,15.235445638521657,118.42271336610241,544.3289539525997
0.43380364484942757,15.212191714652604,118.5404540729509,544.0026719662318
0.43399991110123337,15.188914598961826,118.65905136534167,543.6770076821041
0.43419617735303906,15.165614124127453,118.77851536713732,543.3519709511418
0.43439244360484486,15.141878574672376,122.72998806645711,552.869779216587
0.43458870985665055,15.117743542298008,125.90642954297493,551.0372917067073
0.43478497610845634,15.093071326198391,125.51097281967238,550.4137081378503
0.43498124236026214,15.068475800900966,125.12515253247318,549.7912652902676
0.43517750861206783,15.043955021469996,124.74873844563234,549.1700325574998
0.43537377486387363,15.019507240342573,124.38150368681886,548.5500737304653
0.43557004111567943,14.995130677940875,124.02322406485061,547.9314481009967
0.4357663073674851,14.970823522339188,123.67367830638291,547.3142106327916
0.4359625736192909,14.946317121046661,124.67696242865529,545.9779963523968
0.4361588398710966,14.921890322651421,124.23974468224522,545.3128293632348
0.4363551061229024,14.897548287421767,123.81316056960847,544.6496681721856
0.4365513723747082,14.872313678471553,131.23574940918172,554.5651061799874
0.4367476386265139,14.846571778250787,131.08099723266236,553.9939815730959
0.4369439048783197,14.820858712214761,131.88064248094526,552.9982856172114
0.4371401711301254,14.794997109473849,131.6561831789739,552.3875446482928
0.4373364373819312,14.769179032823516,131.43713946511156,551.7780875349224
0.437532703633737,14.7434034150545,131.22336935923883,551.169931002267
0.43772896988554266,14.717669254767989,131.0147341643344,550.563089605916
0.43792523613734846,14.691975546384032,130.8110982818472,549.9575759492476
0.43812150238915426,14.666309046898627,131.07867955540075,549.1396155376993
0.43831776864095995,14.640610537411028,130.79640559320663,548.486576110135
0.43851403489276575,14.614966767446703,130.52084054183524,547.8355073819719
0.43871030114457144,14.58937644282301,130.25180552488933,547.1864176244521
0.43890656739637723,14.563838284343573,129.9891260824433,546.5393130017226
0.43910283364818303,14.536839121543144,138.49372862724968,559.6337701602231
0.4392990998999887,14.509674373410407,138.227488665453,559.2105564010889
0.4394953661517945,14.48254859323959,138.19048464098043,558.6583790695554
0.4396916324036002,14.455430208128321,138.15220246382577,558.1058105112634
0.439887898655406,14.428319463766984,138.11257701838102,557.5528360947854
0.4400841649072118,14.401216616899159,138.07153867925308,556.9994403170804
0.4402804311590175,14.374122001693998,138.02901296289488,556.4456070474537
0.4404766974108233,14.347121378462766,137.48922999661602,556.0338378320314
0.4406729636626291,14.320147421704883,137.38120031462014,555.4395298707227
0.4408692299144348,14.293195062696729,137.26904948315072,554.8440572845607
0.4410654961662406,14.266265139144668,137.15254339235955,554.2473706061819
0.44126176241804627,14.23935853126665,137.03142972517637,553.6494170008543
0.44145802866985207,14.212572585455762,136.06783967237368,553.3406001130775
0.44165429492165786,14.185886292545081,135.87052519834026,552.7025618671823
0.44185056117346355,14.158612146001023,144.22601352659814,565.7050623916318
0.44204682742526935,14.130336117038556,143.91125744649716,564.9705561550973
0.44224309367707504,14.102123197373881,143.5827740548179,564.2325297930017
0.44243935992888084,14.074052781259656,142.12145268061164,563.8806542671373
0.44263562618068664,14.046202966236052,141.6714425414298,563.0880605517551
0.4428318924324923,14.018443505211483,141.20048975564495,562.290321198349
0.4430281586842981,13.990778653576264,140.70711314823643,561.4871509272878
0.4432244249361039,13.963212962732321,140.1896861801018,560.6782392499296
0.4434206911879096,13.935794213983387,138.6248233920012,560.2565877897619
0.4436169574397154,13.908618563776086,138.300969877352,559.5059307026397
0.4438132236915211,13.881506810911604,137.97367931372787,558.7535577383965
0.4440094899433269,13.85445963728423,137.64289333256474,557.9994295592869
0.4442057561951327,13.826067593488645,145.76578990603096,571.8462112945239
0.4444020224469384,13.797489686625434,145.4483245783517,571.0792998288712
0.4445982886987442,13.76922234196139,142.8735692840406,571.0410191410888
0.44479455495054987,13.74122820612983,142.390859595636,570.1775719438368
0.44499082120235567,13.713330310222824,141.89273501258566,569.3074510311474
0.44518708745416147,13.685531758350532,141.3783758782042,568.4302833311243
0.44538335370596716,13.657835827319484,140.84690050820467,567.5456669169953
0.44557961995777295,13.630279595807613,137.97138656634297,567.3909755669938
0.44577588620957875,13.60326907093276,137.2682701923458,566.4119940528724
0.44597215246138444,13.576398971855536,136.54017662001064,565.4220576774572
0.44616841871319024,13.54967434443568,135.785621807038,564.4204852321641
0.44636468496499593,13.523100537951233,135.00299569260912,563.4065364092448
0.4465609512168017,13.495173811977546,144.13344943273074,577.9211714838889
0.4467572174686075,13.46735049394933,140.79433042405537,577.3812291061633
0.4469534837204132,13.439819642605334,139.74526348500842,576.1591295579542
0.447149749972219,13.412498508612842,138.65686917100248,574.918886606397
0.4473460162240247,13.385395054156586,137.52667355613218,573.6593080663876
0.4475422824758305,13.358517734923264,136.3519795014701,572.3790918686526
0.47227183020335584,-12.653871556174899,132.025347713362,-549.1165284737488
0.4724680964551615,-12.679885168896938,133.05601471376406,-550.3250718194317
0.4726643627069673,-12.706098971790022,134.06543756048785,-551.5217107386953
0.472860628958773,-12.732508865139351,135.0543309851555,-552.706905544486
0.4730568952105788,-12.758574839818468,126.86141964470788,-538.9587899550887
0.4732531614623846,-12.78400414287821,129.9635338431807,-539.2744208613292
0.4734494277141903,-12.809576487634335,130.6227212574229,-540.2392591310561
0.4736456939659961,-12.83527702250142,131.26991228661723,-541.1973700425087
0.4738419602178018,-12.861103434000402,131.90546466318813,-542.1489875634343
0.4740382264696076,-12.887053465751519,132.5297210010403,-543.0943347835287
0.4742344927214134,-12.913550399485263,135.49510489524292,-543.1754753926944
0.47443075897321907,-12.940187735375119,135.94440633348333,-544.0090770436788
0.47462702522502487,-12.966912492736736,136.38599241434662,-544.8384619484885
0.47482329147683056,-12.99372317931193,136.82008020195752,-545.6637701018713
0.47501955772863635,-13.020618344219873,137.2468783052066,-546.4851356741078
0.47521582398044215,-13.047871748951199,139.83902383975592,-546.4619323849959
0.47541209023224784,-13.074384965709314,132.39487516174665,-533.5799449784298
0.47560835648405364,-13.100401130208054,132.71518655849945,-534.3082995402654
0.47580462273585944,-13.126479656831577,133.03034613212535,-535.0339265143125
0.4760008889876651,-13.15261954482684,133.34048962890301,-535.7569119400205
0.4761971552394709,-13.178891229029867,135.6244249853506,-535.6548274261859
0.4763934214912766,-13.205505729680294,135.58386211660988,-536.1313961437759
0.4765896877430824,-13.23211238022196,135.54449674628617,-536.6085667829338
0.4767859539948882,-13.258711422440271,135.50627709397645,-537.0863171184071
0.4769822202466939,-13.28530309397992,135.46915435454198,-537.5646261686829
0.4771784864984997,-13.311887536672655,135.4330825627943,-538.0434734782291
0.4773747527503054,-13.338710800152604,136.79338207671492,-537.8839470562938
0.4775710190021112,-13.365548680011987,136.69149748447055,-538.3002662171699
0.477767285253917,-13.392366839997791,136.5923843856938,-538.7180334590221
0.4779635515057227,-13.419165804749596,136.4959329461255,-539.1372003015258
0.47815981775752847,-13.445946094788846,136.40203907764203,-539.5577207537615
0.47835608400933427,-13.471955466231368,131.6288815686318,-525.4754632203257
0.47855235026113996,-13.497773370370913,131.46224311804735,-525.7886493555991
0.47874861651294576,-13.523558923649645,131.29948613270687,-526.103798135761
0.47894488276475145,-13.549312924069946,131.1404886558131,-526.4208691577369
0.47914114901655724,-13.575036084547468,130.98513379493616,-526.7398229123996
0.47933741526836304,-13.600760904586098,131.3322389475859,-526.8885980893449
0.47953368152016873,-13.626518324587805,131.14287302310203,-527.1649172021198
0.47972994777197453,-13.652239006006132,130.95774151382693,-527.4434960067578
0.4799262140237802,-13.677923760542892,130.77671703240247,-527.7242894911941
0.480122480275586,-13.703573378925565,130.59967700521128,-528.0072538822083
0.4803187465273918,-13.729185975527143,130.30633703338134,-528.3025382134826
0.4805150127791975,-13.754738430172246,130.07902374342854,-528.3716196625371
0.4807112790310033,-13.780246119226993,129.85016381844173,-528.4382366552443
0.4809075452828091,-13.805708737975763,129.61974435562996,-528.5023768260705
0.4811038115346148,-13.83112597947415,129.38775232898362,-528.5640277579189
0.4813000777864206,-13.85649753452989,129.1541745881578,-528.6231769822405
0.4814963440382263,-13.881759290618682,128.0968367233665,-528.9442894733515
0.4816926102900321,-13.906878136885716,127.86996786927325,-529.0135300962403
0.4818888765418379,-13.931952304174569,127.64154125017814,-529.0803376637992
0.48208514279364356,-13.956981486605486,127.41154378614398,-529.1447000304306
0.48228140904544936,-13.981965376063403,127.17996227212566,-529.2066050022989
0.48247767529725505,-14.006903662178892,126.94678337669436,-529.2660403375296
0.48267394154906085,-14.031642719932673,125.53536007618084,-529.7104478093358
0.48287020780086665,-14.056259080707779,125.31104996335365,-529.7822989030554
0.48306647405267233,-14.08083126795627,125.0851856494383,-529.8517716433811
0.48326274030447813,-14.10535897765159,124.85775400293542,-529.9188542315569
0.48345900655628393,-14.129344057164705,121.43265304681847,-517.4073291726131
0.4836552728080896,-14.153160907897513,121.26644917053142,-517.5723200019152
0.4838515390598954,-14.176675770078509,119.6062037676633,-518.2270537708771
0.4840478053117011,-14.20013472579079,119.44604346729176,-518.3977006160768
0.4842440715635069,-14.223562142802157,119.28476347499276,-518.566669459763
0.4844403378153127,-14.246957798388715,119.12235430686505,-518.7339520257003
0.4846366040671184,-14.270321468320427,118.95880638855554,-518.8995400087114
0.4848328703189242,-14.29358932609136,116.76005060996945,-519.7628097804576
0.4850291365707299,-14.316496930270842,116.67401718459357,-520.1199691927542
0.4852254028225357,-14.339387809108267,116.58974405607964,-520.4777573792303
0.4854216690743415,-14.362262312142109,116.50718471241719,-520.8361674058978
0.48561793532614717,-14.385120775595318,116.4262941349121,-521.1951923460061
0.48581420157795296,-14.407963522951345,116.3470287422528,-521.5548252870134
0.48601046782975876,-14.430633436932418,114.55844040471105,-522.4631079123343
0.48620673408156445,-14.453109376201676,114.47701996408708,-522.8118186706804
0.48640300033337025,-14.475569495035584,114.39720621825376,-523.1611575770128
0.48659926658517594,-14.498014101013169,114.31895814561453,-523.5111173607735
0.48679553283698174,-14.520443490682673,114.2422359997557,-523.8616907932656
0.48699179908878754,-14.542857990368994,114.16700118623336,-524.2128706956926
0.4871880653405932,-14.56495124510063,112.11448239227846,-525.1923177622623
0.487384331592399,-14.586948141254542,112.03948670418247,-525.5342261819486
0.4875805978442047,-14.60893047875395,111.96591966183192,-525.8767410480186
0.4877768640960105,-14.630898503408574,111.89374602967274,-526.2198551350075
0.4879731303478163,-14.65198545319269,107.36116797242772,-514.9160196613277
0.488169396599622,-14.672997459356038,105.07295810900676,-515.9450107775601
0.4883656628514278,-14.693612781869113,105.00251997564271,-516.261869826928
0.4885619291032336,-14.714214444085481,104.93338573535156,-516.5793185694187
0.4887581953550393,-14.734802648646092,104.86552413269636,-516.8973499336321
0.4889544616068451,-14.755377649907667,104.79890471529052,-517.2159568551835
0.48915072785865077,-14.775939694219485,104.73349792139216,-517.5351323436505
0.48934699411045657,-14.796256794516468,102.11976141331532,-518.4063158968661
0.48954326036226237,-14.816307964871609,102.20673106802856,-518.1094934848672
0.48973952661406805,-14.836376357742793,102.295375947249,-517.8042181440967
0.48993579286587385,-14.856462337144482,102.38573814284489,-517.4903328247874
0.49013205911767954,-14.876566197156578,102.47786196404368,-517.1676766994273
0.49032832536948534,-14.896688347042812,102.5717918658328,-516.8360851407563
0.49052459162129114,-14.91682909697451,102.66757498372938,-516.4953895307785
0.4907208578730968,-14.936290948020824,97.58880417787631,-517.7911105017249
0.4909171241249026,-14.955452480383721,97.67206408220531,-517.5352644090683
0.4911133903767084,-14.974630506498062,97.75699690978723,-517.271367067926
0.4913096566285141,-14.993825389323074,97.84364647415092,-516.9992633930688
0.4915059228803199,-15.013037444111397,97.93205861384962,-516.7187945143718
0.4917021891321256,-15.032267025937378,98.02228033065299,-516.4297976389178
0.4918984553839314,-15.051514496779571,98.11436019325932,-516.132105947101
0.4920947216357372,-15.069849390186938,92.96196193419584,-517.4312578732251
0.4922909878875429,-15.088102554185456,93.04241810639725,-517.2069372625297
0.4924872541393487,-15.106371665039239,93.12456299268248,-516.974884842414
0.4926835203911544,-15.12465707535066,93.20844286852287,-516.7349461927807
0.49287978664296017,-15.142959134023776,93.29410569640088,-516.4869630063768
0.49307605289476597,-15.161278174294596,93.38160132441051,-516.2307730012033
0.49327231914657166,-15.179501724260827,88.18080018973319,-517.4363703830361
0.49346858539837746,-15.196816068098222,88.25677280795419,-517.2487336557599
0.49366485165018326,-15.21414548467179,88.33440271692278,-517.0538429620394
0.49386111790198894,-15.231490298633627,88.41373723263214,-516.851548906924
0.49405738415379474,-15.248850864994662,88.49482512627019,-516.6416981904039
0.49425365040560043,-15.266227517151787,88.57771717299188,-516.4241336023949
0.49444991665740623,-15.283620619534158,88.66246574048459,-516.1986937952593
0.49464618290921203,-15.300732476338865,83.61988146119299,-517.3024775880215
0.4948424491610177,-15.31715446800209,83.72428623199092,-517.0802137141246
0.4950387154128235,-15.333597038765339,83.829588848066,-516.8555850920745
0.4952349816646292,-15.350060365237407,83.93579799612397,-516.6285826319092
0.495431247916435,-15.366362815929401,83.09860638620852,-525.9207377071765
0.4956275141682408,-15.382684332612348,83.22172467736232,-525.6085047229378
0.4958237804200465,-15.399030117427282,83.34590615076245,-525.2935364410381
0.4960200466718523,-15.414462812201785,78.32057527152858,-526.2373553307048
0.4962163129236581,-15.429845316394209,78.43097640693439,-525.977754616356
0.4964125791754638,-15.445249580723898,78.54233372409317,-525.7157381550545
0.4966088454272696,-15.460675787636974,78.65465645611245,-525.4512977307459
0.49680511167907526,-15.476124155240848,78.76795369677023,-525.184425058421
0.49700137793088106,-15.491594844885922,78.88223499596742,-524.9151123434086
0.49719764418268686,-15.50655426511757,73.84286357833079,-525.7459823657211
0.49739391043449255,-15.521057037092184,73.94399407821189,-525.5270043459535
0.49759017668629835,-15.53557973791749,74.04600523223378,-525.3058840805661
0.49778644293810403,-15.55012255794518,74.14890535116749,-525.0826150636817
0.49798270918990983,-15.564685640822251,74.2527030977759,-524.8571912366608
0.49817897544171563,-15.579269217739359,74.35740669847299,-524.6296061478787
0.4983752416935213,-15.593781212720115,69.30972886897524,-525.3380485024778
0.4985715079453271,-15.607393403638826,69.40188270562064,-525.1560731804243
0.4987677741971328,-15.621023752895724,69.49484280541193,-524.9722136915586
0.4989640404489386,-15.634672441407574,69.58861668094735,-524.7864651898738
0.4991603067007444,-15.648339605078151,69.68321215009902,-524.598823284738
0.4993565729525501,-15.662025410843505,69.7786369334998,-524.4092835594938
0.4995528392043559,-15.675730045709745,69.87489870985603,-524.2178416323219
0.4997491054561617,-15.688869009838541,65.10994565507696,-524.8408334690059
0.4999453717079674,-15.701650410750746,65.13559339328978,-524.7796673387046
0.5001416379597732,-15.714436852678784,65.16131642460009,-524.7180317727349
0.5003379042115789,-15.72722835046912,65.18711502238298,-524.6559257575198
0.5005341704633847,-15.740024919017166,65.21298946115468,-524.5933482778026
0.5007304367151905,-15.752826573267352,65.2389400165845,-524.5302983166391
0.5009267029669962,-15.765150951145106,60.73782663094457,-525.1195720237213
0.501122969218802,-15.777074062623571,60.761538548070014,-525.0669577461442
0.5013192354706076,-15.789001834733526,60.785320365761535,-525.0139114975863
0.5015155017224134,-15.800934281246445,60.809172338619256,-524.9604323481699
0.5017117679742192,-15.812871415978908,60.83309472231741,-524.9065193665442
0.5019080342260249,-15.824813252792833,60.85708777360675,-524.8521716198418
0.5021043004778307,-15.836345888215062,56.350478648708034,-525.4049770120535
0.5023005667296365,-15.847407732147241,56.372364505602015,-525.3592473659492
0.5024968329814422,-15.858473877867128,56.39431514865171,-525.3131209276276
0.502693099233248,-15.869544338125781,56.41633081458031,-525.2665968457667
0.5028893654850537,-15.880619125715807,56.438411741102506,-525.2196742677218
0.5030856317368595,-15.89169825347151,56.460558166946825,-525.1723523395463
0.5032818979886653,-15.902440958186915,51.94948735412721,-525.6864823662613
0.503478164240471,-15.912638867831376,51.96965850463312,-525.6459834037482
0.5036744304922768,-15.922840742274108,51.98988961358474,-525.605120533601
0.5038706967440825,-15.933046593302064,52.01018090076134,-525.5638929778577
0.5040669629958883,-15.943256432740329,52.03053258683876,-525.5222999574274
0.5042632292476941,-15.953470272452297,52.05094489345883,-525.480340692059
0.5044594954994998,-15.963430212068534,47.62452282859148,-525.9361116951054
0.5046557617513056,-15.972780513955625,47.657325595178825,-525.8716249368131
0.5048520280031114,-15.982137278316234,47.69037701961163,-525.8061140274959
0.505048294254917,-15.991500553852141,47.72367939965959,-525.739573540385
0.5052445605067228,-16.000870389573052,47.75723505717221,-525.671998032799
0.5054408267585285,-16.0102468347981,47.79104633835581,-525.6033820465748
0.5056370930103343,-16.019242932838655,43.402046553963395,-525.963349474079
0.5058333592621401,-16.02776422764561,43.43199892009986,-525.9080171881935
0.5060296255139458,-16.036291422807505,43.462180574672104,-525.8517627050026
0.5062258917657516,-16.04482456274085,43.4925936502812,-525.7945812094516
0.5064221580175573,-16.053363692123163,43.52324030192235,-525.736467875163
0.5066184242693631,-16.061908855893883,43.5541227072053,-525.6774178649155
0.5068146905211689,-16.069954950430517,39.161136990367154,-525.9672707692887
0.5070109567729746,-16.07764362288478,39.18824897086972,-525.9202138210744
0.5072072230247804,-16.08533763448763,39.215570516257294,-525.8723344551692
0.5074034892765862,-16.093037025249977,39.24310358773265,-525.8236284534335
0.5075997555283919,-16.10074183539412,39.27085016707507,-525.7740915907306
0.5077960217801977,-16.10845212544408,39.29881219023661,-525.7237194743741
0.5079922880320034,-16.11555786700317,34.90229770900303,-525.9392086648359
0.5081885542838092,-16.122410397157914,34.92654445949984,-525.8998010595576
0.508384820535615,-16.12926769919162,34.950980425083394,-525.859669542233
0.5085810867874206,-16.136129808530526,34.97560738674255,-525.8188104792757
0.5087773530392264,-16.142996760759097,35.000427144132864,-525.7772202340368
0.5089736192910321,-16.14986862893266,35.02544140504202,-525.7348948566062
0.5091698855428379,-16.15604636810279,30.63298886924609,-525.891849480936
0.5093661517946437,-16.162059607654626,30.643363190102498,-525.8852790297346
0.5095624180464494,-16.16807488796477,30.65378721142398,-525.8783583616577
0.5097586842982552,-16.174092218783322,30.664261248475494,-525.8710858442889
0.509954950550061,-16.18011160992073,30.67478561902695,-525.8634598352602
0.5101512168018667,-16.18606060433766,26.45189196999275,-526.0106947654647
0.5103474830536725,-16.191253169426695,26.461587501995535,-525.9972102748005
0.5105437493054782,-16.19644764172275,26.47132984325324,-525.9833986941514
0.510740015557284,-16.201644030402505,26.481119292969545,-525.9692584879962
0.5109362818090898,-16.206842344699766,26.490956152732636,-525.9547881114153
0.5111325480608955,-16.212042593905846,26.50084072651363,-525.9399860100134
0.5113288143127013,-16.216940579999957,22.277674167653476,-526.0702925026501
0.511525080564507,-16.221313828490178,22.2867720324085,-526.0490182649424
0.5117213468163128,-16.225688866549767,22.29591423387283,-526.0274373471232
0.5119176130681186,-16.23006570286223,22.305101058080282,-526.0055482970804
0.5121138793199242,-16.234444346165454,22.314332793354403,-525.9833496537378
0.51231014557173,-16.238824805252122,22.32360973033332,-525.960839946988
0.5125064118235358,-16.242671914178594,18.09967608156429,-526.0733054992254
0.5127026780753415,-16.24622510582668,18.108193844993686,-526.0438873953082
0.5128989443271473,-16.24977997284128,18.11675351180023,-526.0141824052199
0.513095210578953,-16.253336523419904,18.125355354854484,-525.9841891588081
0.5132914768307588,-16.25685447081058,17.84121844593502,-532.6714952389967
0.5134877430825646,-16.260357040176284,17.850820839693927,-532.629326162359
0.5136840093343703,-16.26314179594685,13.876182575699243,-532.7432189881162
0.5138802755861761,-16.265865388594463,13.877819437930524,-532.7367274306883
0.5140765418379818,-16.268589298587468,13.87946407850007,-532.7300593964644
0.5142728080897876,-16.271313527611003,13.881116545305193,-532.7232141130826
0.5144690743415934,-16.2740380773588,13.882776886598183,-532.7161908039926
0.5146653405933991,-16.27630885887913,9.969729293680853,-532.7724633069579
0.5148616068452049,-16.27826570345907,9.970915421561543,-532.767789682619
0.5150578730970107,-16.28022277698844,9.97210722602866,-532.7629884291757
0.5152541393488164,-16.28218008073439,9.973304742268738,-532.7580589847072
0.5154504056006222,-16.28413761597015,9.974508005743846,-532.7530007842234
0.5156466718524279,-16.28589671114726,6.061394677841342,-532.7500603559238
0.5158429381042337,-16.287086425697716,6.0621218560689965,-532.7472202898053
0.5160392043560394,-16.28827629091537,6.062852532862026,-532.7443020457654
0.5162354706078451,-16.28946629589581,6.063586736545581,-532.7413053765641
0.5164317368596509,-16.290656441477754,6.064324489156705,-532.7382299341923
0.5166280031114566,-16.291846741285482,6.065065805777911,-532.7350752603662
0.5168242693632624,-16.292327502053016,2.1518096418304613,-532.6742631073563
0.5170205356150682,-16.292749859612336,2.1520678463195013,-532.6733455905535
0.5172168018668739,-16.29317226423969,2.1523273061072934,-532.672400436529
0.5174130681186797,-16.293594716322062,2.152588029092907,-532.6714275211341
0.5176093343704855,-16.294017216247084,2.1528500232315304,-532.6704267195507
0.5178056006222912,-16.29397592215697,-1.8745062018006653,-532.5268646616046
0.518001866874097,-16.29360817652605,-1.8729150151096565,-532.4972938958024
0.5181981331259027,-16.293240743401608,-1.8713177227799163,-532.4676727388558
0.5183943993777085,-16.292873624021112,-1.869714294038646,-532.4380010073943
0.5185906656295143,-16.292506819627032,-1.8681046979167828,-532.4082785172031
0.51878693188132,-16.292068478176567,-5.894292695652607,-532.2398414199225
0.5189831981331258,-16.290911734032132,-5.893212922088841,-532.2023109096654
0.5191794643849315,-16.28975520187772,-5.892128980273787,-532.1647462401022
0.5193757306367373,-16.28859888256745,-5.891040849081753,-532.1271472862067
0.519571996888543,-16.2874427769585,-5.8899485072437106,-532.0895139223624
0.5197682631403487,-16.286286885911174,-5.888851933362757,-532.0518460223816
0.5199645293921545,-16.284662093729064,-9.912839269579058,-531.8594157920026
0.5201607956439603,-16.282716592537266,-9.912286680461541,-531.814065022707
0.520357061895766,-16.280771199745168,-9.911731942655852,-531.768696794903
0.5205533281475718,-16.278825915806134,-9.91117504518947,-531.7233110441683
0.5207495943993775,-16.27688074117457,-9.910615977028884,-531.6779077057803
0.5209458606511833,-16.27486023280274,-13.93120980484155,-531.469195356211
0.5211421269029891,-16.272126007151382,-13.931207480487686,-531.416225665955
0.5213383931547948,-16.26939178173147,-13.931205147044027,-531.3632559044955
0.5215346594066006,-16.26665755657296,-13.931202804457424,-531.310286071284
0.5217309256584063,-16.263923331704625,-13.93120045268491,-531.2573161657857
0.5219271919102121,-16.261189107154053,-13.931198091680923,-531.2043461874839
0.5221234581620179,-16.257986450503772,-17.935044387024607,-530.9654580472935
0.5223197244138236,-16.254466440588104,-17.93469591802418,-530.8933598800561
0.5225159906656294,-16.250946499346245,-17.93434552969036,-530.8212485274182
0.5227122569174351,-16.247426627139617,-17.933993207833574,-530.749123916
0.5229085231692409,-16.243906824333457,-17.933638938147226,-530.6769859718365
0.5231047894210467,-16.240260888363558,-21.8977871143385,-530.4341967216104
0.5233010556728523,-16.23596307974734,-21.89790834132463,-530.352347075788
0.5234973219246581,-16.23166524734349,-21.89803024231381,-530.2705020176891
0.5236935881764639,-16.22736739100463,-21.898152822326438,-530.188661573261
0.5238898544282696,-16.223069510583553,-21.89827608643589,-530.1068257686599
0.5240861206800754,-16.218771605933114,-21.898400039776945,-530.0249946302224
0.5242823869318811,-16.213907389350734,-25.857919159435255,-529.7712171825724
0.5244786531836869,-16.20883229090169,-25.85854666525436,-529.6799228975461
0.5246749194354927,-16.203757068987684,-25.8591776997944,-529.5886523729251
0.5248711856872984,-16.198681722902457,-25.859812289683042,-529.4974057441596
0.5250674519391042,-16.19360625193573,-25.860450461795033,-529.4061831477551
0.5252637181909099,-16.188301155388608,-29.814425359972283,-529.1513972223685
0.5254599844427157,-16.182449472866388,-29.81561841620296,-529.0512218215188
0.5256562506945215,-16.17659755554771,-29.81681824607056,-528.9510916128097
0.5258525169463272,-16.17074540208967,-29.818024901176035,-528.8510068563342
0.526048783198133,-16.164893011140506,-29.819238433617876,-528.7509678142201
0.5262450494499388,-16.159040381339523,-29.82045889599793,-528.6509747505961
0.5264413157017445,-16.152536619994585,-33.663575633452325,-528.4210510853659
0.5266375819535503,-16.145929378934373,-33.66579075445922,-528.3473169466288
0.526833848205356,-16.139321702409013,-33.668013031403156,-528.2736887329678
0.5270301144571617,-16.1327135890143,-33.67024249454988,-528.2001667648793
0.5272263807089675,-16.1261050373397,-33.672479174310304,-528.1267513641175
0.5274226469607732,-16.118970001109442,-37.41592940437341,-527.8832478789056
0.527618913212579,-16.11162625368319,-37.4186130313791,-527.8063488718053
0.5278151794643847,-16.10428197869215,-37.42130537113542,-527.7295780616312
0.5280114457161905,-16.09693717442485,-37.424006460668295,-527.6529358378882
0.5282077119679963,-16.089591839162097,-37.42671633718639,-527.57642259158
0.528403978219802,-16.081829210349632,-41.16469503625754,-527.3118923199438
0.5286002444716078,-16.07374965691065,-41.167886716649214,-527.2326706887694
0.5287965107234136,-16.065669476029584,-41.17108881123003,-527.153601364904
0.5289927769752193,-16.05758866565924,-41.174301364461996,-527.0746848130002
0.5291890432270251,-16.049507223743156,-41.17752442104542,-526.9959214995067
0.5293853094788308,-16.041118245197953,-44.90865817896791,-526.7107777504956
0.5295815757306366,-16.03230382568664,-44.912384712553894,-526.6297575497063
0.5297778419824424,-16.02348867358412,-44.91612346675035,-526.5489149901422
0.5299741082342481,-16.01467278648672,-44.91987449398885,-526.4682506159352
0.5301703744860539,-16.00585616198,-44.923637846974316,-526.3877649733563
0.5303666407378596,-15.99684706575337,-48.55485425909999,-526.0824512115419
0.5305629069896654,-15.987316870665307,-48.560114336481035,-525.9799274193896
0.5307591732414711,-15.977785641053089,-48.5653963227349,-525.8776251304572
0.5309554394932768,-15.968253372616601,-48.570700346942544,-525.7755454393106
0.5311517057450826,-15.95872006103728,-48.57602653917077,-525.6736894481944
0.5313479719968884,-15.948937505652195,-52.11472258125857,-525.4014819197038
0.5315442382486941,-15.93870861894776,-52.12008014095429,-525.2864431955259
0.5317405045004999,-15.928478678553226,-52.12546020892396,-525.171630960322
0.5319367707523056,-15.918247680069527,-52.1308629189958,-525.0570463450629
0.5321330370041114,-15.908015619078808,-52.1362884059998,-524.9426904887744
0.5323293032559172,-15.897470815820975,-55.66474087708828,-524.7054691534017
0.5325255695077229,-15.886545167592846,-55.67022741354981,-524.5784193725307
0.5327218357595287,-15.875618440349532,-55.67573720201884,-524.4516024572207
0.5329181020113344,-15.864690629566976,-55.681270381992476,-524.3250195826913
0.5331143682631402,-15.85376173070185,-55.68682709407612,-524.198671932609
0.533310634514946,-15.842453877883944,-59.20584538040998,-523.997924080497
0.5335069007667517,-15.830833206595248,-59.21157276197137,-523.8605844711099
0.5337031670185575,-15.819211409004286,-59.21732463108384,-523.723488938175
0.5338994332703633,-15.807588480367752,-59.22310113603715,-523.5866387267979
0.534095699522169,-15.795964415922043,-59.22890242628548,-523.4500350911115
0.5342919657739748,-15.783892094312575,-62.73829048181736,-523.3253795914234
0.5344882320257804,-15.771579111453587,-62.73388184017299,-523.2378853184108
0.5346844982775862,-15.759267004406393,-62.729409907424696,-523.1518320832597
0.534880764529392,-15.746955785185348,-62.72487348213327,-523.0672399056443
0.5350770307811977,-15.734645466056122,-62.720271334482945,-522.9841291678827
0.5352732970330035,-15.721748137684596,-66.1782295527235,-522.9274994516256
0.5354695632848092,-15.708760025525454,-66.17368758178478,-522.8277306969123
0.535665829536615,-15.695772814943837,-66.16907888682256,-522.729443064167
0.5358620957884208,-15.682786518644232,-66.16440217218296,-522.6326575649138
0.5360583620402265,-15.669748206995704,-69.61690455853882,-522.6416409842974
0.5362546282920323,-15.656085207756657,-69.61225188253147,-522.5294165592118
0.5364508945438381,-15.642423131872121,-69.60752956010138,-522.4187062704684
0.5366471607956438,-15.62876199262653,-69.6027362136766,-522.3095319651308
0.5368434270474496,-15.61510180359837,-69.59787043183665,-522.2019159001288
0.5370396932992553,-15.60124750852285,-73.04172463264607,-522.2628460876945
0.5372359595510611,-15.586912354131751,-73.03687111666679,-522.1401573334558
0.5374322258028669,-15.572578162199482,-73.03194318953031,-522.0190437307512
0.5376284920546726,-15.558244946986473,-73.02693934445456,-521.8995284996018
0.5378247583064784,-15.543912723078982,-73.02185803673875,-521.7816353043908
0.538021024558284,-15.52922889584959,-76.63102709837088,-521.963577475862
0.5382172908100898,-15.514194198383839,-76.5760449034142,-521.9345109147459
0.5384135570618956,-15.499170339202845,-76.52058944297411,-521.9069366098488
0.5386098233137013,-15.484157410985109,-76.46465612153409,-521.8808615158507
0.5388060895655071,-15.469155507976552,-76.40824029938277,-521.856292556351
0.5390023558173129,-15.453782838958892,-80.10330429522466,-522.1580694382477
0.5391986220691186,-15.43806681861786,-80.04661456007312,-522.1189761677858
0.5393948883209244,-15.422361972572858,-79.98943425577838,-522.0813908602056
0.5395911545727301,-15.406668398665124,-79.93175862914981,-522.0453202190547
0.5397874208245359,-15.390986196430928,-79.87358288224956,-522.0107709059907
0.5399836870763417,-15.374930251074646,-83.5751868434067,-522.3759902940453
0.5401799533281474,-15.358532976783575,-83.51682938333012,-522.3263895026637
0.5403762195799532,-15.342147207989926,-83.45796442382436,-522.2783081190779
0.5405724858317589,-15.325773047950568,-83.39858706334793,-522.2317525326035
0.5407687520835647,-15.309410601756431,-83.33869235536167,-522.1867290785889
0.5409650183353705,-15.29268684098967,-87.04735981337042,-522.6241020244861
0.5411612845871762,-15.275608483604291,-86.98494863370952,-522.5744473800993
0.541357550838982,-15.258542436916075,-86.92199225025044,-522.5263809545893
0.5415538170907878,-15.241488814068957,-86.858485420087,-522.4799090000258
0.5417500833425934,-15.22444769451446,-86.79442298505448,-522.4350378736054
0.5419463495943992,-15.20704485475226,-92.73771794467748,-518.916069549259
0.5421426158462049,-15.188934785657104,-91.81806484835346,-519.2545295040213
0.5423388820980107,-15.170999610525453,-90.95452135016629,-519.5536464283152
0.5425351483498165,-15.15322886276018,-90.14160602079973,-519.8174054173338
0.5427314146016222,-15.13561310106223,-89.37455975458055,-520.0492587394764
0.542927680853428,-15.117463982789484,-94.3790775153681,-521.6287919480762
0.5431239471052337,-15.099005220739969,-93.72588160049085,-521.7582494378089
0.5433202133570395,-15.080671361678467,-93.1058074208864,-521.8649459625574
0.5435164796088453,-15.062209039513762,-94.55819357631333,-518.2423517341667
0.543712745860651,-15.043713406683652,-93.92180218020985,-518.3570528202033
0.5439090121124568,-15.025064522059358,-99.00277972192569,-520.3925685602771
0.5441052783642626,-15.005687509389514,-98.45764145804743,-520.4215434042537
0.5443015446160683,-14.986415149963054,-97.93615255609221,-520.4345975286462
0.5444978108678741,-14.967242951157099,-97.43665145291496,-520.4329107627946
0.5446940771196798,-14.948166758052995,-96.95763612858939,-520.4175475181062
0.5448903433714856,-14.929182679167262,-96.49774403086391,-520.3894708348444
0.5450866096232914,-14.909815431938766,-103.49203368914624,-519.4996240523199
0.545282875875097,-14.889547335039431,-103.04754242844612,-519.4346123332192
0.5454791421269028,-14.869364847138442,-102.61948564290036,-519.3588126027933
0.5456754083787085,-14.8492648403681,-102.20687544414864,-519.2729165173149
0.5458716746305143,-14.829244373706329,-101.80880514144683,-519.1775573764711
0.5460679408823201,-14.80930067314097,-101.42444077932758,-519.0733162192803
0.5462642071341258,-14.789425561864421,-107.54578739525383,-522.4751831021649
0.5464604733859316,-14.768349570083988,-107.22633818951228,-522.3326869421735
0.5466567396377373,-14.747334708703681,-106.92264045609201,-522.1812499742363
0.5468530058895431,-14.726378007438209,-106.63348167805466,-522.0215382825114
0.5470492721413489,-14.705353078478698,-108.22374346338813,-517.3867012191924
0.5472455383931546,-14.684179772350321,-107.536925611036,-517.7294802679487
0.5474418046449604,-14.663141460991575,-106.84806126134892,-518.0798054691713
0.5476380708967662,-14.642238554351279,-106.1571615164435,-518.4376882294112
0.5478343371485719,-14.621187502143837,-113.99370130523478,-519.744547895763
0.5480306034003777,-14.598891850991025,-113.20404537994786,-520.1906340381744
0.5482268696521834,-14.576751396581887,-112.41211598820657,-520.6453442258613
0.5484231359039892,-14.55476659131315,-111.61792684778784,-521.1086894020464
0.548619402155795,-14.532937878939665,-110.82149193334489,-521.5806800606638
0.5488156684076007,-14.511265694484639,-110.02282547716119,-522.0613262412088
0.5490119346594065,-14.489750489135835,-109.22194205702029,-522.5506372010861
0.5492082009112121,-14.468289308820076,-117.09730641155197,-523.6871405175964
0.5494044671630179,-14.445396781263259,-116.18260652048289,-524.2856639466487
0.5496007334148237,-14.422502783176869,-118.19291370495657,-518.0281815023343
0.5497969996666294,-14.399390393414226,-117.3276827946106,-518.5728637519227
0.5499932659184352,-14.37644802349607,-116.46016456928666,-519.1268482439804
0.550189532170241,-14.353676135807302,-115.5903763950878,-519.6901413082428
0.5503857984220467,-14.331075182954288,-114.71833591168539,-520.2627487459627
0.5505820646738525,-14.308375551219957,-122.72009101222243,-521.2027443153703
0.5507783309256582,-14.28438653091118,-121.73339502591256,-521.889000531768
0.550974597177464,-14.26059140378108,-120.74422497557408,-522.5857581700459
0.5511708634292698,-14.236990658577795,-119.75260203499359,-523.2930209971956
0.5513671296810755,-14.213584773152558,-118.75854768432501,-524.0107921595992
0.5515633959328813,-14.190374214363151,-117.76208371014138,-524.739074177752
0.551759662184687,-14.16735948496962,-116.76323236879855,-525.4778682588413
0.5519559284364928,-14.143888521396253,-123.57695659629601,-526.0311806016833
0.5521521946882986,-14.11962540235308,-123.67001874161822,-526.238193548328
0.5523484609401043,-14.095344024557697,-123.76305110065987,-526.4437345004081
0.5525447271919101,-14.071044384149864,-123.85605319820722,-526.6478007829852
0.5527409934437159,-14.046726502187813,-123.9490245500404,-526.850389467138
0.5529372596955215,-14.02239036514412,-124.0419646865748,-527.0514980316555
0.5531335259473273,-13.99803599575071,-124.13487312450026,-527.2511235732227
0.553329792199133,-13.973192635545896,-126.97024700007495,-527.3508462809987
0.5535260584509388,-13.948262270783859,-127.07618371770371,-527.6313797669303
0.5537223247027446,-13.923311105984794,-127.18208264886337,-527.9102121904461
0.5539185909545503,-13.89833916658251,-127.28794324505203,-528.1873402675278
0.5541148572063561,-13.873346458664418,-127.3937649678744,-528.4627610432187
0.5543111234581618,-13.848332974821885,-127.49954728684523,-528.7364718035409
0.5545073897099676,-13.82319146881355,-129.7835046456703,-528.7313683291476
0.5547036559617734,-13.797708181465916,-129.8973501188639,-529.0515534182948
0.5548999222135791,-13.772202541419265,-130.0111514222179,-529.3698874273807
0.5550961884653849,-13.746674574252058,-130.1249079717125,-529.6863669757013
0.5552924547171907,-13.721124287664775,-130.23861919413463,-530.0009890388726
0.5554887209689964,-13.695551689613078,-130.3522845174108,-530.3137506172669
0.5556849872208022,-13.669956788307495,-130.46590337058964,-530.6246487361307
0.5558812534726079,-13.644167685245979,-132.14231677081946,-530.635810078491
0.5560775197244137,-13.618220864435884,-132.26194042074027,-530.9801966488249
0.5562737859762195,-13.592250572612066,-132.38151330447096,-531.3226103335716
0.5564700522280251,-13.566256819022467,-132.50103482550452,-531.6630481126381
0.556666318479831,-13.540239613176345,-132.62050438859043,-532.00150699197
0.5568625847316366,-13.514198964844027,-132.73992139971617,-532.3379840037246
0.5570588509834424,-13.488134884056329,-132.8592852661717,-532.6724762061937
0.5572551172352482,-13.461924978040681,-133.7511715534439,-532.7925937699251
0.5574513834870539,-13.435663002116215,-133.8646979223143,-533.1300006490972
0.5576476497388597,-13.409378709111184,-133.97858861765465,-533.4689022329636
0.5578439159906655,-13.383072027331698,-134.09284531665912,-533.8093045653779
0.5580401822424712,-13.356742884765403,-134.20746970663345,-534.1512137251482
0.558236448494277,-13.330391209079568,-134.3224634851003,-534.4946358262308
0.5584327147460827,-13.304016927619466,-134.43782835981935,-534.8395770179261
0.5586289809978885,-13.27763738620856,-134.2640648285963,-535.2476464789702
0.5588252472496943,-13.25127516097081,-134.37336796375592,-535.5463536096936
0.5590215135015,-13.224891448466593,-134.48302531618256,-535.8465083166157
0.5592177797533058,-13.198486179027984,-134.59303853336783,-536.148116524356
0.5594140460051115,-13.172059282675605,-134.70340927286074,-536.4511841920739
0.5596103122569173,-13.145610689116694,-134.81413920232794,-536.7557173138554
0.5598065785087231,-13.119140327743446,-134.9252299996252,-537.0617219189028
0.5600028447605288,-13.09264812763136,-135.0366833528889,-537.3692040718372
0.5601991110123345,-13.06641895110915,-133.3725963761723,-538.040801231752
0.5603953772641403,-13.04023296959364,-133.46886174331837,-538.2410827514267
0.560591643515946,-13.014028063553258,-133.56544262472718,-538.4426479601534
0.5607879097677518,-12.987804170989083,-133.66234050540461,-538.6455021859696
0.5609841760195575,-12.961561229624138,-133.75955687949252,-538.8496507884765
0.5611804422713633,-12.935299176901555,-133.8570932503756,-539.0550991591099
0.5613767085231691,-12.909017949983056,-133.95495113075395,-539.261852721363
0.5615729747749748,-12.882956793866638,-130.49779440909862,-540.2699779073913
0.5617692410267806,-12.857337209123354,-130.57192683410216,-540.261642136034
0.5619655072785863,-12.831703051665112,-130.64629542888454,-540.2541351303444
0.5621617735303921,-12.806054275140855,-130.72090127837967,-540.2474603077961
0.5623580397821979,-12.780390833000983,-130.79574547403558,-540.2416211059856
0.5625543060340036,-12.75471267849639,-130.87082911391227,-540.2366209827458
0.5627505722858094,-12.729019764677211,-130.94615330271856,-540.2324634164145
0.5629468385376152,-12.703312044391874,-131.02171915183288,-540.2291519058738
0.5876763862651404,12.207597227135725,-125.94353160965939,521.654982082775
0.5878726525169462,12.232326834323993,-126.05741783229185,521.3905810283883
0.5880689187687519,12.257078997366264,-126.17338917473886,521.1177946337707
0.5882651850205577,12.281854103315322,-126.29149468999206,520.8364884031124
0.5884614512723634,12.306652656737947,-126.41178379848753,520.5465258152415
0.5886577175241692,12.331475010507,-126.53430880608072,520.2477671883364
0.588853983775975,12.356321635503143,-126.65912247296936,519.9400707334175
0.5890502500277807,12.381192986247319,-126.78627929590729,519.6232919667013
0.5892465162795865,12.406089528095231,-126.91583530807026,519.2972837782996
0.5894427825313923,12.43122456594084,-129.60718859579242,518.3600214388396
0.589639048783198,12.456676068991584,-129.75014474248846,517.8292760272585
0.5898353150350037,12.482155888298541,-129.89574833907167,517.2868168445154
0.5900315812868094,12.507664549604138,-130.04406221924742,516.7324533639563
0.5902278475386152,12.533202582989578,-130.19515110258143,516.1659914689585
0.590424113790421,12.558770538528025,-130.34908145438146,515.5872334164942
0.5906203800422267,12.584369032662613,-130.50592091379156,514.99597780338
0.5908166462940325,12.609998574889048,-130.66574069330608,514.3920193371642
0.5910129125458382,12.635659782675896,-130.82861276427448,513.7751489927768
0.591209178797644,12.661353262350994,-130.9946115222781,513.1451538233863
0.5914054450494498,12.686888172141266,-129.9751232728203,512.813742115589
0.5916017113012555,12.712282331916198,-129.3801263614157,522.2289935280489
0.5917979775530613,12.737690342362024,-129.53377923142733,521.7244552663484
0.5919942438048671,12.763128632923497,-129.68869075860133,521.2133273707163
0.5921905100566728,12.788597451585662,-129.84487779189155,520.6955216027718
0.5923867763084786,12.814097052456868,-130.00235752733334,520.1709480010479
0.5925830425602843,12.839627688871508,-130.16114743896318,519.6395150008748
0.5927793088120901,12.865189620414641,-130.3212653634957,519.1011292327579
0.5929755750638959,12.890783109507701,-130.48272947002357,518.5556955597814
0.5931718413157016,12.916408422172296,-130.64555827611792,518.0031170176521
0.5933681075675074,12.941431475118579,-127.47636839177079,516.9937017663967
0.593564373819313,12.966464796601123,-127.61936202106328,516.5592333359778
0.5937606400711188,12.991526303148756,-127.7635837895836,516.1183349387983
0.5939569063229246,13.016616237492862,-127.90905096584169,515.6709161406317
0.5941531725747303,13.041734845435546,-128.05578115508638,515.2168847289901
0.5943494388265361,13.066882377676311,-128.20379232642594,514.7561466306237
0.5945457050783418,13.092059086363275,-128.35310278500097,514.2886059384753
0.5947419713301476,13.117265228682593,-128.50373121791156,513.8141647893905
0.5949382375819534,13.142501065172404,-128.65569668539348,513.3327233511496
0.5951345038337591,13.16769843297076,-127.43553531040754,512.9158265437045
0.5953307700855649,13.192685184406237,-127.18536895510516,512.9493766706062
0.5955270363373707,13.217622795251097,-126.93477858554081,512.9818704496583
0.5957233025891764,13.24251118276756,-126.68376470336568,513.0133094023043
0.5959195688409822,13.267350264426858,-126.43232781912462,513.0436950648107
0.5961158350927879,13.291953319367162,-123.4177719828028,504.7443055967617
0.5963121013445937,13.316156661543264,-123.22039905048578,504.8685563229395
0.5965083675963995,13.340321456514342,-123.02500651016294,504.9935634295623
0.5967046338482052,13.364448103241417,-122.83157898282455,505.11934695703
0.596900900100011,13.388536968153566,-122.64010116801128,505.2459263063424
0.5970971663518166,13.412588443218041,-122.45055747140235,505.37332008752117
0.5972934326036224,13.436491868847835,-121.38551174092422,505.5361821410496
0.5974896988554282,13.460297695420053,-121.20181772963814,505.66558823090946
0.5976859651072339,13.484067648574044,-121.01999015351373,505.79585110405174
0.5978822313590397,13.507802096513341,-120.8400133157349,505.9269865116303
0.5980784976108455,13.531501399328263,-120.66187149445965,506.05900958861355
0.5982747638626512,13.555083969310619,-119.22595859060878,506.21943438895016
0.598471030114457,13.578467547912282,-119.05855098349247,506.3616920583575
0.5986672963662627,13.60181843967828,-118.89285807200551,506.50484121359324
0.5988635626180685,13.625136971838948,-118.7288646711807,506.6488940946075
0.5990598288698743,13.648423488750957,-118.566555454785,506.7938622916107
0.59925609512168,13.671657057840694,-116.90109420127501,506.9461194803222
0.5994523613734858,13.69458809677493,-116.77250066302625,507.1620708411551
0.5996486276252915,13.717364735130014,-114.68713463582293,500.343651831497
0.5998448938770973,13.73985950289316,-114.54083129180697,500.51514968169147
0.6000411601289031,13.762326080951409,-114.3998258080384,500.6934437141944
0.6002374263807088,13.78476548095072,-114.26383490529699,500.8782001156424
0.6004336926325146,13.80693504567983,-112.22356994273733,501.13118519740226
0.6006299588843204,13.828947731490732,-112.09171918846447,501.3111323035772
0.600826225136126,13.850934980352516,-111.9643201744386,501.4968962606132
0.6010224913879318,13.872897656642916,-111.84115172256818,501.68821376706
0.6012187576397375,13.894836530613206,-111.722007556764,501.8848382447824
0.6014150238915433,13.916698359620991,-109.42241084921373,502.2426194330568
0.6016112901433491,13.938162825006374,-109.30635491577144,502.43231982238615
0.6018075563951548,13.959604882513242,-109.19391686532542,502.62685837803883
0.6020038226469606,13.9810252130391,-109.08493159607531,502.826035724646
0.6022000888987663,14.002424500777526,-108.97924387124385,503.02966411232444
0.6023963551505721,14.02380331409221,-108.8767081279228,503.2375664421378
0.6025926214023779,14.04491795538073,-106.33957056507842,503.6942586083112
0.6027888876541836,14.065779002830118,-106.23997219805352,503.8949036376276
0.6029851539059894,14.086620789920088,-106.14322171079806,504.09946492220865
0.6031814201577952,14.107443845940079,-106.0492005444438,504.3077968306942
0.6033776864096009,14.12824871335656,-105.95779654685003,504.519761432539
0.6035739526614067,14.149035889373478,-105.86890378179314,504.7352279245919
0.6037702189132124,14.16931374883776,-102.70720729037558,505.2404089113603
0.6039664851650182,14.189462508313085,-102.61321514428579,505.31028415001686
0.604162751416824,14.209592726633343,-102.51832781735756,505.3777063391152
0.6043590176686297,14.229704224569424,-102.42253338421,505.4426496463917
0.6045552839204354,14.249618298138698,-101.1690173080213,497.4842378768735
0.6047515501722411,14.26939508416128,-98.07275760604631,497.9862447467417
0.6049478164240469,14.288636777815276,-98.00469776390852,498.1303360664315
0.6051440826758527,14.307865068619304,-97.9359771338168,498.2726420240482
0.6053403489276584,14.32707979876919,-97.86658685626949,498.41314343235024
0.6055366151794642,14.34628083819285,-97.79651776630743,498.55182076713123
0.60573288143127,14.365468054751847,-97.72576053626463,498.68865420301995
0.6059291476830757,14.384373081021382,-94.52065147782955,499.210526813652
0.6061254139348815,14.402918357778105,-94.459970065202,499.36956836865727
0.6063216801866872,14.421451660902118,-94.39868563723991,499.52700780867394
0.606517946438493,14.439972872969825,-94.33678976917221,499.6828273967962
0.6067142126902988,14.458481874607788,-94.27427388348542,499.83700911609253
0.6069104789421045,14.476978544453653,-94.21112924648648,499.98953466388633
0.6071067451939103,14.49497862469215,-90.91303522489505,500.5249022775756
0.607303011445716,14.512816569454316,-90.8597760049891,500.6979326247828
0.6074992776975218,14.530644006770668,-90.80597458480295,500.8695470733746
0.6076955439493276,14.548460830319115,-90.7516231951221,501.03972949763374
0.6078918102011333,14.566266931912885,-90.69671392217045,501.20846351001956
0.608088076452939,14.583997464785298,-87.31172067344518,501.7425919957594
0.6082843427047449,14.601132124269952,-87.29455118533429,502.04126459476663
0.6084806089565505,14.618263412612059,-87.27736791952772,502.33986386118704
0.6086768752083563,14.635391327106365,-87.26017087202844,502.63838976465354
0.608873141460162,14.65251586505131,-87.24296003889162,502.9368422747284
0.6090694077119678,14.669637023749086,-87.22573541614689,503.2352213609357
0.6092656739637736,14.686497828815632,-83.85388651363124,503.9019797609867
0.6094619402155793,14.702954715733837,-83.84572233163367,504.2049292261984
0.6096582064673851,14.71940999966029,-83.83755161853645,504.50784390255114
0.6098544727191908,14.73586367932673,-83.82937437251141,504.8107237754941
0.6100507389709966,14.752315753469261,-83.82119059173591,505.1135688304556
0.6102470052228024,14.768766220828287,-83.81300027443665,505.41637905277764
0.6104432714746081,14.784759281732743,-80.35486152689418,506.1091849156904
0.6106395377264139,14.800216474154377,-78.5922003704892,499.4431405896389
0.6108358039782197,14.815642538616821,-78.6030840146742,499.7626185773469
0.6110320702300254,14.83107074006073,-78.61397633350187,500.08214281449114
0.6112283364818312,14.846501080168688,-78.62487732927536,500.401713320193
0.6114246027336369,14.861933560628309,-78.63578700428162,500.72133011345335
0.6116208689854427,14.876710264522014,-75.10807566293842,501.44951213011745
0.6118171352372485,14.891453194951204,-75.1259105086654,501.76896071288195
0.6120134014890541,14.906199627165321,-75.1437595314764,502.0884849360652
0.6122096677408599,14.92094956393664,-75.16162273502681,502.40808483023136
0.6124059339926656,14.935703008042891,-75.17950012291536,502.72776042575595
0.6126022002444714,14.950310446481636,-71.59805802944257,503.47782649994826
0.6127984664962772,14.964366309784268,-71.63452644941611,503.8149107972305
0.6129947327480829,14.978429318283084,-71.67086938110683,504.1519621018606
0.6131909989998887,14.992499447412232,-71.70708748083457,504.48898074884045
0.6133872652516945,15.00657667278529,-71.74318140033743,504.8259670701548
0.6135835315035002,15.020660970193873,-71.77915178678384,505.1629213948405
0.613779797755306,15.034335694009965,-68.18718865944008,505.94332123089373
0.6139760640071117,15.047722636419545,-68.22893117225047,506.27720668126574
0.6141723302589175,15.061117757573317,-68.27053158078957,506.61105587776626
0.6143685965107233,15.074521029808846,-68.31199062015392,506.9448691911222
0.614564862762529,15.087932425655534,-68.35330902036958,507.27864698878625
0.6147611290143348,15.101351917833128,-68.39448750640624,507.61238963488574
0.6149573952661405,15.113814904974351,-62.8938083973688,501.50398389432473
0.6151536615179463,15.126164219313555,-62.948697439896904,501.8414265099612
0.6153499277697521,15.138524330388046,-63.00382847003135,502.1793513674953
0.6155461940215577,15.150895285762788,-63.059202887627556,502.5177604820808
0.6157424602733635,15.16327713329275,-63.11482210247994,502.8566558796516
0.6159387265251693,15.175451096892704,-59.41691525956203,503.67945733175503
0.616134992776975,15.187118566672753,-59.47743499213643,504.01290717568435
0.6163312590287808,15.198797940829515,-59.53822337373453,504.34688811587307
0.6165275252805865,15.210489272207617,-59.59928196879406,504.6814023848649
0.6167237915323923,15.22219261397508,-59.66061235298424,505.0164522271623
0.6169200577841981,15.233908019625751,-59.72221611329542,505.3520398993828
0.6171163240360038,15.245147168161875,-55.92894121093913,506.1635212843136
0.6173125902878096,15.256128445153673,-55.97285543628588,506.463228549408
0.6175088565396153,15.267118317729725,-56.01653273896421,506.7627826279417
0.6177051227914211,15.278116739620325,-56.05997489887927,507.06218453437725
0.6179013890432269,15.289123664965686,-56.10318367871479,507.36143527337276
0.6180976552950326,15.30013904831151,-56.146160824146655,507.6605358398658
0.6182939215468384,15.310462202005557,-52.326889969274724,508.4647345473987
0.6184901877986441,15.320736843026149,-52.374118154725615,508.75830846162376
0.6186864540504499,15.331020728806939,-52.421094754822526,509.05171882954323
0.6188827203022557,15.341313810394439,-52.467821634825185,509.34496671562925
0.6190789865540614,15.351616039256811,-52.51430064223521,509.6380531742733
0.6192752528058671,15.361777564685774,-48.658021875449,510.4529461085
0.619471519057673,15.37105626204716,-47.05036453950141,503.81461971691215
0.6196677853094786,15.380295520849167,-47.09985403172654,504.09370098230295
0.6198640515612844,15.38954446782214,-47.149083171086,504.3726120775298
0.6200603178130901,15.398803051780044,-47.1980538611398,504.6513540954991
0.6202565840648959,15.408071221963384,-47.24676798756111,504.9299281189194
0.6204528503167017,15.416992208840398,-43.360205717820094,505.74079370974357
0.6206491165685074,15.425507472400199,-43.41232336810658,506.01207545029416
0.6208453828203132,15.434032938520033,-43.464169642892074,506.28317901006073
0.6210416490721189,15.442568553975349,-43.515746505211,506.5541055175845
0.6212379153239247,15.451114265976326,-43.567055899832354,506.8248560909871
0.6214341815757305,15.459670022163529,-43.618099753491194,507.0954318381303
0.6216304478275362,15.46767830401828,-39.74874909405257,507.9283059701065
0.621826714079342,15.475487442775794,-39.828197958830046,508.2240217357326
0.6220229803311478,15.483312149546713,-39.90739105403988,508.5197702451976
0.6222192465829535,15.491152374223681,-39.98632936952331,508.81555106420427
0.6224155128347593,15.499008066858572,-40.065013890839964,509.1113637623531
0.622611779086565,15.50676867911218,-36.21929253545851,509.940022852946
0.6228080453383708,15.513885453306047,-36.30229161941641,510.2298219481464
0.6230043115901766,15.521018491274173,-36.38502437793413,510.5196535370369
0.6232005778419822,15.528167740765515,-36.46749183970804,510.8095171778166
0.623396844093788,15.535333149696791,-36.549695028999714,511.09941243266337
0.6235931103455937,15.542514666151899,-36.63163496564447,511.3893388676918
0.6237893765973995,15.549270458415698,-32.767115993527085,512.2043123390437
0.6239856428492053,15.55570998064931,-32.85310339927525,512.4877528624439
0.624181909101011,15.561879617385634,-31.085684321159597,505.6689812533002
0.6243781753528168,15.56798908306672,-31.171185898118132,505.9455590276457
0.6245744416046226,15.574115302835889,-31.256414563466272,506.22216750966885
0.6247707078564283,15.580256059318396,-27.3708364393113,507.02232182747684
0.6249669741082341,15.585636770364925,-27.459842815833575,507.29194150749527
0.6251632403600398,15.59103492224514,-27.548565658829585,507.561592092393
0.6253595066118456,15.596450459540794,-27.637006059989083,507.83127313145417
0.6255557728636514,15.601883327016072,-27.725165106270776,508.10098417802897
0.6257520391154571,15.607333469616872,-27.8130438799363,508.37072478947374
0.6259483053672629,15.612458185600493,-23.94314045698433,509.15190402549206
0.6261445716190686,15.61716646059038,-24.035230563978104,509.41549224765276
0.6263408378708744,15.621892766016288,-24.12687705916873,509.6789809395069
0.6265371041226802,15.626637015195303,-24.218082314041972,509.94236917901924
0.6267333703744858,15.631399121698418,-24.308848687923028,510.2056560639539
0.6269296366262916,15.636178999350918,-24.399178528014716,510.4688407116174
0.6271259028780974,15.64021066857011,-20.561843416154122,511.2179168356825
0.6273221691299031,15.6442555893533,-20.65678683766009,511.4763788391447
0.6275184353817089,15.64831909935992,-20.75127439194994,511.7347296257651
0.6277147016335146,15.652401108835011,-20.845308520872997,511.9929683313612
0.6279109678853204,15.656501528303234,-20.938891653564067,512.2510941110215
0.6281072341371262,15.660187626238049,-17.087026286056783,512.9787798839989
0.6283035003889319,15.663550836591165,-17.184792407471768,513.2314365652226
0.6284997666407377,15.666933188243402,-17.282090447287516,513.4839715301507
0.6286960328925434,15.670334588608322,-17.37892291640601,513.7363839588911
0.6288922991443492,15.673584000275083,-15.616884964549087,506.5960927772424
0.629088565396155,15.676551435392295,-11.752069435311405,507.28836722585686
0.6292848316479607,15.678867428879206,-11.848335643517714,507.5198776004303
0.6294810978997665,15.681202268386834,-11.944142318334244,507.75126121594167
0.6296773641515723,15.683555864957125,-12.039491936766673,507.98251730355173
0.629873630403378,15.6859281299322,-12.134386962516508,508.21364511269155
0.6300698966551838,15.688318974954075,-12.2288298460399,508.44464391085353
0.6302661629069894,15.690161096324022,-8.346359312358913,509.0712937380199
0.6304624291587952,15.691805141622222,-8.40681487640424,509.24852663750335
0.630658695410601,15.693461031244368,-8.467059686535585,509.42571414835595
0.6308549616624067,15.695128724116344,-8.527094543801539,509.6028557755236
0.6310512279142125,15.696808179249311,-8.586920246447491,509.77995103091575
0.6312474941660182,15.698475631327174,-4.549571690118242,510.38613206525315
0.631443760417824,15.699374878160594,-4.6139302731440495,510.55957216481204
0.6316400266696298,15.700286734351655,-4.6780648550884365,510.73296048870503
0.6318362929214355,15.701211156077937,-4.74197628925959,510.9062965350905
0.6320325591732413,15.702148099614394,-4.805665425955681,511.0795798092681
0.6322288254250471,15.703097521333394,-4.869133112469413,511.2528098236136
0.6324250916768528,15.703783809595713,-0.8245828494105893,511.8332401492288
0.6326213579286586,15.703952226485764,-0.8915852119348742,512.0004893526936
0.6328176241804643,15.70413377083042,-0.9583548432221534,512.1676804168967
0.6330138904322701,15.704328396879195,-1.024892631865221,512.3348128502524
0.6332101566840759,15.704536058988296,-1.0911994632816615,512.5018861682918
0.6334064229358816,15.7047567116206,-1.157276219701707,512.6688998935856
0.6336026891876874,15.704453033646274,2.8893166488995163,513.2213848154261
0.633798955439493,15.703892818142725,2.8194627860506714,513.3831211027368
0.6339952216912988,15.703346288391774,2.7498510432499046,513.544792452138
0.6341914879431046,15.702813396593276,2.680480494193084,513.7063983821583
0.6343877541949103,15.702294095063431,2.611350215942238,513.8679384184197
0.6345840204467161,15.701788097800868,6.902479804061279,514.4197184949917
0.6347802866985219,15.700438383231605,6.8515093737315595,514.5430535833385
0.6349765529503276,15.698963366101983,8.160455947181426,506.5113829777213
0.6351728192021333,15.697369577691767,8.0806394409299,506.7204654832475
0.6353690854539391,15.695791461902619,8.00068917825294,506.9306439957197
0.6355653517057449,15.694229055868076,7.92060545797424,507.1419192000104
0.6357616179575507,15.692652321792366,12.335568196215412,507.0550082356482
0.6359578842093565,15.690240319121123,12.243289916510498,507.28751294299974
0.6361541504611621,15.687846441109295,12.150859345812954,507.5212805623606
0.6363504167129679,15.685470721807723,12.05827683170343,507.7563120186811
0.6365466829647737,15.683113185324938,11.965542708366911,507.99260847075675
0.6367429492165795,15.680773862615585,11.872657327271227,508.2301708789459
0.6369392154683853,15.678299628487675,16.275818270528056,508.00110150181627
0.6371354817201909,15.675115543695213,16.1707147952348,508.26054088277374
0.6373317479719967,15.671952108078907,16.065441943965688,508.5214111686306
0.6375280142238025,15.668809348870617,15.960000120270514,508.7837135364067
0.6377242804756083,15.66568730006314,15.854389745960937,509.0474489650326
0.637920546727414,15.662585995345797,15.748611247711011,509.3126184150025
0.6381168129792196,15.659163345070372,20.139503640880285,508.9473089367383
0.6383130792310254,15.655222225212622,20.021426816202187,509.23518225896123
0.6385093454828312,15.651304297449574,19.903164367774394,509.52465438682054
0.638705611734637,15.647409598593889,19.784716793453853,509.81572628817116
0.6389018779864428,15.643538165121733,19.66608459655378,510.1083989093522
0.6390981442382486,15.639690033170826,19.54726828586272,510.40267317504106
0.6392944104900542,15.635264855982527,23.968465337979758,509.8879163116484
0.63949067674186,15.63057242399666,23.848673128759778,510.18414679412217
0.6396869429936658,15.625903423730891,23.72968932808088,510.47904757309954
0.6398832092454716,15.621257697219182,23.61150671408039,510.7726277648259
0.6400794754972774,15.616635087895757,23.49411814503423,511.06489640343614
0.640275741749083,15.612035440579593,23.377516558303128,511.35586244185197
0.6404720080008888,15.60668209961154,27.85699727123535,510.82253939633387
0.6406682742526946,15.601226564159504,27.736347687989472,511.11180831331296
0.6408645405045004,15.595794629142258,27.61650166670539,511.39973887716366
0.6410608067563062,15.590386137504382,27.49745212164249,511.6863401451421
0.6412570730081117,15.585000933564979,27.37919204469312,511.97162109391024
0.6414533392599175,15.579595488123513,31.86111955574684,511.43015226071134
0.6416496055117233,15.573354237821617,31.73884971441928,511.71377063634543
0.6418458717635291,15.567136905722313,31.617385455493945,511.9960334148676
0.6420421380153349,15.56094333435153,31.49671975115129,512.276949672533
0.6422384042671405,15.554773367599,31.376845649770964,512.5565284056767
0.6424346705189463,15.54862685070353,31.257756274908992,512.8347785316013
0.6426309367707521,15.542290415771626,35.73610706460337,512.2857831704014
0.6428272030225579,15.535288808491899,35.612084262280675,512.5656623307736
0.6430234692743637,15.528311463233281,35.488868161357274,512.8441673429368
0.6432197355261693,15.521358222271681,35.36645181325878,513.1213072911303
0.6434160017779751,15.514370904886878,36.71730781127872,503.73278184595273
0.6436122680297809,15.507175793912822,36.60271029467518,503.980535905187
0.6438085342815867,15.499586959194284,41.4711270914565,503.33491261784013
0.6440048005333925,15.491460556724094,41.339007074223,503.5972481981212
0.6442010667851983,15.48335998216957,41.2077924937168,503.8586032531718
0.6443973330370039,15.475285099552881,41.0774777353133,504.1189719499706
0.6445935992888097,15.467235692319445,40.948057595434996,504.3783495311716
0.6447898655406155,15.459211598183106,40.81952659808092,504.63673087150096
0.6449861317924213,15.451212643532322,40.69187932888409,504.89411117536315
0.6451823980442271,15.44233270602503,45.799450942723034,504.100905776364
0.6453786642960326,15.433357602357173,45.65916147797206,504.38319855192344
0.6455749305478384,15.424409936758533,45.519838690673346,504.6643611189185
0.6457711967996442,15.415489520718873,45.38147655156279,504.9443889742792
0.64596746305145,15.406596156485453,45.2440690918227,505.223277918179
0.6461637293032558,15.397729693523013,45.10761009866312,505.50102350407553
0.6463599955550614,15.388490795209556,50.21622723794187,504.5932195385714
0.6465562618068672,15.378649745531522,50.06649899276017,504.8989811051016
0.646752528058673,15.368837997838874,49.917805993846954,505.20345834703335
0.6469487943104788,15.3590553261093,49.77014171729846,505.50664777545137
0.6471450605622846,15.349301532743358,49.623499491075485,505.8085458443622
0.6473413268140902,15.339576420308251,49.47787266160701,506.1091492181967
0.647537593065896,15.329879791555161,49.33325459449018,506.40845476722905
0.6477338593177018,15.319242155314214,54.4240160612279,505.42485786013583
0.6479301255695076,15.308576102634959,54.26579914990697,505.75455603981356
0.6481263918213134,15.297940994210752,54.10867936761499,506.08280536653615
0.648322658073119,15.28733661595359,53.95264942531375,506.40960320168176
0.6485189243249248,15.276762754143347,53.79770205909842,506.7349471122606
0.6487151905767305,15.266219195442105,53.643830030855064,507.05883486626897
0.6489114568285363,15.255144836113608,58.76985937331477,505.95306956493835
0.6491077230803421,15.243624432980248,58.62609103416297,506.2786412024508
0.649303989332148,15.232132085176591,58.483965916192076,506.6005944085698
0.6495002555839535,15.220667471340494,58.343460245422456,506.91896569461
0.6496965218357593,15.209230274286515,58.20455065771016,507.23379115459716
0.6498927880875651,15.197820180940067,58.06721419068512,507.54510646939207
0.6500890543393709,15.186430584108983,63.2002083988276,506.3812064514132
0.6502853205911767,15.17404107964861,63.051948735578435,506.720290772151
0.6504815868429823,15.16168053129277,62.90535241337659,507.05561424666195
0.6506778530947881,15.149348589729488,62.76039598614963,507.387214583866
0.6508741193465939,15.137044932710367,62.617056177780135,507.71512897011075
0.6510703855983997,15.124769242139843,62.47531010690264,508.0393941633981
0.6512666518502055,15.112521242290033,62.33513490938593,508.3600463687279
0.6514629181020111,15.099800498738485,67.4506511387678,507.185872316427
0.6516591843538169,15.086577077782437,67.2992538121795,507.53678967100484
0.6518554506056227,15.073383241469458,67.149518954591,507.88383479912983
0.6520517168574285,15.060218620335814,67.00142378579577,508.22704613439043
0.6522479831092343,15.047082890941534,66.85494547401116,508.56646153509155
0.6524442493610398,15.03397577734657,66.71006113174204,508.9021183039732
0.6526405156128456,15.020896932890796,66.56674900632969,509.2340535228725
0.6528367818646514,15.006837002773972,71.68383000743121,508.0607489788331
0.6530330481164572,14.992783344829943,71.52641172188771,508.4360802544052
0.653229314368263,14.978760449790466,71.37068576779942,508.8073554694511
0.6534255806200686,14.964767932384609,71.2166295147841,509.1746143796472
0.6536218468718744,14.950805501062375,71.06421974045648,509.53789608028524
0.6538181131236802,14.936872816458202,70.9134341603195,509.897239329248
0.654014379375486,14.922144443504013,79.46185582091995,507.15415920562236
0.6542106456272918,14.906592755810001,79.01145501299554,506.5906976156689
0.6544069118790974,14.891130765916028,78.54766909938712,506.0251676398938
0.6546031781309032,14.87576115587168,78.06996325206245,505.4575491910242
0.654799444382709,14.860486714465914,77.57777569544899,504.8878230818607
0.6549957106345148,14.84531034258968,77.07051606259783,504.3159711588894
0.6551919768863206,14.829709417108615,80.54521170082472,502.5603752168373
0.6553882431381264,14.813948082360882,80.06407616904733,501.999798202173
0.655584509389932,14.798282659072843,79.5677446506887,501.4372829554062
0.6557807756417378,14.782716192501717,79.05557154249183,500.872818403372
0.6559770418935436,14.767251856616696,78.52687663718348,500.3063952002469
0.6561733081453494,14.751892960970714,77.98094287668869,499.73800594161014
0.6563695743971552,14.73597237713699,81.38483130517211,497.9929040092244
0.6565658406489607,14.720051236722266,80.85251758723675,497.42955355375136
0.6567621069007665,14.703279253595088,87.55688250515243,505.9244473315282
0.6569583731525723,14.686158628996505,86.90268393848504,505.29072446072894
0.6571546394043781,14.66916859687768,86.2259381930654,504.6549376601683
0.6573509056561839,14.652269282124202,89.49435980409187,502.8225157751467
0.6575471719079895,14.634769543405326,88.82832534717468,502.1931820510046
0.6577434381597953,14.617402835948884,88.1385233033367,501.5619939338035
0.6579397044116011,14.600173938116294,87.42381178938658,500.9289745760436
0.6581359706634069,14.583087856300864,86.68297964218597,500.2941526835438
0.6583322369152127,14.56614983869144,85.91474132174726,499.65756313121847
0.6585285031670183,14.54915799051456,89.41728282827651,497.73570816928407
0.6587247694188241,14.531675886189909,88.72753291332272,497.11390912741126
0.6589210356706299,14.513200607563785,94.99468560089042,504.0875107134684
0.6591173019224357,14.49458817573766,94.66934323974452,503.6618815061329
0.6593135681742415,14.47604025010503,94.33731922893446,503.23514336462154
0.659509834426047,14.457558162587782,93.99839354153285,502.8072358380316
0.6597061006778528,14.439143291764555,93.65233572628497,502.3780946330628
0.6599023669296586,14.420797059899657,93.29890480243051,501.9476524988623
0.6600986331814644,14.402148865941994,96.01580045395278,499.4202439122114
0.6602948994332702,14.383346707018305,95.58111525852044,498.9610134426042
0.660491165685076,14.364630801007989,95.13680683463406,498.4999840604522
0.6606874319368816,14.346003069966818,94.68253198045394,498.0370567598387
0.6608836981886874,14.32746550525049,94.21793024125705,497.5721267160682
0.6610799644404932,14.307987044874139,101.2003460556743,505.0990036633869
0.661276230692299,14.288163239956363,100.8074400006708,504.62312407908433
0.6614724969441048,14.268315731500703,103.28007486560874,502.41910958170433
0.6616687631959104,14.24809187399706,102.80396776531613,501.9130707133681
0.6618650294477162,14.227962591807252,102.31625461926389,501.40457793642264
0.662061295699522,14.207930207635416,101.81647711894844,500.8934919877505
0.6622575619513278,14.187997135981776,101.30415160368368,500.3796650790298
0.6624538282031336,14.168165889684625,100.77876687426743,499.8629396425322
0.6626500944549392,14.148439084058433,100.23978252489636,499.3431481739981
0.662846360706745,14.128644854161983,102.32008755614086,497.40305244515287
0.6630426269585508,14.108543064699946,109.83221356383879,505.3467598301872
0.6632388932103566,14.087038324943869,109.30384453464356,504.7904042302881
0.6634351594621624,14.065638707015447,108.76089078625651,504.2305559018273
0.6636314257139679,14.044347137211538,108.20269581745474,503.6670041263483
0.6638276919657737,14.023166674638563,107.62856136610998,503.09952332713146
0.6640239582175795,14.00208160305267,109.63772043264888,501.3058191069997
0.6642202244693853,13.980685162401754,108.38989417011366,500.71864935382814
0.6644164907211911,13.959537959900219,107.09754528140641,500.1389794646202
0.6646127569729967,13.938648949509085,105.7585021709873,499.5673208354552
0.6648090232248025,13.918023451294319,115.14279175623372,506.4826329023733
0.6650052894766083,13.895574863593165,113.604287641751,505.8769263288185
0.6652015557284141,13.872831905199943,115.26225255853223,503.77995847767124
0.6653978219802199,13.85036722881365,113.6479591948991,503.1876069857207
0.6655940882320257,13.828225451944117,111.97138847529624,502.6069073640003
0.6657903544838313,13.806419114424543,110.22924615653898,502.03867870226236
0.6659866207356371,13.78496140945787,108.41801371194995,501.48380351829434
0.6661828869874429,13.763037881358391,121.27925033335327,505.91302971440547
0.6663791532392487,13.739402613310364,119.56809106556253,505.39185261664755
0.6665754194910545,13.716104190934582,117.84666556668907,504.8723586694739
0.66677168574286,13.693144635516113,116.1149818444211,504.3545339075545
0.6669679519946659,13.670525958200965,114.37304987026042,503.838364641492
0.6671642182464717,13.647872100929556,115.75070087832736,501.65432432953736
0.6673604844982775,13.62534572836977,113.79650212869413,501.1202872897062
0.6675567507500832,13.602947974970448,124.32810850415461,508.17720321780024
0.6677530170018888,13.57871730157385,122.58663573519829,507.6118075422396
0.6679492832536946,13.554829392597808,120.83522941773185,507.0479642267851
0.6681455495055004,13.531050536153785,121.68425031003545,505.23209215798977
0.6683418157573062,13.507314666745986,120.18722721675252,504.5979016928486
0.668538082009112,13.483874212994305,118.67384955012196,503.9650852346281
0.6687343482609176,13.460732410475593,117.143850403181,503.3336207664177
0.6689306145127234,13.437892545556743,115.596957048767,502.70348538461775
0.6691268807645292,13.413829727645012,128.5615569387115,509.88030836028327
0.669323147016335,13.388749364858027,127.01049864648576,509.20129129370486
0.6695194132681408,13.363975122477502,125.44203231746206,508.52350386943965
0.6697156795199464,13.339510448573215,123.85586527065337,507.8469191508576
0.6699119457717522,13.315358847019631,122.2516982427257,507.171509152227
0.670108212023558,13.291385074528446,122.58620874907572,505.57262505058367
0.6703044782753638,13.267502871257363,120.77570022332162,504.86986814540194
0.6705007445271696,13.243978054844435,118.94429658792257,504.1683065232488
0.6706970107789754,13.218625626206986,130.688397720341,513.0437250972241
0.6708932770307809,13.193139619188777,129.01685165759014,512.3202888072786
0.6710895432825867,13.167789124682432,129.12648240682054,510.7598887198635
0.6712858095343925,13.142629997736448,127.24734910667533,510.0081640690856
0.6714820757861983,13.11784186496386,125.34589304451754,509.25741604438866
0.6716783420380041,13.093429146289242,123.42171532361823,508.5076008648274
0.6718746082898097,13.069396337675078,121.47440749620387,507.7586730860306
0.6720708745416155,13.04522360011594,133.1530678566161,515.4336792223561
0.6722671407934213,13.019234804283196,131.67157632570422,514.6959579483482
0.6724634070452271,12.993541213582223,130.14443576260203,513.9557182350842
0.6726596732970329,12.968152023196193,128.56925799443016,513.2126967345091
0.6728559395488385,12.943033791579891,127.95281910347768,511.9752858988189
0.6730522058006443,12.918093720707686,126.18283182378707,511.2075270956949
0.6732484720524501,12.893506813964613,124.35344924938005,510.4358398669188
0.6734447383042559,12.867417160990922,133.03717701447786,517.8451128642938
0.6736410045560617,12.841491673612044,131.1386863156084,517.0338371893342
0.6738372708078673,12.81577529890951,130.28502785651673,515.6747592308789
0.6740335370596731,12.790414717590862,128.1322245949727,514.8301460106237
0.6742298033114789,12.765484559435293,125.89812593011325,513.9790404938146
0.6744260695632847,12.740778111023701,135.1514244250513,521.7055639724698
0.6746223358150905,12.714329709876198,134.22828854957183,520.1855323887353
0.674818602066896,12.688236176555211,131.65365442776647,519.2506521506903
0.6750148683187018,12.662658439898173,128.9709536428054,518.3059544537764
0.6752111345705076,12.63761846083402,126.1724207055824,517.3504157879776
0.6754074008223134,12.612910017829819,125.71126113704621,515.6956737917824
0.6756036670741192,12.587473775738195,134.29400370547984,524.5953668534441
0.6757999333259248,12.561297596314866,132.4371007278492,523.5370676797478
0.6759961995777306,12.535492084759133,130.51629158840672,522.4651599201994
0.6761924658295364,12.510041579484307,128.95470469865265,521.2109317313965
0.6763887320813422,12.48494407041876,126.78195163750536,520.0735837167553
0.676584998333148,12.46028079331916,124.52894015486422,518.9184624393715
0.6767812645849538,12.435731389596796,131.4712176751546,526.1501667513451
0.6769775308367594,12.410060479967282,130.1192431341684,524.8649879982967
0.6771737970885652,12.384751961190934,127.8274408887512,523.5354854961779
0.677370063340371,12.359866789171527,125.79964405096347,522.2348930166459
0.6775663295921768,12.335356337524077,124.00389268059284,520.9679507626477
0.6777625958439826,12.311138609502272,129.47717258724873,530.1896884165615
0.6779588620957882,12.285843206437487,128.30998889055962,529.0323190450268
0.678155128347594,12.260765039758738,127.2610040042943,527.9087699212326
0.6783513945993997,12.23588230834423,126.31628622295247,526.8182030634664
0.7030809423269251,-11.940989573303211,112.6911261840084,-510.19942508716616
0.7032772085787309,-11.963828868475549,119.98082264484282,-511.7672296367305
0.7034734748305365,-11.98753932614153,122.33058276450427,-514.0335201144015
0.7036697410823423,-12.011988981154037,126.79323259279133,-515.4832710037351
0.7038660073341481,-12.03719979276512,128.57799123502838,-517.6094477570929
0.7040622735859539,-12.062581554835765,117.19626875376613,-507.95463301880375
0.7042585398377597,-12.08598947109536,121.31459068419096,-509.2460398049678
0.7044548060895652,-12.109942330137823,122.99043723028691,-511.17802517223464
0.704651072341371,-12.134445750755868,126.68647062947187,-512.3670959777482
0.7048473385931768,-12.159663656903515,130.2719906824832,-513.530394815333
0.7050436048449826,-12.185202531368391,130.80577735720544,-515.3541184422266
0.7052398710967884,-12.210645530468923,121.51620878653813,-505.39642988909486
0.705436137348594,-12.234654586949416,123.12767710013377,-506.38174157855394
0.7056324036003998,-12.258971893326414,124.66075271525901,-507.3628271262668
0.7058286698522056,-12.283583178496448,126.12179974074516,-508.3377851117815
0.7060249361040114,-12.308474139175544,127.51155456640723,-509.3064720181435
0.7062212023558172,-12.333656536314649,129.0854586452057,-510.1706411605527
0.7064174686076228,-12.35911414991529,130.3239401214991,-511.11983654373887
0.7066137348594286,-12.384809216345637,131.50581637907078,-512.0635197730352
0.7068100011112344,-12.410507734826178,122.68979586982337,-501.01104465576225
0.7070062673630402,-12.434691311501961,123.74831503313949,-501.91181939176033
0.707202533614846,-12.459083644445084,124.81704590566946,-502.8152318010535
0.7073987998666516,-12.483667557337593,125.39801879328652,-503.950103954621
0.7075950661184573,-12.50847518203539,127.39441138713576,-504.9177145118955
0.7077913323702631,-12.53367275167519,129.37165272631898,-505.8817189863339
0.707987598622069,-12.55920108268807,130.59117352820078,-507.05118734036535
0.7081838648738747,-12.585003018280771,132.33393871468135,-507.9590025439512
0.7083801311256805,-12.609011363688964,122.87127375586937,-499.5296637050832
0.7085763973774861,-12.633235536831537,124.03286756338815,-500.6573917747306
0.7087726636292919,-12.657750883817176,125.7815279337008,-501.52448267515246
0.7089689298810977,-12.682607756459223,127.51309945304811,-502.38867481707985
0.7091651961329035,-12.707704236142257,128.42075344827342,-503.49436771764294
0.7093614623847093,-12.73306133377041,129.97158937235622,-504.31810851033293
0.7095577286365149,-12.757627805886052,121.22446762365459,-496.70674708169827
0.7097539948883207,-12.781437953202357,121.88135311010379,-497.97861752204136
0.7099502611401265,-12.805546711744901,123.7886984751116,-498.7645347081623
0.7101465273919323,-12.830027503018382,125.67253509453334,-499.552126513125
0.7103427936437381,-12.8547255824755,126.30351838905875,-500.79025154358095
0.7105390598955437,-12.879683803227298,128.02322656765568,-501.5568514869499
0.7107353261473495,-12.903955389289335,119.4402948059728,-494.6840222337249
0.7109315923991553,-12.927443116154976,120.00269802892674,-495.91706190604987
0.7111278586509611,-12.951161736883778,121.6923632513251,-496.6504200597276
0.7113241249027669,-12.975210021714181,123.362118561181,-497.3855170651584
0.7115203911545724,-12.999484232527088,123.75490824335552,-498.63207548592607
0.7117166574063782,-13.023925526956086,125.30471463605468,-499.35279799973375
0.711912923658184,-13.04780830452004,116.85688838504228,-492.5800968456163
0.7121091899099898,-13.070922395305761,118.56693416321906,-493.1790702691818
0.7123054561617956,-13.094229601561938,118.94129746564872,-493.8085891263978
0.7125017224136012,-13.117611624649463,119.32945323252036,-494.4412561962132
0.712697988665407,-13.141060276489634,119.33721833848247,-495.2178725558967
0.7128942549172128,-13.164516098270745,119.6853312823647,-495.8246710003183
0.7130905211690186,-13.188041528930828,120.0464846663144,-496.4340063369459
0.7132867874208244,-13.211639131043347,120.42123531512411,-497.0458324990103
0.7134830536726302,-13.2349374194016,113.98140933678746,-490.4427347605917
0.7136793199244358,-13.25736803619623,114.59561916345949,-491.11557029410767
0.7138755861762416,-13.279921457873755,115.23326576937703,-491.79188975426996
0.7140718524280474,-13.30248204233997,115.06658789139635,-492.73669894114516
0.7142681186798532,-13.325122512520453,115.64891041033185,-493.37930329756836
0.714464384931659,-13.347879464013076,116.25368134981971,-494.0244521838736
0.7146606511834646,-13.37069017347156,116.4267071588912,-495.0194041634429
0.7148569174352704,-13.393108747742389,110.34156517123402,-490.0467395238333
0.7150531836870762,-13.414905563940119,111.77202408862188,-490.71943909857833
0.715249449938882,-13.436835797400875,111.50511264813281,-492.0661565991118
0.7154457161906878,-13.458852504166948,112.84929125403964,-492.7267499056249
0.7156419824424933,-13.481132382687909,114.18690434932368,-493.3906755651424
0.7158382486942991,-13.503475722406778,106.60068503764418,-489.32020624739096
0.7160345149461049,-13.524531978221791,107.9664855651361,-489.96407916935846
0.7162307811979107,-13.545855644638298,109.32567200290299,-490.6113572478678
0.7164270474497165,-13.567375739844723,108.86380839925425,-492.015345122016
0.7166233137015221,-13.588870450889658,110.171382480759,-492.65582383398385
0.7168195799533279,-13.610621177675187,111.47267805552426,-493.2995805887372
0.7170158462051337,-13.631564935245613,104.83532448117978,-488.2486551683419
0.7172121124569395,-13.652165918122785,105.09435257376654,-488.7739636325359
0.7174083787087453,-13.672818196173283,105.35813070464002,-489.30060194635996
0.7176046449605509,-13.693522723606186,105.62675274321576,-489.82856128039174
0.7178009112123567,-13.714121480756553,104.84881611789584,-490.8093447949628
0.7179971774641625,-13.734723906416683,105.0955743425316,-491.32127374609456
0.7181934437159683,-13.755375217686566,105.34687999876219,-491.8343435595294
0.7183897099677741,-13.775961525461707,104.46037776824866,-492.8583398152716
0.7185859762195799,-13.796486152943581,104.69141204939935,-493.35635090797143
0.7187822424713854,-13.8165186940723,100.04885410611413,-487.33043563756974
0.7189785087231912,-13.836137339920061,99.19431257505659,-488.44190638304315
0.719174774974997,-13.855640374516478,99.54733601272281,-488.9653134461892
0.7193710412268028,-13.875213332634168,99.906890470571,-489.490069723728
0.7195673074786086,-13.894857510718518,100.27309798918307,-490.01615065251315
0.7197635737304142,-13.914323224903647,99.44248734075896,-491.3261693908544
0.71995983998222,-13.93391896636218,100.24168164238637,-491.88628883783133
0.7201561062340258,-13.95367091413037,101.0342815936354,-492.45183313116013
0.7203523724858316,-13.972493291400344,93.93609145102074,-488.28135636329216
0.7205486387376374,-13.99100532718141,94.70488967513562,-488.82494501332405
0.720744904989443,-14.009667608381871,95.46711509412266,-489.3736019260501
0.7209411712412488,-14.028478841949152,96.22275109385188,-489.92723340099553
0.7211374374930546,-14.04708688998013,95.05957167131359,-491.3474596298928
0.7213337037448604,-14.065817045453844,95.80406485698244,-491.90403890026505
0.7215299699966662,-14.084692667140628,96.54191723089053,-492.465327494638
0.7217262362484718,-14.102717780353636,89.44448871882423,-488.08372414572005
0.7219225025002776,-14.120342605641142,90.15560676813644,-488.6206835272782
0.7221187687520834,-14.138106357977744,90.8601984549935,-489.16199599572525
0.7223150350038892,-14.155955306058834,89.71045401223617,-490.49403220520435
0.722511301255695,-14.173610173368655,90.1963188944123,-491.0160614907994
0.7227075675075005,-14.19136008043641,90.67893625970619,-491.5397825544827
0.7229038337593063,-14.209204391608965,91.1583315962768,-492.06517846202917
0.7231001000111121,-14.226869731220926,89.82891811163,-493.36579420473316
0.7232963662629179,-14.243963775756741,85.50952975440065,-488.1477324299756
0.7234926325147237,-14.260796996132585,86.02537277650669,-488.67420375683633
0.7236888987665293,-14.277573902037062,84.66654224200641,-489.9715495918414
0.7238851650183351,-14.294241333165568,85.17892521764924,-490.4950118651997
0.7240814312701409,-14.311009541289192,85.69348582994566,-491.02205486808066
0.7242776975219467,-14.327829007876366,84.28168281625234,-492.32855890820304
0.7244739637737525,-14.344420897092515,84.79399429302418,-492.8528494037763
0.7246702300255583,-14.36098632124526,80.90589326084785,-488.11486639531665
0.7248664962773639,-14.376919094179602,81.45325867806554,-488.6419408984716
0.7250627625291697,-14.39262057939862,80.019074741967,-489.94716308759655
0.7252590287809755,-14.408379615568844,80.56969897014581,-490.47280680012665
0.7254552950327813,-14.42424697429322,81.1229101251426,-491.00228279141623
0.7256515612845871,-14.439967329786828,79.64441333862923,-492.3142056781012
0.7258478275363927,-14.455653071364438,80.19747480123995,-492.841502725498
0.7260440937881985,-14.471447616103756,80.75314634907359,-493.3726636339358
0.7262403600400043,-14.486595837692834,74.87714735584252,-489.46815040447984
0.72643662629181,-14.501349073422102,75.46231055137558,-489.99258986536904
0.7266328925436158,-14.516217428875517,76.05024782463501,-490.5211330652116
0.7268291587954214,-14.531085102931414,74.52222427863326,-491.83588991762986
0.7270254250472272,-14.545769107979687,75.11176208339151,-492.3630087551451
0.727221691299033,-14.560569094624302,75.70410739967835,-492.8942778724938
0.7274179575508388,-14.57541981966097,74.00799016193356,-494.2491473863346
0.7276142238026446,-14.589906767825685,70.47568756894023,-489.42296441356706
0.7278104900544502,-14.603785076355667,70.9470518611077,-489.92140627383253
0.728006756306256,-14.617755580488343,71.41519038262764,-490.4211396833055
0.7282030225580618,-14.631452510487632,69.73214921251562,-491.6934920564637
0.7283992888098676,-14.645184169929024,70.1962118919879,-492.1887439675542
0.7285955550616734,-14.659006598344346,70.65711182006217,-492.68525196952146
0.728791821313479,-14.672667811655353,68.94109432818148,-493.9627575144421
0.7289880875652848,-14.686243501524936,69.39790872337203,-494.45456479168445
0.7291843538170906,-14.699908543328306,69.85162266038341,-494.94759354161977
0.7293806200688964,-14.712956526634725,64.25407507984958,-490.948297536263
0.7295768863207022,-14.72561062232185,64.69457614921357,-491.4105804674456
0.729773152572508,-14.73835140704216,65.13746321768392,-491.87661689078334
0.7299694188243135,-14.751174100692213,63.43503316125201,-493.15103063218226
0.7301656850761193,-14.76365868497544,63.7861106586302,-493.5939084901486
0.7303619513279251,-14.77621231960773,64.13867389830416,-494.0396014890675
0.7305582175797309,-14.788835296748925,64.4927296192017,-494.4881244605906
0.7307544838315367,-14.801232953796015,62.69299107600957,-495.7228609067421
0.7309507500833423,-14.813572940701118,63.05467759138686,-496.17159067840765
0.7311470163351481,-14.825299625602831,59.928384331012055,-491.2894765388458
0.7313432825869539,-14.836919734676135,58.12128024842319,-492.51060908260706
0.7315395488387597,-14.84836454626747,58.504353498060404,-492.9564573119241
0.7317358150905655,-14.85988470139596,58.88905113255015,-493.405399333007
0.7319320813423711,-14.871405785783736,57.064487230971494,-494.61833660864875
0.7321283475941769,-14.882644116851429,57.45706857552124,-495.06784782849786
0.7323246138459827,-14.893959661737545,57.85131590262711,-495.5205392679664
0.7325208800977885,-14.905352747886994,58.24723669394633,-495.97642765295154
0.7327171463495943,-14.91636140173673,56.123851042369466,-497.1737794526859
0.7329134126013999,-14.926992601243997,53.38804209584469,-492.0380274768859
0.7331096788532057,-14.937496214697065,53.646619398433586,-492.4388977753906
0.7333059451050115,-14.947747366210942,51.77619160458909,-493.52290912771355
0.7335022113568173,-14.957935819274663,52.046931662096064,-493.92806554242736
0.7336984776086231,-14.968177617343727,52.31979335450538,-494.3364370712344
0.7338947438604286,-14.978247682665344,50.440860355701425,-495.4021049453479
0.7340910101122344,-14.988175496883475,50.72631358631505,-495.81524908817875
0.7342872763640402,-14.998159557662659,51.01403001815022,-496.2318171058806
0.734483542615846,-15.008035348266448,49.13117457885397,-497.2787611171271
0.7346798088676518,-15.017707697026891,49.432773314641615,-497.7012894133695
0.7348760751194576,-15.027431353446081,46.702635567566126,-492.53584260238966
0.7350723413712632,-15.0365034269857,44.77720418640846,-493.5543668829027
0.735268607623069,-15.04531679191526,45.03348837434557,-493.95017211412625
0.7354648738748748,-15.054180679121528,45.29201700726529,-494.34789352156434
0.7356611401266806,-15.063095529277618,45.55281349016977,-494.74754213831994
0.7358574063784864,-15.071711155892082,43.3281977318078,-495.82196606965795
0.736053672630292,-15.080240331881313,43.58652134371209,-496.2099287036932
0.7362499388820978,-15.088820431288951,43.847122212113355,-496.59979947839327
0.7364462051339036,-15.097379958416582,41.59501587615792,-497.6879294833184
0.7366424713857094,-15.105568915461909,41.8527981393264,-498.06574557158433
0.7368387376375152,-15.113808690668042,42.11286395482621,-498.44544792432157
0.7370350038893208,-15.12209973740107,42.3752372608516,-498.8270471261563
0.7372312701411265,-15.129746514099189,37.54700721340125,-494.90520257251103
0.7374275363929323,-15.13714163436834,37.81118315790737,-495.26692738766144
0.7376238026447381,-15.14458869066463,38.07624846223735,-495.63050206967887
0.737820068896544,-15.15208785801022,38.3422080238065,-495.99593479308606
0.7380163351483495,-15.159154559262571,35.96672127223854,-497.09244649961397
0.7382126014001553,-15.16623285065295,36.162832268670385,-497.4146331906376
0.7384088676519611,-15.173349675094684,36.359381159186775,-497.7374818708037
0.7386051339037669,-15.180505119069112,36.55636713345024,-498.06099121302213
0.7388014001555727,-15.187170783823,34.04496791105536,-499.19980055442255
0.7389976664073783,-15.193871668348965,34.23872168170983,-499.5104933439726
0.7391939326591841,-15.200305589767684,32.29164782826929,-495.14474696833236
0.7393901989109899,-15.2066522033997,29.77695335892053,-496.3179353116128
0.7395864651627957,-15.212516717918309,29.98393702174151,-496.6232195709314
0.7397827314146015,-15.218421901359514,30.191369469070665,-496.9291819233355
0.7399789976664073,-15.22436784091021,30.399249717568352,-497.23582091038725
0.7401752639182129,-15.230338904455753,27.859650850480968,-498.42023645876
0.7403715301700187,-15.235826689772892,28.06226444103884,-498.71212732842775
0.7405677964218245,-15.241354283575099,28.265309647477793,-499.0046705033127
0.7407640626736303,-15.246921771019643,28.468785440856976,-499.29786448887387
0.7409603289254361,-15.252521094584973,25.816016750449847,-500.5227778828598
0.7411565951772416,-15.257405852636058,23.90398722546523,-496.24634695064344
0.7413528614290474,-15.262118506000126,24.119366464611623,-496.5337878044292
0.7415491276808532,-15.26687360427233,24.336519066926655,-496.8230078210854
0.741745393932659,-15.271671497991726,24.55546551666228,-497.11402155829785
0.7419416601844648,-15.276081386607821,21.81355795545948,-498.35569339800026
0.7421379264362704,-15.280383990773068,22.031307465420703,-498.6347149395971
0.7423341926880762,-15.284729509733747,22.25087370145694,-498.91553489104365
0.742530458939882,-15.289118301922219,22.47227794140828,-499.198168184395
0.7427267251916878,-15.293272647583542,19.708569614322727,-500.43935071147587
0.7429229914434936,-15.29716234739065,19.928705018412018,-500.70985402388783
0.7431192576952992,-15.300847935356252,18.0520418018247,-496.57672304333397
0.743315523947105,-15.304414756612239,18.295064673419873,-496.8597965286044
0.7435117901989108,-15.307903914968016,15.528651612549282,-498.1091382465804
0.7437080564507166,-15.310975279702543,15.769628154571123,-498.37935651867963
0.7439043227025224,-15.31409414204011,16.01267039617126,-498.65156449802635
0.744100588954328,-15.3172609100787,16.257803244607288,-498.92577918991276
0.7442968552061338,-15.320475996401468,16.50505199695911,-499.20201781322
0.7444931214579396,-15.323188176463411,13.802899051885234,-500.39275848944646
0.7446893877097454,-15.325919658879585,14.032224874186014,-500.64844100773405
0.7448856539615512,-15.328633533915847,12.274025530602543,-496.7866286654117
0.745081920213357,-15.331064343003696,12.496915837987373,-497.024197964589
0.7452781864651625,-15.333011813365173,9.931447427012259,-498.24992923931893
0.7454744527169683,-15.334983868248777,10.164699057676557,-498.4874321943688
0.7456707189687741,-15.337001961359759,10.40059717827711,-498.7280676567475
0.7458669852205799,-15.33906661708794,10.63919221656181,-498.9718884054606
0.7460632514723857,-15.340645505310107,8.07142785992545,-500.1611131861751
0.7462595177241913,-15.342254121975593,8.32124221150302,-500.40564675989646
0.7464557839759971,-15.343912054381178,8.573979370716899,-500.6536099597773
0.7466520502278029,-15.345404459184467,4.05643957261249,-497.86101910892046
0.7468483164796087,-15.34622716479388,4.327658213494757,-498.1085496848215
0.7470445827314145,-15.34710341883838,4.602126063816868,-498.35986793262913
0.7472408489832201,-15.348033865774095,4.879908587268929,-498.61504165302387
0.7474371152350259,-15.348937708861294,2.3784004389324096,-499.6844297942242
0.7476333814868317,-15.349412995070493,2.465359835215942,-499.817952870725
0.7478296477386375,-15.349905631827953,2.5552026824507124,-499.9547415518234
0.7480259139904433,-15.350416195120374,2.6480747237933926,-500.0949350723994
0.7482221802422488,-15.350845804054115,0.04588737760164463,-500.9918267498231
0.7484184464940546,-15.35086473467927,0.1476067889319026,-501.1322150800838
0.7486147127458604,-15.350793609672328,-1.0468747613698852,-497.36457892440603
0.7488109789976662,-15.350601349129567,-0.9115226849374167,-497.54358205886354
0.749007245249472,-15.350286909757896,-3.4973942085685437,-498.42364768496344
0.7492035115012776,-15.34961459138758,-3.3527557529295393,-498.60205345974305
0.7493997777530834,-15.348971206276724,-3.202577698393654,-498.78635711534434
0.7495960440048892,-15.348357862996199,-3.0465322511143995,-498.97685856330844
0.749792310256695,-15.34754379047559,-5.642977426867276,-499.8078037270268
0.7499885765085008,-15.346452628296202,-5.475144377276422,-499.99988574520927
0.7501848427603064,-15.34539507447272,-5.300329286235623,-500.19916804885634
0.7503811090121122,-15.344372565977185,-5.11807949097188,-500.40605522943196
0.750577375263918,-15.342991234959689,-8.699772691401932,-497.6078159374758
0.7507736415157238,-15.341316022200994,-8.368947224490284,-497.9045223673006
0.7509699077675296,-15.339639109109978,-9.99627749946086,-498.6253025675553
0.7511661740193354,-15.337708554748007,-9.674242364408371,-498.89544331193787
0.751362440271141,-15.33584249788055,-9.339138185186911,-499.1726119544894
0.7515587065229468,-15.333772528469064,-11.01394250142242,-499.88371815009435
0.7517549727747526,-15.331642758004657,-10.686784482113111,-500.13526978857544
0.7519512390265584,-15.329397687036801,-13.72868583663164,-498.3179622246255
0.7521475052783642,-15.326709828468857,-13.661339914458608,-498.308136019047
0.7523437715301697,-15.324035129014927,-13.594658594036048,-498.29633481036825
0.7525400377819755,-15.321373439975469,-13.528711790591856,-498.28255217236364
0.7527363040337813,-15.318402385672083,-15.23208709966002,-499.56173877924834
0.7529325702855871,-15.31541166201982,-15.244345960050921,-499.4959784596226
0.7531288365373929,-15.312412657484359,-16.47176271596706,-496.9449998624744
0.7533251027891985,-15.308985836842943,-18.15513457947955,-498.37773970883705
0.7535213690410043,-15.305422493153602,-18.156205556472315,-498.30817722425735
0.7537176352928101,-15.301858935118382,-18.157291893119464,-498.23864102997754
0.7539139015446159,-15.298294390555792,-19.85108114000556,-499.83237300548996
0.7541101677964217,-15.294395924326874,-19.87526102008104,-499.7465503624445
0.7543064340482273,-15.290416496229337,-21.111402194897103,-497.45975385467807
0.7545027003000331,-15.286272958720998,-21.112206019792815,-497.3792437676876
0.7546989665518389,-15.282090077791448,-22.79863993313009,-499.15707003891885
0.7548952328036447,-15.27761109021199,-22.843219521015826,-499.057613011714
0.7550914990554505,-15.273123356346215,-22.88786753250575,-498.959552187825
0.755287765307256,-15.268533053543976,-24.14510463505134,-496.8741481909419
0.7554840315590619,-15.263792808849914,-24.159113930652325,-496.7798609014132
0.7556802978108677,-15.258753609769549,-25.698947511107136,-499.05511898650207
0.7558765640626735,-15.253702131703355,-27.222588789841538,-497.90817122031115
0.7560728303144792,-15.248415540068107,-26.656819029732986,-497.5390253780032
0.756269096566285,-15.243235609403392,-26.134716059394208,-497.19270735133034
0.7564653628180906,-15.237873285826613,-29.792384807389396,-498.7815202306315
0.7566616290698964,-15.232068985380646,-29.3599263217628,-498.46564060954717
0.7568578953217022,-15.226346669432566,-28.95638158468948,-498.16508673910005
0.757054161573508,-15.220481304164206,-30.62682138758609,-496.8953180409335
0.7572504278253138,-15.214503939781473,-30.28745746764119,-496.6202295061297
0.7574466940771194,-15.208568832091526,-31.913093340606864,-499.2154030121138
0.7576429603289252,-15.202160210129003,-33.627961335959625,-497.87374703932835
0.757839226580731,-15.195585297305715,-33.37430300476416,-497.62758522914476
0.7580354928325368,-15.189058836175043,-33.13402541207074,-497.38871059683504
0.7582317590843426,-15.182519347334479,-35.06302903317432,-495.84013768021055
0.7584280253361482,-15.175663122857308,-34.80461156343084,-495.59642998935095
0.758624291587954,-15.168706715489641,-36.54609421563434,-498.2975671500874
0.7588205578397598,-15.161554822463497,-36.33422922339683,-498.06536616266317
0.7590168240915656,-15.154425321925377,-38.467481438801784,-496.39280583328105
0.7592130903433714,-15.14689644726619,-38.2543953334071,-496.14999139320946
0.7594093565951769,-15.139408906753692,-38.04624105008109,-495.9088683172289
0.7596056228469827,-15.131961744986517,-37.84285301486811,-495.6694048661469
0.7598018890987885,-15.124407289418718,-39.679822093362944,-498.6434767567532
0.7599981553505943,-15.11620406952948,-41.85021791656112,-497.08754102958915
0.7601944216024001,-15.108012068589746,-41.62913956574326,-496.81250804612836
0.7603906878542057,-15.099862951507625,-41.41314133505434,-496.5404195763937
0.7605869541060115,-15.091755741395046,-41.202035249338536,-496.2711831020376
0.7607832203578173,-15.083268066224349,-43.353674225896384,-494.68467688489807
0.7609794866096231,-15.074779085339888,-43.15185468195284,-494.41193885470113
0.7611757528614289,-15.066153139765756,-45.14281297288815,-497.7374452605969
0.7613720191132347,-15.0573097082646,-44.9745336844807,-497.4749821292599
0.7615682853650403,-15.048116656769592,-47.21101427108701,-495.79093185725765
0.7617645516168461,-15.038870364594136,-47.01146677980014,-495.5127027091678
0.7619608178686519,-15.029662917976587,-46.815143623586565,-495.23631338117787
0.7621570841204577,-15.02049369026569,-46.62196222769014,-494.9617272268454
0.7623533503722635,-15.011172283632757,-48.87530127800537,-493.2343139037181
0.7625496166240691,-15.001486973155638,-50.977272489584934,-496.64189543238774
0.7627458828758749,-14.99149775961738,-50.81564777751328,-496.3660154946158
0.7629421491276807,-14.981540018544166,-50.65651409761922,-496.0915984181564
0.7631384153794865,-14.971613272073316,-50.499810722420015,-495.8186166111234
0.7633346816312923,-14.96127984292521,-52.74493810067707,-494.07936321144547
0.7635309478830978,-14.950942956306214,-52.590793727028895,-493.7989506740082
0.7637272141349036,-14.940636096364429,-52.43894087207131,-493.51991431023635
0.7639234803867094,-14.93035881078995,-52.28932563304515,-493.2422292081985
0.7641197466385152,-14.919583325821177,-56.818615127157564,-495.35968747864354
0.764316012890321,-14.908443621197648,-56.69801529024225,-495.0799351665143
0.7645122791421266,-14.897327408106575,-56.57914709477125,-494.8012458192684
0.7647085453939324,-14.88623435716508,-56.46197130559503,-494.5236009651159
0.7649048116457382,-14.875164140100402,-56.34644988079691,-494.24698261958287
0.765101077897544,-14.86373573499598,-58.544140230910365,-492.44024882066793
0.7652973441493498,-14.852263933498271,-58.35653129643736,-492.1354198193246
0.7654936104011554,-14.840778434401233,-60.79627481690276,-495.8338025745987
0.7656898766529612,-14.828863933957193,-60.61556343223399,-495.5193894846794
0.765886142904767,-14.816984761796274,-60.436272886136265,-495.2060270808647
0.7660824091565728,-14.804654161072781,-62.74520308605991,-493.3791003782847
0.7662786754083786,-14.792357366252528,-62.56231284092118,-493.05538346655464
0.7664749416601844,-14.78009632695963,-62.38084201931816,-492.73272824976556
0.76667120791199,-14.767870765876905,-62.20077358300131,-492.4111259526495
0.7668674741637957,-14.755591963417906,-64.45553915430763,-490.6077332258685
0.7670637404156015,-14.742857033316435,-67.03009373769996,-494.5708491864818
0.7672600066674073,-14.729716520026196,-66.87508339807992,-494.2425907721824
0.7674562729192131,-14.716606313218156,-66.7212508569381,-493.91522997452415
0.7676525391710187,-14.703526184154558,-66.56858229583007,-493.5887595463013
0.7678488054228245,-14.690312866646119,-68.7885445568827,-491.8024646749417
0.7680450716746303,-14.676827391142677,-68.63186861786428,-491.4657144758976
0.7682413379264361,-14.663372550832115,-68.47636354576096,-491.1298698296488
0.7684376041782419,-14.649948116730087,-68.32201583425939,-490.794923557298
0.7686338704300475,-14.636543121967797,-70.97303847167443,-494.9342724277068
0.7688301366818533,-14.622398221545346,-73.20244881046045,-493.1293234416536
0.7690264029336591,-14.608046054173846,-73.04972338409837,-492.7810310878255
0.7692226691854649,-14.59372376363946,-72.89800503427921,-492.43334328382866
0.7694189354372707,-14.579431152242439,-72.74728594745616,-492.08625839329477
0.7696152016890763,-14.56516802460414,-72.59755837547517,-491.7397747667475
0.7698114679408821,-14.550681116569438,-74.7250501186891,-489.97835406696174
0.7700077341926879,-14.536030776370257,-74.5655897259389,-489.6188804767263
0.7702040004444937,-14.521411630150723,-74.40717462676488,-489.2600503372141
0.7704002666962995,-14.506371959219045,-77.23402684624179,-493.56575833210377
0.770596532948105,-14.491225309490847,-77.11408776470839,-493.2144296568555
0.7707927991999108,-14.475820887569224,-79.19127034739125,-491.5017201378389
0.7709890654517166,-14.460290976435681,-79.06237313312707,-491.13788909391457
0.7711853317035224,-14.444786281149028,-78.9343157878519,-490.77458788164046
0.7713815979553282,-14.429306637411969,-78.80709182215725,-490.4118149571633
0.7715778642071338,-14.413851882896399,-78.68069480138854,-490.049568768036
0.7717741304589396,-14.398111540504754,-80.66528928851,-488.38136462649425
0.7719703967107454,-14.382173476781826,-83.51332538892012,-492.8384160885943
0.7721666629625512,-14.36579403665797,-83.39703344498216,-492.4612682266626
0.772362929214357,-14.349437450050939,-83.28044195052645,-492.08455970903617
0.7725591954661628,-14.3331037759109,-83.16355010501891,-491.7082920423377
0.7727554617179684,-14.316421493621158,-85.13976988701907,-490.01413402475123
0.7729517279697742,-14.29973266352942,-84.92358830066559,-489.60065472778945
0.77314799422158,-14.2830861498391,-84.70855458800744,-489.1878691535336
0.7733442604733858,-14.266481729098192,-84.4946636286441,-488.7757772325284
0.7735405267251916,-14.249710703844809,-87.58339647128716,-493.0925660658869
0.7737367929769972,-14.232174492464226,-89.49806694181368,-491.4510705034304
0.773933059228803,-14.21462707194464,-89.31449272784845,-491.0320140105758
0.7741293254806088,-14.197115585806731,-89.13189718751804,-490.613562021719
0.7743255917324146,-14.179639841421745,-88.95027582233723,-490.19571437535063
0.7745218579842204,-14.162199648736493,-88.7696241345784,-489.778470876946
0.7747181242360259,-14.144443082029571,-90.5518024521023,-488.2020694757698
0.7749143904878317,-14.126690269832935,-90.35376496151045,-487.76999932575274
0.7751106567396375,-14.108641883332103,-93.58332276450884,-492.3579965528083
0.7753069229914433,-14.090289081150734,-93.43625542967187,-491.93622268764864
0.7755031892432491,-14.071965065278935,-93.28997587421988,-491.5149502616687
0.7756994554950547,-14.053322767667876,-94.98109287336217,-490.0153262749411
0.7758957217468605,-14.034697239648182,-94.81763403265458,-489.5794860592107
0.7760919879986663,-14.016103707006447,-94.65505229789224,-489.1442112638836
0.7762882542504721,-13.997541998761205,-94.49334343615355,-488.70950152603257
0.7764845205022779,-13.979002463708994,-95.99530464177137,-487.32713566519124
0.7766807867540835,-13.959858685307895,-99.57310112115783,-492.0300795584837
0.7768770530058893,-13.94033874605094,-99.33942940582853,-491.56106817054626
0.7770733192576951,-13.920864854339436,-99.1038624650206,-491.0928145039541
0.7772695855095009,-13.901437384134994,-98.86637970790304,-490.62532761306505
0.7774658517613067,-13.88205168989088,-100.33058578831753,-489.18917830108785
0.7776621180131125,-13.862385496339318,-100.07227430232845,-488.7103841995101
0.777858384264918,-13.842770208089018,-99.81184466349407,-488.2324405813179
0.7780546505167238,-13.823206243155955,-99.54927360396576,-487.7553577071081
0.7782509167685296,-13.802929460341623,-103.27831532904699,-492.4790224331692
0.7784471830203354,-13.782667452389207,-104.63685413344378,-491.15871187348046
0.7786434492721412,-13.762157176780374,-104.3677354405422,-490.65305429068917
0.7788397155239468,-13.741699655572045,-104.09941986860159,-490.1473254814094
0.7790359817757526,-13.721294716548101,-103.83192933898874,-489.64154005985876
0.7792322480275584,-13.700942205650211,-103.56528542917002,-489.13571248049493
0.7794285142793642,-13.680580137509228,-104.69723899587092,-487.91392520352554
0.77962478053117,-13.659666500845407,-108.65088182952816,-493.13962198765506
0.7798210467829756,-13.638363381543877,-108.43297733425676,-492.63237239209445
0.7800173130347814,-13.617102969807942,-108.2158397398146,-492.12513682180304
0.7802135792865872,-13.595885096257401,-107.99948522370926,-491.6179278209698
0.780409845538393,-13.574591969976629,-109.00110835241497,-490.5736812127977
0.7806061117901988,-13.553207035607386,-108.91641515697582,-490.1087912750346
0.7808023780420044,-13.531838763320932,-108.8313173092892,-489.64380140464164
0.7809986442938102,-13.51048723283959,-108.74581255813192,-489.17871006943966
0.781194910545616,-13.489149374726766,-112.51835765536771,-495.2097980219677
0.7813911767974218,-13.466896476085001,-113.40367010617226,-494.3052468441565
0.7815874430492276,-13.444644723942893,-113.34695478811936,-493.8397754900519
0.7817837093010331,-13.422404129860258,-113.28996744188049,-493.3742337090272
0.7819799755528389,-13.40017474728593,-113.2327065543167,-492.9086204644208
0.7821762418046447,-13.377888178866396,-113.92986804583215,-492.089396677084
0.7823725080564505,-13.355535682904002,-113.84734055231047,-491.60550692955525
0.7825687743082563,-13.333199423223927,-113.76441602424296,-491.1215106255418
0.7827650405600621,-13.310879478047097,-113.68109225215775,-490.6374062193314
0.7829613068118677,-13.288571153408142,-114.17409703964032,-489.90161628823057
0.7831575730636735,-13.265508111278239,-118.23342890061906,-496.37035528033505
0.7833538393154793,-13.242307851959698,-118.18271532109037,-495.88922385089927
0.7835501055672851,-13.219117570101968,-118.13175685507474,-495.4080237909312
0.7837463718190909,-13.195937313803903,-118.08055214063693,-494.9267541425136
0.7839426380708965,-13.17271597822736,-118.40154447595219,-494.28192570908584
0.7841389043227023,-13.149483604891813,-118.34188480174815,-493.7924192364097
0.7843351705745081,-13.126262944276682,-118.28218918248747,-493.302986446245
0.7845314368263139,-13.103054003891586,-118.22245830190704,-492.8136277677512
0.7847277030781197,-13.079851401024644,-118.31822976186972,-492.2543461344968
0.7849239693299253,-13.056258520492799,-122.55680632410193,-499.2995198792761
0.785120235581731,-13.032207447952759,-122.52933734899358,-498.81588076841956
0.7853165018335369,-13.008161782832698,-122.5017101227749,-498.33215367622165
0.7855127680853426,-12.984121555539186,-122.47392384221641,-497.84833768789974
0.7857090343371484,-12.960098012997863,-122.34339530224959,-497.3804945183616
0.785905300588954,-12.936092876176287,-122.2746187882214,-496.86981367157694
0.7861015668407598,-12.912101276611843,-122.20544717424096,-496.3589082611576
0.7862978330925656,-12.888123292399074,-122.13587849533343,-495.84777590448846
0.7864940993443714,-12.864170862958579,-121.73305035174215,-495.4625687804238
0.7866903655961772,-12.840290237263998,-121.61611072294335,-494.9206376099777
0.7868866318479828,-12.815556160855746,-126.22607517260909,-502.6272857404215
0.7870828980997886,-12.790786730382804,-126.18029841513616,-502.1162769901881
0.7872791643515944,-12.766026309928003,-126.13425999303,-501.6051145932804
0.7874754306034002,-12.74135740754766,-125.48793363458651,-501.15649035274475
0.787671696855206,-12.716754493172008,-125.22175988413852,-500.5271295887968
0.7878679631070118,-12.692203747405141,-124.95633726061058,-499.89787461670016
0.7880642293588174,-12.667705029621125,-124.69168433819492,-499.2687408873193
0.7882604956106232,-12.6433245071231,-123.61170544186749,-498.9024808556053
0.788456761862429,-12.619076033046266,-129.03416493818477,-507.19642981656943
0.7886530281142348,-12.593773811875472,-128.8015599654875,-506.566974176077
0.7888492943660406,-12.56851718420979,-128.5697009230299,-505.93768140511565
0.7890455606178461,-12.543327344408707,-127.28679776290733,-505.6642733707738
0.7892418268696519,-12.51837800034384,-126.95310654015563,-504.9759527424326
0.7894380931214577,-12.493494042507875,-126.62056045330698,-504.28792842151904
0.7896343593732635,-12.468675240017483,-126.28918014549922,-503.6002204950414
0.7898306256250693,-12.44392137550392,-125.95898586803698,-502.91284885776753
0.7900268918768749,-12.419457181664491,-124.24774672096167,-502.5938354833852
0.7902231581286807,-12.39511477604381,-123.80732494455572,-501.8405248332941
0.7904194243804865,-12.369621099074683,-129.86263828799224,-511.40782876886294
0.7906156906322923,-12.344165008542266,-129.54132848817434,-510.7059916267881
0.7908119568840981,-12.318991728352875,-127.56751915749481,-510.4787227354245
0.7910082231359037,-12.293991958567503,-127.1854390280363,-509.72569924935453
0.7912044893877095,-12.269067573045914,-126.79932691945697,-508.9707337182746
0.7914007556395153,-12.244219369775568,-126.4091138692888,-508.2137810777194
0.7915970218913211,-12.219673327030954,-124.26054534019102,-507.90059953325874
0.7917932881431269,-12.195335446023911,-123.7473554688579,-507.06509142126856
0.7919895543949325,-12.171098831449509,-123.228606761212,-506.22684164303894
0.7921858206467383,-12.146633041698776,-129.33456244781786,-516.6657185850071
0.7923820868985441,-12.12155040486076,-127.02478090795694,-516.2379621730889
0.7925783531503499,-12.096681575544409,-126.39396100793786,-515.3031971460794
0.7927746194021557,-12.071936879814071,-125.75985417956787,-514.3661488786607
0.7929708856539615,-12.047316960363654,-125.12245826469774,-513.4268043017919
0.793167151905767,-12.023151115002435,-122.54777941603116,-512.9372363337625
0.7933634181575728,-11.999163339862761,-121.89300611402439,-511.94669312650444
0.7935596844093786,-11.975304295080205,-121.23599064647124,-510.95460737346946
0.7937559506611844,-11.95157442245536,-120.57674084726989,-509.9609785831432
0.8184854983887095,11.892368069583776,-122.08657751595663,509.8488126203254
0.8186817646405153,11.916327065383083,-122.0613849505729,510.2590454938934
0.8188780308923211,11.940281146418279,-122.03647090672209,510.6696403606788
0.8190742971441269,11.964230364671842,-122.0118306777268,511.0805912090093
0.8192705633959327,11.988399916639946,-124.78822417996841,510.7305910684879
0.8194668296477383,12.012882844202483,-124.6987939619595,511.01407161701854
0.8196630958995441,12.037348299849086,-124.61018134567453,511.298572416352
0.8198593621513499,12.061796443998439,-124.52237480202083,511.5840789805309
0.8200556284031557,12.086227436178833,-124.43536301965153,511.8705771180978
0.8202518946549615,12.11094038820201,-126.86405934741052,511.4065347770887
0.8204481609067673,12.135825003904166,-126.71638297373417,511.57050126502963
0.8206444271585729,12.160680767882091,-126.57002365586372,511.7361104199268
0.8208406934103787,12.185507941218093,-126.4249632814323,511.90333955401286
0.8210369596621845,12.21030678265741,-126.28118407165098,512.0721664202075
0.8212332259139903,12.235377749399204,-128.11440077156078,511.59844226064854
0.8214294921657961,12.26050325675077,-127.9209388126199,511.66434823179173
0.8216257584176017,12.285590970722698,-127.72916114158363,511.7323540498737
0.8218220246694075,12.310641226795822,-127.53904515420929,511.80243146829184
0.8220182909212133,12.3354075289724,-124.39907819303579,498.06596470522766
0.8222145571730191,12.360055486055263,-125.63003581344493,497.75605365504964
0.8224108234248249,12.384694954813313,-125.45210345551604,497.8551741173725
0.8226070896766304,12.409299538292718,-125.27454295728523,497.954481971163
0.8228033559284362,12.433869309216895,-125.09735304150408,498.05397560711845
0.822999622180242,12.458417071518781,-125.90266221214861,497.8530365622951
0.8231958884320478,12.483108140028623,-125.70529706514581,497.9122055135266
0.8233921546838536,12.5077605129128,-125.50834217284424,497.9715769313186
0.8235884209356592,12.532374270456273,-125.3117961334456,498.03114905922814
0.823784687187465,12.55694949269348,-125.11565755183634,498.0909201513911
0.8239809534392708,12.5815077796025,-125.44695117134837,497.9791363342323
0.8241772196910766,12.606108217423284,-125.23746085366017,498.01124731626805
0.8243734859428824,12.630667581884277,-125.0284030885519,498.04356613911943
0.824569752194688,12.655185957701036,-124.8197764076316,498.0760909751718
0.8247660184464938,12.679663429324425,-124.61157934922377,498.10882000785557
0.8249622846982996,12.704107673385007,-124.5201456572913,498.0974655122669
0.8251585509501054,12.728525587749004,-124.30430981704319,498.11303187018655
0.8253548172019112,12.75290118428458,-124.0889166767331,498.12880518428176
0.825551083453717,12.777234549754136,-123.87396474306667,498.14478360850023
0.8257473497055225,12.801525770649592,-123.6594525296392,498.16096530783375
0.8259436159573283,12.825769684007431,-123.38149971217904,498.2299345639154
0.8261398822091341,12.84996364727578,-123.16094071001562,498.3221831087027
0.82633614846094,12.874114420198289,-122.94137629930123,498.4151117786222
0.8265324147127457,12.898222197970458,-122.72279912630927,498.50871342917293
0.8267286809645513,12.922287174579862,-122.50520191099204,498.6029810001543
0.8269249472163571,12.946295992531658,-121.85163101423552,498.8467145116167
0.8271212134681629,12.970189620216205,-121.63034462738588,498.9310006846406
0.8273174797199687,12.993971151800789,-118.53582232323262,488.1657964777269
0.8275137459717745,13.01721764095637,-118.35159293986528,488.3006055010461
0.8277100122235801,13.040428053893534,-118.16817778957409,488.4359590804033
0.8279062784753859,13.063602548817219,-117.98557098591026,488.57185153166904
0.8281025447271917,13.086611631405695,-117.03102670179021,488.9754219185352
0.8282988109789975,13.109562744724707,-116.84645249024443,489.10331685280363
0.8284950772308033,13.13247771288875,-116.6626848785944,489.2317443022563
0.8286913434826089,13.155356692927537,-116.47971809963708,489.3606987326091
0.8288876097344147,13.17819984095473,-116.29754644210173,489.49017467340195
0.8290838759862205,13.200897523080126,-115.04958889034626,490.0102603864475
0.8292801422380263,13.223460022882144,-114.86780931464574,490.1346778694202
0.8294764084898321,13.245986922731749,-114.68681314196809,490.2596041344859
0.8296726747416376,13.26847837561616,-114.506594845873,490.38503392112625
0.8298689409934434,13.290934533637154,-114.3271489527845,490.51096202880717
0.8300652072452492,13.313312850218974,-112.81066463130432,491.14562476049014
0.830261473497055,13.335436375155204,-112.63341740875394,491.2655600334229
0.8304577397488608,13.357525157646695,-112.45663067905392,491.38544711721056
0.8306540060006666,13.379579287926399,-112.28030256850741,491.5052854158821
0.8308502722524722,13.401598855892937,-112.10443121381067,491.62507433921064
0.831046538504278,13.423583951112215,-111.92901476173134,491.7448133026925
0.8312428047560838,13.445311180697477,-110.17215810317235,492.47505070921557
0.8314390710078896,13.466917473542214,-110.00120421882971,492.594896239348
0.8316353372596954,13.488490257260313,-109.8306905789096,492.71469114097874
0.831831603511501,13.510029618222141,-109.6606154079106,492.8344348629055
0.8320278697633068,13.531535642480753,-109.49097693996339,492.9541268592962
0.8322241360151126,13.552820934916694,-105.10122999955681,484.300396198988
0.8324204022669184,13.573435059004527,-104.96168775185009,484.45517755142646
0.8326166685187242,13.594021831190208,-104.82250224857492,484.60991480666024
0.8328129347705298,13.614581321173457,-104.68367206394416,484.76460752872674
0.8330092010223356,13.635113598405237,-104.54519577968952,484.91925528600564
0.8332054672741414,13.65561873208883,-104.40707198526246,485.0738576510626
0.8334017335259472,13.675787904131049,-102.29773242138481,486.0066269406633
0.833597999777753,13.69585239351492,-102.164266560772,486.160605454499
0.8337942660295585,13.715890721400584,-102.03113897245873,486.3145386631098
0.8339905322813643,13.735902953969473,-101.89834831610389,486.4684261670075
0.8341867985331701,13.755889157169031,-101.76589325847229,486.6222675706808
0.8343830647849759,13.775711996198064,-99.44367893934445,487.63931589423225
0.8345793310367817,13.795216870284957,-99.31562321045307,487.7591261597805
0.8347755972885873,13.81469659655805,-99.1874166685424,487.87802393931906
0.8349718635403931,13.834151145394657,-99.05905907736884,487.9960078963984
0.8351681297921989,13.853580487125692,-98.93055020029101,488.113076692046
0.8353643960440047,13.872984592035591,-98.80188980017988,488.2292289848092
0.8355606622958105,13.892052903717115,-96.22950081327215,489.3000881621656
0.8357569285476163,13.910927702263109,-96.10918249292641,489.4225911546963
0.8359531947994219,13.929778872449019,-95.98872214145548,489.5442353185582
0.8361494610512277,13.948606386377186,-95.86811953587723,489.6650193928019
0.8363457273030335,13.96741021610613,-95.74737445279742,489.78494211411396
0.8365419935548393,13.986190333650507,-95.62648666838314,489.904002216791
0.8367382598066451,14.004442828272763,-92.94070013459617,491.00271142058733
0.8369345260584506,14.022672984602261,-92.82892659223279,491.1293481930785
0.8371307923102564,14.040881190582839,-92.71702079703945,491.25518575073636
0.8373270585620622,14.059067420237492,-92.6049825408954,491.38022291724656
0.837523324813868,14.077231647548365,-92.49281161530499,491.50445851409813
0.8377195910656738,14.094933288603315,-87.84423277650203,484.37981840919997
0.8379158573174794,14.112165831599786,-87.75951058536558,484.5408485226128
0.8381121235692852,14.129381753959155,-87.67486439624264,484.7016626941382
0.838308389821091,14.146581070584936,-87.59029411044264,484.8622610991904
0.8385046560728968,14.163763796361907,-87.50579962948117,485.02264391298706
0.8387009223247026,14.180929946156036,-87.42138085502779,485.1828113105766
0.8388971885765082,14.197653290791893,-84.57082513788299,486.2867383132883
0.839093454828314,14.21424370939316,-84.48945116438779,486.4086921042785
0.8392897210801198,14.230818127330672,-84.4077767017163,486.5298296995653
0.8394859873319256,14.247376485590241,-84.32580014411207,486.6501477207162
0.8396822535837314,14.263918724810182,-84.24351987455852,486.7696427687356
0.839878519835537,14.280386114019471,-81.16114787657114,487.9329133786145
0.8400747860873428,14.296307912206155,-81.08573219423923,488.0575706110021
0.8402710523391486,14.31221488123548,-81.010035719201,488.18146971166607
0.8404673185909544,14.328106965900718,-80.93405693786634,488.30460751204635
0.8406635848427602,14.343984110665023,-80.85779432591309,488.4269808241612
0.8408598510945657,14.359846259658855,-80.78124634818649,488.548586440416
0.8410561173463715,14.375438992924785,-77.63398451241578,489.730060081672
0.8412523835981773,14.390669072815449,-77.56412467504242,489.85602827792627
0.8414486498499831,14.405885415831712,-77.49400211520802,489.9812922560584
0.8416449161017889,14.421087970218665,-77.42361540178929,490.10584903817073
0.8418411823535947,14.436276683906092,-77.35296309342203,490.2296956279313
0.8420374486054003,14.451451504506139,-77.28204373836357,490.3528290103854
0.8422337148572061,14.4661498980944,-74.07837188568033,491.54778766381384
0.8424299811090119,14.480682666563546,-74.01396753142228,491.67453033376387
0.8426262473608177,14.495202770500217,-73.94931850549835,491.80062194167
0.8428225136126235,14.509710161592412,-73.88442346090221,491.92605970167847
0.8430187798644291,14.524204791227884,-73.81928104084929,492.050840810473
0.8432150461162349,14.538627757722523,-70.38305466885438,493.30611216660503
0.8434113123680407,14.552435596929167,-70.32208320907466,493.3770553846921
0.8436075786198465,14.566231450748049,-70.26092459969897,493.44731648043995
0.8438038448716523,14.579975274235657,-69.11378769817435,486.16644886423194
0.8440001111234579,14.593534712606452,-69.06010668927956,486.2564678168926
0.8441963773752637,14.607083598490602,-69.00626013253515,486.3458849496101
0.8443926436270695,14.620322197845637,-65.64191063088468,487.53131131406747
0.8445889098788752,14.63320067786535,-65.59284218799033,487.62333650727317
0.844785176130681,14.646069511873854,-65.54362170539409,487.71481042713515
0.8449814423824866,14.658928670140263,-65.49424846981246,487.8057309729585
0.8451777086342924,14.67177812277146,-65.44472176351258,487.8960960320776
0.8453739748860982,14.684617839710867,-65.39504086420136,487.9859034797745
0.845570241137904,14.696893249297533,-61.9976507542181,489.16374151743844
0.8457665073897098,14.709056875097069,-61.95257562560143,489.25540459363117
0.8459627736415154,14.721211640096215,-61.907359490748945,489.346559082697
0.8461590398933212,14.733357516662924,-61.8620016815827,489.43720302457734
0.846355306145127,14.745494477011182,-61.816501525816776,489.5273344479253
0.8465515723969328,14.757465486671705,-58.385262846203986,490.6929041985244
0.8467478386487386,14.768920518527075,-58.34422572995634,490.78424615717245
0.8469441049005444,14.780367483391831,-58.30305920340792,490.8751234022642
0.84714037115235,14.791806355864834,-58.26176264829171,490.96553412573644
0.8473366374041558,14.803237110400607,-58.220335442377575,491.0554765090141
0.8475329036559616,14.8146597213082,-58.17877695946797,491.144948722963
0.8477291699077674,14.825656391614968,-54.81110098524117,492.2908601594255
0.8479254361595732,14.836410728362734,-54.77812559104472,492.41191762528524
0.8481217024113787,14.847158572801426,-54.74494233229194,492.532476825668
0.8483179686631845,14.857899883879618,-54.711549345101986,492.65253427594394
0.8485142349149903,14.868634620075358,-54.67794474378647,492.77208645654525
0.8487105011667961,14.879192230453874,-51.362345881292924,493.89696319657645
0.8489067674186019,14.88927004808517,-51.33298858074592,494.0152678701179
0.8491030336704075,14.89934208542517,-51.303443743996574,494.13312740229685
0.8492992999222133,14.909408305181797,-51.27370966573348,494.2505386318642
0.8494955661740191,14.919468669616101,-51.243784620403844,494.36749836540974
0.8496918324258249,14.92952314053627,-51.213666861897956,494.48400337702253
0.8498880986776307,14.938988752716988,-47.87937858935759,495.597208997917
0.8500843649294363,14.948383309008973,-47.85335189277848,495.7118316636231
0.8502806311812421,14.957772739522872,-47.82715621182953,495.8260579735115
0.8504768974330479,14.967157010234848,-47.80078998348934,495.9398850601052
0.8506731636848537,14.976536086691688,-47.7742516258531,496.0533100263224
0.8508694299366595,14.985440585309039,-43.20907979274074,490.576934353663
0.8510656961884651,14.993919687012646,-43.19493889530214,490.7049284777819
0.8512619624402709,15.00239600167744,-43.18070490973301,490.8327064481292
0.8514582286920767,15.01086951177204,-43.16637696054516,490.96026666978565
0.8516544949438825,15.019340199480474,-43.15195416150089,491.0876075313105
0.8518507611956883,15.027677518637983,-39.68373454856684,492.2360981327191
0.852047027447494,15.035467805749597,-39.70114818108966,492.41948073700485
0.8522432936992996,15.043261522534044,-39.71870241053969,492.6031052399562
0.8524395599511054,15.051058697657258,-39.7363988552467,492.78697378159256
0.8526358262029112,15.058859359843726,-39.75423915785032,492.971088531019
0.852832092454717,15.066663537873849,-39.77222498584687,493.15545168693745
0.8530283587065228,15.073886789156159,-36.442854335473015,494.297694830954
0.8532246249583284,15.081041376012992,-36.464123624940015,494.47534236308223
0.8534208912101342,15.088200154423337,-36.48556821775925,494.6532867761805
0.85361715746194,15.09536315899795,-36.507190175797724,494.831530767279
0.8538134237137458,15.102530424456663,-36.528991592647685,495.01007707072756
0.8540096899655516,15.10930682095336,-33.178928612082466,496.1403150773703
0.8542059562173572,15.115821175922019,-33.20393535237168,496.31181994974804
0.854402222469163,15.122340459296549,-33.229151855044165,496.483675361894
0.8545984887209688,15.128864711756083,-33.254580633380954,496.65588456901685
0.8547947549727746,15.135393974144751,-33.2802242400508,496.82845087217436
0.8549910212245804,15.141717800132396,-29.91118031071543,497.9456443952561
0.855187287476386,15.14759117626081,-29.939932729670208,498.110820733066
0.8553835537281917,15.153470218344255,-29.968930702000623,498.276401933194
0.8555798199799975,15.1590922680309,-28.44263573621399,492.4421989113921
0.8557760862318033,15.164678709151977,-28.484618739084574,492.62487330005536
0.8559723524836091,15.170241508242272,-25.02856196945212,493.7694888261296
0.8561686187354147,15.175162087187664,-25.113397250230605,493.9881085078855
0.8563648849872205,15.180099403449429,-25.199169716735184,494.2079564209926
0.8565611512390263,15.18505364498149,-25.285894233965635,494.42904755336065
0.8567574174908321,15.190025001838572,-25.373585976508863,494.65139716769113
0.8569536837426379,15.19501366620236,-25.462260436629492,494.87502080811
0.8571499499944437,15.199401689204132,-22.145589234821188,496.0047878480276
0.8573462162462493,15.203756998392782,-22.236222391720005,496.21798582923475
0.8575424824980551,15.208130196664,-22.327886124929655,496.43250541168095
0.8577387487498609,15.212521487387,-22.42059728396474,496.648363307534
0.8579350150016667,15.216931076243647,-22.514373080442468,496.86557654618935
0.8581312812534725,15.220808002431582,-19.176368746901538,497.9795266174148
0.8583275475052781,15.224581059378062,-19.272145580347143,498.18620467642063
0.8585238137570839,15.228373021810349,-19.369038897547306,498.3942884038345
0.8587200800088897,15.232184107406546,-19.467067437537956,498.6037961257376
0.8589163462606955,15.235829821780154,-17.679338735072683,493.1391594875379
0.8591126125125013,15.238843075313927,-14.39209343008288,494.50081171499335
0.8593088787643068,15.2416744812596,-14.460612120858464,494.6465122932867
0.8595051450161126,15.244519335820172,-14.529136856901133,494.7923959069127
0.8597014112679184,15.247377640101469,-14.597667527225916,494.9384624178665
0.8598976775197242,15.250249395212881,-14.666204020817403,495.08471168765044
0.86009394377153,15.252847950846341,-11.498086738016248,496.43471718606884
0.8602902100233356,15.255115201520454,-11.605960259752528,496.6007467687054
0.8604864762751414,15.25740375665766,-11.715191650804549,496.7681264363839
0.8606827425269472,15.259713885300323,-11.825805111409593,496.9368736141567
0.860879008778753,15.262045860081727,-11.937825404199472,497.10700606605815
0.8610752750305588,15.26399485381083,-8.906729207733214,498.4118502240495
0.8612715412823644,15.26575393612065,-9.018963964515372,498.5698975249011
0.8614678075341702,15.267535187202519,-9.132648861141512,498.7293518691155
0.861664073785976,15.269338891007644,-9.247810461302677,498.8902319925594
0.8618603400377818,15.27086786637826,-7.34196181516036,493.88465784334824
0.8620566062895876,15.271778460100606,-4.312659853856829,495.1919929940647
0.8622528725413934,15.272638541414743,-4.452048393332021,495.35880554965
0.862449138793199,15.273526158042532,-4.593287158210458,495.52736902156795
0.8626454050450048,15.274441679028815,-4.736411073651297,495.6977073884442
0.8628416712968106,15.275319015587772,-1.6873508408241236,497.0053574309734
0.8630379375486164,15.275664149092748,-1.8299593699814665,497.1625368314769
0.8632342038004222,15.276037460961156,-1.9745034770233048,497.3215107889373
0.8634304700522277,15.276439334783518,-2.1210205687110033,497.48230453783583
0.8636267363040335,15.276870159874692,-2.2695489975974965,497.64494385046214
0.8638230025558393,15.277107722828056,0.8255683781449505,498.93064373972805
0.8640192688076451,15.27695625417508,0.7178347190326093,499.0503708565235
0.8642155350594509,15.276826035476317,0.6087847863547609,499.17103870322615
0.8644118013112565,15.276413753710456,2.349599856747048,494.4259789658138
0.8646080675630623,15.275966364030491,2.209002527599438,494.57364211418354
0.8648043338148681,15.275165174300778,5.247747741940188,495.86673680492027
0.8650006000666739,15.274147987702921,5.117211941318146,495.9898585808729
0.8651968663184797,15.273156589716447,4.985088568062167,496.1140406875144
0.8653931325702853,15.272191281945965,4.851360291229881,496.239279785782
0.8655893988220911,15.271252379849717,4.716009737359613,496.3655720161331
0.8657856650738969,15.269819265498759,7.790613293466549,497.6879249787328
0.8659819313257027,15.268302445632163,7.665875651855913,497.7894807730073
0.8661781975775085,15.26681025691369,7.539631619443583,497.8919713804937
0.866374463829314,15.26534299367066,7.4118656285789655,497.9953918587703
0.8665707300811198,15.263900958267335,7.282562136347906,498.0997368077014
0.8667669963329256,15.261628777601066,12.215578326218221,495.0011007777193
0.8669632625847314,15.259245625320288,12.069039805537997,495.1022470154328
0.8671595288365372,15.25689140338276,11.920748732392823,495.2043957112475
0.8673557950883428,15.25456646330096,11.770688191858568,495.3075389784161
0.8675520613401486,15.25220436739282,14.843767480306411,496.74865537194484
0.8677483275919544,15.249317433381744,14.574348129230017,496.8805698418
0.8679445938437602,15.246483606668896,14.302642572699966,497.0127089822342
0.868140860095566,15.243703337145057,14.02867054998407,497.1450276416962
0.8683371263473718,15.24097704431729,13.75245341429084,497.27748046980196
0.8685333925991774,15.237926459321702,16.690315810854415,498.7895450745029
0.8687296588509832,15.234209390782024,18.84149242979052,494.68918579279887
0.868925925102789,15.230532678522291,18.624724980043894,494.7455174791129
0.8691221913545948,15.226898647197185,18.406840473046245,494.8014290852534
0.8693184576064006,15.223307474541611,18.18786734295621,494.85688966328405
0.8695147238582062,15.219288197203253,21.06890422022103,496.68065585315554
0.869710990110012,15.215171680432467,20.879250272307033,496.7058975461871
0.8699072563618178,15.211092469548953,20.688739666902705,496.73067199740615
0.8701035226136236,15.207050730936619,20.4973995533137,496.75495288865653
0.8702997888654294,15.203046625749344,20.305257747378974,496.77871415492035
0.8704960551172349,15.198476012821434,25.763209786512988,494.5278080360562
0.8706923213690407,15.193439863382766,25.55636475518024,494.53572552335737
0.8708885876208465,15.188444359390552,25.348756698121434,494.54300686267277
0.8710848538726523,15.183489691757643,25.140417950239595,494.5496250101731
0.8712811201244581,15.178575974259441,24.9313815240681,494.55555433982425
0.8714773863762637,15.173328170386894,27.838166845559144,496.6203915153004
0.8716736526280695,15.167890835998989,27.569710718172075,496.612630255412
0.8718699188798753,15.16250610750052,27.30209823807732,496.60488601781026
0.8720661851316811,15.157173820794656,27.035330135971193,496.59715969682304
0.8722624513834869,15.151540794333835,29.475475879445753,492.8257247268588
0.8724587176352925,15.14544014154717,32.34791008227806,494.9313043165231
0.8726549838870983,15.139117774531364,32.078649529988766,494.903203435891
0.8728512501389041,15.132848170912347,31.810251898764093,494.8751247452072
0.8730475163907099,15.126631160127967,31.54271768265241,494.8470692903011
0.8732437826425157,15.12046657322601,31.276047332722484,494.8190381132541
0.8734400488943215,15.114099892546147,34.19554160669779,496.9865448784725
0.873636315146127,15.107412529759674,33.95040551825451,496.939744433778
0.8738325813979329,15.100417798642681,36.35082416557765,493.2450515930958
0.8740288476497386,15.093309681649881,36.082735222506415,493.19645330595927
0.8742251139015444,15.086254094910808,35.8155277312993,493.14788536405746
0.8744213801533502,15.079148743971722,38.75834128606566,495.3819682016908
0.8746176464051558,15.071565800804253,38.513797288730586,495.3144529344166
0.8748139126569616,15.064030773567035,38.27006570465592,495.24696890232036
0.8750101789087674,15.056543502994153,38.02714657308347,495.1795172237622
0.8752064451605732,15.049103831450084,37.78503989674077,495.11209901162937
0.875402711412379,15.041312349797412,40.069496887354816,491.52440796994017
0.8755989776641846,15.0328073939542,43.57702578523954,494.20929375771937
0.8757952439159904,15.024331057066084,42.801508213838545,494.09347498307073
0.8759915101677962,15.016005402247533,42.04143499585338,493.9796021705607
0.876187776419602,15.007827448887317,41.296300267516244,493.8676494928281
0.8763840426714078,14.999794316409242,40.565621334659056,493.7575915960461
0.8765803089232134,14.990930904952542,47.74976286924486,493.6332736768426
0.8767765751750192,14.981628926781786,47.041849374088244,493.4972147793436
0.876972841426825,14.972464585150725,46.347156497310024,493.3629894139005
0.8771691076786308,14.963435323610327,45.66527765993999,493.2305737042997
0.8773653739304366,14.954538663879177,44.99582357396855,493.09994419722875
0.8775616401822421,14.945772211914475,44.338421998781286,492.97107799022433
0.8777579064340479,14.935774636951052,51.45923088640109,492.9135438705654
0.8779541726858537,14.92573753020043,50.82319687267817,492.7587320894457
0.8781504389376595,14.915824161705498,50.19821512742823,492.6056213754913
0.8783467051894653,14.90603239691621,49.58396942663765,492.4541903203001
0.8785429714412711,14.896360156335078,48.980155725416225,492.3044178160684
0.8787392376930767,14.88670971276105,52.6321241370712,495.28560595263593
0.8789355039448825,14.875929854873771,55.44692492681591,492.18282268234793
0.8791317701966883,14.865103914805868,54.87360533945984,492.0087979487122
0.8793280364484941,14.85438957607522,54.30960077117459,491.8363487222816
0.8795243027002999,14.843785038364356,53.754661844001475,491.6654558512048
0.8797205689521055,14.833288544267088,53.20854817268835,491.4961004496475
0.8799168352039113,14.822771136476565,56.97406118174763,494.6202797736641
0.8801131014557171,14.81128871018085,60.275075789015204,491.3700293993247
0.8803093677075229,14.79953322277022,59.51761334841265,491.16121137876127
0.8805056339593287,14.787925556198008,58.76869860752956,490.95322389152204
0.8807019002111343,14.77646404833798,58.02819583311374,490.7460789346831
0.8808981664629401,14.765147061124596,57.29597207976721,490.5397880016995
0.8810944327147459,14.753954066239904,61.47639268896417,493.9391698034601
0.8812906989665517,14.741952987663353,60.81867858381568,493.715133785121
0.8814869652183575,14.729569902537994,64.18581341474952,490.3837092166243
0.881683231470163,14.71704180146265,63.47983420042897,490.1466493118912
0.8818794977219688,14.70465150034316,62.78157023419166,489.91050079636557
0.8820757639737746,14.692397497512653,62.0909030985128,489.67527240643807
0.8822720302255804,14.680278312331343,61.40771672437113,489.44097247899265
0.8824682964773862,14.66766002301109,65.74286856535139,493.0159651023629
0.8826645627291918,14.654816744287134,65.13430803792693,492.76465155824417
0.8828608289809976,14.641489751373554,68.34127270773338,489.54779703300716
0.8830570952328034,14.62814111876212,67.68565152844877,489.28330827351056
0.8832533614846092,14.61492047878493,67.03697758079049,489.01978562336285
0.883449627736415,14.60182647833999,66.39514766754061,488.75723518340305
0.8836458939882208,14.588857782660577,65.76006057046988,488.4956627386178
0.8838421602400264,14.575031394102728,70.24611734053006,492.2753476674795
0.8840384264918322,14.561299581523784,69.68531748850373,491.9975017286058
0.884234692743638,14.547009756486517,72.73135708694305,488.8987703465155
0.8844309589954438,14.532794655340858,72.12496760190587,488.60764669644436
0.8846272252472496,14.518697954370456,71.52481549805948,488.3175208559569
0.8848234914990551,14.504718438198026,70.93081099785397,488.02839681278454
0.885019757750861,14.490839105461655,75.4857962718776,492.0552645312398
0.8852160240026667,14.476085151217807,74.86091701749764,491.72278199162224
0.8854122902544725,14.461339830857455,78.0564181124761,488.7438930608531
0.8856085565062783,14.446089411207488,77.34979520576304,488.40554253775014
0.8858048227580839,14.430977213310543,76.64789579869995,488.0690517110427
0.8860010890098897,14.416002314594216,75.95067657865368,487.73441479991413
0.8861973552616955,14.401163800665731,75.25809473934926,487.4016260183169
0.8863936215135013,14.386298513217747,79.9966062986672,491.5489028309088
0.8865898877653071,14.37065895043009,79.37496157984823,491.20330875245713
0.8867861540171127,14.354954288886525,82.45791931823469,488.2840551360407
0.8869824202689185,14.338836843069323,81.78344823993085,487.9234494780903
0.8871786865207243,14.322851337503984,81.11340803491247,487.564662990735
0.8873749527725301,14.306996906675778,80.44775880431156,487.2076898575892
0.8875712190243359,14.29127269260421,79.78646110711645,486.8525242618269
0.8877674852761415,14.275541104786546,84.6903532233181,491.2170971390133
0.8879637515279473,14.258977050585097,84.10195514153074,490.84941171639457
0.8881600177797531,14.24228573605269,86.98685341355012,488.0590253855397
0.8883562840315589,14.225276323251105,86.34382432592078,487.67633106813065
0.8885525502833647,14.208392707024313,85.70494819197143,487.2954117457763
0.8887488165351702,14.191634076084078,85.07018827419844,486.91626161065665
0.888945082786976,14.17499962607754,84.439508249131,486.5388748583347
0.8891413490387818,14.158488559513348,83.81287220156057,486.1632456881862
0.8893376152905876,14.141103729920395,88.9647127629109,490.7676791912223
0.8895338815423934,14.123413170033677,91.63782057326777,488.11604717918675
0.8897301477941992,14.1054879835754,91.02476666758359,487.71135801165144
0.8899264140460048,14.087682736019705,90.4156065292307,487.3083985623411
0.8901226802978106,14.069996666680645,89.81030630834685,486.90716306312515
0.8903189465496164,14.052429021260012,89.20883252973486,486.50764575237633
0.8905152128014222,14.034979051780436,88.61115208788105,486.1098408753455
0.890711479053228,14.017194904309722,93.50588970834151,490.6367029227199
0.8909077453050336,13.998469166107206,96.46796518555972,487.98864719639676
0.8911040115568394,13.979635054025875,95.45242770073416,487.534923822741
0.8913002778086452,13.96100247388023,94.41414452625087,487.0852875299365
0.891496544060451,13.942575974708552,93.35228727297121,486.6398526477983
0.8916928103122568,13.924360265794792,92.26598485899102,486.19873848955774
0.8918890765640624,13.905513752349417,97.25739243118281,490.1223722794934
0.8920853428158682,13.886448426008785,100.11011501071086,487.46402961814806
0.892281609067674,13.866914547257622,98.940113351759,486.9979505191228
0.8924778753194798,13.847613084989373,97.74158266406255,486.5367450097316
0.8926741415712856,13.82854973979754,96.51338667526048,486.08056289235816
0.8928704078230911,13.809228298100518,101.59021429053394,489.9289465453997
0.8930666740748969,13.78941352680952,100.32169804108847,489.46068400403453
0.8932629403267027,13.769850910762523,99.02029339720818,488.9978424593876
0.8934592065785085,13.749906527650507,101.71132718374645,486.3580180523777
0.8936554728303143,13.730080634487146,100.31311954096168,485.88969599387497
0.8938517390821199,13.709999821957393,105.46569555048254,489.6582863387893
0.8940480053339257,13.689442376147362,104.0129307332256,489.1786059098931
0.8942442715857315,13.669174041499458,102.51924661892372,488.7053593226285
0.8944405378375373,13.649203038241778,100.98274805714865,488.23877890241727
0.8946368040893431,13.62895875576101,103.57231494983822,485.6059448086025
0.8948330703411489,13.607708336111731,109.5567971041666,489.804686509938
0.8950293365929545,13.58639228267856,107.64718728595679,489.25197522773544
0.8952256028447603,13.565457982015793,105.66613099070764,488.71348110992244
0.8954218690965661,13.544919815321938,103.60994540262323,488.190127622564
0.8956181353483719,13.524760242953738,106.3735069654882,485.5017746052689
0.8958144016001777,13.50293288794626,112.29097951220176,490.2451225252274
0.8960106678519832,13.481025069751851,110.95503016516571,489.62509322011044
0.896206934103789,13.459379383258678,109.61980899486909,489.00859954564555
0.8964032003555948,13.43799568295633,108.28533271940219,488.39564300506527
0.8965994666074006,13.41687382200427,106.95161801247878,487.7862250646824
0.8967957328592064,13.395681327785582,116.4100081422994,491.4076884963638
0.896991999111012,13.372967175781273,115.05272407502801,490.7605525509042
0.8971882653628178,13.350519335187773,113.69626661204309,490.1170264337111
0.8973845316146236,13.328337639648733,112.34065253148543,489.4771116504283
0.8975807978664294,13.306421921483079,110.98589856130413,488.84080966908675
0.8977770641182352,13.284772011687815,109.63202137870688,488.20812192023254
0.8979733303700408,13.262419060314869,119.09222844706115,492.28867121617077
0.8981695966218466,13.23918186731488,117.7004483098707,491.6158424098407
0.8983658628736524,13.21621774294682,116.30962185561853,490.9467383794687
0.8985621291254582,13.193526496325777,114.91976600965576,490.2813606020371
0.898758395377264,13.171107935225786,113.53089764024898,489.6197105159509
0.8989546616290696,13.14896186608324,112.1430335579425,488.961789521387
0.8991509278808754,13.124845962076709,125.63833659927292,496.554870627128
0.8993471941326812,13.100322903664157,124.2473771922301,495.9325609132627
0.899543460384487,13.076078921129433,122.79384307850896,495.3208796358794
0.8997397266362928,13.05212668540225,121.27371085951441,494.72073239303677
0.8999359928880986,13.028479692665057,119.68261234301417,494.13311108152084
0.9001322591399041,13.005152331996282,118.01579687956809,493.5591037870055
0.9003285253917099,12.98215994471664,116.26808832636758,492.9999061172583
0.9005247916435157,12.958900468344737,117.99062977277048,490.82918753568435
0.9007210578953215,12.935871182651326,116.67426603818286,490.2171820497235
0.9009173241471273,12.913105686902268,115.30194230102623,489.610119278547
0.9011135903989329,12.889416698966091,129.2062824081479,500.29359886912437
0.9013098566507387,12.864215465286998,127.58839048466388,499.6258843645536
0.9015061229025445,12.839338953872566,125.89642039256631,498.9647295394053
0.9017023891543503,12.814802229845153,124.12492226834655,498.3106199958877
0.9018986554061561,12.7901210542254,125.02415398448224,496.31893983902376
0.9020949216579617,12.765769887135258,123.10417083548313,495.6727173631178
0.9022911879097675,12.7418050854544,121.08606282120223,495.0351876034383
0.9024874541615733,12.718246621480905,118.96169578903303,494.4070667411598
0.9026837204133791,12.695116279431097,116.72197671659882,493.78915319427426
0.9028799866651849,12.670817164378372,131.5120650397859,503.61908884931336
0.9030762529169905,12.645085762728815,132.7440178197365,501.14027071743
0.9032725191687963,12.61929972658853,129.99470793189937,500.47370271108315
0.903468785420602,12.594069795112645,127.07450435610096,499.8221806191416
0.9036650516724078,12.569431173569761,123.96589610421785,499.1872151095382
0.9038613179242136,12.545422780608614,120.64878312047321,498.57053370272746
0.9040575841760192,12.522087755344618,117.09996158876538,497.97412281579375
0.904253850427825,12.498192833418097,132.52420606493075,506.9764361428215
0.9044501166796308,12.47141111759128,134.65946282040625,503.6983800876203
0.9046463829314366,12.445406614862751,130.27518759463803,503.08236436223706
0.9048426491832424,12.420297921683533,125.52302012938358,502.4981416158422
0.9050389154350482,12.396162212291655,120.3507131766981,501.95009051673105
0.9052351816868538,12.37308794385247,114.69509471423248,501.4434810320248
0.9054314479386596,12.348811638053363,134.31973970957836,504.34118403050917
0.9056277141904654,12.322896911669494,129.7314634722926,503.76139538641314
0.9058239804422712,12.297898265110149,124.98362450405534,503.1663163772289
0.906020246694077,12.273847638766995,120.06973624006741,502.5543351986742
0.9062165129458826,12.24841331846806,128.50216633652465,508.23208154154344
0.9064127791976884,12.2236736817863,123.57183732976677,507.5433167294732
0.9066090454494942,12.199287780756341,126.07185171506,503.8079760927328
0.9068053117013,12.174847397677684,134.9604989109879,510.1256409399422
0.9070015779531058,12.148912492605895,129.28899974471088,509.27357013130063
0.9071978442049113,12.12411062962402,123.41318190067511,508.3933157607312
0.9073941104567171,12.100482711079614,117.32482610434988,507.48244878362016
0.9075903767085229,12.076547711455444,136.09175443557854,511.6303554979298
0.9077866429603287,12.05048843470514,129.41872746564474,510.54366699151694
0.9079829092121345,12.02576260662145,122.50185408584161,509.4173631850389
0.9081791754639401,12.002419046373253,115.33154868474327,508.2483159729512
0.9083754417157459,11.979204385849608,134.9488872011679,514.0378642745088
0.9085717079675517,11.953274279856895,129.19999916229605,512.7239613787648
0.9087679742193575,11.92852521318676,122.899839083762,511.34417915447807
0.9089642404711633,11.905074246836943,115.95463539677513,509.8853099472905
0.9091605067229689,11.883059081932332,108.24666443949462,508.3305520554436
0.9338900544504942,-11.997360826025545,120.59196473699893,-511.61969519017305
0.9340863207023,-12.021128889945059,121.60447153586152,-512.739814646711
0.9342825869541058,-12.04509234952697,122.5835838134046,-513.8460627614421
0.9344788532059116,-12.069244850910655,123.53103858904136,-514.9391822906103
0.9346751194577172,-12.093580331709886,124.44844896329899,-516.0198618779629
0.934871385709523,-12.118453780381207,127.28496126664174,-516.374108678543
0.9350676519613288,-12.143492668665397,127.86450520197636,-517.2874583798122
0.9352639182131346,-12.168643775252816,128.42906519029097,-518.1941356669165
0.9354601844649404,-12.193904287550719,128.97925240259428,-519.0944231841955
0.935656450716746,-12.218145716770334,122.21765999926605,-506.9886226484625
0.9358527169685518,-12.24234325712891,125.20786530462942,-507.0297928962473
0.9360489832203576,-12.266949778633762,125.53712541122539,-507.75620484225726
0.9362452494721634,-12.29162014441306,125.85848368682304,-508.4791251505238
0.9364415157239692,-12.316352827458129,126.17223832355629,-509.1986905517774
0.9366377819757747,-12.34114636805515,126.47867220112424,-509.9150306690369
0.9368340482275805,-12.36599936500169,126.77805383782695,-510.6282684253638
0.9370303144793863,-12.391194731507227,129.32529897632736,-510.54162648429815
0.9372265807311921,-12.416592915124006,129.4874253486987,-511.16031361352435
0.9374228469829979,-12.44202252198929,129.64596676687958,-511.77743005716036
0.9376191132348037,-12.467482942878593,129.8010479508037,-512.393033296601
0.9378153794866093,-12.492973431890352,129.95278708024145,-513.0071763850377
0.9380116457384151,-12.517693719991927,123.64275920169989,-501.0977641382122
0.9382079119902209,-12.542203454279369,125.23912061550502,-501.3493620338196
0.9384041782420267,-12.566806636783138,125.47284563033395,-501.98876393865254
0.9386004444938325,-12.591455467214946,125.7042469978345,-502.627354857332
0.9387967107456381,-12.616149489769853,125.93336285763142,-503.26515401037165
0.9389929769974439,-12.640888258358032,126.1602305032203,-503.9021801928387
0.9391892432492497,-12.665838717452246,127.56227619863556,-504.1270224860365
0.9393855095010555,-12.690887668535012,127.69230948374708,-504.70250759842656
0.9395817757528613,-12.715962017371833,127.82109125217676,-505.27757228876163
0.9397780420046669,-12.74106152221129,127.94864142421228,-505.85222653598
0.9399743082564727,-12.766185947267589,128.0749794911311,-506.4264801275913
0.9401705745082785,-12.791415182512504,129.01347318865618,-506.70629342386155
0.9403668407600843,-12.81585362678908,122.62594990396308,-496.1673025665111
0.94056310701189,-12.83993401172871,122.75874868613283,-496.7257062817994
0.9407593732636956,-12.864040342927346,122.89031651242607,-497.28371599029856
0.9409556395155014,-12.888172377437844,123.02067222524397,-497.8413408233962
0.9411519057673072,-12.912346204233542,123.60647807618933,-498.2352333711244
0.941348172019113,-12.936612578166812,123.67357685902832,-498.75154733855663
0.9415444382709188,-12.96089206242513,123.74006860079585,-499.2676733583631
0.9417407045227244,-12.9851845379943,123.80596237870165,-499.7836157929074
0.9419369707745302,-13.00948988933499,123.87126708634992,-500.2993789443542
0.942133237026336,-13.033808004300305,123.93599143834388,-500.8149670563111
0.9423295032781418,-13.058145130690345,124.01068899538686,-501.2611882284501
0.9425257695299476,-13.082482512776952,123.99297839041863,-501.72039754533057
0.9427220357817534,-13.106237030856587,118.25013574179765,-492.3930855924699
0.942918302033559,-13.129462738863882,118.42585000658566,-492.9583552320297
0.9431145682853648,-13.152723309986465,118.6059021919828,-493.5254380564014
0.9433108345371706,-13.176009129126502,118.44383325331628,-494.2087002170621
0.9435071007889764,-13.199267785526025,118.56788180358797,-494.7370714163901
0.9437033670407822,-13.222551080195668,118.6950420384043,-495.26666562017317
0.9438996332925877,-13.245859651396712,118.82540877184194,-495.79749332349365
0.9440958995443935,-13.269194142595412,118.95907994880646,-496.32956457735156
0.9442921657961993,-13.292555179515976,119.09615669182932,-496.86288895614246
0.9444884320480051,-13.31586985073625,118.47003845979617,-497.6526773899493
0.9446846982998109,-13.339130283022545,118.55970485128088,-498.15431866668496
0.9448809645516165,-13.361639979771322,113.4410413815153,-490.7018609296666
0.9450772308034223,-13.383931633105998,113.71737300165401,-491.2862592259115
0.9452734970552281,-13.406278212444656,114.00092146165053,-491.8730087837358
0.9454697633070339,-13.428681193607732,114.29191066643872,-492.4621192032447
0.9456660295588397,-13.4509596576349,113.38255075613876,-493.45643301996097
0.9458622958106453,-13.473235898990133,113.61866251062341,-494.0092876686175
0.9460585620624511,-13.495559086675334,113.86105587475436,-494.5639745897488
0.9462548283142569,-13.517930507548758,114.10992652203537,-495.1204951180169
0.9464510945660627,-13.540351378616574,114.36547591158143,-495.6788490020605
0.9466473608178685,-13.562044949274306,108.9387985434044,-489.63415031619525
0.9468436270696741,-13.583418832329624,108.86623138644464,-489.9765613948074
0.9470398933214799,-13.604778472404085,108.79361871671873,-490.31889146209136
0.9472361595732857,-13.626123858501352,108.72096176220357,-490.6611418777767
0.9474324258250915,-13.647454980670055,108.64826175430106,-491.003313986834
0.9476286920768973,-13.668771830005953,108.5755199279588,-491.3454091191073
0.9478249583287031,-13.690014349059066,106.88148640605932,-492.330101148194
0.9480212245805086,-13.710984229016429,106.806592350229,-492.6638834492634
0.9482174908323144,-13.731939405656375,106.7316591173902,-492.99759063706546
0.9484137570841202,-13.7528798717056,106.65668799152455,-493.3312240495271
0.948610023335926,-13.773805620965753,106.58168025974835,-493.6647850084435
0.9488062895877318,-13.794716648315319,106.50663721219507,-493.9982748190074
0.9490025558395374,-13.815509783702186,104.57561855654828,-495.09984337164803
0.9491988220913432,-13.835539345216661,101.45042199020992,-488.3356591506464
0.949395088343149,-13.855447001355337,101.41337708134886,-488.68622805586165
0.9495913545949548,-13.875347387876968,101.37631732140957,-489.03676446505597
0.9497876208467606,-13.89524050012709,101.33924335389315,-489.3872690530659
0.9499838870985662,-13.915126334391392,101.3021558234024,-489.73774247823934
0.950180153350372,-13.934883607898525,99.18611207477767,-490.9871339756154
0.9503764196021778,-13.954346455105686,99.14495034929831,-491.325895533106
0.9505726858539836,-13.973801222529419,99.1037757333197,-491.66462463467246
0.9507689521057894,-13.99324790752108,99.06258894663402,-492.0033219816752
0.950965218357595,-14.012686508407276,99.02139070998454,-492.34198825825047
0.9511614846094008,-14.032117024490693,98.98018174513045,-492.68062413100995
0.9513577508612066,-14.051450241170633,96.9561574427045,-493.9545717005591
0.9515540171130124,-14.070414481697616,93.4404015793382,-488.07460835813794
0.9517502833648182,-14.088763780337192,93.54318761852781,-488.4967095915508
0.9519465496166237,-14.107133149936287,93.64485298063042,-488.91903950411216
0.9521428158684295,-14.125522358327324,93.74541017751991,-489.34158967941823
0.9523390821202353,-14.143931196817714,93.84487166620845,-489.76435178577935
0.9525353483720411,-14.162310463586948,91.44271661488057,-491.296941178578
0.9527316146238469,-14.180267323698748,91.54180325113167,-491.71181164333865
0.9529278808756527,-14.198243525563985,91.63981156656709,-492.1268737549641
0.9531241471274583,-14.21623885928171,91.73675383910879,-492.54211982994644
0.9533204133792641,-14.234253110615466,91.83264223285795,-492.95754240223096
0.9535166796310699,-14.252286088104114,91.92748884510996,-493.37313407630757
0.9537129458828757,-14.270183219231452,85.8899839005663,-488.50805539124826
0.9539092121346815,-14.287050118064558,85.9877739625396,-488.90422816321563
0.9541054783864871,-14.303936142977669,86.08450376680355,-489.30055690436586
0.9543017446382929,-14.320841035553293,86.18018549358837,-489.697034928777
0.9544980108900987,-14.337764601649374,86.27483132735995,-490.0936553460056
0.9546942771419045,-14.354706643729797,86.3684533280821,-490.49041146744935
0.9548905433937103,-14.371666961036956,86.46106343124877,-490.8872968019317
0.9550868096455158,-14.388102363669732,83.7648690730615,-492.46872154149924
0.9552830758973216,-14.404551952366024,83.86019382204518,-492.8587940472804
0.9554793421491274,-14.421020149887921,83.95449110698782,-493.24898296135206
0.9556756084009332,-14.437506749771163,84.04777299017888,-493.6392821399554
0.955871874652739,-14.454011566998986,84.14005144879694,-494.02968547854954
0.9560681409045446,-14.470407064224483,80.91308005918211,-487.88379109603557
0.9562644071563504,-14.485739264469277,78.15631756937123,-489.54626085392687
0.9564606734081562,-14.50108636725985,78.2343654968533,-489.9044295690503
0.956656939659962,-14.516448812491165,78.31266313767314,-490.26303893205835
0.9568532059117678,-14.531826649448835,78.39121175981592,-490.62209055475
0.9570494721635734,-14.547219927594726,78.47001263997541,-490.9815860579348
0.9572457384153792,-14.562628696567966,78.54906706364875,-491.34152707151827
0.957442004667185,-14.5775167877525,75.64774794882742,-493.0505487490054
0.9576382709189908,-14.592371609979413,75.72648219562592,-493.39941130140755
0.9578345371707966,-14.607241910078297,75.80547120784487,-493.74871960519033
0.9580308034226024,-14.622127738109322,75.88471629384529,-494.0984753106992
0.958227069674408,-14.637029144313285,75.96421877103343,-494.44868007770384
0.9584233359262138,-14.65194617911244,76.04397996603001,-494.79933557536003
0.9586196021780196,-14.665894864372994,69.99204022048463,-490.40903394358486
0.9588158684298254,-14.679642362718466,70.09830692559103,-490.7574576002803
0.9590121346816312,-14.69341075146942,70.20492143144868,-491.10648458076696
0.9592084009334367,-14.707200099236069,70.3118855466468,-491.45611714860917
0.9594046671852425,-14.721010474909646,70.41920109248312,-491.8063575804464
0.9596009334370483,-14.73484194766366,70.52686990311261,-492.1572081662632
0.9597971996888541,-14.748186927808668,67.44696956173051,-493.92706433853607
0.9599934659406599,-14.761435083595147,67.55496279818456,-494.2667290015578
0.9601897321924655,-14.774704469885645,67.66331359838654,-494.60700856297143
0.9603859984442713,-14.787995156985236,67.77202384329232,-494.9479053591785
0.9605822646960771,-14.801307215490093,67.88109542729376,-495.2894217403624
0.9607785309478829,-14.814640716289038,67.99053025831383,-495.63156007059115
0.9609747971996887,-14.827155392440924,61.96139116818483,-491.4296076837771
0.9611710634514943,-14.839326887705857,62.069081790577336,-491.75300655376736
0.9613673297033001,-14.851519534383725,62.176927412175175,-492.0768205428201
0.9615635959551059,-14.863733362798198,62.2849281486879,-492.4010499887154
0.9617598622069117,-14.875968403341224,62.39308411532224,-492.725695228277
0.9619561284587175,-14.88822468647303,62.50139542676489,-493.05075659733717
0.962152394710523,-14.899874692934514,59.41100085187483,-494.79060624144654
0.9623486609623289,-14.911545458077669,59.51690973458699,-495.10214759018083
0.9625449272141346,-14.923237024449936,59.6229704135572,-495.414095652226
0.9627411934659404,-14.934949421888582,59.72918299834243,-495.72645075269935
0.9629374597177462,-14.946682680299668,59.83554759797651,-496.03921321574956
0.9631337259695518,-14.95831075106316,56.682225228803,-497.8163555723186
0.9633299922213576,-14.96936035976817,53.97002456882683,-492.3231334045117
0.9635262584731634,-14.97996498518086,54.09367340982357,-492.62753821930676
0.9637225247249692,-14.990593896162057,54.21749870979096,-492.9324160680545
0.963918790976775,-15.001247127245968,54.341500590963015,-493.23776732585276
0.9641150572285808,-15.011924713037613,54.465679174990505,-493.5435923667387
0.9643113234803864,-15.02237914373314,51.27117298266536,-495.3472328250913
0.9645075897321922,-15.032453836647534,51.39238381377832,-495.63874564310186
0.964703855983998,-15.042552336081066,51.51376698608764,-495.93072069377763
0.9649001222358038,-15.052674675857304,51.63532261521071,-496.22315833843516
0.9650963884876096,-15.062820889870908,51.75705081615999,-496.5160589372935
0.9652926547394152,-15.072991012087817,51.878951703312445,-496.8094228494157
0.965488920991221,-15.082827090241436,48.674671505513636,-498.6073053236672
0.9656851872430268,-15.09239121469438,48.78613582887384,-498.88268456708806
0.9658814534948326,-15.1015036273671,46.216403673391,-493.58391305208454
0.9660777197466384,-15.110586204578652,46.33735517878521,-493.8556996049936
0.9662739859984439,-15.119692595039517,46.45906852147976,-494.128265692775
0.9664702522502497,-15.12882294916085,46.58155046942138,-494.4016159797045
0.9666665185020555,-15.137411231564972,43.442813200886235,-496.21794834687864
0.9668627847538613,-15.145949435745338,43.56365468352726,-496.4779729522317
0.9670590510056671,-15.15451143235065,43.685265196085275,-496.7387754107143
0.9672553172574727,-15.16309737299142,43.807651645269324,-497.0003604271224
0.9674515835092785,-15.171707410437257,43.93082101842811,-497.262732748542
0.9676478497610843,-15.18020314203739,40.751065006465886,-499.09305573505696
0.9678441160128901,-15.188213113939883,40.87258871286641,-499.34196111966764
0.9680403822646959,-15.196172997286657,38.3660500210386,-494.2957972533093
0.9682366485165015,-15.203717124400132,38.51056239946863,-494.55275335367816
0.9684329147683073,-15.211289705930978,38.6560114858184,-494.81063762800727
0.9686291810201131,-15.218890926905562,38.802405861289685,-495.0694557937501
0.9688254472719189,-15.22615923852339,35.60290128067829,-496.9043536532389
0.9690217135237247,-15.233160998473615,35.746860895249355,-497.14903260063096
0.9692179797755305,-15.240191105143479,35.89176365416051,-497.3946349952038
0.9694142460273361,-15.247249744587366,36.03761829581052,-497.6411665895056
0.9696105122791419,-15.254337104356573,36.184433663929866,-497.8886331895327
0.9698067785309477,-15.26145337351424,36.33221870922859,-498.1370406554261
0.9700030447827535,-15.26800893802632,33.11516235490599,-499.93553348249185
0.9701993110345593,-15.274519940526185,33.233621209437075,-500.1572734779136
0.9703955772863648,-15.280656740066117,30.881187226631894,-495.20667557744173
0.9705918435381706,-15.286731059483722,31.017721059350116,-495.43411513922115
0.9707881097899764,-15.292832257971337,31.155092429037964,-495.6625249587978
0.9709843760417822,-15.298650274461178,28.055985743305214,-497.3952192201466
0.971180642293588,-15.304170182197122,28.193331552692996,-497.6119063621378
0.9713769085453936,-15.309717129417091,28.331528261846444,-497.8295721189397
0.9715731747971994,-15.315291284122367,28.47058399629295,-498.04822343389117
0.9717694410490052,-15.320892815549815,28.61050698609366,-498.267867328331
0.971965707300811,-15.326456356101101,25.487518610587557,-499.992587009129
0.9721619735526168,-15.331472415847621,25.62747142551642,-500.20046300090166
0.9723582398044224,-15.336516030178283,25.768305952171076,-500.40934071915547
0.9725545060562282,-15.341351726186224,23.44205324656329,-495.5827121790804
0.972750772308034,-15.345968172662634,23.60081164235853,-495.7969578326919
0.9729470385598398,-15.350615877167728,23.760580500617394,-496.0123430094222
0.9731433048116456,-15.354817855260036,20.63045471229806,-497.7178610105821
0.9733395710634511,-15.35888253135774,20.78973332314054,-497.9210540983355
0.973535837315257,-15.362978568599477,20.950036247356778,-498.1253937310347
0.9737321035670627,-15.367106169211777,21.111373664035412,-498.330888402053
0.9739283698188685,-15.371265537024986,21.273755888648182,-498.53754670459364
0.9741246360706743,-15.375201440230954,18.17206953809489,-500.20753961683187
0.9743209023224801,-15.37878305095646,18.325609900635428,-500.39928122833294
0.9745171685742857,-15.382394924917556,18.480461924441727,-500.5924918667146
0.9747134348260915,-15.38579792168162,16.29896874630616,-496.04492958536423
0.9749097010778973,-15.389009380840486,16.426940115120217,-496.2023772074322
0.9751059673297031,-15.392131056432117,13.458747766449818,-498.00328212031366
0.9753022335815089,-15.394785151227662,13.587373895943955,-498.1492860122154
0.9754984998333145,-15.397464679642075,13.717986664773889,-498.29666526628887
0.9756947660851203,-15.400170040787858,13.850632792180093,-498.4454438138466
0.9758910323369261,-15.40290163813128,13.985360477335036,-498.5956462757854
0.9760872985887319,-15.405659879502062,14.122219458473538,-498.74729798825825
0.9762835648405377,-15.407881360467526,11.132497428651519,-500.51310021461086
0.9764798310923433,-15.410079768121172,11.270107019356104,-500.6532321145121
0.9766760973441491,-15.41195743620954,9.224011095169729,-496.54985281936246
0.9768723635959549,-15.413784161344777,9.39123866298074,-496.7023070572818
0.9770686298477607,-15.415643979139602,9.561223849144497,-496.8565796836388
0.9772648960995665,-15.41710693485072,6.57474616528296,-498.6081429855024
0.977461162351372,-15.418413999715622,6.745025679132183,-498.7504097542108
0.9776574286031778,-15.419754765751229,6.918186917759613,-498.89454130569425
0.9778536948549836,-15.421129804617149,7.094304633248825,-499.0405738996794
0.9780499611067894,-15.422539695863108,7.273456196438062,-499.1885449569375
0.9782462273585952,-15.423666580661173,4.332139776354381,-500.88280081450546
0.9784424936104008,-15.424180090069596,2.3754846272717884,-496.9199104983535
0.9786387598622066,-15.424663597905868,2.5519300359945305,-497.05601113550654
0.9788350261140124,-15.425181941629,2.7304650364974066,-497.19470235725566
0.9790312923658182,-15.425735533612912,2.9111291571947078,-497.3360305039416
0.979227558617624,-15.425895558532947,0.11941056468522504,-498.862494329648
0.9794238248694298,-15.425938388430804,0.3174341726680012,-499.0074046087859
0.9796200911212354,-15.426020319616399,0.5178699182416437,-499.15529315862324
0.9798163573730412,-15.426141832282768,0.7207647529645413,-499.3062147972201
0.980012623624847,-15.426256112756661,-2.068016231932816,-500.75030329961487
0.9802088898766528,-15.425452713123125,-4.013537985958479,-496.77690228564995
0.9804051561284586,-15.424686973432099,-3.789044180217985,-496.9280280444728
0.9806014223802642,-15.423965573809378,-3.5617141841064353,-497.08263749897196
0.98079768863207,-15.423289074182128,-3.3314905692304677,-497.2407974832655
0.9809939548838758,-15.422330352752478,-6.099869818561189,-498.5996140912904
0.9811902211356816,-15.421157495061397,-5.8512964493926205,-498.7629702259128
0.9813864873874873,-15.420033740446192,-5.599486020558089,-498.9302857316128
0.9815827536392929,-15.418959734114637,-5.344370951408166,-499.1016389457764
0.9817790198910987,-15.417727358465276,-10.137088467487246,-496.4577199672518
0.9819752861429045,-15.415757345977688,-9.936890745023717,-496.5378201701217
0.9821715523947103,-15.413827106335605,-9.731876806244188,-496.6195818438983
0.9823678186465161,-15.411937591155185,-9.52189543169726,-496.70301840555874
0.9825640848983217,-15.410089788153908,-9.306789573272567,-496.78814271069183
0.9827603511501275,-15.407837899309193,-11.706538910608657,-498.30488283944254
0.9829566174019333,-15.405560347620646,-11.501412261755448,-498.3721703127757
0.9831528836537391,-15.403323556848974,-11.291169385682622,-498.44102242794963
0.9833491499055449,-15.400987722335106,-13.334850563293614,-494.87069471833934
0.9835454161573505,-15.398090076931284,-15.720502087015149,-496.4227914882111
0.9837416824091563,-15.395029337854632,-15.468050636615317,-496.4909946412757
0.9839379486609621,-15.392018783800523,-15.209113908219592,-496.56097730009594
0.9841342149127679,-15.389059704927648,-14.943475471189231,-496.6327461941865
0.9843304811645737,-15.385995224678519,-17.367345790514605,-498.20836371348275
0.9845267474163792,-15.382611302931057,-17.114508260542806,-498.2608714335644
0.984723013668185,-15.379141601032613,-19.10223310523631,-494.9856152482392
0.9849192799199908,-15.375423516220284,-18.78456376353803,-495.05586480592694
0.9851155461717966,-15.37176860957861,-18.458355590098734,-495.12805378437304
0.9853118124236024,-15.367686281883087,-20.616579321596618,-496.617714218135
0.9855080786754082,-15.363678229334976,-20.223067689899537,-496.68533972216403
0.9857043449272138,-15.359749444837595,-19.808543605575892,-496.75924702701127
0.9859006111790196,-15.355481427055029,-24.12196610958479,-495.08586246613913
0.9860968774308254,-15.350794728327063,-23.63200645847121,-495.16527827765117
0.9862931436826312,-15.346206988202308,-23.11310457920355,-495.2528963346923
0.986489409934437,-15.341594397939058,-24.989174150532676,-496.56305426494225
0.9866856761862426,-15.336743638604943,-24.435373154792373,-496.64941048254383
0.9868819424380484,-15.331882830258216,-26.33126531191718,-494.0484243472265
0.9870782086898542,-15.326728932715469,-26.18771266105739,-493.93977325032984
0.98727447494166,-15.321422054955718,-27.798158778206187,-495.959804862754
0.9874707411934658,-15.315975729193081,-27.700885852172178,-495.84300985520076
0.9876670074452714,-15.310548656350484,-27.602062123301152,-495.72369355664966
0.9878632736970772,-15.304906580665332,-29.485261576823675,-493.6477080572826
0.988059539948883,-15.299136677969392,-29.311085882535068,-493.50133199436533
0.9882558062006888,-15.293208473671672,-30.805703871904043,-495.59790883925336
0.9884520724524946,-15.28718276101965,-30.597955111000516,-495.4054503897016
0.9886483387043001,-15.28091167665313,-32.47945736300994,-493.81151519314295
0.9888446049561059,-15.274568167446926,-32.16304536172642,-493.54872352808127
0.9890408712079117,-15.268286284118263,-31.851805992766174,-493.27734484399815
0.9892371374597175,-15.26169770579134,-35.4022304102639,-494.622833425707
0.9894334037115233,-15.254776076309552,-35.13210459702384,-494.3379021968639
0.9896296699633289,-15.247906740318994,-34.869421795494276,-494.0479564058634
0.9898259362151347,-15.240944370002445,-36.706334317712745,-492.92281764126
0.9900222024669405,-15.233743841404795,-36.668972310521,-492.7270506446883
0.9902184687187463,-15.22655053827988,-36.63265293842088,-492.5316263394592
0.9904147349705521,-15.219280849512211,-38.586787165350714,-491.591289222395
0.9906110012223579,-15.211713149407572,-38.53016532555632,-491.35295399010437
0.9908072674741635,-15.204156397971929,-38.47521376997446,-491.11546623223876
0.9910035337259693,-15.196389078807519,-41.45470982444452,-494.08260996762215
0.9911997999777751,-15.188256395325947,-41.419460295569706,-493.86400350610825
0.9913960662295809,-15.180130523483186,-41.38529408680755,-493.6461193116582
0.9915923324813867,-15.171939820675588,-43.32599165790417,-492.8948813152574
0.9917885987331923,-15.163441230709479,-43.276971311473716,-492.6397537309344
0.991984864984998,-15.154952111096618,-43.2295023621079,-492.38588552394776
0.9921811312368038,-15.146373402545096,-45.033928061802214,-491.7972489396461
0.9923773974886096,-15.137536240552276,-45.01875798696311,-491.82221831853116
0.9925736637404154,-15.128702109393682,-45.00309033067634,-491.85144425430184
0.992769929992221,-15.119697407746665,-46.982825713113776,-491.46284881985946
0.9929661962440268,-15.110477696814241,-46.96810402830313,-491.4683227145273
0.9931624624958326,-15.101260936152379,-46.9528847935239,-491.4779018723673
0.9933587287476384,-15.091807691536236,-48.93789788594565,-491.10368990093235
0.9935549949994442,-15.082204224759696,-48.92358150424474,-491.09054829640496
0.9937512612512498,-15.072603621887588,-48.90876629698152,-491.0813710741539
0.9939475275030556,-15.062702385015612,-50.898177824261644,-490.7246677623847
0.9941437937548614,-15.05271413143571,-50.8843826272833,-490.6918879838413
0.9943400600066672,-15.042728636025636,-50.870091552018515,-490.66289788262026
0.994536326258473,-15.03238556372834,-52.81575557620576,-490.4145285304679
0.9947325925102786,-15.022024897866142,-52.761727969941326,-490.4546915966189
0.9949288587620844,-15.011636179477682,-54.78785596344953,-490.2344119802692
0.9951251250138902,-15.000888264535583,-54.735804477313565,-490.2546013310018
0.995321391265696,-14.99015068007778,-54.68264968557462,-490.2779551598231
0.9955176575175018,-14.979320670410832,-56.7171821984349,-490.0688525154827
0.9957139237693076,-14.96819399413972,-56.666138479727096,-490.07189029045014
0.9959101900211131,-14.957077440860665,-56.61399941296372,-490.0779739694259
0.9961064562729189,-14.94575293953605,-59.08085313308705,-486.3268263184437
0.9963027225247247,-14.934163188388982,-59.021267693059244,-486.3511542061517
0.9964989887765305,-14.922585258215884,-58.96038826109489,-486.37896596100677
0.9966952550283363,-14.910800842039372,-60.999199083361006,-486.2414170611914
0.9968915212801419,-14.898835280220919,-60.93263387696311,-486.25464593826666
0.9970877875319477,-14.886882813182158,-60.865897051546156,-486.26776059317933
0.9972840537837535,-14.874649480002644,-62.876277566922184,-486.1695708083651
0.9974803200355593,-14.86231489794747,-62.81602132492157,-486.1497386861861
0.9976765862873651,-14.849992159571183,-62.75561832513172,-486.1297651398486
0.9978728525391707,-14.837318419575826,-64.78089902631362,-486.0638828047662
0.9980691187909765,-14.824609401022041,-64.7270148866102,-486.0112248416797
0.9982653850427823,-14.811900243135794,-66.7608542115718,-486.013343429415
0.9984616512945881,-14.798801984433279,-66.71351339489868,-485.9282468748639
0.9986579175463939,-14.78571302778754,-66.66606874632274,-485.84298991969695
0.9988541837981995,-14.772577413690566,-68.70813146133813,-485.8893047165427
0.9990504500500053,-14.759098986299865,-68.64013372264901,-485.8112856765566
0.999246716301811,-14.745633940152551,-68.5719439276613,-485.7328574069156
0.9994429825536169,-14.732095638426854,-70.66092082148927,-485.8742704787271
0.9996392488054227,-14.718232882924916,-70.6038749328294,-485.7563727647308
0.9998355150572282,-14.704376413187532,-71.10681943252965,-482.63173415880794
1.000031781309034,-14.690331361886294,-73.20662019551412,-482.8602308709726
1.0002280475608398,-14.675968979747324,-73.14948359453865,-482.72992138275487
1.0004243138126456,-14.661617827866243,-73.09222523883122,-482.5991493912702
1.0006205800644514,-14.647193908898085,-75.21652084998979,-482.89103291553624
1.0008168463162572,-14.632435858382848,-75.17153163773625,-482.7193036253999
1.0010131125680628,-14.61768664527407,-75.12646246797263,-482.5471650964994
1.0012093788198686,-14.602898144831634,-77.23451043101545,-482.90854342336456
1.0014056450716744,-14.587747386022066,-77.15527052684573,-482.75630234026966
1.0016019113234802,-14.57261222379103,-77.07561271888198,-482.6036382022318
1.001798177575286,-14.557434767224303,-79.14055947536006,-483.0686503443787
1.0019944438270916,-14.541908384805259,-79.07699348836609,-482.8777109037012
1.0021907100788974,-14.526394496019766,-79.01313666261746,-482.6863377092094
1.0023869763307032,-14.510770460105627,-81.83694847444315,-480.47105826547715
1.002583242582509,-14.494717715079332,-81.7441677979351,-480.31870640554223
1.0027795088343148,-14.478683281773275,-81.65036781115118,-480.1676599369115
1.0029757750861203,-14.462636932766678,-83.76234883029676,-480.6359540429042
1.0031720413379261,-14.446206420228524,-83.66832405245245,-480.47603768331567
1.003368307589732,-14.429794463765003,-83.57325906457518,-480.31743027891446
1.0035645738415377,-14.413386244096836,-85.74639672658385,-480.80797155339746
1.0037608400933435,-14.396577284590611,-85.54117074937014,-480.7057952762923
1.0039571063451491,-14.379808450009163,-85.33754010199466,-480.60090387479704
1.004153372596955,-14.363024470752304,-86.15370125342258,-477.9819609598585
1.0043496388487607,-14.345693773224793,-88.37667928760402,-478.6468453695227
1.0045459051005665,-14.328368252423235,-88.17476350636055,-478.52410041153803
1.0047421713523723,-14.31108220349602,-87.97447640555338,-478.3986764359198
1.004938437604178,-14.293480619001205,-90.24965370381202,-479.1350542105896
1.0051347038559837,-14.275784772548986,-90.0754856669629,-478.97140334277117
1.0053309701077895,-14.258122978359767,-89.90275820366824,-478.8054415089634
1.0055272363595953,-14.240247913127748,-93.18474525196169,-477.30687794257636
1.005723502611401,-14.221975649452478,-93.01404502224955,-477.12408708578766
1.0059197688632069,-14.203736765444052,-92.84478959810292,-476.93903505970786
1.0061160351150125,-14.18549178786949,-96.0783125657033,-478.2850350107794
1.0063123013668183,-14.166709127085717,-95.33882651024284,-478.09127950003267
1.006508567618624,-14.148009704089283,-96.42387302344602,-476.20079994211954
1.0067048338704299,-14.129154135349157,-95.73280320739595,-475.9721626838449
1.0069011001222357,-14.110426483553198,-95.1180286858872,-475.7210022449183
1.0070973663740412,-14.091742387505255,-98.98108139336193,-478.441152822017
1.007293632625847,-14.072114636325036,-100.6608628342155,-475.90109988514916
1.0074898988776528,-14.052449653415495,-99.72870740764918,-475.81460938274404
1.0076861651294586,-14.03296835066341,-98.78928457689734,-475.7453055293611
1.0078824313812644,-14.013672077031737,-97.8433547214671,-475.6931315555254
1.00807869763307,-13.994213147243313,-104.57916117601235,-474.88676414448076
1.0082749638848758,-13.97378696711505,-103.56770330975557,-474.8593916506554
1.0084712301366816,-13.9535597389192,-102.55194212154953,-474.8496948598382
1.0086674963884874,-13.933532219044803,-101.53278013361643,-474.8574420298215
1.0088637626402932,-13.913704985021166,-100.51113524193701,-474.882359136631
1.0090600288920988,-13.892925568579106,-107.20437444606709,-473.54202028871384
1.0092562951439046,-13.871990172940318,-106.13228126936102,-473.59154308215335
1.0094525613957104,-13.851265174183478,-105.0605249661671,-473.65792988681164
1.0096488276475162,-13.830750415966717,-103.9900873950809,-473.7407290859977
1.009845093899322,-13.80956837341661,-107.67811736041712,-474.8364064055071
1.0100413601511276,-13.78849795608232,-107.03954044991879,-474.89496217810165
1.0102376264029334,-13.767409207085642,-108.48500322988029,-471.4124456736258
1.0104338926547392,-13.745639402197817,-111.27400018429465,-472.18369402709993
1.010630158906545,-13.723856511290478,-110.70329483366595,-472.21306914708225
1.0108264251583507,-13.702183038994637,-110.1586570736565,-472.2348360043395
1.0110226914101563,-13.68017535446271,-112.90382601247491,-472.9723320534006
1.0112189576619621,-13.658072449613709,-112.33441652434311,-473.0286054106591
1.011415223913768,-13.636078777147844,-111.7904999218879,-473.0761788696476
1.0116114901655737,-13.613812920910204,-114.51051964929262,-473.78714792506787
1.0118077564173795,-13.59139406467257,-113.94719512262854,-473.8658836361849
1.0120040226691853,-13.569038207765317,-115.47567221805156,-469.66269612631004
1.012200288920991,-13.546232620741689,-116.94223286098372,-469.7905264635946
1.0123965551727967,-13.523278554117928,-116.96522813568905,-469.4272705940524
1.0125928214246025,-13.500212663331833,-117.67586372448926,-473.8198795158228
1.0127890876764083,-13.477115155829388,-117.69325554857322,-473.4339329108901
1.012985353928214,-13.453717424920821,-120.40321961288622,-473.44091272278706
1.0131816201800197,-13.43008254369433,-120.44181776941745,-473.11871523872867
1.0133778864318255,-13.4064401097679,-120.48019683867484,-472.79534154405195
1.0135741526836313,-13.382790165461092,-120.5183584268527,-472.4708010531928
1.013770418935437,-13.358856017794356,-123.20179707643462,-472.3877443776175
1.0139666851872429,-13.334669956590012,-123.2598838015555,-472.12165710106297
1.0141629514390484,-13.31047252775349,-123.31764300447952,-471.8538162696554
1.0143592176908542,-13.286263794984189,-123.37507707142703,-471.58423585149285
1.01455548394266,-13.261820444988457,-126.01650764541313,-471.403879947185
1.0147517501944658,-13.2370801700723,-126.09273089633885,-471.1881128752072
1.0149480164462716,-13.212324977290908,-126.1685271966028,-470.97006619367215
1.0151442826980772,-13.187554949957953,-126.24389963767887,-470.74975796645293
1.015340548949883,-13.162630279260737,-128.84508794849387,-470.46166491583637
1.0155368152016888,-13.137332951096258,-128.94067468637647,-470.27025686834315
1.0157330814534946,-13.112016895172815,-129.035928619367,-470.07706790306963
1.0159293477053004,-13.08668217665992,-129.1308512229164,-469.88210652729094
1.016125613957106,-13.061328860469557,-129.2254439646003,-469.6853812013609
1.0163218802089118,-13.03550324041092,-131.77748873539457,-469.3687595107531
1.0165181464607176,-13.009629058752457,-131.88654113211038,-469.2060440306375
1.0167144127125234,-12.983733510946312,-131.995215648509,-469.0413099092078
1.0169106789643292,-12.957816671078444,-132.10351395276797,-468.8745667520299
1.017106945216135,-12.931623763721058,-134.54058840128363,-468.50105389562
1.0173032114679406,-12.905206050067001,-134.66215392413096,-468.3646885713183
1.0174994777197464,-12.878764518556459,-134.78329980980226,-468.22608462804766
1.0176957439715522,-12.852299251510411,-134.90402790437403,-468.0852526845855
1.017892010223358,-12.82575632192377,-137.1970340396274,-467.66272095589306
1.0180882764751638,-12.79881617296493,-137.32943910558646,-467.547578000922
1.0182845427269693,-12.771850082359077,-137.46138885282778,-467.4300094216635
1.0184808089787751,-12.744858139472028,-137.5928852776646,-467.31002668759123
1.018677075230581,-12.717691809252191,-138.70097274801503,-473.25040416177853
1.0188733414823867,-12.69019401248486,-140.84136755509857,-473.0624773341074
1.0190696077341925,-12.662555360839399,-140.8031757036772,-473.335988465422
1.019265873985998,-12.634924192469441,-140.76506025849795,-473.6087294113481
1.019462140237804,-12.60730049204363,-140.72702105387785,-473.88070060484813
1.0196584064896097,-12.5796842442558,-140.689057924447,-474.15190248213815
1.0198546727414155,-12.551624713930934,-143.66554946700438,-473.9069187288261
1.0200509389932213,-12.523432069072676,-143.62431989959032,-474.23781843896995
1.0202472052450269,-12.495240924163665,-143.74957886567972,-467.53727592201824
1.0204434714968327,-12.467031257299292,-143.7136285311402,-467.7569096837616
1.0206397377486385,-12.438828633536836,-143.67775002666673,-467.9758111817474
1.0208360040004443,-12.410157146752379,-146.39462022240903,-467.6549515081665
1.02103227025225,-12.381428556827453,-146.3566507575426,-467.90964673957353
1.0212285365040557,-12.352707405758728,-146.31875711383736,-468.16356532489783
1.0214248027558614,-12.323993679031789,-146.28093912404765,-468.41670773121274
1.0216210690076672,-12.295285222707752,-148.6604093382275,-468.1163417047289
1.021817335259473,-12.266112065582892,-148.6210224156579,-468.39560544767085
1.0220136015112788,-12.236946638230847,-148.58171404103427,-468.67405900124936
1.0222098677630846,-12.207788912834278,-148.54248408235998,-468.95170293788124
1.0224061340148902,-12.178638874351975,-148.50333236665648,-469.2285377620267
1.022602400266696,-12.14944726654876,-150.34723061287374,-469.033498038532
1.0227986665185018,-12.119941570809525,-150.3229742099307,-469.2972895617222
1.0229949327703076,-12.090440622556287,-150.29879106209347,-469.5595770757461
1.0231911990221134,-12.060944407677288,-150.27468089039874,-469.8203642732094
1.023387465273919,-12.031452912111611,-150.25064341743436,-470.0796548373238
1.0235837315257248,-12.00184289813744,-151.5704196855778,-469.97113452630674
1.0237799977775306,-11.972097064101698,-151.54682523621375,-470.2120001979134
1.0239762640293364,-11.942355848315987,-151.52330176574236,-470.45139880134474
1.0241725302811422,-11.912619237103824,-151.4998490047909,-470.689333937338
1.0243687965329478,-11.882887216837814,-151.47646668541037,-470.92580919751344
1.0245650627847536,-11.853037781822987,-152.22718490395192,-470.9034529703541
1.0247613290365594,-11.82316288766214,-152.2051893294154,-471.0906772650675
1.0249575952883652,-11.79329229889509,-152.18325966670676,-471.2765301419976
1.025153861540171,-11.763426002827208,-152.16139566659723,-471.46101496579996
1.0253501277919765,-11.733568458867868,-151.98321559476412,-471.6669114295469
1.0255463940437823,-11.703736658360429,-152.01000766101535,-471.6623643107759
1.0257426602955881,-11.673899604319896,-152.03672098109655,-471.6565137068892
1.025938926547394,-11.644057311941706,-152.06335588568268,-471.64936413688656
1.0261351927991997,-11.614209796351723,-152.08991270362708,-471.64092009725096
1.0263314590510053,-11.584357072606494,-152.1163917619942,-471.6311860620017


==> data/eval_tesla_mid_iris_catmark.csv <==
z,h_phi,e_r,e_z
-0.365,1.371829852548112e-8,-1.158124433290547e-8,1.3276627944847709e-6
-0.36480373374819425,1.3720639333610858e-8,-1.2617684458935687e-8,1.3278922822180875e-6
-0.3646074674963885,1.372338700842676e-8,-1.5727303339306592e-8,1.3281606464912692e-6
-0.3644112012445827,1.3726948439159251e-8,-2.0910041772913134e-8,1.3285068462187064e-6
-0.36421493499277696,1.3731730503420232e-8,-2.8165840769457558e-8,1.3289697953338099e-6
-0.3640186687409712,1.3738140067264404e-8,-3.749464154854312e-8,1.3295883629454864e-6
-0.3638224024891655,1.3746551440102197e-8,-4.819454128881342e-8,1.330399103437561e-6
-0.3636261362373597,1.3757013071830875e-8,-5.829180278977523e-8,1.3314089735290844e-6
-0.36342986998555393,1.3769385692339222e-8,-6.766797687382739e-8,1.3326048278510934e-6
-0.3632336037337482,1.378352777849268e-8,-7.632308380689838e-8,1.3339731804236964e-6
-0.36303733748194245,1.379929781112707e-8,-8.425714378306282e-8,1.3355005606507952e-6
-0.36284107123013665,1.3816556752119103e-8,-9.156084587960138e-8,1.3371735341976818e-6
-0.3626448049783309,1.3835252558388273e-8,-9.900702500592898e-8,1.3389853365509415e-6
-0.36244853872652516,1.385544108556425e-8,-1.0677202703305533e-7,1.340940874569561e-6
-0.3622522724747194,1.3877184906948951e-8,-1.1485584306206206e-7,1.343046104892363e-6
-0.3620560062229137,1.3900546594100835e-8,-1.232584642253863e-7,1.3453069774314206e-6
-0.3618597399711079,1.392558868833612e-8,-1.319764358283473e-7,1.3477294448921204e-6
-0.36166347371930213,1.3952353680518737e-8,-1.4074647169738477e-7,1.3503184779849846e-6
-0.3614672074674964,1.3980828884895281e-8,-1.494038798929293e-7,1.3530734750090353e-6
-0.36127094121569064,1.4010992180672665e-8,-1.5794849948227834e-7,1.3559923473214953e-6
-0.36107467496388485,1.4042821415413807e-8,-1.6638016895223773e-7,1.3590729925425942e-6
-0.3608784087120791,1.4076294404935697e-8,-1.746987263322678e-7,1.3623132978645563e-6
-0.36068214246027336,1.411139260138742e-8,-1.829711536444796e-7,1.365711176519011e-6
-0.3604858762084676,1.4148121687514362e-8,-1.913202328983884e-7,1.3692665948447145e-6
-0.3602896099566618,1.4186497206788317e-8,-1.9974872590938022e-7,1.3729810402925686e-6
-0.3600933437048561,1.422653476051065e-8,-2.0825678740781627e-7,1.3768560315734046e-6
-0.35989707745305033,1.4268249981100688e-8,-2.1684457978623275e-7,1.3808931023355982e-6
-0.3597008112012446,1.4311658139509972e-8,-2.2550118963726923e-7,1.3850938256890855e-6
-0.35950454494943884,1.4356767086710645e-8,-2.341705903884589e-7,1.3894592882458457e-6
-0.35930827869763304,1.4403578033435495e-8,-2.428449714065579e-7,1.3939896052877223e-6
-0.3591120124458273,1.4452091957148566e-8,-2.515243327504268e-7,1.3986848212679207e-6
-0.35891574619402156,1.4502309835325561e-8,-2.602086744788023e-7,1.4035449806476637e-6
-0.3587194799422158,1.4554232665349084e-8,-2.688992046006638e-7,1.4085701215759916e-6
-0.35852321369041,1.4607863809291062e-8,-2.776221446208188e-7,1.413760394462821e-6
-0.35832694743860427,1.4663211198428383e-8,-2.8638815278445154e-7,1.4191166315490198e-6
-0.3581306811867985,1.4720283285367314e-8,-2.9519722688290277e-7,1.4246398065665618e-6
-0.3579344149349928,1.4779088522281304e-8,-3.040493647141986e-7,1.4303308920665483e-6
-0.35773814868318704,1.4839635360912214e-8,-3.129445640829459e-7,1.4361908594222149e-6
-0.35754188243138124,1.4901932226618426e-8,-3.218823231634363e-7,1.4422205570497863e-6
-0.3573456161795755,1.4965987281631555e-8,-3.3086053436280927e-7,1.4484203392314794e-6
-0.35714934992776975,1.5031808229050312e-8,-3.398767820623639e-7,1.4547905817806536e-6
-0.356953083675964,1.5099402293178856e-8,-3.4892860266203174e-7,1.4613318628495114e-6
-0.3567568174241582,1.5168776210251246e-8,-3.580134863118845e-7,1.468044967404281e-6
-0.35656055117235247,1.5239936346510967e-8,-3.6713185340003056e-7,1.4749308685014408e-6
-0.3563642849205467,1.5312890224776873e-8,-3.7629303318617856e-7,1.4819906594174658e-6
-0.356168018668741,1.5387646588395465e-8,-3.8550000160267306e-7,1.4892254292196605e-6
-0.3559717524169352,1.54642146565321e-8,-3.9475513572695343e-7,1.4966360819282987e-6
-0.35577548616512944,1.5542604120216152e-8,-4.0406086734748563e-7,1.5042233239936556e-6
-0.3555792199133237,1.5622825144465828e-8,-4.134193133134021e-7,1.511987669643294e-6
-0.35538295366151795,1.5704887917201843e-8,-4.2282820132879566e-7,1.51992981150206e-6
-0.3551866874097122,1.5788802196383735e-8,-4.3228660558784556e-7,1.5280508087212287e-6
-0.3549904211579064,1.587457769992028e-8,-4.4179452141570315e-7,1.5363517415587273e-6
-0.35479415490610067,1.5962224144803392e-8,-4.5135194414728303e-7,1.5448336893736247e-6
-0.3545978886542949,1.605175124719111e-8,-4.6095888703479003e-7,1.5534977304302437e-6
-0.3544016224024892,1.6143169021623602e-8,-4.7061957549466836e-7,1.562344893236279e-6
-0.3542053561506834,1.623648845574905e-8,-4.803372530310757e-7,1.5713762080287542e-6
-0.35400908989887764,1.6331720734230284e-8,-4.901119158796829e-7,1.5805927383541486e-6
-0.3538128236470719,1.6428877040992178e-8,-4.999435602840212e-7,1.5899955470362455e-6
-0.35361655739526615,1.6527968559223084e-8,-5.098321824955307e-7,1.5995856961773608e-6
-0.35342029114346035,1.6629006639365855e-8,-5.19781086517265e-7,1.609364224297983e-6
-0.3532240248916546,1.6732003931415953e-8,-5.297970209490973e-7,1.6193322515262142e-6
-0.35302775863984887,1.6836973492405536e-8,-5.398787121862359e-7,1.6294910385190289e-6
-0.3528314923880431,1.6943928070745594e-8,-5.500245520572467e-7,1.6398418353708054e-6
-0.3526352261362374,1.7052880096970296e-8,-5.602329096562791e-7,1.6503858791704413e-6
-0.3524389598844316,1.7163841697889315e-8,-5.705027507282771e-7,1.661124390195144e-6
-0.35224269363262584,1.7276825253067167e-8,-5.808377691547386e-7,1.672058579885775e-6
-0.3520464273808201,1.739184380811671e-8,-5.912401433731339e-7,1.683189747238183e-6
-0.35185016112901435,1.7508910735220412e-8,-6.017114315094158e-7,1.6945192165435773e-6
-0.35165389487720855,1.7628039714764196e-8,-6.122532162938307e-7,1.7060483251689017e-6
-0.3514576286254028,1.774924474105149e-8,-6.22867179149664e-7,1.7177784211440996e-6
-0.35126136237359706,1.787254038274661e-8,-6.335580301783041e-7,1.7297108417858208e-6
-0.3510650961217913,1.7997942026887434e-8,-6.443278464348649e-7,1.7418470077147577e-6
-0.3508688298699855,1.8125465171203445e-8,-6.551766230325667e-7,1.7541883728215934e-6
-0.3506725636181798,1.825512531246598e-8,-6.661043550922651e-7,1.7667363902729285e-6
-0.35047629736637403,1.838693794648934e-8,-6.771110377428376e-7,1.7794925125126358e-6
-0.3502800311145683,1.852091849583837e-8,-6.88195379256133e-7,1.792458232087838e-6
-0.35008376486276255,1.8657081938042563e-8,-6.993552047567465e-7,1.80563519592811e-6
-0.34988749861095675,1.8795443080850512e-8,-7.105904723158247e-7,1.819025075193705e-6
-0.349691232359151,1.8936016730297064e-8,-7.219011748533287e-7,1.8326295395508392e-6
-0.34949496610734526,1.9078817691029026e-8,-7.332873053007551e-7,1.8464502575431043e-6
-0.3492986998555395,1.9223861079890688e-8,-7.447574256666003e-7,1.860488765194922e-6
-0.3491024336037337,1.937116727921339e-8,-7.563478478124735e-7,1.874746063186219e-6
-0.348906167351928,1.9520759549227997e-8,-7.680506846687105e-7,1.8892237458963897e-6
-0.34870990110012223,1.9672658562258727e-8,-7.798517210633056e-7,1.9039236247310113e-6
-0.3485136348483165,1.982688217905489e-8,-7.917365311781384e-7,1.9188476506567224e-6
-0.34831736859651075,1.9983445419267585e-8,-8.036908912034086e-7,1.9339979119637674e-6
-0.34812110234470495,2.0142361543732262e-8,-8.157152904234619e-7,1.949376431170544e-6
-0.3479248360928992,2.0303645681405048e-8,-8.2782373205144e-7,1.9649850767115783e-6
-0.34772856984109346,2.0467315643488738e-8,-8.4002966618351e-7,1.9808256198623215e-6
-0.3475323035892877,2.063339189957716e-8,-8.52346736314878e-7,1.9968997085244435e-6
-0.3473360373374819,2.0801897621545845e-8,-8.647888470301936e-7,2.0132088615191837e-6
-0.3471397710856762,2.0972857686450836e-8,-8.773518278463667e-7,2.0297548106544776e-6
-0.34694350483387043,2.1146293235339052e-8,-8.900144201916904e-7,2.046539831837057e-6
-0.3467472385820647,2.1322223777392816e-8,-9.027764030405624e-7,2.0635659959461083e-6
-0.3465509723302589,2.1500668818851677e-8,-9.156377686262726e-7,2.0808353702739354e-6
-0.34635470607845315,2.1681647864430936e-8,-9.285985091860984e-7,2.0983500216600262e-6
-0.3461584398266474,2.1865180493592865e-8,-9.416607447521561e-7,2.116111988264757e-6
-0.34596217357484166,2.2051287699004297e-8,-9.548350671310775e-7,2.1341232572414756e-6
-0.3457659073230359,2.2239991720258624e-8,-9.681229173645248e-7,2.152386024440864e-6
-0.3455696410712301,2.2431314838285296e-8,-9.81524287740085e-7,2.170902509800871e-6
-0.3453733748194244,2.2625279332500737e-8,-9.950391705491245e-7,2.189674932853133e-6
-0.34517710856761863,2.282190748790822e-8,-1.008668104217749e-6,2.2087055042043062e-6
-0.3449808423158129,2.3021223045008756e-8,-1.0224279490128635e-6,2.2279961610773752e-6
-0.3447845760640071,2.3223252474632506e-8,-1.0363220576299403e-6,2.2475490331398633e-6
-0.34458830981220134,2.342802150183185e-8,-1.0503440237987934e-6,2.267366470838541e-6
-0.3443920435603956,2.3635554581210878e-8,-1.0644873098151747e-6,2.2874509097648752e-6
-0.34419577730858986,2.384587487253053e-8,-1.0787452602629182e-6,2.3078048720771817e-6
-0.34399951105678406,2.4059004487701962e-8,-1.0931163065736472e-6,2.328430895938074e-6
-0.3438032448049783,2.4274966589874108e-8,-1.1076100998320785e-6,2.3493314447925165e-6
-0.34360697855317257,2.4493785891965797e-8,-1.1222328869593196e-6,2.3705089997908346e-6
-0.3434107123013668,2.4715488322219307e-8,-1.1369909172805128e-6,2.391965964162886e-6
-0.3432144460495611,2.4940101048702002e-8,-1.1518905774122026e-6,2.4137046594442497e-6
-0.3430181797977553,2.516765246074058e-8,-1.16693688722657e-6,2.4357273573784656e-6
-0.34282191354594954,2.53981708877153e-8,-1.1821242196966888e-6,2.4580367022106727e-6
-0.3426256472941438,2.5631683769499044e-8,-1.1974510955856931e-6,2.4806355510136935e-6
-0.34242938104233805,2.5868218492804878e-8,-1.2129175052019392e-6,2.503526751892967e-6
-0.34223311479053226,2.6107802442443757e-8,-1.2285234388570608e-6,2.5267131525100288e-6
-0.3420368485387265,2.635046300171735e-8,-1.2442689399453953e-6,2.550197599253486e-6
-0.34184058228692077,2.6596227925130783e-8,-1.2601589849858202e-6,2.5739828234923865e-6
-0.341644316035115,2.6845126032627802e-8,-1.2761968331065476e-6,2.5980714625436687e-6
-0.3414480497833092,2.7097186332220196e-8,-1.2923824767165794e-6,2.622466180633586e-6
-0.3412517835315035,2.7352437830429473e-8,-1.3087159082270423e-6,2.6471696417623387e-6
-0.34105551727969774,2.7610909532288797e-8,-1.3251971200514678e-6,2.6721845097054036e-6
-0.340859251027892,2.7872630970788225e-8,-1.3418368153466974e-6,2.6975133981333693e-6
-0.34066298477608625,2.8137635988936853e-8,-1.3586572789949353e-6,2.7231596023160147e-6
-0.34046671852428045,2.8405959466215894e-8,-1.375651257928702e-6,2.7491270317590177e-6
-0.3402704522724747,2.8677634598588208e-8,-1.392809965645322e-6,2.77541926335171e-6
-0.34007418602066897,2.8952692840220628e-8,-1.410124442431242e-6,2.8020395103559283e-6
-0.3398779197688632,2.923116389675469e-8,-1.4275866472453353e-6,2.8289906038889435e-6
-0.3396816535170574,2.951307719080618e-8,-1.4452040278364817e-6,2.8562749681758685e-6
-0.3394853872652517,2.9798464260639845e-8,-1.4629866292959524e-6,2.883895255578025e-6
-0.33928912101344594,3.008735835033929e-8,-1.4809428050672633e-6,2.9118544865089625e-6
-0.3390928547616402,3.0379794361271495e-8,-1.4990810920017135e-6,2.9401560245777014e-6
-0.3388965885098344,3.06758088898526e-8,-1.517410229459545e-6,2.968803583460318e-6
-0.33870032225802865,3.0975439599021127e-8,-1.5359284556009502e-6,2.9978012173248303e-6
-0.3385040560062229,3.127872257298797e-8,-1.5546276780473287e-6,3.0271526115488754e-6
-0.33830778975441717,3.1585693334230784e-8,-1.573507887729165e-6,3.0568611853103423e-6
-0.3381115235026114,3.189638740364654e-8,-1.5925690766029704e-6,3.0869303575898356e-6
-0.3379152572508056,3.22108403005538e-8,-1.6118112366264985e-6,3.1173635471850793e-6
-0.3377189909989999,3.2529087646240833e-8,-1.6312369924286153e-6,3.1481641425825464e-6
-0.33752272474719414,3.285116660243064e-8,-1.6508571121620567e-6,3.1793355342570005e-6
-0.3373264584953884,3.317711551251194e-8,-1.6706727458324346e-6,3.2108813444891134e-6
-0.3371301922435826,3.3506972748448716e-8,-1.690683885054658e-6,3.2428052145655666e-6
-0.33693392599177685,3.3840776680560136e-8,-1.7108905214439327e-6,3.275110785605431e-6
-0.3367376597399711,3.417856568688936e-8,-1.73129331775747e-6,3.307801691009985e-6
-0.33654139348816536,3.452037977617329e-8,-1.7519109697647132e-6,3.340881695192905e-6
-0.33634512723635956,3.486626208227262e-8,-1.7727486709355057e-6,3.374355463870008e-6
-0.3361488609845538,3.52162553492971e-8,-1.7938018775665801e-6,3.408227587044825e-6
-0.3359525947327481,3.5570401419108844e-8,-1.8150659400643088e-6,3.4425023044048965e-6
-0.33575632848094233,3.592874121105051e-8,-1.8365361080539444e-6,3.477183497626408e-6
-0.3355600622291366,3.6291314899839553e-8,-1.8582114120277318e-6,3.512274667941045e-6
-0.3353637959773308,3.665816351117423e-8,-1.880099419399513e-6,3.5477792870000094e-6
-0.33516752972552505,3.702932923927017e-8,-1.90220459389415e-6,3.5837012307292023e-6
-0.3349712634737193,3.740485514033772e-8,-1.924531372115639e-6,3.6200447110646906e-6
-0.33477499722191356,3.7784785151932794e-8,-1.947084299245189e-6,3.65681428148954e-6
-0.33457873097010776,3.8169164147663944e-8,-1.9698691981130283e-6,3.6940148144469533e-6
-0.334382464718302,3.8558038910179133e-8,-1.992898706517415e-6,3.7316509690352477e-6
-0.3341861984664963,3.895145782288032e-8,-2.0161751728612157e-6,3.7697271610334174e-6
-0.33398993221469053,3.934946935446159e-8,-2.039698588842371e-6,3.8082478153944426e-6
-0.33379366596288473,3.975212197198818e-8,-2.0634689461590516e-6,3.847217357057742e-6
-0.333597399711079,4.0159464140877955e-8,-2.087486227325012e-6,3.8866402111022306e-6
-0.33340113345927325,4.057154358837022e-8,-2.1117395183025835e-6,3.926521042864162e-6
-0.3332048672074675,4.0988405345797935e-8,-2.136219106343671e-6,3.966864722686068e-6
-0.33300860095566176,4.141009382654122e-8,-2.160924980286334e-6,4.007676012914613e-6
-0.33281233470385596,4.1836653441791293e-8,-2.1858571289687165e-6,4.048959675710466e-6
-0.3326160684520502,4.2268128600547464e-8,-2.211015541229982e-6,4.09072047304777e-6
-0.3324198022002445,4.270456523133981e-8,-2.2364364944616574e-6,4.132962600138093e-6
-0.33222353594843873,4.314602770461295e-8,-2.2622324463196646e-6,4.175689628066758e-6
-0.332027269696633,4.359258734152251e-8,-2.288369900080804e-6,4.218907914031499e-6
-0.3318310034448272,4.4044306473905615e-8,-2.3148008523770774e-6,4.262623771098892e-6
-0.33163473719302144,4.4501237925586196e-8,-2.341476450854736e-6,4.306843214138362e-6
-0.3314384709412157,4.4963424892309796e-8,-2.368348285981624e-6,4.351571926574289e-6
-0.3312422046894099,4.543090423001024e-8,-2.395414205766347e-6,4.3968146173017216e-6
-0.33104593843760416,4.590371847023679e-8,-2.4227194361288654e-6,4.4425754924258035e-6
-0.3308496721857984,4.6381918902156685e-8,-2.450308195032915e-6,4.488859095199754e-6
-0.3306534059339927,4.686556556800761e-8,-2.4782254290954882e-6,4.535670268317096e-6
-0.33045713968218693,4.7354727431224644e-8,-2.5065171511946864e-6,4.58301415713213e-6
-0.33026087343038113,4.784948022160242e-8,-2.535182008215202e-6,4.630897010272233e-6
-0.3300646071785754,4.8349887104454376e-8,-2.5641302319955536e-6,4.679326339240938e-6
-0.32986834092676964,4.885600288321626e-8,-2.593357696340907e-6,4.728307897734289e-6
-0.3296720746749639,4.936788256366446e-8,-2.6228644072264882e-6,4.77784739528219e-6
-0.32947580842315816,4.988558075032187e-8,-2.652650347359992e-6,4.827950495129914e-6
-0.32927954217135236,5.040915235849241e-8,-2.682717843222394e-6,4.878622852759083e-6
-0.3290832759195466,5.093865583472805e-8,-2.71310447184685e-6,4.929869698380757e-6
-0.32888700966774087,5.1474155786634834e-8,-2.743823362108417e-6,4.981697044918859e-6
-0.32869074341593507,5.2015717425403286e-8,-2.7748745083527115e-6,5.034111171666168e-6
-0.32849447716412933,5.256340596111498e-8,-2.8062579049249938e-6,5.087118357904871e-6
-0.3282982109123236,5.311728660274206e-8,-2.837973546170776e-6,5.140724882904532e-6
-0.32810194466051784,5.367742503133252e-8,-2.870030049857511e-6,5.194936915830865e-6
-0.3279056784087121,5.424388987282654e-8,-2.9024406687167005e-6,5.249760813589333e-6
-0.3277094121569063,5.481675020880272e-8,-2.9352003702501777e-6,5.305203335483454e-6
-0.32751314590510056,5.5396073894816434e-8,-2.968303569007866e-6,5.361271204448025e-6
-0.3273168796532948,5.5981927901915386e-8,-3.001744556561236e-6,5.41797110923804e-6
-0.32712061340148907,5.6574377958917574e-8,-3.0355192892098016e-6,5.475309664551674e-6
-0.3269243471496833,5.717349102683758e-8,-3.0696459579319763e-6,5.533293245912588e-6
-0.3267280808978775,5.7779337470151774e-8,-3.1041348665169807e-6,5.59192864504284e-6
-0.3265318146460718,5.8391988903190776e-8,-3.1389913263525114e-6,5.651222800961916e-6
-0.32633554839426604,5.901151799691458e-8,-3.174220793865757e-6,5.711182691546751e-6
-0.32613928214246024,5.963799850773535e-8,-3.209828874287918e-6,5.771815334638309e-6
-0.3259430158906545,6.027150540691994e-8,-3.245822888983432e-6,5.8331277979814325e-6
-0.32574674963884875,6.091211505979812e-8,-3.2822076695767027e-6,5.895127429555145e-6
-0.325550483387043,6.155990416791506e-8,-3.3189832522021153e-6,5.957821738145263e-6
-0.32535421713523727,6.221494943189804e-8,-3.3561496305153113e-6,6.021218233347383e-6
-0.32515795088343147,6.287732755112946e-8,-3.393706798171599e-6,6.085324424740294e-6
-0.3249616846316257,6.354711525495e-8,-3.4316559278258648e-6,6.150147805439587e-6
-0.32476541837982,6.422439045250544e-8,-3.4700076874649197e-6,6.215695844016744e-6
-0.32456915212801424,6.490923256761634e-8,-3.5087646245765446e-6,6.281976323284051e-6
-0.3243728858762085,6.560172112229122e-8,-3.5479267324778756e-6,6.34899708107056e-6
-0.3241766196244027,6.630193563722643e-8,-3.5874940044848067e-6,6.4167659551869185e-6
-0.32398035337259695,6.700995563180607e-8,-3.627466433913911e-6,6.485290783424327e-6
-0.3237840871207912,6.772586296498425e-8,-3.667881977621389e-6,6.554578939791408e-6
-0.32358782086898547,6.84497500788551e-8,-3.708779554148611e-6,6.624638579823059e-6
-0.32339155461717967,6.918170985422974e-8,-3.7501412627642218e-6,6.695478867664786e-6
-0.3231952883653739,6.992183156521596e-8,-3.79194848813991e-6,6.7671087324815195e-6
-0.3229990221135682,7.067020078922501e-8,-3.83418218042493e-6,6.839536857444384e-6
-0.32280275586176244,7.142689942771813e-8,-3.876826532079005e-6,6.912771623298312e-6
-0.32260648960995664,7.219200949392246e-8,-3.91990167833735e-6,6.986820927333724e-6
-0.3224102233581509,7.296561779239377e-8,-3.9634284476627995e-6,7.06169310539112e-6
-0.32221395710634515,7.374781468325659e-8,-4.007424460735579e-6,7.1373967977136386e-6
-0.3220176908545394,7.453869402963148e-8,-4.051907796997833e-6,7.213940878282438e-6
-0.32182142460273366,7.533835329074486e-8,-4.096897027821952e-6,7.291334460908592e-6
-0.32162515835092786,7.614689248900237e-8,-4.142392444125177e-6,7.369587130083184e-6
-0.3214288920991221,7.696440908698887e-8,-4.18837884432261e-6,7.44870852703171e-6
-0.3212326258473164,7.779099944156105e-8,-4.23485619071763e-6,7.528707963797145e-6
-0.32103635959551063,7.862675990828957e-8,-4.281824477202574e-6,7.609594751886439e-6
-0.32084009334370484,7.947178684154657e-8,-4.329283697669184e-6,7.691378202792033e-6
-0.3206438270918991,8.032617669682038e-8,-4.377237226250499e-6,7.774067592109363e-6
-0.32044756084009335,8.119002875184202e-8,-4.4257086987461766e-6,7.857672374177883e-6
-0.3202512945882876,8.206344539536405e-8,-4.474702667121583e-6,7.942202863455583e-6
-0.3200550283364818,8.294652917497594e-8,-4.5242191240636e-6,8.027669475921212e-6
-0.31985876208467606,8.383938263683252e-8,-4.574258062258618e-6,8.114082627523747e-6
-0.3196624958328703,8.474210832565304e-8,-4.624819474392777e-6,8.201452734181272e-6
-0.3194662295810646,8.565481138597802e-8,-4.675943823021949e-6,8.289789467652069e-6
-0.31926996332925883,8.657760741422808e-8,-4.7276665786528635e-6,8.379102200717841e-6
-0.31907369707745303,8.751061226445011e-8,-4.779971388112797e-6,8.469401282095024e-6
-0.3188774308256473,8.845393852932909e-8,-4.832841420191096e-6,8.560697399678814e-6
-0.31868116457384155,8.940769545786062e-8,-4.8862594365680795e-6,8.653001587177557e-6
-0.3184848983220358,9.037198901582461e-8,-4.940212442543143e-6,8.746325171451073e-6
-0.31828863207023,9.134692619619667e-8,-4.994725749353766e-6,8.84067948038322e-6
-0.31809236581842426,9.233261917156137e-8,-5.0498191889863776e-6,8.936076148150072e-6
-0.3178960995666185,9.332918336244065e-8,-5.1055087293585265e-6,9.032526578409243e-6
-0.3176998333148128,9.433673736528161e-8,-5.161810768676704e-6,9.130041850661533e-6
-0.317503567063007,9.535540303892004e-8,-5.218742156858048e-6,9.22863271207121e-6
-0.31730730081120123,9.638530503148668e-8,-5.276310625852732e-6,9.328309980306536e-6
-0.3171110345593955,9.742656782930078e-8,-5.334511467294966e-6,9.429085628320904e-6
-0.31691476830758974,9.847931554340333e-8,-5.393344665784931e-6,9.530971863284655e-6
-0.316718502055784,9.954367228346754e-8,-5.452810214451448e-6,9.63398089218261e-6
-0.3165222358039782,1.0061976215781777e-7,-5.512908106422769e-6,9.738124921932838e-6
-0.31632596955217246,1.0170770934690884e-7,-5.573640785849045e-6,9.843416140739833e-6
-0.3161297033003667,1.0280764010385998e-7,-5.635025713453433e-6,9.949866954872494e-6
-0.31593343704856097,1.0391968299318449e-7,-5.697066307399031e-6,0.000010057490436859634
-0.3157371707967552,1.0504396669929363e-7,-5.759762559906271e-6,0.000010166299731073539
-0.31554090454494943,1.061806199050723e-7,-5.8231144631954205e-6,0.000010276307981800357
-0.3153446382931437,1.0732977129187939e-7,-5.887122009486916e-6,0.00001038752833323836
-0.31514837204133794,1.0849155408365676e-7,-5.951857064562323e-6,0.000010499972845971088
-0.31495210578953214,1.0966612054905009e-7,-6.017385237200762e-6,0.000010613653093657056
-0.3147558395377264,1.108536230250381e-7,-6.083672283078224e-6,0.000010728582183318172
-0.31455957328592066,1.1205420699710007e-7,-6.150682843172448e-6,0.000010844773749826285
-0.3143633070341149,1.132680109291123e-7,-6.218380735472486e-6,0.000010962241963125752
-0.31416704078230917,1.1449516627220473e-7,-6.2867349614976416e-6,0.000011081001475568112
-0.31397077453050337,1.1573580395492561e-7,-6.355777943474868e-6,0.000011201066983307198
-0.31377450827869763,1.169900632817318e-7,-6.4255482554117715e-6,0.000011322453388258499
-0.3135782420268919,1.1825809026294097e-7,-6.496079261394191e-6,0.000011445175214655364
-0.31338197577508614,1.1954003754141914e-7,-6.567405191499558e-6,0.000011569246496056182
-0.31318570952328034,1.2083606456926321e-7,-6.6395612156179405e-6,0.000011694680763959636
-0.3129894432714746,1.2214633568807534e-7,-6.712547003960349e-6,0.000011821491725679639
-0.31279317701966886,1.2347100934036506e-7,-6.786326206882094e-6,0.000011949694702473523
-0.3125969107678631,1.2481024119240832e-7,-6.860898536794831e-6,0.000012079305098387713
-0.3124006445160573,1.2616418690764083e-7,-6.93626398730713e-6,0.000012210338314615719
-0.31220437826425157,1.2753300214824113e-7,-7.012422552028015e-6,0.000012342809752205602
-0.3120081120124458,1.2891684267495632e-7,-7.089378197232944e-6,0.000012476734791431982
-0.3118118457606401,1.303158685194743e-7,-7.167170589059303e-6,0.000012612129131471384
-0.31161557950883434,1.3173024549972264e-7,-7.245809936973709e-6,0.000012749009599926112
-0.31141931325702854,1.3316013984387882e-7,-7.3252962336253434e-6,0.000012887393177188595
-0.3112230470052228,1.3460571777867383e-7,-7.405629471665014e-6,0.000013027296843480876
-0.31102678075341705,1.3606714552940054e-7,-7.486809643743313e-6,0.00001316873757886051
-0.3108305145016113,1.3754459237675944e-7,-7.568890680146777e-6,0.000013311731606553092
-0.3106342482498055,1.3903824513005036e-7,-7.651948417341724e-6,0.000013456293093295629
-0.31043798199799977,1.4054829295224955e-7,-7.735955437033753e-6,0.000013602437234475337
-0.310241715746194,1.4207491923799326e-7,-7.820881883612397e-6,0.000013750180556479726
-0.3100454494943883,1.4361830144985323e-7,-7.906697170643339e-6,0.000013899540937774043
-0.3098491832425825,1.451786110542841e-7,-7.99337364717401e-6,0.00001405053761478619
-0.30965291699077674,1.467560192800224e-7,-8.080946671698989e-6,0.000014203190618902081
-0.309456650738971,1.4835070648428349e-7,-8.169455212465512e-6,0.000014357519652554977
-0.30926038448716525,1.499628590384588e-7,-8.258927532578261e-6,0.000014513543280990555
-0.3090641182353595,1.5159266893533212e-7,-8.349392656438228e-6,0.000014671278805115909
-0.3088678519835537,1.5324033394233821e-7,-8.440880411341675e-6,0.000014830742229189865
-0.30867158573174797,1.5490605702370053e-7,-8.533406369886076e-6,0.00001499194889886724
-0.3084753194799422,1.5659003997153545e-7,-8.626952015782449e-6,0.000015154918142288117
-0.3082790532281365,1.5829248274539093e-7,-8.721516406351207e-6,0.000015319671344823625
-0.30808278697633074,1.6001358528969561e-7,-8.81709953376021e-6,0.000015486229901586674
-0.30788652072452494,1.6175354754734515e-7,-8.913701390177996e-6,0.00001565461520735285
-0.3076902544727192,1.6351256948371568e-7,-9.011323517209364e-6,0.00001582484864737013
-0.30749398822091345,1.6529085438238622e-7,-9.110003467468726e-6,0.00001599695047397892
-0.30729772196910765,1.6708861220793734e-7,-9.209757294049067e-6,0.00001617093873226308
-0.3071014557173019,1.689060537256049e-7,-9.31058499243717e-6,0.000016346831212875943
-0.30690518946549616,1.7074338969974278e-7,-9.41248655811958e-6,0.000016524645706368267
-0.3067089232136904,1.7260083089381523e-7,-9.515461986583388e-6,0.00001670440000318585
-0.3065126569618847,1.7447859028202897e-7,-9.619559538122391e-6,0.00001688611292833869
-0.3063163907100789,1.763769027397684e-7,-9.724904328793828e-6,0.00001706981269663046
-0.30612012445827314,1.782960110495151e-7,-9.83146769362159e-6,0.00001725553000505425
-0.3059238582064674,1.802361504888542e-7,-9.939209849979437e-6,0.000017443291493772884
-0.30572759195466165,1.8219754843006166e-7,-0.000010048090033994579,0.000017633119571345672
-0.3055313257028559,1.8418042416318545e-7,-0.000010158067478882403,0.000017825032327303255
-0.3053350594510501,1.861849938017275e-7,-0.000010269170265056099,0.000018019044682639575
-0.30513879319924436,1.8821148470147544e-7,-0.000010381456550361192,0.000018215173108091078
-0.3049425269474386,1.9026013281796885e-7,-0.000010494963947296712,0.0000184134378419464
-0.3047462606956328,1.923311815865703e-7,-0.000010609731069586986,0.000018613863101021866
-0.3045499944438271,1.9442488212429032e-7,-0.00001072579759048998,0.00001881647718249195
-0.30435372819202133,1.9654149297462136e-7,-0.000010843191777088951,0.000019021312033660696
-0.3041574619402156,1.986812720828564e-7,-0.00001096188413865225,0.000019228395435114862
-0.30396119568840985,2.0084447340741791e-7,-0.00001108186975697127,0.000019437750386978524
-0.30376492943660405,2.0303135077050083e-7,-0.000011203148627332815,0.000019649399767642778
-0.3035686631847983,2.0524215799337178e-7,-0.000011325720745023755,0.000019863366455479567
-0.30337239693299256,2.074771488964456e-7,-0.000011449586141073166,0.000020079673329086872
-0.3031761306811868,2.0973658023950058e-7,-0.00001157478836510714,0.00002029834409208017
-0.3029798644293811,2.120207195487623e-7,-0.000011701366219252328,0.00002051940437692532
-0.3027835981775753,2.1432983681342382e-7,-0.000011829319697658717,0.000020742880006367438
-0.30258733192576953,2.1666420202152886e-7,-0.000011958648794473744,0.00002096879680309655
-0.3023910656739638,2.1902408515996996e-7,-0.00001208935350384791,0.000021197180589752046
-0.302194799422158,2.2140975693751752e-7,-0.000012221457193916874,0.000021428057528275846
-0.30199853317035225,2.2382150640014131e-7,-0.00001235510585674658,0.000021661458590996498
-0.3018022669185465,2.2625963836813494e-7,-0.000012490295194235925,0.000021897416396849385
-0.30160600066674076,2.2872445163997328e-7,-0.00001262698852460287,0.000022135961215615435
-0.301409734414935,2.3121623772184083e-7,-0.000012765148226714942,0.000022377120915696847
-0.3012134681631292,2.3373528064789945e-7,-0.000012904735785930832,0.00002262092090794672
-0.3010172019113235,2.3628185956519318e-7,-0.00001304576054550426,0.000022867385002803906
-0.30082093565951773,2.388562645791319e-7,-0.000013188296440923037,0.000023116538908081778
-0.300624669407712,2.4145879574360643e-7,-0.000013332378606667492,0.00002336841049482374
-0.30042840315590624,2.440897600254474e-7,-0.00001347804272894328,0.000023623029898758342
-0.30023213690410044,2.467494714915386e-7,-0.000013625325478776955,0.00002388042958348745
-0.3000358706522947,2.4943825147772224e-7,-0.000013774263214441932,0.00002414064434385912
-0.29983960440048896,2.521564264217201e-7,-0.000013924866063414763,0.00002440370815495224
-0.29964333814868316,2.5490432280319687e-7,-0.000014077131762911084,0.0000246696514802123
-0.2994470718968774,2.576822669831061e-7,-0.000014231060307957907,0.000024938504479766393
-0.29925080564507167,2.604905853214212e-7,-0.000014386651693580977,0.000025210297313782173
-0.29905453939326593,2.6332960417714345e-7,-0.000014543905914806103,0.00002548506014246439
-0.2988582731414602,2.6619965092276917e-7,-0.000014702843159165436,0.000025762823592243444
-0.2986620068896544,2.6910106125026624e-7,-0.000014863509865485823,0.00002604362065926113
-0.29846574063784864,2.7203417599304733e-7,-0.000015025907930594737,0.000026327485004353296
-0.2982694743860429,2.74999331750995e-7,-0.000015190037171495542,0.000026614449864644132
-0.29807320813423716,2.779968715132874e-7,-0.000015355897758975665,0.00002690454909458953
-0.2978769418824314,2.8102713410516237e-7,-0.000015523497181024585,0.000027197816226436887
-0.2976806756306256,2.8409047992515e-7,-0.000015693074411442693,0.000027494288591154898
-0.29748440937881987,2.8718730916028807e-7,-0.000015864688605554924,0.000027794003713083916
-0.2972881431270141,2.903180141246272e-7,-0.00001603826326650272,0.000028096997213465327
-0.2970918768752083,2.934829719215756e-7,-0.000016213719916584502,0.00002840330389838514
-0.2968956106234026,2.966825440711505e-7,-0.000016390978253592878,0.000028712957740151074
-0.29669934437159684,2.999170774229477e-7,-0.000016569988776073534,0.000029025992356662122
-0.2965030781197911,3.0318692525686583e-7,-0.00001675085926256286,0.000029342444219843765
-0.29630681186798535,3.064924610895018e-7,-0.000016933670185593577,0.00002966235101458816
-0.29611054561617955,3.0983407299736273e-7,-0.00001711849559019414,0.000029985751126430102
-0.2959142793643738,3.132121637824584e-7,-0.00001730541150409495,0.000030312683741388622
-0.29571801311256807,3.1662715137402247e-7,-0.00001749449597442213,0.00003064318886830954
-0.2955217468607623,3.2007946277368005e-7,-0.00001768573017605595,0.00003097730599814268
-0.2953254806089566,3.235695119679286e-7,-0.000017879053117367,0.00003131507423382542
-0.2951292143571508,3.270977089054664e-7,-0.00001807446479407673,0.00003165653342517924
-0.29493294810534504,3.3066446353413015e-7,-0.000018271965201901597,0.00003200172342203715
-0.2947366818535393,3.3427018580093193e-7,-0.000018471554336562614,0.000032350684074237916
-0.2945404156017335,3.3791528610195884e-7,-0.00001867324761990803,0.00003270345547053657
-0.2943441493499278,3.416001883793833e-7,-0.000018877161015983657,0.000033060079968539384
-0.294147883098122,3.4532533218027047e-7,-0.00001908331835815629,0.00003342059972559094
-0.29395161684631627,3.4909115791507153e-7,-0.00001929171964206645,0.00003378505663443173
-0.2937553505945105,3.5289810599339897e-7,-0.000019502364863353927,0.00003415349258782297
-0.2935590843427047,3.567466168240035e-7,-0.000019715254017659205,0.00003452594947853469
-0.293362818090899,3.6063713692871516e-7,-0.000019930495057670202,0.00003490247150541232
-0.29316655183909324,3.6457014821990357e-7,-0.000020148244257089592,0.00003528310788684536
-0.2929702855872875,3.6854613880111383e-7,-0.000020368456049110855,0.00003566790559655937
-0.29277401933548175,3.725655871004044e-7,-0.000020591080330679337,0.00003605691023381546
-0.29257775308367595,3.7662896158795013e-7,-0.000020816065739522443,0.00003645016603290545
-0.2923814868318702,3.8073672063722095e-7,-0.000021043365755496567,0.00003684771593365965
-0.29218522058006446,3.8488932473498503e-7,-0.00002127307363922187,0.0000372496048514527
-0.2919889543282587,3.8908725652270705e-7,-0.00002150527354772949,0.0000376558797328528
-0.291792688076453,3.9333100973755044e-7,-0.00002174001294938288,0.00003806658837475065
-0.2915964218246472,3.976210875619978e-7,-0.000021977340631374313,0.00003848177987026555
-0.29140015557284143,4.0195800288688165e-7,-0.000022217306744228746,0.00003890150464458068
-0.2912038893210357,4.0634227835951e-7,-0.000022459957055107758,0.00003932581431176908
-0.2910076230692299,4.107744422589453e-7,-0.000022705300906048112,0.000039754759993138537
-0.29081135681742415,4.152550231553037e-7,-0.000022953337821427897,0.00004018839226017017
-0.2906150905656184,4.1978454960586785e-7,-0.000023204067797406358,0.00004062676168307993
-0.29041882431381266,4.243635501671755e-7,-0.00002345749083014463,0.000041069918832107644
-0.2902225580620069,4.289925533965022e-7,-0.000023713607259721164,0.000041517914283436194
-0.2900262918102011,4.336720939930641e-7,-0.000023972504163681872,0.00004197080063888564
-0.2898300255583954,4.3840272679186256e-7,-0.00002423424900741095,0.00004242863202193484
-0.28963375930658963,4.4318501074697733e-7,-0.000024498841786871814,0.00004289146179876591
-0.2894374930547839,4.480195048116729e-7,-0.000024766282498025636,0.000043359343335577744
-0.28924122680297815,4.5290676793843836e-7,-0.000025036571136834877,0.00004383232999858411
-0.28904496055117235,4.578473604724763e-7,-0.000025309753031225884,0.00004431047611145403
-0.2888486942993666,4.628418786854477e-7,-0.00002558611593329926,0.00004479384432661412
-0.28865242804756086,4.678909504380867e-7,-0.000025865655386952825,0.0000452824956079918
-0.28845616179575506,4.7299519249810015e-7,-0.00002614830299928895,0.00004577648836690776
-0.2882598955439493,4.781552080358222e-7,-0.00002643398861507734,0.000046275879268928276
-0.2880636292921436,4.833715862860898e-7,-0.00002672264039337189,0.000046780723193027445
-0.28786736304033783,4.886449074096804e-7,-0.000027014280189561446,0.000047291075451499064
-0.2876710967885321,4.939757755312154e-7,-0.000027309070402258105,0.000047806996063767744
-0.2874748305367263,4.993648156455984e-7,-0.00002760707762728778,0.00004832854557991707
-0.28727856428492055,5.048126656399672e-7,-0.000027908368366851136,0.00004885578617217256
-0.2870822980331148,5.103199766344826e-7,-0.000028213010976304896,0.00004938878171360034
-0.28688603178130906,5.158874133167246e-7,-0.0000285210735538428,0.00004992759777739788
-0.2866897655295033,5.215156491360297e-7,-0.000028832563524085517,0.00005047229963998145
-0.2864934992776975,5.272053551384712e-7,-0.000029147469406598383,0.000051022951462871686
-0.2862972330258918,5.32957201752035e-7,-0.000029465791198218558,0.00005157961749937765
-0.28610096677408603,5.387718594040871e-7,-0.00002978752889577936,0.00005214236200281873
-0.28590470052228023,5.446499985213761e-7,-0.000030112682496117783,0.00005271124922651001
-0.2857084342704745,5.505922918384281e-7,-0.000030441306509768516,0.00005328634469102776
-0.28551216801866874,5.56599440905598e-7,-0.000030773590467794076,0.000053867718880038266
-0.285315901766863,5.626721668499896e-7,-0.000031109550556428656,0.00005445544037353285
-0.28511963551505726,5.688111911716528e-7,-0.000031449186772372914,0.00005504957745881401
-0.28492336926325146,5.750172353699909e-7,-0.000031792499112325996,0.00005565019842319344
-0.2847271030114457,5.812910209442276e-7,-0.000032139487765591594,0.000056257371558059114
-0.28453083675963997,5.876332794038993e-7,-0.00003249029892711604,0.00005687116996533726
-0.28433457050783423,5.940447769054895e-7,-0.00003284504728040832,0.00005749167199917768
-0.2841383042560285,6.005262844842332e-7,-0.00003320371539725642,0.00005811895331843569
-0.2839420380042227,6.070785697090225e-7,-0.000033566285383651935,0.00005875308801510101
-0.28374577175241694,6.137023965913794e-7,-0.00003393273888384267,0.00005939414857362177
-0.2835495055006112,6.203985261344956e-7,-0.000034303080095748685,0.000060042206383094736
-0.2833532392488054,6.271677377835873e-7,-0.000034677490069975175,0.000060697337342998925
-0.28315697299699966,6.340108379873715e-7,-0.00003505602491752136,0.0000613596176719533
-0.2829607067451939,6.409286379810623e-7,-0.000035438701653985613,0.00006202912435526439
-0.28276444049338817,6.479219523875631e-7,-0.00003582553778546428,0.0000627059359097319
-0.2825681742415824,6.549915993140244e-7,-0.00003621655131200408,0.00006339013242685396
-0.2823719079897766,6.621384042215392e-7,-0.00003661183106116211,0.00006408179717361234
-0.2821756417379709,6.693632218997047e-7,-0.0000370115233598768,0.00006478101599703845
-0.28197937548616514,6.766669179693265e-7,-0.00003741563188003222,0.00006548787176925743
-0.2817831092343594,6.840503625018762e-7,-0.00003782415680105691,0.00006620244770716926
-0.28158684298255365,6.915144189589263e-7,-0.00003823709793668469,0.00006692482638829368
-0.28139057673074785,6.990599552674974e-7,-0.00003865445986654963,0.00006765509092155266
-0.2811943104789421,7.066878505389337e-7,-0.000039076388221462976,0.00006839332812682508
-0.28099804422713637,7.143990110901439e-7,-0.00003950295296156656,0.00006913962452046813
-0.28080177797533057,7.221943468867446e-7,-0.000039934154083465836,0.00006989406522871748
-0.2806055117235248,7.300747678936732e-7,-0.00004036999158376718,0.00007065673537782548
-0.2804092454717191,7.380411840752093e-7,-0.00004081046545907377,0.00007142772009406396
-0.28021297921991334,7.460945094468711e-7,-0.00004125567990224139,0.00007220710771577526
-0.2800167129681076,7.542357183323411e-7,-0.000041706044035448157,0.00007299500526645337
-0.2798204467163018,7.624658222682308e-7,-0.00004216152777763299,0.00007379151564720633
-0.27962418046449605,7.707858177870706e-7,-0.00004262204644544082,0.00007459673583372222
-0.2794279142126903,7.791966845854147e-7,-0.000043087513171198565,0.00007541075767924732
-0.27923164796088457,7.87699385102391e-7,-0.00004355783897478824,0.0000762336677928068
-0.2790353817090788,7.962948755749798e-7,-0.00004403311883546738,0.00007706555337748142
-0.278839115457273,8.049841541587273e-7,-0.00004451357550402228,0.00007790650912591838
-0.2786428492054673,8.137682467257972e-7,-0.000044999289386742326,0.00007875663211910257
-0.27844658295366154,8.226481871597905e-7,-0.00004549034261576388,0.00007961602345144756
-0.27825031670185574,8.31625037681783e-7,-0.00004598682029801039,0.00008048479044772883
-0.27805405045005,8.406998694356814e-7,-0.00004648880942272307,0.00008136304461331392
-0.27785778419824425,8.498737711745005e-7,-0.000046996370957244105,0.00008225089634522727
-0.2776615179464385,8.591478375379222e-7,-0.00004750951087938197,0.00008314844868306256
-0.27746525169463276,8.685231633749072e-7,-0.00004802822918638655,0.0000840558039730016
-0.27726898544282697,8.780008435338693e-7,-0.00004855252587550321,0.00008497306456125248
-0.2770727191910212,8.875819728626838e-7,-0.00004908240094398433,0.00008590033279406455
-0.2768764529392155,8.972676515177417e-7,-0.00004961796436086106,0.00008683771440070223
-0.27668018668740973,9.070590277733131e-7,-0.000050159496194942683,0.00008778532569074748
-0.276483920435604,9.169572755126088e-7,-0.000050707010314447044,0.00008874327993877844
-0.2762876541837982,9.269635688560697e-7,-0.0000512605067161972,0.00008971169011428391
-0.27609138793199245,9.370790819234748e-7,-0.0000518199853970216,0.00009069066918677738
-0.2758951216801867,9.473049888579795e-7,-0.000052385449461479734,0.00009168033020390864
-0.2756988554283809,9.576424839151918e-7,-0.000052957164498328636,0.0000926807941351117
-0.27550258917657516,9.680928161645805e-7,-0.000053535283189322376,0.00009369218324561109
-0.2753063229247694,9.786572399196851e-7,-0.00005411977986641612,0.00009471461593548935
-0.2751100566729637,9.893370043890138e-7,-0.000054710628176788266,0.00009574821035806489
-0.27491379042115793,1.0001333535421213e-6,-0.00005530780108814189,0.0000967930844139374
-0.27471752416935213,1.0110475276550543e-6,-0.000055911322751456854,0.0000978493571888225
-0.2745212579175464,1.022080802047158e-6,-0.00005652149908496118,0.00009891715820535823
-0.27432499166574065,1.0332344934771781e-6,-0.000057138405256083026,0.00009999661499150451
-0.2741287254139349,1.0445099252327007e-6,-0.000057762066326452265,0.00010108785420730269
-0.27393245916212916,1.0559084255909697e-6,-0.0000583925080808995,0.00010219100275604765
-0.27373619291032336,1.067431327961249e-6,-0.000059029757032062004,0.00010330618779082592
-0.2735399266585176,1.079079978311899e-6,-0.0000596739668172682,0.0001044335408735707
-0.2733436604067119,1.0908557689897576e-6,-0.00006032534975576258,0.00010557320090638818
-0.2731473941549061,1.102760108337275e-6,-0.0000609839084746446,0.00010672530360622263
-0.27295112790310033,1.1147944047176285e-6,-0.00006164964297072788,0.00010788998462675099
-0.2727548616512946,1.1269600664934246e-6,-0.00006232255324083371,0.00010906737962166949
-0.27255859539948885,1.139258502253314e-6,-0.0000630026529609589,0.00011025762460223693
-0.2723623291476831,1.1516911471313637e-6,-0.00006369023589759946,0.00011146086383470596
-0.2721660628958773,1.1642594873469647e-6,-0.00006438542087205315,0.00011267723931591912
-0.27196979664407156,1.1769650149232948e-6,-0.00006508820788121043,0.00011390689026873473
-0.2717735303922658,1.1898092218829083e-6,-0.00006579859692195385,0.00011514995591604248
-0.2715772641404601,1.2027936002477436e-6,-0.00006651658799117751,0.00011640657548077005
-0.27138099788865433,1.2159196476781567e-6,-0.00006724231705474027,0.00011767689297817135
-0.27118473163684853,1.229188934612938e-6,-0.00006797625938047892,0.0001189610772894108
-0.2709884653850428,1.2426030756858593e-6,-0.00006871840571823948,0.00012025929243772725
-0.27079219913323704,1.256163675356294e-6,-0.00006946869761211129,0.0001215716955816083
-0.27059593288143124,1.2698723264605707e-6,-0.00007022707508006625,0.00012289843781545596
-0.27039966662962556,1.2837306099145962e-6,-0.00007099347665457624,0.00012423966401854338
-0.27020340037781976,1.2977401132068575e-6,-0.00007176812907597871,0.00012559552261544963
-0.270007134126014,1.3119024924261904e-6,-0.00007255132799081713,0.00012696617071823914
-0.26981086787420827,1.3262194303787015e-6,-0.00007334312887509605,0.00012835176606205393
-0.26961460162240247,1.3406926209158246e-6,-0.00007414358880982056,0.0001297524721410924
-0.26941833537059673,1.3553237692510327e-6,-0.00007495276649890003,0.00013116845837099752
-0.269222069118791,1.3701145928467151e-6,-0.00007577074471429208,0.00013259990071053384
-0.26902580286698524,1.3850668441273462e-6,-0.00007659778985170529,0.00013404697991298747
-0.2688295366151795,1.400182314993422e-6,-0.00007743396389397943,0.00013550986615538843
-0.2686332703633737,1.4154627853681176e-6,-0.00007827926618892587,0.00013698872625780877
-0.26843700411156796,1.4309100659292999e-6,-0.00007913369778568541,0.00013848372976084817
-0.2682407378597622,1.4465259347360967e-6,-0.00007999725792903889,0.00013999504331988264
-0.26804447160795647,1.4623121959931667e-6,-0.00008087012637506405,0.00014152284093708873
-0.2678482053561507,1.4782707327321423e-6,-0.00008175273053031305,0.00014306731306063826
-0.2676519391043449,1.4944034383012731e-6,-0.00008264508753134501,0.00014462864193051108
-0.2674556728525392,1.5107122405124652e-6,-0.00008354719812245374,0.00014620701237074874
-0.26725940660073344,1.527199067022671e-6,-0.00008445906303945073,0.00014780260919177287
-0.26706314034892764,1.5438658125487143e-6,-0.00008538068660726769,0.00014941561443112064
-0.2668668740971219,1.5607144268578879e-6,-0.00008631244638048933,0.0001510462244789674
-0.26667060784531615,1.5777469310800747e-6,-0.00008725456749202115,0.00015269463756257482
-0.2664743415935104,1.594965360780781e-6,-0.00008820704239609963,0.00015436104718140271
-0.26627807534170467,1.6123717390487773e-6,-0.00008916986273591195,0.00015604564561923147
-0.26608180908989887,1.629968103820519e-6,-0.00009014302085768775,0.00015774862690542125
-0.2658855428380931,1.6477564833682935e-6,-0.0000911265956050454,0.000159470186394109
-0.2656892765862874,1.6657389718911274e-6,-0.00009212109385387601,0.00016121053677797023
-0.26549301033448164,1.6839177354906688e-6,-0.00009312660525568872,0.0001629698864418369
-0.2652967440826759,1.7022949121959557e-6,-0.000094143135992609,0.0001647484388169833
-0.2651004778308701,1.720872689788713e-6,-0.00009517069513482542,0.00016654640200303915
-0.26490421157906435,1.7396532254197636e-6,-0.00009620929019203898,0.0001683639810395412
-0.2647079453272586,1.7586386998716412e-6,-0.00009725917205072105,0.00017020138980264403
-0.2645116790754528,1.777831375337265e-6,-0.00009832072210765844,0.00017205885532416737
-0.26431541282364707,1.7972335419629072e-6,-0.00009939394474773264,0.00017393659819266537
-0.2641191465718413,1.8168474929767218e-6,-0.0001004788400942799,0.00017583483916388615
-0.2639228803200356,1.836675517034176e-6,-0.00010157540801773362,0.00017775379857580884
-0.26372661406822984,1.8567199062846881e-6,-0.00010268367528787817,0.000179693697764897
-0.26353034781642404,1.8769830033898084e-6,-0.00010380420779137459,0.00018165477458822083
-0.2633340815646183,1.8974672557127714e-6,-0.00010493723322814757,0.00018363726346999368
-0.26313781531281255,1.9181750901499203e-6,-0.00010608275021369221,0.0001856413905583663
-0.2629415490610068,1.9391089940797236e-6,-0.00010724076070922683,0.0001876673875286309
-0.26274528280920106,1.9602713969978117e-6,-0.00010841126347407348,0.00018971548076672612
-0.26254901655739527,1.9816647598416193e-6,-0.00010959435194492747,0.00019178590329994475
-0.2623527503055895,2.0032915918791063e-6,-0.00011079040676990677,0.0001938789164186863
-0.2621564840537838,2.0251544512503585e-6,-0.00011199954078810234,0.0001959947850230377
-0.261960217801978,2.0472559132276057e-6,-0.0001132218386260422,0.0001981337667196193
-0.26176395155017224,2.069598569913281e-6,-0.00011445738716591786,0.00020029611207449802
-0.2615676852983665,2.0921850306854404e-6,-0.0001157062755794355,0.00020248206442283944
-0.26137141904656075,2.1150179481501992e-6,-0.00011696897629457651,0.00020469187316750576
-0.261175152794755,2.138100082503119e-6,-0.00011824584198935047,0.00020692579572724975
-0.2609788865429492,2.1614342175413143e-6,-0.0001195367927248181,0.00020918408822918173
-0.26078262029114346,2.18502307478016e-6,-0.00012084174358251248,0.00021146700900143348
-0.2605863540393377,2.2088694285523517e-6,-0.0001221606110814343,0.00021377483007907965
-0.260390087787532,2.232975992177422e-6,-0.00012349339574540681,0.0002161078282916622
-0.26019382153572623,2.2573455716027167e-6,-0.0001248409393147708,0.00021846630508900257
-0.25999755528392043,2.281981099212395e-6,-0.0001262034712869437,0.00022085054186100634
-0.2598012890321147,2.3068855167238242e-6,-0.0001275809916592133,0.00022326081366253207
-0.25960502278030895,2.332061765853823e-6,-0.0001289735004288604,0.0002256973955484509
-0.25940875652850315,2.3575127883187166e-6,-0.00013038099759318003,0.00022816056257363073
-0.2592124902766974,2.3832415382130593e-6,-0.0001318037328131363,0.0002306505979335945
-0.25901622402489166,2.4092510745871287e-6,-0.0001332423002783851,0.00023316780850991985
-0.2588199577730859,2.435544497879341e-6,-0.00013469672483203916,0.0002357124930184502
-0.2586236915212802,2.462124954908459e-6,-0.00013616700837846787,0.00023828495402686522
-0.2584274252694744,2.488995523526716e-6,-0.00013765314900714227,0.0002408854874331027
-0.25823115901766863,2.5161593276450343e-6,-0.0001391551566374073,0.00024351439382256973
-0.2580348927658629,2.543619528114033e-6,-0.00014067366024747243,0.0002461719919337401
-0.25783862651405715,2.5713794159719775e-6,-0.00014220904314204378,0.0002488586040565028
-0.2576423602622514,2.5994423042944344e-6,-0.0001437613077947637,0.0002515745447604437
-0.2574460940104456,2.627811506648953e-6,-0.00014533045674562585,0.0002543201289565459
-0.25724982775863986,2.656490337108145e-6,-0.00014691649260105194,0.00025709567190615055
-0.2570535615068341,2.6854821148767004e-6,-0.00014851955571199124,0.0002599014931494822
-0.2568572952550283,2.714790259848957e-6,-0.00015014043404272117,0.00026273793903974584
-0.2566610290032226,2.7444182888851124e-6,-0.00015177925035506873,0.0002656053491762266
-0.25646476275141683,2.774369722368762e-6,-0.0001534360022241448,0.0002685040601188249
-0.2562684964996111,2.8046480802007008e-6,-0.0001551106871547408,0.0002714344080931402
-0.25607223024780534,2.835256881785086e-6,-0.00015680330258126173,0.0002743967289809397
-0.25587596399599954,2.86619967225586e-6,-0.00015851429694354628,0.00027739137195603665
-0.2556796977441938,2.89748014299988e-6,-0.00016024435171005708,0.00028041870560674317
-0.25548343149238806,2.9291020362498546e-6,-0.00016199347385518516,0.00028347908662696125
-0.2552871652405823,2.9610690942884226e-6,-0.00016376166337577527,0.00028657287154280095
-0.25509089898877657,2.993385059397571e-6,-0.00016554892026865494,0.0002897004168803731
-0.25489463273697077,3.026053674606015e-6,-0.00016735528738664917,0.0002928620802916256
-0.25469836648516503,3.059078760129985e-6,-0.00016918160378265055,0.0002960582469325335
-0.2545021002333593,3.092464279456124e-6,-0.0001710281939488666,0.0002992893042844247
-0.2543058339815535,3.12621421164097e-6,-0.0001728950578819204,0.00030255563351321897
-0.25410956772974774,3.160332535740424e-6,-0.0001747821955783895,0.000305857615784862
-0.253913301477942,3.194823230809706e-6,-0.0001766896070348746,0.0003091956322652567
-0.25371703522613626,3.229690286635324e-6,-0.000178617547208964,0.00031257007093946684
-0.2535207689743305,3.264937829191766e-6,-0.00018056691915132618,0.0003159813441886264
-0.2533245027225247,3.3005700795105955e-6,-0.00018253781336928417,0.0003194298523806573
-0.25312823647071897,3.3365912629611124e-6,-0.00018453024289161846,0.0003229159966159416
-0.2529319702189132,3.373005607503521e-6,-0.00018654422109150334,0.0003264401805695191
-0.2527357039671075,3.4098173437569326e-6,-0.0001885797619846741,0.000330002810565234
-0.25253943771530174,3.447030751860932e-6,-0.0001906375781540241,0.0003336043164838623
-0.25234317146349594,3.4846502887165767e-6,-0.00019271830896503493,0.0003372451430534104
-0.2521469052116902,3.5226804504841744e-6,-0.00019482194202137543,0.0003409257211038606
-0.25195063895988445,3.5611257308551353e-6,-0.00019694846456066312,0.0003446464790120231
-0.25175437270807866,3.59999062098021e-6,-0.0001990978634547105,0.0003484078426302104
-0.2515581064562729,3.63927961249346e-6,-0.0002012702440173745,0.0003522102384183586
-0.25136184020446717,3.678997316135097e-6,-0.0002034667041439917,0.00035605412931129124
-0.2511655739526614,3.7191485002718026e-6,-0.0002056875138333203,0.0003599399778116589
-0.2509693077008557,3.759737943900638e-6,-0.0002079326730819476,0.0003638682413497706
-0.2507730414490499,3.8007704260179852e-6,-0.00021020218188648113,0.00036783937735596664
-0.25057677519724414,3.84225072561959e-6,-0.00021249604024350333,0.0003718538432605599
-0.2503805089454384,3.884183644848261e-6,-0.00021481470415647225,0.0003759121093194418
-0.25018424269363265,3.9265741708013405e-6,-0.00021715919445433593,0.0003800146760792815
-0.24998797644182688,3.969427369405291e-6,-0.0002195295486249496,0.00038416202826375707
-0.2497917101900211,4.012748346456999e-6,-0.00022192576829566492,0.00038835465356088015
-0.24959544393821537,4.056542148782248e-6,-0.000224347851831944,0.0003925930339515124
-0.24939917768640962,4.100813862712701e-6,-0.00022679581900048038,0.00039687765568554635
-0.24920291143460385,4.145568646071513e-6,-0.00022927070041031772,0.0004012090350328329
-0.24900664518279808,4.190811864179689e-6,-0.00023177308676029852,0.00040558769715059605
-0.24881037893099234,4.236548915900062e-6,-0.00023430298389844013,0.00041001415669863876
-0.2486141126791866,4.28278520125857e-6,-0.00023686039782937782,0.00041448892844155353
-0.24841784642738085,4.329526121475111e-6,-0.000239445334714491,0.00041901252725143703
-0.24822158017557508,4.376777087169317e-6,-0.0002420580361754723,0.00042358547441572933
-0.2480253139237693,4.424543673188984e-6,-0.0002446997546963629,0.0004282083324230378
-0.24782904767196356,4.472831604554567e-6,-0.0002473706688751927,0.0004328816555226004
-0.24763278142015782,4.5216466108291355e-6,-0.00025007077298561917,0.00043760599424788214
-0.24743651516835205,4.570994420435677e-6,-0.00025280006113507684,0.00044238189902954075
-0.24724024891654628,4.6208807606243e-6,-0.0002555585272649332,0.0004472099201925673
-0.24704398266474054,4.6713114063281615e-6,-0.0002583469879297937,0.0004520906298527009
-0.2468477164129348,4.722292389306467e-6,-0.0002611666034199716,0.0004570246245771849
-0.24665145016112902,4.773829825787653e-6,-0.0002640173820773425,0.00046201248018093444
-0.24645518390932328,4.825929832049322e-6,-0.00026689932389791117,0.00046705477229218875
-0.2462589176575175,4.878598524368345e-6,-0.0002698124288777144,0.00047215207653918654
-0.24606265140571176,4.931842020275968e-6,-0.0002727567640890595,0.0004773049702990258
-0.24586638515390602,4.985666546361205e-6,-0.00027573348420242865,0.0004825140760561366
-0.24567011890210025,5.0400785211867485e-6,-0.0002787430071119012,0.0004877800359438817
-0.24547385265029448,5.095084382834008e-6,-0.0002817853328127399,0.0004931034863635233
-0.24527758639848873,5.150690569383407e-6,-0.00028486046130024166,0.0004984850637163103
-0.245081320146683,5.206903518914466e-6,-0.0002879683925696717,0.000503925404403582
-0.24488505389487722,5.263729701791811e-6,-0.0002911098662380052,0.0005094251582302636
-0.24468878764307145,5.321175955347505e-6,-0.00029428715748521656,0.0005149849778602108
-0.2444925213912657,5.3792493146670936e-6,-0.00029750012330311356,0.0005206054600567925
-0.24429625513945996,5.437956734575013e-6,-0.0003007484142641874,0.000526287221886511
-0.24409998888765422,5.4973051261056e-6,-0.00030403167328780855,0.0005320309104255058
-0.24390372263584845,5.5573013121715045e-6,-0.0003073495353237332,0.0005378371993214166
-0.24370745638404268,5.617952137629796e-6,-0.0003107029824522628,0.0005437068259700563
-0.24351119013223693,5.679264742688682e-6,-0.00031409328191753276,0.000549640559936757
-0.2433149238804312,5.741246392525797e-6,-0.00031752076451670695,0.0005556391320017466
-0.24311865762862542,5.8039044181723206e-6,-0.0003209857705347347,0.0005617032469197487
-0.24292239137681965,5.867246218388892e-6,-0.0003244886498916763,0.0005678335826945797
-0.2427261251250139,5.931279263876612e-6,-0.000328029846267044,0.0005740307934865731
-0.24252985887320816,5.996011170808695e-6,-0.0003316103315179428,0.0005802955841558424
-0.2423335926214024,6.0614496802710394e-6,-0.0003352302948787417,0.000586628713582435
-0.24213732636959662,6.127602540483865e-6,-0.00033888973634559256,0.0005930309412399159
-0.24194106011779087,6.194477499666735e-6,-0.0003425886559146508,0.0005995030266019436
-0.24174479386598513,6.262082306038394e-6,-0.0003463270535820641,0.0006060457291421292
-0.2415485276141794,6.3304247507912505e-6,-0.0003501057639607041,0.0006126598293635972
-0.24135226136237362,6.399512956279618e-6,-0.0003539265860913807,0.0006193461466379201
-0.24115599511056784,6.46935521060877e-6,-0.00035778958173090993,0.000626105470289082
-0.2409597288587621,6.539959755341028e-6,-0.0003616947489094489,0.0006329385837227286
-0.24076346260695636,6.611334903128395e-6,-0.0003656420895892362,0.0006398462772228928
-0.2405671963551506,6.683488919627415e-6,-0.00036963164121594177,0.0006468293373822896
-0.24037093010334482,6.756430231482345e-6,-0.0003736652686495752,0.0006538886040976743
-0.24017466385153907,6.830167628939576e-6,-0.00037774392506585605,0.0006610249251772569
-0.23997839759973333,6.904709938590091e-6,-0.0003818674970645908,0.0006682391333224977
-0.23978213134792756,6.980065964470979e-6,-0.0003860358682198116,0.0006755320666700684
-0.23958586509612181,7.056244487473132e-6,-0.0003902489190942595,0.0006829045689359328
-0.23938959884431604,7.133254279142695e-6,-0.0003945069416592379,0.0006903575001925434
-0.2391933325925103,7.211104378776654e-6,-0.00039881208921242555,0.000697891789502453
-0.23899706634070453,7.289804097356895e-6,-0.0004031647799173006,0.0007055083437814006
-0.23880080008889878,7.3693627768175365e-6,-0.00040756512454528455,0.0007132080584456935
-0.238604533837093,7.449789781147877e-6,-0.00041201323707257357,0.0007209918236090404
-0.23840826758528727,7.531094497022251e-6,-0.0004165092346929047,0.0007288605239294359
-0.2382120013334815,7.6132863965221634e-6,-0.00042105428316709066,0.0007368150727387521
-0.23801573508167576,7.696375299818535e-6,-0.00042564992876350827,0.0007448564411249494
-0.23781946882987,7.780371139663563e-6,-0.0004302961832921573,0.0007529855814114144
-0.23762320257806424,7.86528384888224e-6,-0.0004349930467490602,0.0007612034456579727
-0.2374269363262585,7.951123360298856e-6,-0.0004397405191301347,0.0007695109859242454
-0.23723067007445273,8.037899608903961e-6,-0.00044453872031465766,0.0007779091572993745
-0.23703440382264698,8.125622734599025e-6,-0.0004493898485321038,0.0007863989829145403
-0.2368381375708412,8.214303247644555e-6,-0.000454294726164425,0.0007949814878043553
-0.23664187131903547,8.303951697236295e-6,-0.000459253353207401,0.0008036576812146354
-0.2364456050672297,8.394578632569235e-6,-0.00046426572965675093,0.0008124285723913626
-0.23624933881542395,8.486194602837415e-6,-0.00046933185550818016,0.0008212951705804207
-0.23605307256361818,8.578810192825511e-6,-0.000474452568443746,0.0008302585074881927
-0.23585680631181244,8.672436424417468e-6,-0.0004796306994425747,0.0008393196933905028
-0.2356605400600067,8.767084594052379e-6,-0.00048486633328645413,0.0008484797958500027
-0.23546427380820092,8.862765970972182e-6,-0.0004901592998057329,0.0008577398796483884
-0.23526800755639518,8.959491790580966e-6,-0.000495509424358694,0.000867101012463405
-0.2350717413045894,9.057273253570692e-6,-0.0005009165285443829,0.0008765642649628221
-0.23487547505278367,9.156121653344648e-6,-0.0005063823655452067,0.0008861307694042089
-0.2346792088009779,9.256048754168485e-6,-0.0005119087765250301,0.0008958017053720363
-0.23448294254917215,9.357066460455656e-6,-0.0005174959231309097,0.0009055782198646566
-0.23428667629736638,9.459186708809402e-6,-0.0005231439717394284,0.0009154614571430306
-0.23409041004556064,9.56242146895287e-6,-0.000528853093478201,0.0009254525586498831
-0.23389414379375487,9.666782751002494e-6,-0.0005346237121990039,0.0009355526697855191
-0.23369787754194912,9.772282857596428e-6,-0.0005404583548216858,0.0009457630165706364
-0.23350161129014335,9.878934451098068e-6,-0.0005463576389137766,0.0009560848194650493
-0.2333053450383376,9.986750218445876e-6,-0.0005523215644711432,0.0009665192866724794
-0.23310907878653186,0.00001009574284657764,-0.0005583501314897518,0.000977067626396644
-0.2329128125347261,0.000010205925022430225,-0.0005644433399654761,0.0009877310468412686
-0.23271654628292035,0.00001031730948928762,-0.0005706023226462899,0.0009985107909678127
-0.23252028003111458,0.00001042990946428037,-0.0005768297528279255,0.0010094081950897062
-0.23232401377930884,0.000010543738401661766,-0.0005831257430234375,0.0010204245592305915
-0.23212774752750306,0.000010658809757448347,-0.0005894902932283399,0.0010315611808156835
-0.23193148127569732,0.000010775136987655746,-0.0005959234034381387,0.0010428193572699837
-0.23173521502389155,0.000010892733548706339,-0.000602425121299667,0.0010542003872273237
-0.2315389487720858,0.000011011613155675435,-0.0006089988031959409,0.0010657056568682812
-0.23134268252028004,0.000011131790201084405,-0.0006156462742980355,0.001077336531335471
-0.2311464162684743,0.00001125327913476319,-0.0006223672019272869,0.001089094339668313
-0.23095015001666855,0.000011376094340375289,-0.0006291612445232836,0.0011009804287204694
-0.23075388376486278,0.000011500250133682132,-0.000636028051719929,0.0011129961636308378
-0.23055761751305703,0.000011625760780275789,-0.0006429678619394871,0.0011251429452358963
-0.23036135126125126,0.000011752640939373993,-0.0006499841399397895,0.0011374223086628352
-0.23016508500944552,0.000011880905742397736,-0.0006570777677223352,0.0011498357526575807
-0.22996881875763975,0.000012010570402214897,-0.0006642490700373014,0.001162384746367079
-0.229772552505834,0.00001214165019634844,-0.0006714983809944859,0.0011750707415861534
-0.22957628625402823,0.000012274160468819894,-0.000678826044131318,0.0011878951722616886
-0.2293800200022225,0.000012408116709861973,-0.0006862337718310543,0.0012008595075873544
-0.22918375375041672,0.00001254353492345256,-0.0006937239227898885,0.0012139653272714513
-0.22898748749861098,0.000012680431292475113,-0.0007012965288600196,0.001227214187454756
-0.2287912212468052,0.000012818822000084932,-0.0007089515900372345,0.0012406076435051896
-0.22859495499499946,0.000012958723229436444,-0.0007166891063172362,0.0012541472507907466
-0.22839868874319372,0.000013100151165935919,-0.000724509222833204,0.0012678345687332378
-0.22820242249138795,0.00001324312230546096,-0.0007324154511410567,0.0012816712720633953
-0.2280061562395822,0.00001338765376840432,-0.000740409291275177,0.0012956590333645418
-0.22780988998777643,0.000013533762750010353,-0.0007484907432310994,0.0013097994914086132
-0.2276136237359707,0.000013681466445522486,-0.0007566598070044298,0.001324094284967515
-0.22741735748416492,0.000013830782050183403,-0.0007649164825907038,0.0013385450528131688
-0.22722109123235917,0.000013981726809018984,-0.0007732620235922228,0.00135315347145075
-0.2270248249805534,0.000014134318683852457,-0.0007817013262907048,0.001367921370727109
-0.22682855872874766,0.000014288576132772618,-0.0007902345582211142,0.0013828504952702763
-0.2266322924769419,0.000014444517553331185,-0.0007988613346774118,0.0013979425787857852
-0.22643602622513614,0.000014602161266582292,-0.0008075812608482701,0.0014131993578541504
-0.22623975997333037,0.000014761525515106606,-0.0008163939318962086,0.001428622572011713
-0.22604349372152463,0.000014922628647149741,-0.0008253018858013352,0.0014442140612182766
-0.2258472274697189,0.00001508548978442018,-0.0008343084873014144,0.001459975757463859
-0.22565096121791312,0.000015250128324198325,-0.0008434141037933451,0.0014759095257669444
-0.22545469496610737,0.000015416563736500497,-0.0008526191111959046,0.0014920172283998767
-0.2252584287143016,0.000015584815566175668,-0.0008619238961627301,0.0015083007248661655
-0.22506216246249586,0.000015754903441186833,-0.0008713291330022655,0.0015247618804896648
-0.22486589621069009,0.000015926847414052805,-0.0008808385810504355,0.0015414026937921215
-0.22466962995888434,0.00001610066810276476,-0.0008904533158783636,0.001558225161023357
-0.22447336370707857,0.000016276386171564058,-0.0009001733374826375,0.0015752312542849163
-0.22427709745527283,0.000016454022284691252,-0.0009099986458598058,0.0015924229456783523
-0.22408083120346706,0.000016633597106386353,-0.0009199292410064382,0.0016098022073050794
-0.2238845649516613,0.000016815131377828315,-0.0009299667889362661,0.0016273710663991404
-0.22368829869985557,0.000016998646618300356,-0.0009401160212136895,0.0016451317106424166
-0.2234920324480498,0.000017184164798861447,-0.0009503772270080358,0.0016630862415998164
-0.22329576619624406,0.000017371707896133778,-0.0009607504063155697,0.0016812367530205322
-0.22309949994443828,0.000017561297886738625,-0.0009712355591327713,0.0016995853386535973
-0.22290323369263254,0.000017752956747397733,-0.0009818327068484751,0.0017181340928843938
-0.22270696744082677,0.000017946706783167742,-0.0009925464561904031,0.0017368852709976346
-0.22251070118902103,0.000018142571335287267,-0.0010033800805186244,0.0017558411739974564
-0.22231443493721526,0.000018340573899589093,-0.001014333256565746,0.0017750040152680574
-0.2221181686854095,0.000018540737907609723,-0.0010254056524102286,0.0017943760090803097
-0.22192190243360374,0.000018743086724895094,-0.0010365969275200324,0.0018139593706230565
-0.221725636181798,0.000018947643670274832,-0.0010479074664736818,0.0018337563399602077
-0.22152936992999223,0.000019154432667012417,-0.0010593428460925404,0.0018537693749555912
-0.22133310367818648,0.00001936347843392835,-0.0010709045456522496,0.0018740008824825358
-0.22113683742638074,0.00001957480579419014,-0.0010825928807976137,0.0018944532376301442
-0.22094057117457497,0.000019788439633812242,-0.0010944081763196681,0.0019151288146532289
-0.22074430492276922,0.00002000440490345551,-0.0011063507661950216,0.001936029986941965
-0.22054803867096345,0.000020222726736468937,-0.0011184231981127557,0.001957159207452433
-0.2203517724191577,0.000020443431167829607,-0.0011306301296341997,0.001978519088774713
-0.22015550616735194,0.00002066654467427515,-0.0011429716984209005,0.0020001121531534136
-0.2199592399155462,0.000020892093517042237,-0.0011554478954564863,0.0020219408978739547
-0.21976297366374042,0.000021120104283216432,-0.0011680587297492764,0.0020440078517806786
-0.21956670741193468,0.000021350603343918053,-0.0011808043136993657,0.002066315526397153
-0.2193704411601289,0.000021583617545522423,-0.0011936898760656674,0.0020888666393407244
-0.21917417490832317,0.00002181917476220761,-0.0012067182449772005,0.002111663935129533
-0.21897790865651742,0.00002205730302207845,-0.0012198894204295918,0.0021347100854495855
-0.21878164240471165,0.000022298030353239218,-0.0012332034024186466,0.0021580077619868304
-0.2185853761529059,0.000022541384783793054,-0.0012466601909400187,0.002181559636426926
-0.21838910990110014,0.000022787394398856473,-0.0012602614170811788,0.0022053684361213605
-0.2181928436492944,0.000023036088392936882,-0.0012740154244827028,0.0022294371793719846
-0.21799657739748862,0.000023287496898186987,-0.001287922821664077,0.0022537687128290703
-0.21780031114568288,0.000023541649952823367,-0.0013019829226471136,0.0022783658484110112
-0.2176040448938771,0.000023798577458653518,-0.001316195023394029,0.0023032314012890747
-0.21740777864207136,0.000024058309177546425,-0.0013305584019616449,0.002328368189987085
-0.2172115123902656,0.000024320874965414084,-0.001345076405104401,0.0023537791891579687
-0.21701524613845985,0.00002458630590362211,-0.0013597551228506039,0.0023794675760814656
-0.21681897988665408,0.000024854633608250142,-0.001374595257138073,0.0024054363891076215
-0.21662271363484834,0.00002512588982536026,-0.0013895974780242012,0.0024316886619722517
-0.2164264473830426,0.00002540010643440185,-0.0014047624747207475,0.0024582274253161255
-0.21623018113123682,0.000025677315456417696,-0.0014200912152491306,0.0024850557157929803
-0.21603391487943108,0.00002595754952546653,-0.0014355895260146165,0.0025121767977544065
-0.2158376486276253,0.000026240842241910132,-0.0014512595630049466,0.0025395939471842023
-0.21564138237581956,0.00002652722730981034,-0.001467101326214929,0.0025673103837822175
-0.2154451161240138,0.00002681673843322797,-0.0014831148156395203,0.002595329327248549
-0.21524884987220805,0.000027109409316223054,-0.0014993000312735348,0.0026236539972830973
-0.21505258362040228,0.000027405273749306988,-0.0015156590930678932,0.0026522876911273304
-0.21485631736859653,0.000027704366704147212,-0.0015322000190522427,0.002681233989931301
-0.21466005111679076,0.000028006724007393716,-0.0015489235832812517,0.0027104962932631036
-0.21446378486498502,0.00002831238150476973,-0.0015658297857496163,0.0027400779760485255
-0.21426751861317928,0.000028621375041997366,-0.0015829186264521206,0.00276998241321373
-0.2140712523613735,0.000028933740464797807,-0.0016001901053835025,0.0028002129796847602
-0.21387498610956776,0.000029249514044768896,-0.001617650800000566,0.002830773336654523
-0.213678719857762,0.000029568733790840216,-0.0016353072607282564,0.0028616673848103373
-0.21348245360595625,0.000029891438064990165,-0.001653158868973881,0.002892898807287687
-0.21328618735415047,0.000030217665105894773,-0.0016712049881819197,0.0029244712439174653
-0.21308992110234473,0.000030547453025671065,-0.0016894449652611848,0.0029563882901497375
-0.21289365485053896,0.00003088083982413341,-0.001707878899877109,0.0029886535243439814
-0.21269738859873322,0.000031217864336400476,-0.0017265156975133668,0.0030212708786547596
-0.21250112234692745,0.00003155856683342762,-0.0017453585427439284,0.0030542442213609016
-0.2123048560951217,0.00003190298781449021,-0.0017644080405936743,0.0030875773803487466
-0.21210858984331593,0.0000322511678993315,-0.0017836648136489409,0.0031212742258010136
-0.2119123235915102,0.00003260314783161846,-0.0018031295021465423,0.003155338671389358
-0.21171605733970444,0.00003295896860501784,-0.0018228053932302412,0.0031897747761570616
-0.21151979108789867,0.000033318672538407115,-0.0018427001916256594,0.0032245868650769053
-0.21132352483609293,0.00003368230267531036,-0.00186281434512905,0.003259779055738895
-0.21112725858428716,0.000034049902067732223,-0.0018831478537357127,0.0032953554503901868
-0.21093099233248142,0.00003442151376767552,-0.0019037007174405893,0.00333132015127783
-0.21073472608067564,0.00003479718082731208,-0.001924472972402113,0.003367677261962306
-0.2105384598288699,0.00003517694687061417,-0.001945472678404624,0.003404431206471039
-0.21034219357706413,0.00003556085737041682,-0.001966705974380143,0.0034415864402150007
-0.21014592732525839,0.00003594895817254778,-0.00198817286032392,0.003479147217536619
-0.20994966107345261,0.00003634129512283453,-0.002009873336230985,0.003517117792778122
-0.20975339482164687,0.00003673791406710246,-0.0020318074020965306,0.0035555024202818756
-0.2095571285698411,0.00003713886089212575,-0.002053976504249178,0.003594305419011888
-0.20936086231803536,0.00003754418280252681,-0.002076392081500937,0.003633531831648612
-0.2091645960662296,0.00003795392854586688,-0.0020990563743824653,0.003673186703725393
-0.20896832981442384,0.000038368146910190037,-0.0021219691122620447,0.003713274859460409
-0.2087720635626181,0.000038786886629720046,-0.0021451300173358774,0.003753800961833218
-0.20857579731081233,0.00003921019638345495,-0.0021685388046430148,0.0037947695083872758
-0.20837953105900658,0.000039638125056062906,-0.0021922002454328,0.0038361850473937094
-0.2081832648072008,0.00004007072347893987,-0.0022161250097154587,0.0038780524936218542
-0.20798699855539507,0.00004050804352311191,-0.0022403136985751403,0.003920376610702421
-0.2077907323035893,0.000040950136705103996,-0.002264766559519631,0.003963162263733425
-0.20759446605178355,0.0000413970552094734,-0.002289483881719108,0.004006414535130882
-0.20739819979997778,0.000041848850866550235,-0.0023144661227613786,0.004050138636536126
-0.20720193354817204,0.000042305576428467806,-0.0023397232094299007,0.004094340224252834
-0.2070056672963663,0.00004276728661888224,-0.0023652606781257215,0.004139024669812121
-0.20680940104456053,0.00004323403646732277,-0.0023910785288452966,0.00418419711156268
-0.20661313479275478,0.00004370588100331766,-0.0024171767615851834,0.004229862687852841
-0.206416868540949,0.000044182875256395225,-0.0024435553763418713,0.004276026537030956
-0.20622060228914327,0.00004466507433776274,-0.0024702167969010537,0.004322693897876077
-0.2060243360373375,0.00004515253511041413,-0.0024971747211653757,0.004369870625889142
-0.20582806978553175,0.00004564531612141701,-0.0025244312968719525,0.00441756232404298
-0.20563180353372598,0.0000461434759859701,-0.002551986524016894,0.0044657745216389365
-0.20543553728192024,0.00004664707331927126,-0.0025798404025962614,0.004514512747978227
-0.20523927103011447,0.00004715616673651822,-0.002607992932606286,0.004563782532361563
-0.20504300477830872,0.000047670815239276927,-0.002636450865436212,0.004613589730019768
-0.20484673852650295,0.00004819108009553234,-0.002665225089587622,0.0046639407331204915
-0.2046504722746972,0.0000487170232128035,-0.0026943160262470275,0.004714841585015547
-0.20445420602289147,0.00004924870745655375,-0.002723724019270943,0.004766298324449671
-0.2042579397710857,0.000049786194407032967,-0.0027534493461146524,0.00481831677105146
-0.20406167351927995,0.000050329546613163565,-0.002783492901276003,0.004870902762468002
-0.20386540726747418,0.000050878827656469825,-0.002813868461726573,0.00492406265467237
-0.20366914101566844,0.00005143410353214801,-0.002844581627605259,0.0049778027583904354
-0.20347287476386267,0.00005199544047227012,-0.0028756321072628656,0.005032129268508289
-0.20327660851205692,0.00005256290465082513,-0.002907019600473586,0.005087048464527478
-0.20308034226025115,0.000053136562182037624,-0.0029387437984471918,0.005142566713029036
-0.2028840760084454,0.000053716479275429564,-0.0029708083955169474,0.005198690626626611
-0.20268780975663964,0.00005430272445560561,-0.003003229838519557,0.005255427418232773
-0.2024915435048339,0.00005489536806683806,-0.0030360099367675404,0.005312783784250922
-0.20229527725302815,0.000055494480501047636,-0.0030691486902576165,0.005370766352440525
-0.20209901100122238,0.00005610013215015398,-0.0031026460989867,0.005429381750560458
-0.20190274474941663,0.000056712393406076353,-0.0031365021629517513,0.0054886366063695135
-0.20170647849761086,0.00005733133530962116,-0.0031707272267476353,0.005548538007319911
-0.20151021224580512,0.000057957031838909955,-0.0032053334317427257,0.0056090933838718725
-0.20131394599399935,0.0000585895578027932,-0.003240320797026616,0.0056703097760392685
-0.2011176797421936,0.00005922898801017138,-0.003275689322596074,0.005732194223104157
-0.20092141349038783,0.00005987539726994517,-0.003311439008447901,0.00579475376434823
-0.2007251472385821,0.00006052886041649447,-0.00334757107193266,0.005857995490529155
-0.20052888098677632,0.00006118945397233837,-0.003384102595759635,0.0059219273842522294
-0.20033261473497058,0.0000618572571777159,-0.0034210391331767668,0.0059865573791032575
-0.2001363484831648,0.00006253234952899887,-0.003458380744286604,0.006051893141785421
-0.19994008223135906,0.00006321481053451094,-0.003496127490792413,0.006117942239578354
-0.19974381597955332,0.00006390471971484437,-0.0035342794359994336,0.006184712137723866
-0.19954754972774755,0.00006460215687008772,-0.0035728426331450365,0.0062522104575253
-0.1993512834759418,0.00006530720500135627,-0.0036118356192704963,0.006320445571990338
-0.19915501722413603,0.00006601994803593066,-0.003651259616031682,0.006389425339024485
-0.1989587509723303,0.00006674047102562512,-0.003691114590128781,0.006459157777304067
-0.19876248472052452,0.0000674688585844993,-0.0037314004829969902,0.006529650956662158
-0.19856621846871877,0.0000682051951864602,-0.003772117251200932,0.006600913036748384
-0.198369952216913,0.00006894956637626779,-0.0038132792743291065,0.006672952874666944
-0.19817368596510726,0.00006970206153701992,-0.003854898805441134,0.0067457794334349
-0.1979774197133015,0.00007046276927306134,-0.0038969757789844087,0.006819401077769453
-0.19778115346149575,0.00007123178076793367,-0.003939510272066956,0.006893826421726533
-0.19758488720968997,0.0000720091851374579,-0.003982502247426643,0.006969063879469966
-0.19738862095788423,0.00007279507234142323,-0.004025954204902564,0.007045122042887132
-0.1971923547060785,0.00007358953474197444,-0.004069888831268001,0.0071220104868566746
-0.19699608845427272,0.0000743926681331462,-0.004114311585963123,0.007199738402099965
-0.19679982220246697,0.00007520456740643626,-0.004159222418683545,0.007278314677106391
-0.1966035559506612,0.00007602532985646422,-0.004204621412054559,0.007357748432683123
-0.19640728969885546,0.00007685505020185123,-0.004250508506209137,0.007438048540607139
-0.1962110234470497,0.00007769382488383033,-0.00429689070700067,0.007519224356461442
-0.19601475719524394,0.00007854175301176059,-0.004343785131390218,0.00760128622543561
-0.19581849094343817,0.00007939893537228747,-0.0043911941225116494,0.007684244127944478
-0.19562222469163243,0.00008026547321328993,-0.004439119429589014,0.007768107901721938
-0.19542595843982666,0.00008114146795947078,-0.004487562838572686,0.007852887233577473
-0.19522969218802091,0.00008202702150711829,-0.004536526453805331,0.00793859169384241
-0.19503342593621517,0.00008292223759894433,-0.004586031759861087,0.008025231618406153
-0.1948371596844094,0.00008382722422995646,-0.004636090310131305,0.008112817351172657
-0.19464089343260366,0.00008474208966334444,-0.0046867004363005185,0.008201358891100519
-0.19444462718079789,0.0000856669424634452,-0.004737860455640509,0.00829086642691976
-0.19424836092899214,0.0000866018899067933,-0.004789568583896239,0.00838135018660372
-0.19405209467718637,0.00008754703970049801,-0.0048418276819772255,0.008472820781217597
-0.19385582842538063,0.00008850250269170348,-0.004894665832703369,0.008565290023371468
-0.19365956217357486,0.0000894683933450437,-0.004948088050621882,0.008658768987135737
-0.1934632959217691,0.00009044482629319689,-0.005002094335726965,0.008753268558143228
-0.19326702966996334,0.00009143191616883943,-0.005056684688012602,0.008848799622026175
-0.1930707634181576,0.000092429777604648,-0.005111859107473289,0.008945373064417247
-0.19287449716635183,0.00009343852608855698,-0.005167632944706307,0.009043000410019496
-0.19267823091454608,0.00009445828247792877,-0.005224032714137221,0.009141693898367574
-0.19248196466274034,0.00009548916983524603,-0.005281058888701461,0.009241464882714413
-0.19228569841093457,0.00009653131072276256,-0.005338711447450851,0.00934232464968473
-0.19208943215912883,0.0000975848284598575,-0.00539699041132203,0.009444284559154708
-0.19189316590732305,0.00009864984586438774,-0.005455896006644579,0.009547355934929532
-0.1916968996555173,0.00009972648656304216,-0.005515436845158911,0.009651551074618715
-0.19150063340371154,0.00010081487630303015,-0.005575622813599462,0.009756883510291506
-0.1913043671519058,0.00010191514245519837,-0.005636461625710603,0.009863366468071184
-0.19110810090010003,0.0001030274139246438,-0.005697961202865959,0.009971012755600603
-0.19091183464829428,0.00010415182119189679,-0.005760129678577217,0.010079834750477
-0.1907155683964885,0.00010528849659186217,-0.0058229815370631115,0.01018984465707587
-0.19051930214468277,0.0001064375774796365,-0.005886546053933628,0.010301055475226143
-0.19032303589287702,0.00010759920364012532,-0.005950819621610763,0.010413479592390699
-0.19012676964107125,0.00010877351349738345,-0.006015794674811606,0.01052712966263451
-0.1899305033892655,0.00010996064396853109,-0.006081463423555915,0.010642018752394497
-0.18973423713745974,0.00011116073042006284,-0.0061478178572398805,0.01075816035305047
-0.189537970885654,0.0001123739087423188,-0.006214884270579272,0.010875569563731953
-0.18934170463384822,0.0001136003236722487,-0.006282702157992508,0.010994261650442712
-0.18914543838204248,0.00011484012272003085,-0.006351271629381269,0.011114250240749277
-0.1889491721302367,0.00011609345339623608,-0.006420592684740949,0.011235548958030323
-0.18875290587843097,0.00011736046321143172,-0.006490665324066582,0.011358171425663614
-0.1885566396266252,0.00011864129971851985,-0.006561491607883222,0.011482131350387066
-0.18836037337481945,0.00011993611340240082,-0.006633101430245929,0.011607443920674787
-0.18816410712301368,0.000121245059533511,-0.006705504621830704,0.011734124296742749
-0.18796784087120794,0.00012256829382345397,-0.006778701182631357,0.011862187338037131
-0.1877715746194022,0.00012390597198383107,-0.006852691112642571,0.011991647904005542
-0.18757530836759642,0.00012525824972624286,-0.006927474411858873,0.01212252085409513
-0.18737904211579068,0.0001266252832496444,-0.00700306201454712,0.012254821496136672
-0.1871827758639849,0.00012800723416065424,-0.007079488238562239,0.012388566498663312
-0.18698650961217916,0.0001294042676034374,-0.007156756858646111,0.01252377170352198
-0.1867902433603734,0.00013081654905546132,-0.0072348693440597404,0.012660452855852653
-0.18659397710856765,0.00013224424428637176,-0.0073138272029359234,0.012798625685329395
-0.18639771085676188,0.00013368751936586554,-0.007393632051170896,0.012938305908234887
-0.18620144460495613,0.00013514654265237914,-0.007474313953656318,0.0130795104527486
-0.18600517835315036,0.000136621489412899,-0.007555895826487552,0.013222256660347646
-0.18580891210134462,0.00013811253614479416,-0.007638376272431913,0.013366561149322866
-0.18561264584953885,0.00013961985906713867,-0.007721753852826656,0.013512440552579719
-0.1854163795977331,0.00014114363411258776,-0.007806027087687903,0.013659911518115467
-0.18522011334592736,0.00014268403706461664,-0.007891199749306226,0.013808990911852077
-0.1850238470941216,0.00014424124847501916,-0.00797731542490924,0.01395969749729205
-0.18482758084231585,0.00014581545500877627,-0.0080643841169526,0.014112049410578816
-0.18463131459051008,0.00014740684371085318,-0.008152405825429926,0.014266064465688346
-0.18443504833870433,0.00014901560162621034,-0.008241380550333606,0.014421760476596306
-0.18423878208689856,0.00015064191579981047,-0.008331308291656634,0.01457915525727636
-0.18404251583509282,0.00015228597433928677,-0.008422209629513342,0.014738267417562706
-0.18384624958328705,0.00015394797348234173,-0.00851412858959909,0.014899116945092659
-0.1836499833314813,0.0001556281125191622,-0.008607066600054412,0.015061722519028847
-0.18345371707967553,0.00015732659356980467,-0.008701023777439915,0.015226103040248051
-0.1832574508278698,0.000159043614539855,-0.008796000005180151,0.015392277001763679
-0.18306118457606405,0.0001607793761487838,-0.00889199573231356,0.015560263184256753
-0.18286491832425827,0.0001625340801524951,-0.008989033407105176,0.015730081650366094
-0.18266865207245253,0.000164307933319724,-0.00908713162704719,0.015901753679623057
-0.18247238582064676,0.000166101144597646,-0.009186298559770946,0.01607530013067339
-0.18227611956884102,0.00016791392455793984,-0.00928654259225752,0.016250741559329387
-0.18207985331703525,0.00016974648544014316,-0.009387872333938691,0.01642809821025161
-0.1818835870652295,0.00017159904150587763,-0.009490305493730634,0.01660739034533085
-0.18168732081342373,0.00017347181455340522,-0.00959389222852821,0.01678863980058995
-0.181491054561618,0.0001753650315067052,-0.009698632464595264,0.016971867500732568
-0.18129478830981222,0.00017727891797786135,-0.00980451820078299,0.017157094419795474
-0.18109852205800647,0.00017921369798536333,-0.009911541199602065,0.017344341829418908
-0.1809022558062007,0.00018116959390799124,-0.010019692990017008,0.01753363130789779
-0.18070598955439496,0.00018314682893902525,-0.01012900757147879,0.01772498617692714
-0.18050972330258921,0.00018514563854312894,-0.010239543517036534,0.017918430851450333
-0.18031345705078344,0.00018716626252890771,-0.010351301332881205,0.01811398786524434
-0.1801171907989777,0.0001892089407082615,-0.010464281019003976,0.018311679735271258
-0.17992092454717193,0.00019127391289309114,-0.010578482575397154,0.018511528978495912
-0.17972465829536619,0.00019336141894536787,-0.010693908801939907,0.018713558208642796
-0.17952839204356041,0.00019547170358747904,-0.010810612046795136,0.018917792209712604
-0.17933212579175467,0.00019760502039694306,-0.010928612090359176,0.01912425572751126
-0.1791358595399489,0.0001997616238915805,-0.011047908932621807,0.019332972973333085
-0.17893959328814316,0.00020194176858920963,-0.01116850257357435,0.01954396815847214
-0.17874332703633738,0.0002041457090076488,-0.011290393013207485,0.01975726549422397
-0.17854706078453164,0.00020637370020968338,-0.011413593207105126,0.019972889670943676
-0.1783507945327259,0.0002086260042998614,-0.011538150999425963,0.020190867332836558
-0.17815452828092013,0.0002109028889587529,-0.01166407607572997,0.020411224473158504
-0.17795826202911438,0.00021320462313234085,-0.011791374518714518,0.020633986956530057
-0.1777619957773086,0.00021553147697627993,-0.011920052572754046,0.020859180626514692
-0.17756572952550287,0.00021788372188777697,-0.012050116661137868,0.021086831305417934
-0.1773694632736971,0.00022026163336172382,-0.012181615110361234,0.02131696638576986
-0.17717319702189135,0.00022266549802304813,-0.012314584891275022,0.021549614032025807
-0.17697693077008558,0.00022509560407929353,-0.012449020215275417,0.02178480137243862
-0.17678066451827984,0.00022755223858489956,-0.012584915120781507,0.022022555555060913
-0.17658439826647407,0.0002300356874073684,-0.012722263474388486,0.022262903748543724
-0.17638813201466833,0.00023254623542459313,-0.012861067948819242,0.022505873429863203
-0.17619186576286255,0.0002350841757121662,-0.013001409653695884,0.02275149511977652
-0.1759955995110568,0.00023764981323905535,-0.013143309435184271,0.022999798393627254
-0.17579933325925107,0.00024024345380311735,-0.013286767293273183,0.02325081225745256
-0.1756030670074453,0.00024286540320220552,-0.01343178322795209,0.023504565717285434
-0.17540680075563955,0.00024551596723417006,-0.013578357239208992,0.02376108777916052
-0.17521053450383378,0.0002481954531349783,-0.013726517917090623,0.024020408433620147
-0.17501426825202804,0.0002509041798994756,-0.013876330812143546,0.024282559945631284
-0.17481800200022227,0.00025364247227011553,-0.014027798507816136,0.02454757331391018
-0.17462173574841652,0.00025641065502841074,-0.014180921004097395,0.024815479465317557
-0.17442546949661075,0.0002592090529558741,-0.01433569830097434,0.02508630932670818
-0.174229203244805,0.0002620379908425636,-0.014492131307834768,0.025360093851755135
-0.17403293699299924,0.0002648977978022247,-0.01465027581366885,0.02563686599524949
-0.1738366707411935,0.0002677888146248021,-0.014810168028554458,0.025916659312161118
-0.17364040448938772,0.0002707113847784755,-0.014971812577800087,0.026199506687170172
-0.17344413823758198,0.0002736658526513671,-0.015135214210648432,0.02648544105928039
-0.17324787198577624,0.0002766525635759289,-0.015300377800883228,0.02677449542318209
-0.17305160573397046,0.0002796718643498919,-0.015467322916321065,0.027066703282670947
-0.17285533948216472,0.00028272411295759926,-0.01563613214393139,0.027362100944592266
-0.17265907323035895,0.00028580967695710554,-0.01580681397567986,0.027660723607786555
-0.1724628069785532,0.00028892892343548973,-0.015979363886214286,0.027962606100871902
-0.17226654072674744,0.0002920822185786573,-0.016153777217808852,0.028267783199098867
-0.1720702744749417,0.0002952699276454124,-0.016330049180916843,0.02857628962293832
-0.17187400822313592,0.0002984924180897377,-0.016508228778342914,0.02888816177602812
-0.17167774197133018,0.0003017500739655305,-0.0166883940131598,0.02920343839020056
-0.1714814757195244,0.0003050432851255972,-0.016870545620337532,0.029522156654634875
-0.17128520946771866,0.0003083724414277923,-0.017054683599852828,0.0298443537392078
-0.17108894321591292,0.00031173793272996604,-0.017240807951681415,0.030170066813791516
-0.17089267696410715,0.00031514014897376236,-0.017428923401611007,0.030499333179264655
-0.1706964107123014,0.00031857948840772094,-0.017619119701069025,0.030832193122590647
-0.17050014446049563,0.0003220563645113971,-0.017811431034694503,0.031168686890884936
-0.1703038782086899,0.0003255711923946153,-0.018005857402461686,0.031508853990584416
-0.17010761195688412,0.00032912438716719634,-0.018202398804345113,0.0318527339281241
-0.16991134570507838,0.00033271636393895806,-0.018401055240319014,0.03220036620994169
-0.1697150794532726,0.00033634753871764896,-0.01860184801344946,0.03255179099123555
-0.16951881320146686,0.0003400183390350833,-0.018804855082821183,0.03290705124292222
-0.1693225469496611,0.0003437292013989391,-0.019010091309141625,0.0332661892932102
-0.16912628069785535,0.00034748056419110996,-0.01921756563420083,0.03362924735414288
-0.16893001444604958,0.0003512728675717371,-0.01942728723722606,0.03399626765960699
-0.16873374819424383,0.0003551065535260283,-0.019639265575583195,0.03436729246671045
-0.1685374819424381,0.00035898207062557856,-0.019853579777863492,0.03474236623065973
-0.16834121569063232,0.0003628998856925163,-0.0200702905725485,0.03512153474827854
-0.16814494943882657,0.0003668604682661363,-0.020289389449973615,0.03550484252828225
-0.1679486831870208,0.0003708642861906312,-0.020510867646538557,0.03589233405828775
-0.16775241693521506,0.00037491180429116114,-0.020734716075777013,0.03628405368003779
-0.1675561506834093,0.00037900349108621834,-0.02096094058064571,0.03668004659246028
-0.16735988443160354,0.00038313982087998904,-0.021189671487647648,0.03708036133953452
-0.16716361817979777,0.00038732129199481135,-0.02142094142780629,0.03748504614812264
-0.16696735192799203,0.0003915484027572001,-0.02165475040108993,0.0378941484523594
-0.16677108567618626,0.00039582165149366845,-0.021891098407463866,0.03830771568637785
-0.16657481942438052,0.0004001415365307219,-0.022129985446896663,0.03872579528431177
-0.16637855317257477,0.0004045085586141189,-0.022371458962114066,0.03914843601886133
-0.166182286920769,0.00040892323759813637,-0.022615623890824586,0.039575690023648954
-0.16598602066896326,0.0004133861024070987,-0.022862484031413142,0.0400076081079415
-0.1657897544171575,0.00041789768202013966,-0.023112039383844696,0.040444241000548775
-0.16559348816535174,0.0004224585054163807,-0.02336428994808336,0.04088563943028159
-0.16539722191354597,0.00042706910159452595,-0.023619237625946303,0.04133185416882042
-0.16520095566174023,0.0004317300073103969,-0.023876980487237055,0.04178293860548872
-0.16500468940993446,0.0004364417792239832,-0.024137577131086115,0.04223894668800443
-0.16480842315812871,0.0004412049779099507,-0.024401032403758533,0.04269993169002377
-0.16461215690632294,0.00044602016490684885,-0.024667351281259364,0.043165947214227174
-0.1644158906545172,0.0004508879027426138,-0.024936538869742477,0.04363704720095669
-0.16421962440271143,0.00045580875585603297,-0.025208625906827525,0.04411328655815013
-0.16402335815090568,0.00046078330695745504,-0.02548374692864376,0.04459472428859526
-0.16382709189909994,0.0004658121543048521,-0.025761916847743108,0.04508141824784964
-0.16363082564729417,0.0004708958958308816,-0.02604313092312512,0.045573425625666526
-0.16343455939548843,0.00047603512852412096,-0.026327384275457427,0.04607080328932352
-0.16323829314368266,0.0004812304484019609,-0.02661467188745436,0.04657360777443476
-0.1630420268918769,0.0004864824556796375,-0.02690507563427285,0.04708189765778991
-0.16284576064007114,0.0004917917767530344,-0.027198713873413494,0.04759573523302961
-0.1626494943882654,0.0004971590465881147,-0.027495587361572905,0.048115181419330966
-0.16245322813645963,0.0005025849001550689,-0.027795696098688854,0.04864029712107132
-0.16225696188465388,0.0005080699724240829,-0.028099040084701987,0.049171143242627516
-0.1620606956328481,0.0005136148985391961,-0.02840562838364307,0.04970778088010412
-0.16186442938104237,0.0005192203278659507,-0.028715610116685362,0.050250275144484324
-0.1616681631292366,0.0005248869343219327,-0.02902903794757723,0.050798691515097916
-0.16147189687743085,0.0005306153942598467,-0.02934591187625638,0.05135309467161536
-0.1612756306256251,0.0005364063840323771,-0.02966623190265637,0.0519135492937054
-0.16107936437381934,0.000542260579992206,-0.02998999802671521,0.05248012006103523
-0.1608830981220136,0.000548178660167212,-0.030317248509016806,0.05305287253667146
-0.16068683187020782,0.000554161322168166,-0.03064811132817731,0.05363187595091613
-0.16049056561840208,0.0005602092777908753,-0.03098260829956236,0.054217198963246595
-0.1602942993665963,0.0005663232415942825,-0.031320752703558837,0.05480891028902446
-0.16009803311479057,0.0005725039307783433,-0.03166255817280474,0.05540707885019825
-0.1599017668629848,0.0005787520652544037,-0.03200803899172901,0.05601177378595669
-0.15970550061117905,0.0005850683760776352,-0.03235732898554525,0.05662306741122361
-0.15950923435937328,0.0005914536239515631,-0.032710521934375764,0.05724103428400265
-0.15931296810756754,0.0005979085736603198,-0.03306760519834677,0.05786574753190003
-0.1591167018557618,0.0006044339874702904,-0.03342856576112732,0.058497280085273794
-0.15892043560395602,0.0006110306250564111,-0.03379339023200402,0.05913570467167762
-0.15872416935215028,0.0006176992442035238,-0.03416209233836214,0.05978109434314054
-0.1585279031003445,0.0006244406254921364,-0.03453488296705674,0.060433527481020946
-0.15833163684853876,0.0006312555788292437,-0.03491180909119739,0.06109308221917206
-0.158135370596733,0.000638144915873034,-0.035292870710686416,0.06175983604586069
-0.15793910434492725,0.0006451094482816653,-0.035678067825426006,0.06243386644935389
-0.15774283809312148,0.0006521499877132812,-0.036067400435316775,0.0631152509179205
-0.15754657184131574,0.0006592673503227289,-0.036460953187896536,0.06380406883466144
-0.15735030558950996,0.0006664623842469752,-0.03685889365987441,0.06450040468231404
-0.15715403933770422,0.0006737359518682439,-0.03726122640990162,0.06520434197995909
-0.15695777308589845,0.0006810889140794797,-0.03766795137376931,0.0659159640304761
-0.1567615068340927,0.0006885221340912087,-0.038079068615470925,0.06663535436106427
-0.15656524058228696,0.000696036473625533,-0.0384945826146119,0.06736259641853748
-0.1563689743304812,0.0007036328081588583,-0.03891465479602338,0.0680977762301496
-0.15617270807867545,0.0007113120444489743,-0.03933937295841311,0.06884097956642923
-0.15597644182686968,0.0007190750953160928,-0.0397687470401026,0.06959229228531338
-0.15578017557506393,0.0007269228755570632,-0.04020278724536302,0.0703518015752583
-0.15558390932325816,0.0007348563019976732,-0.040641504045470955,0.07111959599044572
-0.15538764307145242,0.0007428762953087661,-0.04108495504518703,0.07189576632381119
-0.15519137681964665,0.0007509838070461856,-0.04153335520776224,0.07268040927049982
-0.1549951105678409,0.0007591798121183049,-0.04198672167237036,0.07347362019680642
-0.15479884431603513,0.0007674652842928544,-0.0424450447133513,0.0742754928897759
-0.1546025780642294,0.0007758411954008899,-0.04290831432152639,0.07508611983206832
-0.15440631181242365,0.0007843085152812736,-0.043376520205154964,0.07590559216457873
-0.15421004556061788,0.0007928682217931579,-0.043849813384261284,0.07673400350074017
-0.15401377930881213,0.0008015213375053482,-0.04432838262452788,0.07757145444614477
-0.15381751305700636,0.0008102688980003276,-0.04481222828666587,0.07841804500266335
-0.15362124680520062,0.0008191119388616255,-0.045301350370509315,0.07927387516735844
-0.15342498055339485,0.0008280514956727424,-0.04579574887589832,0.08013904493729879
-0.1532287143015891,0.0008370886044212508,-0.046295442175276744,0.08101365458643402
-0.15303244804978333,0.0008462243248465548,-0.04680066534666957,0.08189780936507013
-0.1528361817979776,0.0008554597532213186,-0.047311490003557326,0.08279161567560571
-0.15263991554617182,0.0008647959889280865,-0.04782791614576779,0.08369517926332382
-0.15244364929436607,0.000874234131349371,-0.048349943773129976,0.08460860587351304
-0.1522473830425603,0.0008837752798676499,-0.048877572885472335,0.08553200125146657
-0.15205111679075456,0.0008934205380223617,-0.049410892060183884,0.08646547252269349
-0.15185485053894882,0.0009031710498449821,-0.04995014456095697,0.08740913161553195
-0.15165858428714304,0.0009130279826128129,-0.05049534750478191,0.08836308974806703
-0.1514623180353373,0.0009229925045449077,-0.05104650445250367,0.08932745865892844
-0.15126605178353153,0.0009330657845684102,-0.05160361905890276,0.09030235077765518
-0.1510697855317258,0.0009432489923488933,-0.05216669690094972,0.09128787926519588
-0.15087351927992002,0.000953543314266009,-0.052735958628446725,0.09228416196709419
-0.15067725302811427,0.000963949984453135,-0.053311552059566135,0.09329132039179273
-0.1504809867763085,0.0009744702452791875,-0.05389347380644556,0.09430947452245034
-0.15028472052450276,0.0009851053384383477,-0.054481720381351025,0.09533874368380656
-0.150088454272697,0.000995856504930489,-0.05507628819678047,0.09637924652307166
-0.14989218802089124,0.001006724986558557,-0.05567722177319398,0.09743110170629463
-0.14969592176908547,0.0010177120626745232,-0.056284830908446916,0.09849443484123366
-0.14949965551727973,0.001028819052535134,-0.056899171482179794,0.09956937341014202
-0.14930338926547398,0.0010400472772945648,-0.057520243494183235,0.1006560445059447
-0.1491071230136682,0.0010513980581069544,-0.058148046944243775,0.10175457522156468
-0.14891085676186247,0.0010628727161264002,-0.05878258183214874,0.1028650926499311
-0.1487145905100567,0.0010744725811662995,-0.05942400152980539,0.10398772639711287
-0.14851832425825096,0.0010861990355161865,-0.06007256065883633,0.10512261271458351
-0.14832205800644518,0.0010980534811293652,-0.06072826308373543,0.10626988735155238
-0.14812579175463944,0.001110037319993714,-0.06139110880427078,0.10742968602087613
-0.14792952550283367,0.0011221519540970646,-0.06206109782021605,0.10860214443540778
-0.14773325925102793,0.0011343987856594225,-0.06273824462272254,0.10978739845785895
-0.14753699299922216,0.0011467792463623876,-0.06342287825038688,0.11098558827283547
-0.1473407267474164,0.0011592948251849412,-0.06411512917065601,0.11219685522043879
-0.14714446049561067,0.0011719470163279043,-0.06481498902460461,0.11342134082294467
-0.1469481942438049,0.001184737312329661,-0.06552244923045496,0.11465918791853369
-0.14675192799199915,0.0011976672040224492,-0.06623750098401845,0.11591054069583735
-0.14655566174019338,0.001210738184355993,-0.06696022977239968,0.11717554593456847
-0.14635939548838764,0.0012239517972712222,-0.06769098727834111,0.11845435848474276
-0.14616312923658187,0.0012373096250085749,-0.06842981460968535,0.11974713308783097
-0.14596686298477612,0.0012508132522006021,-0.0691767199393555,0.12105402301313609
-0.14577059673297035,0.0012644642651071267,-0.06993171167669336,0.12237518024233629
-0.1455743304811646,0.001278264251661676,-0.07069479848320973,0.1237107554328714
-0.14537806422935884,0.0012922148174787011,-0.07146623083688673,0.12506090234606465
-0.1451817979775531,0.0013063176316626542,-0.07224624571898967,0.12642578313982447
-0.14498553172574732,0.0013205743786741811,-0.07303484312916526,0.12780556014912875
-0.14478926547394158,0.0013349867429738684,-0.07383202306705657,0.12920039570896227
-0.14459299922213584,0.0013495564090222202,-0.07463778553230901,0.1306104521543124
-0.14439673297033007,0.001364285062318844,-0.07545217132354841,0.13203589226014775
-0.14420046671852432,0.001379174431431054,-0.07627557760850623,0.1334768864672493
-0.14400420046671855,0.001394226302468689,-0.07710810477022746,0.13493360933723958
-0.1438079342149128,0.001409442465551996,-0.07794975280832467,0.13640623508776117
-0.14361166796310704,0.0014248247108011518,-0.0788005217224104,0.13789493793645158
-0.1434154017113013,0.001440374828336274,-0.07966041151210074,0.1393998921009606
-0.14321913545949552,0.0014560946173485436,-0.08052960193404236,0.14092127311856728
-0.14302286920768978,0.0014719859503736783,-0.08140849807229099,0.14245925883655555
-0.142826602955884,0.001488050734342053,-0.08229710697683446,0.14401402665314916
-0.14263033670407826,0.0015042908746439384,-0.08319541945688214,0.1455857568486865
-0.14243407045227252,0.0015207082748420523,-0.08410342608018559,0.14717463278471757
-0.14223780420046675,0.0015373048385932712,-0.08502112432601187,0.14878084084793913
-0.142041537948661,0.0015540824905214917,-0.08594889225591347,0.15040457644137475
-0.14184527169685524,0.0015710432441352583,-0.08688695622907298,0.1520460397435864
-0.1416490054450495,0.0015881891191342702,-0.08783532488097011,0.1537054286462148
-0.14145273919324372,0.0016055221388578996,-0.08879400720837356,0.15538293791653812
-0.14125647294143798,0.0016230443284364355,-0.08976301246469434,0.1570787593029605
-0.1410602066896322,0.0016407577179038968,-0.09074243794792608,0.1587930825915259
-0.14086394043782646,0.0016586643995519898,-0.09173275269076142,0.16052610876022008
-0.1406676741860207,0.0016767665218167913,-0.09273402452892257,0.1622780460139457
-0.14047140793421495,0.0016950662352062703,-0.09374625346181466,0.16404910250341248
-0.14027514168240918,0.0017135656902282888,-0.09476943948884609,0.16583948637932067
-0.14007887543060343,0.001732267037390582,-0.09580358260942785,0.1676494057923653
-0.1398826091787977,0.0017511724440956904,-0.09684896545476865,0.1694790724129664
-0.13968634292699192,0.0017702841653892412,-0.09790597993587406,0.17132870807676875
-0.13949007667518618,0.001789604484649159,-0.09897462857250972,0.17319853537223645
-0.1392938104233804,0.0018091356852674868,-0.10005491136403881,0.17508877687434127
-0.13909754417157466,0.0018288800506361278,-0.1011468283098185,0.17699965515804789
-0.1389012779197689,0.0018488398648294256,-0.10225041480074736,0.17893139298522132
-0.13870501166796315,0.0018690174667265746,-0.10336624198837811,0.1808842157050427
-0.13850874541615738,0.0018894152873375229,-0.10449449235348275,0.18285834799552408
-0.13831247916435163,0.0019100357626801597,-0.10563514304402738,0.1848540176669913
-0.13811621291254586,0.0019308813242276115,-0.10678817060004693,0.18687145711514802
-0.13791994666074012,0.001951954398789103,-0.10795355095568464,0.18891090344088768
-0.13772368040893435,0.0019732574163882116,-0.10913144104031287,0.19097260011236616
-0.1375274141571286,0.0019947928940455264,-0.1103224102917882,0.19305680266664402
-0.13733114790532286,0.0020165634080818143,-0.11152652156912352,0.19516376578337408
-0.1371348816535171,0.00203857154001499,-0.11274379721232988,0.1972937396512584
-0.13693861540171134,0.002060819875810785,-0.11397426020613126,0.19944696997399086
-0.13674234914990557,0.002083311006013637,-0.11521793531373414,0.2016236978491823
-0.13654608289809983,0.002106047553906183,-0.11647524846338689,0.2038241683997165
-0.13634981664629406,0.0021290322408292657,-0.11774653132271999,0.20604864622871044
-0.13615355039448832,0.002152267808565309,-0.11903178389061414,0.2082973988385149
-0.13595728414268254,0.002175756998896562,-0.12033100616594732,0.21057069373143852
-0.1357610178908768,0.0021995025536050198,-0.12164419814760473,0.21286879840981132
-0.13556475163907103,0.0022235072169087067,-0.12297144534418139,0.21519198096613046
-0.13536848538726529,0.002247773810534335,-0.12431342032030486,0.2175405182481815
-0.13517221913545954,0.002272305247941507,-0.12567026675736032,0.21991469171778444
-0.13497595288365377,0.00229710444789602,-0.12704198465419309,0.22231478257246257
-0.13477968663184803,0.00232217432916341,-0.12842857400964938,0.2247410720097246
-0.13458342038004226,0.0023475178105090253,-0.12983003482257408,0.22719384122709207
-0.1343871541282365,0.002373137826888933,-0.13124667069710227,0.2296733741865684
-0.13419088787643074,0.002399037427419733,-0.1326790786810017,0.23217996626718707
-0.133994621624625,0.00242521971195913,-0.1341272801651204,0.23471391535617908
-0.13379835537281923,0.0024516877781180276,-0.1355912809906014,0.2372755198359972
-0.13360208912101348,0.0024784447300898876,-0.13707108745431495,0.23986507953051028
-0.1334058228692077,0.002505493669934836,-0.13856672448356944,0.24248289496334952
-0.13320955661740197,0.0025328377553449416,-0.14007883764880738,0.24512927560440256
-0.1330132903655962,0.0025604802650810374,-0.14160773873170943,0.24780454155295062
-0.13281702411379046,0.002588424493487919,-0.1431534220297853,0.2505090124134778
-0.1326207578619847,0.002616673733774764,-0.14471588167308166,0.25324300691360346
-0.13242449161017894,0.002645231277982263,-0.14629511162431635,0.2560068428786867
-0.1322282253583732,0.002674100423952719,-0.1478912916670227,0.2588008386129401
-0.13203195910656743,0.002703284584077385,-0.14950525343193843,0.2616253250375779
-0.13183569285476168,0.0027327872652998272,-0.15113709775774195,0.2644806387278716
-0.1316394266029559,0.0027626119773631053,-0.15278682464280677,0.26736711610836417
-0.13144316035115017,0.002792762230009913,-0.1544544340855258,0.27028509360359587
-0.1312468940993444,0.0028232415329826734,-0.15613992608427918,0.273234907638074
-0.13105062784753865,0.0028540534249852476,-0.15784376376026216,0.2762169006564102
-0.13085436159573288,0.0028852015769814596,-0.15956649671959014,0.279231434774673
-0.13065809534392714,0.002916689697668341,-0.16130812594695146,0.28227887551074443
-0.1304618290921214,0.0029485214957454147,-0.1630686514405169,0.2853595883791218
-0.13026556284031562,0.0029807006799118336,-0.16484807319845435,0.28847393889423184
-0.13006929658850988,0.003013230960899463,-0.16664648351515687,0.29162229281831187
-0.1298730303367041,0.0030461161669145275,-0.16846503155217274,0.294805015406391
-0.12967676408489837,0.003079360295776162,-0.17030397429050034,0.2980224666387815
-0.1294804978330926,0.0031129673391133215,-0.17216319747328157,0.301275013697587
-0.12928423158128685,0.0031469412658326704,-0.17404258381720217,0.30456303336710483
-0.12908796532948108,0.003181286021527804,-0.17594201304453777,0.30788691228088927
-0.12889169907767534,0.0032160055437140474,-0.17786170326701825,0.31124704960979077
-0.12869543282586957,0.0032511039096547534,-0.17980258027689816,0.3146438655002464
-0.12849916657406382,0.00328658530786941,-0.18176480377708215,0.31807777977830687
-0.12830290032225805,0.00332245390670424,-0.18374848357786203,0.3215491989465844
-0.1281066340704523,0.003358713960780907,-0.18575373622626545,0.32505852634344845
-0.12791036781864656,0.0033953697048803,-0.18778068325800656,0.3286061515652049
-0.1277141015668408,0.0034324254467392647,-0.18982997043414832,0.33219247072072844
-0.12751783531503505,0.003469885626283527,-0.19190199990332538,0.3358179137933096
-0.12732156906322928,0.0035077547070573663,-0.19399677166223284,0.3394829164348434
-0.12712530281142354,0.0035460371526044223,-0.19611428570756181,0.3431879142971982
-0.12692903655961776,0.0035847374264676955,-0.19825454203601162,0.34693334303220885
-0.12673277030781202,0.0036238599970684917,-0.200417698882514,0.35071963932457595
-0.12653650405600625,0.003663409461750917,-0.20260482367244695,0.35454725535361664
-0.1263402378042005,0.0037033905568089115,-0.2048161155389582,0.3584166533345617
-0.12614397155239473,0.003743808025423692,-0.20705157447854733,0.36232829541722755
-0.125947705300589,0.0037846666107757385,-0.20931120048772228,0.3662826437514448
-0.12575143904878322,0.003825971056044898,-0.21159499356298245,0.37028016048700957
-0.12555517279697748,0.0038677261429014174,-0.21390364400384823,0.3743213104035229
-0.12535890654517173,0.0039099368909982285,-0.21623829169565595,0.37840656270086814
-0.12516264029336596,0.00395260839222593,-0.2185988441062857,0.38253638930601025
-0.12496637404156022,0.003995745729692879,-0.22098518405337994,0.38671127204030675
-0.12477010778975445,0.004039353942386501,-0.2233971901430147,0.3909316995682154
-0.1245738415379487,0.004083438059708968,-0.22583478082777103,0.395198171192045
-0.12437757528614293,0.0041280031832469045,-0.22829900184585722,0.39951120592976314
-0.12418130903433719,0.004173054618597553,-0.2307904327750301,0.40387133597574676
-0.12398504278253142,0.004218597710338947,-0.23330918514329005,0.40827908517948
-0.12378877653072567,0.004264637852279368,-0.23585537521252126,0.41273497190029373
-0.1235925102789199,0.004311180420721173,-0.23842912027545868,0.41723950144917815
-0.12339624402711416,0.004358230851907272,-0.24103078076573453,0.4217931764869207
-0.12319997777530842,0.004405794735429521,-0.24366140147087328,0.4263965292568048
-0.12300371152350265,0.004453877773545217,-0.24632109011418676,0.4310501131352128
-0.1228074452716969,0.004502485671309111,-0.24900984669045587,0.4357544817255291
-0.12261117901989113,0.004551624133774953,-0.2517276711944677,0.44051018863110025
-0.12241491276808539,0.004601298865995435,-0.2544745636209965,0.4453177874551931
-0.12221864651627962,0.0046515156256116364,-0.2572513466430365,0.4501778411713361
-0.12202238026447387,0.004702280395578355,-0.2600589204731568,0.4550909380800002
-0.1218261140126681,0.004753599219179467,-0.26289728555720643,0.4600576693059431
-0.12162984776086236,0.004805478139698415,-0.26576644188953974,0.4650786259719656
-0.12143358150905659,0.004857923200417564,-0.2686663894645278,0.47015439920083324
-0.12123731525725084,0.0049109404486396245,-0.2715973022515538,0.475285580866713
-0.12104104900544507,0.004964536138168414,-0.27456115050021973,0.48047276993175364
-0.12084478275363933,0.005018716803594821,-0.27755830770215895,0.4857165624448536
-0.12064851650183359,0.005073488959341537,-0.280588538431115,0.49101756306670535
-0.12045225025002781,0.005128859073013292,-0.28365160104048776,0.4963763885435758
-0.12025598399822207,0.0051848335641842295,-0.28674724774708255,0.5017936680155184
-0.1200597177464163,0.005241418830986055,-0.28987581628945475,0.5072700482108252
-0.11986345149461056,0.005298621502403502,-0.2930388481153525,0.5128062083823037
-0.11966718524280479,0.005356448377999722,-0.29623664376420866,0.5184028249253207
-0.11947091899099904,0.0054149063031812585,-0.29946943300664924,0.5240605625402363
-0.11927465273919327,0.005474002169093616,-0.30273745217450787,0.5297800741617548
-0.11907838648738753,0.005533742913959232,-0.3060409507983731,0.5355620006779291
-0.11888212023558176,0.005594135578748701,-0.30938090316447814,0.5414069946355802
-0.11868585398377601,0.005655187396403158,-0.3127578759834664,0.5473157587795858
-0.11848958773197027,0.005716905632787359,-0.3161718692474353,0.553289003173475
-0.1182933214801645,0.00577929755376453,-0.31962288294849023,0.5593274378807743
-0.11809705522835875,0.005842370425196289,-0.3231109170787265,0.5654317729649528
-0.11790078897655298,0.005906131521179822,-0.3266362384416461,0.5716027206771974
-0.11770452272474724,0.0059705883328226746,-0.3302006423900456,0.5778410186503515
-0.11750825647294147,0.006035748584756831,-0.3338044630822289,0.584147413616679
-0.11731199022113573,0.006101620013158024,-0.3374477005100706,0.5905226512223645
-0.11711572396932995,0.006168210354200447,-0.3411303546654363,0.5969674771136101
-0.11691945771752421,0.006235527344056663,-0.3448524255401914,0.6034826369365132
-0.11672319146571844,0.006303578778327505,-0.34861498557970516,0.6100688873296847
-0.1165269252139127,0.006372372826612033,-0.35241984628483675,0.6167270170617882
-0.11633065896210693,0.006441917752516061,-0.3562668794652012,0.6234578125827522
-0.11613439271030118,0.006512221905519452,-0.36015592170358035,0.6302620742491449
-0.11593812645849544,0.006583293424493955,-0.3640867953980267,0.6371405880181207
-0.11574186020668967,0.0066551405329709394,-0.3680593882224173,0.6440941546188235
-0.11554559395488392,0.006727771550359787,-0.37207541870993477,0.6511236006182983
-0.11534932770307815,0.00680119513295441,-0.3761358433059131,0.6582297759086366
-0.11515306145127241,0.0068754200094383955,-0.38024082193740283,0.6654135261573821
-0.11495679519946667,0.006950454940339145,-0.38439051917729994,0.6726756944232459
-0.11476052894766087,0.007026308718942418,-0.38858510427307724,0.6800171210814174
-0.11456426269585512,0.007102990186587487,-0.3928251246159457,0.6874386487504172
-0.11436799644404938,0.007180508440800297,-0.3971122980946167,0.6949411614834281
-0.11417173019224364,0.007258872768554921,-0.4014468161587303,0.7025255593219157
-0.11397546394043784,0.007338092461994812,-0.4058286787991194,0.7101927416523013
-0.1137791976886321,0.007418176813261556,-0.4102578860066104,0.7179436078609784
-0.11358293143682635,0.00749913511449499,-0.41473443777203045,0.7257790573343745
-0.11338666518502061,0.007580976742398175,-0.41925968598371344,0.7337000076870285
-0.11319039893321486,0.007663711459555274,-0.4238352334157176,0.7417074121570867
-0.11299413268140907,0.007747349138554901,-0.4284610829027877,0.7498022207070878
-0.11279786642960332,0.00783189965199185,-0.43313723443533586,0.7579853832773304
-0.11260160017779758,0.007917372872459161,-0.4378636880037671,0.7662578498081767
-0.11240533392599183,0.008003778676966613,-0.44264065033142896,0.7746205724426116
-0.11220906767418604,0.008091127217933449,-0.4474708600007215,0.7830745515204923
-0.11201280142238029,0.008179429063192276,-0.45235501543767753,0.7916208099843836
-0.11181653517057455,0.008268694780631775,-0.457292913516381,0.8002603637266785
-0.1116202689187688,0.008358934897744615,-0.4622843457245084,0.8089942254686
-0.111424002666963,0.008450159900574196,-0.46732909820235596,0.8178234046787254
-0.11122773641515726,0.00854238027141168,-0.47242780833264714,0.826748918949285
-0.11103147016335152,0.00863560687104808,-0.4775829667926214,0.8357718383494801
-0.11083520391154578,0.008729850824880552,-0.4827949232591992,0.8448932374208528
-0.11063893765974003,0.008825123299816441,-0.4880638761211684,0.8541141925766742
-0.11044267140793423,0.00892143550225935,-0.4933900294708569,0.8634357833398832
-0.11024640515612849,0.009018798679256479,-0.4987735989992527,0.8728590924901048
-0.11005013890432275,0.009117224227928416,-0.5042163282177922,0.8823852323921668
-0.109853872652517,0.009216723929473184,-0.5097194734203929,0.8920153504101018
-0.1096576064007112,0.009317309641508719,-0.5152830345988265,0.9017505896116034
-0.10946134014890546,0.009418993221651316,-0.5209070117448438,0.9115920930644729
-0.10926507389709972,0.00952178652751567,-0.5265914048501891,0.9215410038364518
-0.10906880764529397,0.009625701427109043,-0.5323365808179785,0.9315984697281464
-0.10887254139348823,0.009730750123590102,-0.538145457315756,0.9417656950509594
-0.10867627514168243,0.009836945219351651,-0.5440186633948617,0.9520438962689068
-0.10848000888987669,0.009944299340118597,-0.5499561990466119,0.9624342854274136
-0.10828374263807095,0.010052825111614209,-0.555958064262303,0.9729380745719085
-0.1080874763862652,0.01016253515956004,-0.5620242590332614,0.9835564757478287
-0.1078912101344594,0.010273442182492659,-0.5681561703960847,0.9942907244675896
-0.10769494388265366,0.01038555941048629,-0.5743565970338604,1.0051421313977247
-0.10749867763084792,0.010498900324595288,-0.5806255338033841,1.0161120016699148
-0.10730241137904217,0.010613478280110873,-0.5869628812200296,1.0272016234333838
-0.10710614512723637,0.010729306776159247,-0.5933685463106232,1.0384122947710293
-0.10690987887543063,0.01084639918470736,-0.5998424904318207,1.0497452980846167
-0.10671361262362489,0.010964769113257543,-0.6063874553536787,1.0612019665327528
-0.10651734637181914,0.011084430719958047,-0.6130050142316961,1.0727836724783015
-0.1063210801200134,0.011205398261368533,-0.6196952573429191,1.084491784062571
-0.1061248138682076,0.011327686012026389,-0.6264582776084969,1.096327674970937
-0.10592854761640186,0.011451308264966112,-0.6332941705990908,1.1082927245915948
-0.10573228136459611,0.011576279353519268,-0.6402036392409768,1.120388327216206
-0.10553601511279037,0.011702614040807859,-0.6471898802370047,1.132615946049825
-0.10533974886098457,0.011830327469700027,-0.6542533456037652,1.144977043215978
-0.10514348260917883,0.011959434796732666,-0.6613940353331497,1.1574730765120997
-0.10494721635737309,0.01208995117844124,-0.6686119494170716,1.1701055037355783
-0.10475095010556734,0.012221891771359579,-0.6759070878474646,1.1828757826837437
-0.10455468385376154,0.012355271851403097,-0.6832814670688978,1.195785407195882
-0.1043584176019558,0.0124901073305049,-0.6907379728204688,1.208835938361552
-0.10416215135015006,0.01262641433155696,-0.6982766273327133,1.2220289197489538
-0.10396588509834431,0.012764208977587748,-0.7058974305971314,1.2353658946573702
-0.10376961884653857,0.012903507391624183,-0.713600382605243,1.2488484063862029
-0.10357335259473277,0.013044325700194896,-0.7213856797512036,1.262478001306492
-0.10337708634292703,0.013186680371555853,-0.729257002324322,1.2762563176747967
-0.10318082009112128,0.013330588494214705,-0.7372157131094093,1.2901850411383278
-0.10298455383931554,0.013476067215645773,-0.7452617723660645,1.3042658356896522
-0.10278828758750974,0.013623133675419768,-0.7533951392961572,1.31850035249924
-0.102592021335704,0.013771805004996479,-0.7616157720450889,1.332890229579223
-0.10239575508389825,0.01392209837514728,-0.7699247657173426,1.3474371120371584
-0.10219948883209251,0.014074031561414976,-0.778326168053444,1.3621427399685664
-0.10200322258028671,0.014227622765945231,-0.7868203743427283,1.3770088539182204
-0.10180695632848097,0.014382890206814266,-0.7954074234164438,1.3920372025388086
-0.10161069007667523,0.014539852109830083,-0.8040873552309813,1.4072295470319707
-0.10141442382486948,0.014698526708753195,-0.8128602110368562,1.4225876615081967
-0.10121815757306374,0.014858932434626746,-0.8217288991612416,1.4381133836749793
-0.10102189132125794,0.015021088463138618,-0.8306962131214259,1.4538085957364415
-0.1008256250694522,0.015185014151211167,-0.839762152910186,1.4696751503016974
-0.10062935881764645,0.015350728855765407,-0.8489267185202428,1.4857148999797423
-0.10043309256584071,0.01551825193372087,-0.8581899099443351,1.501929697379753
-0.10023682631403491,0.01568760275287961,-0.8675521706251841,1.518321402751363
-0.10004056006222917,0.015858801173553365,-0.8770181285620609,1.5348919880690548
-0.09984429381042342,0.0160318677391676,-0.8865890139248424,1.551643444685208
-0.09964802755861768,0.016206823043434085,-0.8962648267056927,1.5685777509381071
-0.09945176130681188,0.016383687680063198,-0.9060455668968739,1.5856968851661586
-0.09925549505500614,0.01656248224276358,-0.9159312344905612,1.6030028257077868
-0.0990592288032004,0.016743227412690784,-0.9259236289869764,1.620497586798947
-0.09886296255139465,0.016925944649936193,-0.9360272460332674,1.6381832993960714
-0.09866669629958891,0.0171106558196123,-0.9462422717242922,1.6560620681196943
-0.09847043004778311,0.01729738278442083,-0.9565686747879605,1.6741359939624565
-0.09827416379597737,0.017486147400845146,-0.9670064231305282,1.6924071772139468
-0.09807789754417162,0.01767697151931343,-0.9775555288880876,1.7108777181791615
-0.09788163129236588,0.017869877316178274,-0.9882204228319933,1.7295498148080348
-0.09768536504056008,0.01806488792536813,-0.999004074263101,1.7484257253155142
-0.09748909878875434,0.018262026657870984,-1.0099065128913283,1.7675076772300793
-0.09729283253694859,0.018461316830591983,-1.0209277693025691,1.786797898751764
-0.09709656628514285,0.01866278176652519,-1.0320678749591288,1.8062986187709045
-0.0969003000333371,0.018866444817603037,-1.043327588224754,1.8260120815272587
-0.0967040337815313,0.019072329922883706,-1.0547117064063836,1.8459406709675341
-0.09650776752972556,0.019280461640181212,-1.0662211014601606,1.866086785700408
-0.09631150127791982,0.019490864557116648,-1.0778557733761076,1.8864528139717722
-0.09611523502611408,0.01970356326130936,-1.0896157221442082,1.9070411440275832
-0.09591896877430828,0.01991858234037652,-1.101500947754456,1.9278541641137115
-0.09572270252250253,0.02013594658466035,-1.1135151189122838,1.948894333215691
-0.09552643627069679,0.020355682085277344,-1.125664727616137,1.9701642181887085
-0.09533017001889105,0.020577815359883567,-1.1379498931460652,1.9916662950592572
-0.09513390376708525,0.02080237327643817,-1.1503706299714231,2.013403071634876
-0.0949376375152795,0.02102938217933286,-1.162926923603286,2.0353770050302327
-0.09474137126347376,0.021258868761485226,-1.1756187426433615,2.057590586171667
-0.09454510501166802,0.02149085957070005,-1.1884456272416657,2.080046402778856
-0.09434883875986227,0.021725381251600985,-1.2014093585484953,2.102747297072557
-0.09415257250805648,0.021962460917258817,-1.214512543358318,2.125696098425741
-0.09395630625625073,0.02220212619924043,-1.2277578588727869,2.1488955746871836
-0.09376004000444499,0.02244440526165567,-1.2411480550979257,2.1723484304388303
-0.09356377375263925,0.022689326864409172,-1.2546871953790997,2.1960573332510105
-0.09336750750083345,0.022936920943491618,-1.2683814016171306,2.2200250419467533
-0.0931712412490277,0.02318721782636806,-1.2822289913789633,2.2442542905985072
-0.09297497499722196,0.023440247366898433,-1.296227402525677,2.268747860145741
-0.09277870874541622,0.023696038908485192,-1.3103739959120442,2.2935085925734153
-0.09258244249361042,0.02395462126917673,-1.324666057567158,2.318539392838783
-0.09238617624180467,0.02421602330955738,-1.339110222304639,2.34384338556894
-0.09218990998999893,0.024480276175452,-1.3537166697658387,2.3694237461830983
-0.09199364373819319,0.02474741159520341,-1.3684854125908712,2.3952834467551467
-0.09179737748638744,0.025017461801502418,-1.3834164716488389,2.4214255076325433
-0.09160111123458164,0.02529045827058327,-1.3985098259856379,2.447852876227008
-0.0914048449827759,0.025566432992736737,-1.4137659329767072,2.4745685582158603
-0.09120857873097016,0.025845418426362638,-1.429190711416225,2.501575740588333
-0.09101231247916441,0.02612744795560458,-1.444785994625341,2.5288776858825077
-0.09081604622735862,0.026412555044790002,-1.46055178255557,2.55647763667038
-0.09061977997555287,0.02670077315823643,-1.4764880751582758,2.584378835524455
-0.09042351372374713,0.02699213576025217,-1.4925948723848812,2.6125845250176134
-0.09022724747194139,0.02728667643780064,-1.5088748254556759,2.6410980030369586
-0.09003098122013559,0.027584430014530998,-1.525335458809465,2.669922733495408
-0.08983471496832984,0.027885432141131233,-1.5419773037564366,2.699062118473133
-0.0896384487165241,0.028189718083674993,-1.558800418809182,2.72851952676268
-0.08944218246471836,0.028497323735053,-1.5758048982909896,2.758298400112337
-0.08924591621291261,0.02880828459591009,-1.5929908609055672,2.788402156186356
-0.08904964996110681,0.02912263681757955,-1.610365776773916,2.8188344159498406
-0.08885338370930107,0.029440418217968563,-1.6279349996042276,2.849598908010261
-0.08865711745749533,0.02976166692596367,-1.645698457580396,2.880699278822222
-0.08846085120568958,0.030086421056147155,-1.6636560767569606,2.9121391614909236
-0.08826458495388378,0.03041471870837978,-1.6818077810615017,2.943922175383122
-0.08806831870207804,0.03074659799334131,-1.7001543555178722,2.9760519462311867
-0.0878720524502723,0.03108209773499396,-1.7187018593318344,3.0085323151913856
-0.08767578619846655,0.03142125756003647,-1.7374514797571254,3.041367176190812
-0.08747951994666076,0.03176411713713228,-1.7564032167289851,3.0745604089430167
-0.08728325369485501,0.032110716134931876,-1.7755570701825927,3.1081158931612176
-0.08708698744304927,0.03246109422207332,-1.794913040053196,3.1420375085584977
-0.08689072119124353,0.03281529151658913,-1.8144793422037373,3.1763293062031175
-0.08669445493943778,0.03317335109827825,-1.8342709503714407,3.2109955922026088
-0.08649818868763198,0.03353531720897199,-1.8542881781725031,3.246040451436066
-0.08630192243582624,0.03390123424070588,-1.8745310316357957,3.2814679773738376
-0.0861056561840205,0.03427114636525649,-1.894999504607774,3.3172822420860473
-0.08590938993221475,0.03464509789089683,-1.9156928610760977,3.3534873188145604
-0.08571312368040895,0.03502313138091593,-1.9365921271534488,3.3900870502557505
-0.08551685742860321,0.03540528674638138,-1.9576977454961388,3.427085866989837
-0.08532059117679747,0.035791605668502396,-1.9790218061998999,3.4644884152588107
-0.08512432492499172,0.03618213223359603,-2.0005767330677853,3.5022993129492637
-0.08492805867318598,0.03657691300147419,-2.0223753154737123,3.540523148601123
-0.08473179242138018,0.036975997137127986,-2.044431958607031,3.5791645127422234
-0.08453552616957444,0.0373794364616173,-2.066754767112287,3.61822800794478
-0.0843392599177687,0.037787282298039335,-2.0893334022229735,3.657718034207405
-0.08414299366596295,0.03819958368489174,-2.1121558567173357,3.697639000125281
-0.08394672741415715,0.038616387265837375,-2.1352097403787065,3.7379953459924185
-0.08375046116235141,0.039037737217572914,-2.158482309372123,3.77879154595602
-0.08355419491054566,0.0394636772840779,-2.181993476165637,3.8200327335569586
-0.08335792865873992,0.03989425814184282,-2.2057730843460903,3.8617243303012057
-0.08316166240693412,0.04032953247746851,-2.2298211369458687,3.9038712336835806
-0.08296539615512838,0.04076955297751238,-2.254137633735352,3.9464783411408737
-0.08276912990332264,0.04121437232848686,-2.2787225744850907,3.9895505501113258
-0.08257286365151689,0.04166404323282104,-2.303576582984048,4.033092773021745
-0.08237659739971115,0.04211861904779173,-2.3287056850958514,4.077110174415703
-0.08218033114790535,0.04257815400179905,-2.354111394613644,4.121608044129489
-0.0819840648960996,0.043042702383515555,-2.379793711272895,4.166591659096576
-0.08178779864429386,0.04351231848156221,-2.4057526348090064,4.212066296251269
-0.08159153239248812,0.043987056584508105,-2.4319881649574326,4.2580372325291735
-0.08139526614068232,0.04446697116174665,-2.4585038460167996,4.3045098217589555
-0.08119899988887658,0.044952118177851566,-2.485308604164053,4.351489631232723
-0.08100273363707083,0.04544255463300536,-2.512405356950037,4.398982198575888
-0.08080646738526509,0.045938338227502803,-2.5397968783956073,4.446993109226115
-0.08061020113345929,0.04643952697042496,-2.5674860031996665,4.495527962054663
-0.08041393488165355,0.04694617960099263,-2.5954759671550036,4.544592415238212
-0.0802176686298478,0.04745835624675697,-2.623779486655479,4.594192421590664
-0.08002140237804206,0.047976119074468616,-2.6524000623293937,4.644334006083956
-0.07982513612623632,0.04849953005362954,-2.6813350525349424,4.695023089161943
-0.07962886987443052,0.04902865062747934,-2.7105817363785705,4.746265555979865
-0.07943260362262478,0.04956354169755171,-2.740137314847252,4.798067255427934
-0.07923633737081903,0.05010426380705012,-2.7700040075678185,4.850434100733807
-0.07904007111901329,0.050650880012067884,-2.800201171635135,4.903372505408637
-0.07884380486720749,0.05120345554810652,-2.830731014475108,4.956888775734361
-0.07864753861540175,0.051762055708744786,-2.86159353571338,5.010989185782671
-0.078451272363596,0.05232674578748817,-2.8927887349756336,5.0656800096260195
-0.07825500611179026,0.05289759107776899,-2.924316612132877,5.120967521341868
-0.07805873985998446,0.05347465773469111,-2.956190281193603,5.176858295722992
-0.07786247360817872,0.054058015315639134,-2.988422630988467,5.233359245528131
-0.07766620735637297,0.05464773421749672,-3.0210136611106413,5.290477157311294
-0.07746994110456723,0.055243884837067284,-3.053963371153242,5.348218817627238
-0.07727367485276149,0.055846537571074516,-3.0872717607094335,5.406591013031607
-0.07707740860095569,0.05645576279196238,-3.1209379510418453,5.46560051402353
-0.07688114234914994,0.05707163017786381,-3.1549569938721893,5.525253967838777
-0.0766848760973442,0.057694209454074864,-3.1893351664994043,5.585558211584375
-0.07648860984553846,0.05832357196672236,-3.224081282421007,5.64652027249166
-0.07629234359373266,0.058959790815016115,-3.2592043942024724,5.708147343114671
-0.07609607734192692,0.059602940899141914,-3.294713803836701,5.770446785910519
-0.07589981109012117,0.060253099306439385,-3.330624948034324,5.8334262624656645
-0.07570354483831543,0.06091034648906577,-3.366949083004789,5.897093697016244
-0.07550727858650963,0.061574762909858104,-3.4036781844619,5.961456724121974
-0.07531101233470389,0.062246426729821794,-3.440803531624178,6.026522753479249
-0.07511474608289814,0.0629254153171215,-3.478316196415259,6.092299121833999
-0.0749184798310924,0.06361180365448377,-3.5162084730293053,6.158792962464214
-0.07472221357928666,0.06430566852294832,-3.554511358742355,6.226012167388719
-0.07452594732748086,0.06500709278126646,-3.59324046169182,6.293964975984764
-0.07432968107567511,0.06571616008142911,-3.6323957811858603,6.3626594679076725
-0.07413341482386937,0.06643295407529246,-3.671977316532674,6.4321037228131255
-0.07393714857206363,0.06715755841457625,-3.711985067040479,6.502305820357188
-0.07374088232025783,0.06789005701128181,-3.752425172035623,6.573273955240591
-0.07354461606845208,0.0686305370156864,-3.793318901735725,6.645016856509583
-0.07334834981664634,0.06937908777202323,-3.834668062454196,6.717543180216271
-0.0731520835648406,0.07013579866595844,-3.876472653451853,6.790861559975477
-0.07295581731303485,0.0709007590830138,-3.9187326739893455,6.864980629402442
-0.07275955106122906,0.07167405840843054,-3.9614480918017674,6.939909021654545
-0.07256328480942331,0.07245578554193073,-4.004612588848078,7.015655246761732
-0.07236701855761757,0.0732460285935999,-4.048229231746047,7.092227908994694
-0.07217075230581182,0.07404487743247225,-4.092309566512693,7.169635896366331
-0.07197448605400603,0.07485242422400575,-4.136865450497329,7.247888306049617
-0.07177821980220028,0.07566876349251389,-4.181909066401779,7.326994450153444
-0.07158195355039454,0.07649399228224141,-4.227455852073159,7.406963911482009
-0.0713856872985888,0.07732821187881005,-4.27352864944622,7.48780677854775
-0.071189421046783,0.07817152516164934,-4.320120821036457,7.569532902314762
-0.07099315479497725,0.07902403295527345,-4.367220984940611,7.652151886605401
-0.07079688854317151,0.0798858338159911,-4.414817412006611,7.735673128448141
-0.07060062229136577,0.08075702396504396,-4.462898038700107,7.820105812275678
-0.07040435603956002,0.0816376989968277,-4.5114806834697925,7.905459472170545
-0.07020808978775422,0.08252796209718158,-4.560603016023096,7.991744619448331
-0.07001182353594848,0.08342791924276735,-4.610265320394615,8.078971526986654
-0.06981555728414274,0.08433767641171264,-4.6604675953895125,8.167150464015469
-0.069619291032337,0.08525733958191084,-4.711209839812926,8.256291699765056
-0.0694230247805312,0.08618701478527976,-4.762494515088162,8.346405540609982
-0.06922675852872545,0.08712681122962364,-4.814353031003048,8.43750298063117
-0.06903049227691971,0.08807684300036427,-4.866794936392573,8.52959521432433
-0.06883422602511396,0.0890372245970399,-4.919820229960868,8.62269335394271
-0.06863795977330817,0.0900080705189351,-4.97342891041209,8.7168085117403
-0.06844169352150242,0.09098949526507884,-5.027620976450422,8.811951799970663
-0.06824542726969668,0.09198161265365175,-5.082383233299237,8.90813410490441
-0.06804916101789094,0.09298453185978205,-5.137696588902249,9.005365821598938
-0.06785289476608519,0.09399836267468034,-5.193582297294596,9.103657910161408
-0.0676566285142794,0.0950232206996593,-5.250063747869232,9.203021900847954
-0.06746036226247365,0.09605922420985306,-5.307164872317388,9.30346957158645
-0.0672640960106679,0.09710649757577654,-5.364910944345057,9.405013286869993
-0.06706782975886216,0.09816517079135557,-5.4233358910926395,9.507666057402052
-0.06687156350705636,0.09923537715320475,-5.482432783008594,9.61144075825961
-0.06667529725525062,0.10031724634990408,-5.54217916108213,9.716349750470723
-0.06647903100344488,0.10141090359066704,-5.60255184786952,9.822404971480555
-0.06628276475163913,0.10251646946843476,-5.663526987028097,9.929617922849125
-0.06608649849983333,0.1036340609056577,-5.725106123196123,10.038000059832896
-0.06589023224802759,0.10476380477425638,-5.787369113907961,10.147564669915894
-0.06569396599622185,0.10590583664638022,-5.850323814724964,10.25832501711396
-0.0654976997444161,0.10706029228115647,-5.913970223378152,10.370294291980183
-0.06530143349261036,0.10822730743726644,-5.978308337598262,10.48348568506888
-0.06510516724080456,0.10940701787373534,-6.043338300282908,10.597912388639767
-0.06490890098899882,0.1105995610962297,-6.109084375847447,10.713588063456257
-0.06471263473719308,0.11180508006650895,-6.17556427010877,10.830526923268916
-0.06451636848538733,0.11302371880817604,-6.242777980599079,10.948743106855972
-0.06432010223358153,0.11425562134434993,-6.310725504850492,11.068250752994985
-0.06412383598177579,0.1155009316976642,-6.379406840394853,11.1890640004626
-0.06392756972997005,0.1167597937188721,-6.448817162790865,11.311196909763687
-0.0637313034781643,0.11803234844628811,-6.518939288688893,11.434662945745895
-0.06353503722635856,0.11931873702161898,-6.589791201358432,11.55947584606442
-0.06333877097455276,0.12061910494831478,-6.6613961451006585,11.68564992814864
-0.06314250472274702,0.12193360235357335,-6.733777998767575,11.813200076065748
-0.06294623847094127,0.12326238411612798,-6.806961310866266,11.942141756652749
-0.06274997221913553,0.12460561095626313,-6.880984434011248,12.072491265003823
-0.06255370596732973,0.125963449708403,-6.955856541463512,12.204265248508307
-0.06235743971552399,0.1273360648239695,-7.031555328824291,12.337479720060465
-0.062161173463718244,0.1287236163040604,-7.10805776943458,12.47215014592036
-0.0619649072119125,0.1301262595632287,-7.185340157723936,12.608291429278076
-0.0617686409601067,0.13154414564730482,-7.263390511852262,12.745918055063036
-0.06157237470830096,0.13297743259847047,-7.342290980592168,12.885046176983506
-0.061376108456495215,0.1344262904265556,-7.42206146739831,13.025692664887485
-0.06117984220468947,0.13589088988637343,-7.5027019684788385,13.167874276284262
-0.06098357595288373,0.13737140173199228,-7.584212480041948,13.311607768679185
-0.06078730970107793,0.13886799671673689,-7.666592998295892,13.456909899574352
-0.060591043449272186,0.1403808470713616,-7.749868853009302,13.603797831685966
-0.06039477719746644,0.14191013322193993,-7.834078030879278,13.752289768650217
-0.0601985109456607,0.14345603841834192,-7.919220900064879,13.902403876742039
-0.0600022446938549,0.14501874591225428,-8.005297456399706,14.054158319013066
-0.05980597844204916,0.14659843895454422,-8.092307695717428,14.207571258507258
-0.059609712190243413,0.1481953006891639,-8.18024705650247,14.362660799970962
-0.05941344593843767,0.14980950934254922,-8.269072409766823,14.519443890102442
-0.05921717968663187,0.1514412394990681,-8.358801377985674,14.677937316637738
-0.05902091343482613,0.15309067208241145,-8.449470547652348,14.838158873335647
-0.058824647183020384,0.15475799529370085,-8.54111750262989,15.000127341452213
-0.05862838093121464,0.15644340481356594,-8.633780892984625,15.163862518291628
-0.0584321146794089,0.1581471046346444,-8.727510370139441,15.32938538587354
-0.0582358484276031,0.15986930734830873,-8.822324869400996,15.496717600801073
-0.058039582175797355,0.16161022272366582,-8.918190177535012,15.665879879850543
-0.05784331592399161,0.16337005323665396,-9.015069958571901,15.8368919588278
-0.05764704967218587,0.1651489945569803,-9.112926811881591,16.009772616535184
-0.05745078342038007,0.16694723477462164,-9.211730452501184,16.184539687371633
-0.057254517168574326,0.1687649682959314,-9.311592791923244,16.361212910785927
-0.05705825091676858,0.17060240996873047,-9.412561223969682,16.539814002535316
-0.05686198466496284,0.17245977688102607,-9.514635742051865,16.7203645582822
-0.05666571841315704,0.17433728611953253,-9.617816339581001,16.902886173666754
-0.0564694521613513,0.17623515476966922,-9.722103009968052,17.087400444306517
-0.05627318590954555,0.17815360077019415,-9.827512884079354,17.273929195572887
-0.05607691965773981,0.1800928492002238,-9.934086138522776,17.462495195217404
-0.055880653405934066,0.18205312869704773,-10.041824433457437,17.65312127377348
-0.05568438715412827,0.18403466790472392,-10.150727761158352,17.845830249233206
-0.055488120902322524,0.18603769549261415,-10.260796115366523,18.040644942101544
-0.05529185465051678,0.18806244010117854,-10.372028876612104,18.237588163440627
-0.05509558839871104,0.19010912939532956,-10.48441709963096,18.43668231799686
-0.05489932214690524,0.19217799112127953,-10.597975086207247,18.63794962880891
-0.054703055895099495,0.19426925713999046,-10.712726128626953,18.84141298741762
-0.05450678964329375,0.19638316394393937,-10.828694134440578,19.047096013938816
-0.05431052339148801,0.19851995277995257,-10.94590364837069,19.25502307689306
-0.05411425713968221,0.2006798708448457,-11.064401951771524,19.465219587173827
-0.053917990887876466,0.2028631788056169,-11.184251961684645,19.67771257451053
-0.05372172463607072,0.2050701397758074,-11.305435453586865,19.89252853472512
-0.05352545838426498,0.20730101544323198,-11.427929550880759,20.109693521063313
-0.053329192132459236,0.20955605849900596,-11.551710452963047,20.32923244322216
-0.05313292588065344,0.21183551988690513,-11.67675551757197,20.551169764830476
-0.05293665962884769,0.21413964993852794,-11.803100994539722,20.77553033897985
-0.05274039337704195,0.21646870732501766,-11.930771014248718,21.002340238059865
-0.052544127125236206,0.21882295200851215,-12.059765567517958,21.231625557562733
-0.05234786087343041,0.22120264394934885,-12.190084645166179,21.463412392930834
-0.052151594621624664,0.2236080431060604,-12.321728238012172,21.69772683955594
-0.05195532836981892,0.22603941226046123,-12.454759492916478,21.93459575573656
-0.05175906211801318,0.2284970450794973,-12.589371917086162,22.174050262348615
-0.051562795866207434,0.23098125346293338,-12.72557896716859,22.416122137403857
-0.051366529614401635,0.23349235279454011,-12.863380763785099,22.660843386884828
-0.05117026336259589,0.2360306536458595,-13.00277716360779,22.908245572037536
-0.05097399711079015,0.2385964696624714,-13.143756467737532,23.158360452291355
-0.050777730858984405,0.2411900739313789,-13.28584268782358,23.411211924498517
-0.050581464607178606,0.24381166222384978,-13.428960350318187,23.666818008371195
-0.05038519835537286,0.24646146071776154,-13.573352406946114,23.92520240511798
-0.05018893210356712,0.24913974392876606,-13.719268811462365,24.18639430530395
-0.049992665851761375,0.2518468362356908,-13.866968473993975,24.45042858192673
-0.049796399599955576,0.25458311355855734,-14.016703659674222,24.717345871424094
-0.04960013334814983,0.25734898047552074,-14.16845867675323,24.98718809469747
-0.04940386709634409,0.26014481097957565,-14.321999208392867,25.259992144114882
-0.049207600844538346,0.2629709311576808,-14.477075239441948,25.535789394702824
-0.0490113345927326,0.2658276170976808,-14.63342783471825,25.814605506433374
-0.048815068340926804,0.2687150945604988,-14.790814586723293,26.09646062694059
-0.04861880208912106,0.2716335983050493,-14.949749162957817,26.38138107449079
-0.04842253583731532,0.2745834778434126,-15.110541426687254,26.669405266925626
-0.048226269585509574,0.2775650977734178,-15.273191341769602,26.96057111426946
-0.048030003333703775,0.2805788226858026,-15.437698872062384,27.254916526427078
-0.04783373708189803,0.28362501716421007,-15.604063981422344,27.552479413182457
-0.04763747083009229,0.28670404643621233,-15.772259569114922,27.85329762226013
-0.047441204578286544,0.28981625842609027,-15.942222078211614,28.157405481029045
-0.047244938326480745,0.29296200146715984,-16.113948997310665,28.464837832382354
-0.047048672074675,0.29614162185053133,-16.287440295335557,28.77562914937431
-0.04685240582286926,0.29935546586121975,-16.462695941209795,29.08981390502608
-0.046656139571063515,0.30260388100540586,-16.63971920918206,29.407426854491753
-0.04645987331925777,0.30588721672659286,-16.818564668391787,29.72850499301704
-0.04626360706745197,0.3092058364074725,-16.999276583897753,30.053089386467363
-0.04606734081564623,0.3125601095747403,-17.181887750636673,30.38122055923099
-0.045871074563840486,0.3159504122762185,-17.36643183009965,30.712938333417085
-0.04567480831203474,0.3193771272535599,-17.552943378054184,31.048281810114887
-0.045478542060228944,0.3228406453668577,-17.74147771608151,31.387289655707576
-0.0452822758084232,0.32634136812798736,-17.932062955091684,31.730000959469614
-0.04508600955661746,0.32987969507762854,-18.124668032218665,32.076455255098054
-0.04488974330481171,0.3334560194614434,-18.31926038405312,32.42669275528344
-0.044693477053005914,0.3370707280440311,-18.515806534994866,32.78075437591827
-0.04449721080120017,0.34072420154384736,-18.714293568699098,33.138681908090135
-0.04430094454939443,0.3444168338751424,-18.914865155768357,33.500519144347294
-0.044104678297588684,0.3481490394751258,-19.117554624180624,33.866309713817046
-0.04390841204578294,0.3519212340078743,-19.322361927502435,34.23609704874971
-0.04371214579397714,0.3557338331283521,-19.52928701929898,34.60992458145346
-0.0435158795421714,0.3595872524824058,-19.738329853252466,34.987835744299225
-0.043319613290365655,0.36348191281485276,-19.949568365291253,35.369874768775304
-0.04312334703855991,0.367418255218294,-20.16308010806412,35.756087085764214
-0.04292708078675411,0.37139672584663586,-20.378865034995766,36.14651793053872
-0.04273081453494837,0.37541777084464006,-20.59692309950874,36.541212538503245
-0.042534548283142626,0.3794818363479297,-20.817254255024686,36.94021614519242
-0.04233828203133688,0.3835893673230663,-21.03982766920856,37.343574043045315
-0.04214201577953108,0.3877407913337598,-21.264534084954068,37.751335044806744
-0.04194574952772534,0.3919365319848009,-21.491439513503753,38.16355150714674
-0.0417494832759196,0.39617702959133433,-21.720633225372705,38.580274598989526
-0.04155321702411385,0.4004627422177919,-21.952206849220662,39.001554021385445
-0.04135695077230811,0.404794146164126,-22.186255410912576,39.42743796992519
-0.04116068452050231,0.409171739284732,-22.422900582001603,39.857974085205356
-0.04096441826869657,0.41359603190983923,-22.66212033128701,40.29321115810078
-0.040768152016890824,0.4180675208920595,-22.903828088381626,40.73319927186232
-0.04057188576508508,0.42258668583281417,-23.147934665187336,41.17798997023205
-0.04037561951327928,0.42715398858415804,-23.394348406760965,41.62763630378377
-0.04017935326147354,0.43176987789042287,-23.64308739370259,42.082193260331096
-0.039983087009667795,0.4364348394204297,-23.894420566477166,42.54171674566929
-0.03978682075786205,0.44114938514146895,-24.148365874884966,43.0062607765105
-0.03959055450605631,0.4459140288311002,-24.40492330563719,43.47587943184906
-0.03939428825425051,0.45072928203912377,-24.664092726480312,43.95062655289236
-0.039198022002444766,0.45559565788936895,-24.925880128271242,44.430556181923805
-0.03900175575063902,0.4605136790034145,-25.190390208338677,44.91572422397555
-0.03880548949883328,0.4654838854328661,-25.45766094744511,45.40618898229212
-0.03860922324702748,0.47050681899397445,-25.727692264553614,45.9020088810602
-0.038412956995221736,0.47558302148708226,-26.000484078622048,46.403242345211495
-0.03821669074341599,0.4807130346966283,-26.276036308603526,46.90994780042374
-0.03802042449161025,0.48589739591252346,-26.554272009807626,47.422183957953564
-0.03782415823980445,0.49113662005787867,-26.835115632478825,47.94001243889895
-0.03762789198799871,0.49643122745727236,-27.11865576844827,48.46349573131203
-0.037431625736192964,0.5017817563920328,-27.40498542396746,48.99269538635433
-0.03723535948438722,0.5071887637134986,-27.694199984701857,49.52767199737697
-0.03703909323258148,0.512652825740711,-27.986415840759793,50.06848531209074
-0.03684282698077568,0.5181745505266384,-28.28180749367892,50.61519777397001
-0.036646560728969935,0.5237545589874557,-28.58032558168958,51.167875589079706
-0.03645029447716419,0.5293934559125867,-28.881879733385475,51.72658602701125
-0.03625402822535845,0.5350918280968859,-29.18637697875803,52.29139733040551
-0.03605776197355265,0.540850243844679,-29.49372202082997,52.862378739321635
-0.035861495721746905,0.5466692614320071,-29.803953229219534,53.43959898254219
-0.03566522946994116,0.552549458794787,-30.117158533058223,54.02312158091717
-0.03546896321813542,0.5584914196373529,-30.433337828073252,54.61300872721978
-0.03527269696632962,0.5644957276435744,-30.75249100998011,55.20932261605708
-0.035076430714523876,0.5705629664768459,-31.07461797448057,55.81212544386917
-0.03488016446271813,0.5766937255244455,-31.399858591646197,56.421480433341365
-0.03468389821091239,0.5828886714582995,-31.728734791636473,57.03746531467483
-0.034487631959106646,0.5891485262978212,-32.06129582058185,57.660168568514464
-0.03429136570730085,0.5954740132337503,-32.397541506958916,58.289678930267414
-0.034095099455495104,0.601865855423152,-32.73747167922523,58.9260851374956
-0.03389883320368936,0.6083247750553318,-33.08102189097964,59.56947588615207
-0.03370256695188362,0.6148513500732862,-33.4265871214035,60.219917824529446
-0.03350630070007782,0.6214459198550555,-33.77403081374232,60.877433590407435
-0.033310034448272074,0.6281089278158137,-34.12411753319882,61.54206155304982
-0.03311376819646633,0.6348409693807238,-34.47763334127757,62.213865680416674
-0.03291750194466059,0.6416427967715356,-34.83539432683278,62.892936452363486
-0.03272123569285479,0.6485153215077387,-35.19810749065011,63.57939164466477
-0.032524969441049045,0.6554595028336686,-35.56547049496213,64.27335957005161
-0.0323287031892433,0.6624761786936756,-35.9367134069135,64.97494902721213
-0.03213243693743756,0.6695660320761723,-36.31103019504559,65.68424255602174
-0.031936170685631815,0.6767295849587067,-36.687588479613645,66.40129523128826
-0.031739904433826016,0.6839672068594934,-37.06593593684058,67.12613462937753
-0.03154363818202027,0.691279421887874,-37.447956724765774,67.85880803930074
-0.03134737193021453,0.6986670117760171,-37.8340236726352,68.59941433229652
-0.031151105678408786,0.7061307705928758,-38.22413621290641,69.34805597610611
-0.030954839426602987,0.7136714922960014,-38.618293777849,70.10483544681038
-0.030758573174797244,0.7212899706691025,-39.016490521479675,70.86985523202135
-0.0305623069229915,0.7289869822262166,-39.41851635497566,71.64321346401658
-0.030366040671185757,0.7367632629606349,-39.82426230939331,72.4249955564162
-0.030169774419379958,0.7446195429661047,-40.233727972566534,73.21528470348301
-0.029973508167574214,0.7525565522554569,-40.646912932186844,74.01416410645226
-0.02977724191576847,0.7605750207605954,-41.06381677580486,74.82171697353083
-0.029580975663962727,0.7686756664487385,-41.48423621227773,75.63802957477593
-0.029384709412156984,0.776859149650786,-41.90798976701408,76.46320023782383
-0.029188443160351185,0.785126149839871,-42.33533934623507,77.29732840497928
-0.02899217690854544,0.7934773995420638,-42.76655859724534,78.14051178369323
-0.0287959106567397,0.8019136856499203,-43.20192810233032,78.99284633289058
-0.028599644404933955,0.81043585040772,-43.641718631920675,79.85442636897493
-0.028403378153128156,0.8190447673224388,-44.08591536105782,80.72534789474379
-0.028207111901322413,0.8277412766009965,-44.534261126486825,81.60571040401433
-0.02801084564951667,0.8365261660051211,-44.98648403241114,82.49561539144
-0.027814579397710926,0.8454001692234018,-45.44230516727741,83.39516634597452
-0.027618313145905182,0.854363965228464,-45.90147685085727,84.30446849143928
-0.027422046894099383,0.8634182498785675,-46.36454072510924,85.22362070861894
-0.02722578064229364,0.8725638266843359,-46.83176609166797,86.15271921038101
-0.027029514390487897,0.8818015124789839,-47.30315224457924,87.09186155061722
-0.026833248138682153,0.8911321236713788,-47.77869846386991,88.04114524398932
-0.026636981886876354,0.9005564767199797,-48.25840403815065,89.00066786079391
-0.02644071563507061,0.9100753905517412,-48.74230991099544,89.97053084007406
-0.026244449383264867,0.9196896954083928,-49.23046122153948,90.95085378378684
-0.026048183131459124,0.9294002244252876,-49.722856913925675,91.94176160574264
-0.025851916879653325,0.9392078105248146,-50.21949590249684,92.94337923799941
-0.02565565062784758,0.949113286416218,-50.72037710097932,93.95583163053473
-0.025459384376041838,0.9591174749177023,-51.22528803600908,94.97924102526031
-0.025263118124236095,0.9692211056977043,-51.733728889329164,96.01368551922566
-0.02506685187243035,0.9794248925368427,-52.24595299282547,97.05922463402942
-0.024870585620624552,0.9897296080403349,-52.76226783384004,98.11594255588267
-0.02467431936881881,1.000136085751609,-53.28298711474004,99.18394970029154
-0.024478053117013066,1.0106452213058756,-53.80842316399125,100.26338354885718
-0.024281786865207322,1.0212579530189312,-54.338620484166036,101.35440663235352
-0.024085520613401523,1.0319751891724145,-54.873297936912195,102.4571767702621
-0.02388925436159578,1.0427977790883853,-55.41214881797721,103.5718271077589
-0.023692988109790036,1.053726511240068,-55.954860019993156,104.69846461801109
-0.023496721857984293,1.0647621122036983,-56.50112367547366,105.83716935063123
-0.023300455606178494,1.0759053023620737,-57.05137246604993,106.98801036167436
-0.02310418935437275,1.0871569151901306,-57.6059763281846,108.15110757561412
-0.022907923102567007,1.0985178052901474,-58.164933720015966,109.32659470421113
-0.022711656850761264,1.1099888269617095,-58.72824309891575,110.51460546630852
-0.02251539059895552,1.1215708342015611,-59.29590292148863,111.715273587814
-0.02231912434714972,1.1332646786030394,-59.86787504020373,112.92873254255069
-0.022122858095343978,1.1450711992732254,-60.44410011896951,114.15511203977584
-0.021926591843538235,1.1569912306466765,-61.02457598547939,115.39453966997266
-0.02173032559173249,1.1690256068669322,-61.60930118612929,116.64714301967086
-0.021534059339926692,1.1811751617921773,-62.198274266594495,117.91304968188368
-0.02133779308812095,1.1934407233363058,-62.79135545767011,119.19238738828592
-0.021141526836315205,1.2058230470359887,-63.38810017915646,120.48526831651289
-0.020945260584509462,1.2183228609764472,-63.98866446093092,121.79179253523361
-0.020748994332703663,1.2309409418655535,-64.59326624726901,123.11207209329751
-0.02055272808089792,1.2436780979443973,-65.20212568707746,124.44623478693055
-0.020356461829092176,1.256535188450905,-65.8154557895265,125.79442229070114
-0.020160195577286433,1.269513093949033,-66.43322277107679,127.15679087891374
-0.01996392932548069,1.2826126635111885,-67.05520533454381,128.53349381944463
-0.01976766307367489,1.2958347029960038,-67.68118364780133,129.9246707752529
-0.019571396821869147,1.3091799748191355,-68.31093497145606,131.33044726144908
-0.019375130570063404,1.322649197467245,-68.94423759831743,132.75093427476077
-0.01917886431825766,1.336243071379879,-69.581230495344,134.1862344844293
-0.01898259806645186,1.3499623451680811,-70.22209196560888,135.6364723165304
-0.018786331814646118,1.3638077779098532,-70.86682004874922,137.1017791283966
-0.018590065562840374,1.3777801282983508,-71.5154127832807,138.58228627746877
-0.01839379931103463,1.3918801546416353,-72.16786820659607,140.07812512128442
-0.018197533059228832,1.4061086132525127,-72.82415603630005,141.5894288531661
-0.01800126680742309,1.4204662504717271,-73.48422812539711,143.11633972207505
-0.017805000555617345,1.4349538086771816,-74.14808154690422,144.6590026713796
-0.017608734303811602,1.4495720297922399,-74.81571401212689,146.21756264252062
-0.01741246805200586,1.464321655290943,-75.48712323104715,147.7921645778108
-0.01721620180020006,1.4792034130696492,-76.16199082004077,149.38295273870307
-0.017019935548394316,1.4942178679125195,-76.83931488689977,150.99002345939036
-0.016823669296588573,1.5093655247358868,-77.51938564109093,152.61343686690032
-0.01662740304478283,1.5246469529869646,-78.20261443623092,154.25328260349903
-0.01643113679297703,1.5400628231057962,-78.88941553616678,155.90968067157598
-0.016234870541171287,1.555613872757401,-79.58016564809253,157.5827849817989
-0.016038604289365543,1.5713008663634263,-80.2746216823482,159.2727812128931
-0.0158423380375598,1.587124482646161,-80.97231254039426,160.979844810486
-0.015646071785754057,1.6030853145825275,-81.6728105680014,162.70412011231664
-0.015449805533948258,1.6191838710683268,-82.3756872352226,164.44571959285122
-0.015253539282142514,1.6354205772235566,-83.08053428257918,166.2047229891735
-0.01505727303033677,1.6517958420237058,-83.78778537025731,167.9811937578524
-0.014861006778531027,1.668310186373638,-84.49778761764601,169.7752414965497
-0.014664740526725228,1.6849641499341343,-85.2105379772087,171.58698778989992
-0.014468474274919485,1.701758271767608,-85.92603339909483,173.41655419773357
-0.014272208023113742,1.7186930903376723,-86.64427083113885,175.26406225490575
-0.014075941771307998,1.7357691129356245,-87.36476668103516,177.12963984607157
-0.0138796755195022,1.752986713420435,-88.08698235312728,179.01341826806157
-0.013683409267696456,1.7703462289093936,-88.81091388445536,180.91552318673865
-0.013487143015890712,1.7878479958161893,-89.53655769184618,182.83608026498544
-0.013290876764084969,1.805492349850921,-90.26391018875397,184.77521516737582
-0.013094610512279226,1.8232796267993596,-90.99298098757785,186.73304058938476
-0.012898344260473427,1.8412101624349617,-91.72372997062065,188.7095754187028
-0.012702078008667683,1.8592842727437304,-92.45601575143864,190.70482885819
-0.01250581175686194,1.8775022437704942,-93.18967655756431,192.7188591594575
-0.012309545505056196,1.8958643280118868,-93.92453203743432,194.7517750481212
-0.012113279253250397,1.9143707366523264,-94.66027780059375,196.8037368650417
-0.011917013001444654,1.9330215821013832,-95.39634425605696,198.87492223796326
-0.01172074674963891,1.951816926325507,-96.13277571442926,200.96545853023412
-0.011524480497833167,1.9707568539773195,-96.86970841228167,203.07542310529772
-0.011328214246027368,1.9898414785847223,-97.60730037189566,205.2048431521061
-0.011131947994221625,2.0090709446114885,-98.3456425309852,207.35369705064156
-0.010935681742415881,2.028445333848807,-99.08397488206712,209.52198917010637
-0.010739415490610138,2.0479646102675697,-99.82207685512363,211.70978536153365
-0.010543149238804395,2.067628728256755,-100.55994441723274,213.91715441753894
-0.010346882986998596,2.0874376414129574,-101.29757352667555,216.1441651524807
-0.010150616735192852,2.1073913021418975,-102.03493089259543,218.39088671333013
-0.009954350483387109,2.127489585304011,-102.77110842764674,220.65739096499743
-0.009758084231581365,2.1477321972387684,-103.50567499906306,222.94372696856522
-0.009561817979775566,2.168118821432958,-104.23862718771355,225.2499363244243
-0.009365551727969823,2.1886491407018744,-104.96996157024675,227.57606055496944
-0.00916928547616408,2.2093228371912095,-105.69967537124818,229.92214109471772
-0.008973019224358336,2.2301396375118228,-106.42840252194699,232.28817798565257
-0.008776752972552537,2.2510993864290967,-107.15624173902513,234.67407231541637
-0.008580486720746794,2.27220184206724,-107.88250163069723,237.07975237023393
-0.00838422046894105,2.2934466254087322,-108.60647621834363,239.5051964566663
-0.008187954217135307,2.314833217479983,-109.32744545394172,241.9504334236794
-0.007991687965329564,2.3363609409132953,-110.04442868444237,244.41554076453355
-0.007795421713523765,2.358028947516691,-110.75706554227467,246.9005795364007
-0.007599155461718021,2.3798364484187973,-111.46602332117621,249.40554904703112
-0.007402889209912278,2.401782789362135,-112.17199557018583,251.93039927893912
-0.007206622958106534,2.42386745363316,-112.87569053129286,254.4750305777422
-0.0070103567063007355,2.4460900292292083,-113.5770011978675,257.03930875788666
-0.006814090454494992,2.4684498033846536,-114.27362689655122,259.6231541978211
-0.006617824202689249,2.4909458230199126,-114.96537536021756,262.2264978419781
-0.006421557950883505,2.5135771309757735,-115.6522473845928,264.84926896033363
-0.006225291699077706,2.536342770249682,-116.33424377071918,267.4913967340585
-0.006029025447271963,2.5592417800122838,-117.01123835081525,270.1528112498819
-0.0058327591954662195,2.5822730989788205,-117.68240968941775,272.8334402865908
-0.005636492943660476,2.6054355603880976,-118.34761145869507,275.53319379508844
-0.005440226691854733,2.6287279927529092,-119.00684507231124,278.2519793452296
-0.005243960440048934,2.6521492248649774,-119.6601119593642,280.98970421385843
-0.00504769418824319,2.675698086631471,-120.30745398316134,283.7462738435297
-0.004851427936437447,2.6993734567574084,-120.9492822456815,286.52150365142285
-0.0046551616846317034,2.723174212102061,-121.58501004726142,289.31509856435525
-0.0044588954328259045,2.747099067291112,-122.21373917204679,292.1268066618677
-0.004262629181020161,2.77114656012424,-122.83456652699013,294.95643263427314
-0.004066362929214418,2.795315051051181,-123.44658876425977,297.803837766247
-0.0038700966774086742,2.819602762335553,-124.04954903426697,300.6689347313961
-0.003673830425602931,2.8440079940193725,-124.64430029631947,303.55164120615416
-0.003477564173797132,2.8685292239043068,-125.23175006985737,306.4518253911357
-0.0032812979219913885,2.893165108318813,-125.81281059977668,309.36929940490825
-0.003085031670185645,2.917914483282536,-126.38840103419507,312.30381913096505
-0.0028887654183799016,2.9427761617148085,-126.9559501979066,315.25510378422143
-0.0026924991665741027,2.967747986417856,-127.51078532748862,318.2228227364749
-0.0024962329147683593,2.9928274563977637,-128.05288479606122,321.2065993862441
-0.002299966662962616,3.018012073818526,-128.5822664472857,324.20605792124394
-0.0021037004111568725,3.043299344346168,-129.09894812762138,327.2208236428239
-0.0019074341593510735,3.068686871981578,-129.60502523902412,330.25053680516976
-0.00171116790754533,3.0941732536882904,-130.10660971233293,333.2950656557431
-0.0015149016557395867,3.119757676936193,-130.60409141198718,336.3544499166486
-0.0013186354039338433,3.145439335773291,-131.09746314244998,339.4287298579158
-0.0011223691521280998,3.1712174228487036,-131.58671784912198,342.5179423736108
-0.0009261029003223009,3.19709096707601,-132.06683007487882,345.6220924869107
-0.0007298366485165575,3.2230554254168426,-132.51138254651124,348.74036422967185
-0.0005335703967108141,3.2491041168230597,-132.9272467069108,351.8713555427475
-0.00033730414490507066,3.2752326038630213,-133.32655225206724,355.0141299788155
-0.00014103789309927173,3.3014388453062598,-133.72167562145975,358.16823268652786
0.00005522835870647169,3.327723337291046,-134.12625272911788,361.3338824541165
0.0002514946105122151,3.354088579571201,-134.54260183371974,364.5124999345843
0.00044776086231795853,3.380535327295599,-134.95344320594938,367.70533606578067
0.0006440271141237575,3.407060433329944,-135.33737430534356,370.91147436124413
0.0008402933659295009,3.433656445517702,-135.67246479960696,374.1272541237025
0.0010365596177352443,3.4603133981996264,-135.96893443125197,377.35021363666556
0.0012328258695409877,3.4870293368960588,-136.27459166442796,380.5841981859006
0.0014290921213467311,3.5138062826735434,-136.59060976367155,383.82981737460113
0.00162535837315253,3.5406462681991617,-136.9169803752601,387.0875653418592
0.0018216246249582735,3.567551222006573,-137.24948269463871,390.3570929962741
0.002017890876764017,3.5945183366825644,-137.54343104712106,393.6296961313218
0.0022141571285697603,3.6215381825786617,-137.7868088367335,396.902653892277
0.0024104233803755593,3.648600829031981,-137.9796121454736,400.1755728351511
0.0026066896321813027,3.6756963545912478,-138.12183727267796,403.4480465793863
0.002802955883987046,3.702819603319318,-138.29119591308393,406.74205075544546
0.0029992221357927895,3.729986149733381,-138.5519039944973,410.07420283860745
0.0031954883875985884,3.7572073117234774,-138.8369373505772,413.42366145926894
0.003391754639404332,3.784481591254333,-139.08271827815062,416.7725583142509
0.0035880208912100753,3.8117948882744592,-139.2217467449906,420.10387121129554
0.0037842871430158187,3.839122429312074,-139.24007115256447,423.416589934596
0.003980553394821562,3.8664503650081934,-139.24609833263065,426.72291110156254
0.004176819646627361,3.893787603671593,-139.35098229550204,430.04918828675943
0.0043730858984331045,3.921156797086356,-139.54524246099416,433.3880865548243
0.004569352150238848,3.9485619084118624,-139.71398661090836,436.700733426075
0.004765618402044591,3.975996587982708,-139.84468398667224,439.9971627975748
0.00496188465385039,4.003452287741584,-139.92665557301564,443.2870929847444
0.005158150905656134,4.030919158806698,-139.9598146662196,446.5789324728743
0.005354417157461877,4.058388246550263,-139.9498468553464,449.8755896773382
0.0055506834092676205,4.085851360647832,-139.89905058305982,453.1772105140151
0.005746949661073419,4.113300573701587,-139.81499097196405,456.4900103467592
0.005943215912879163,4.140739787043773,-139.81333919040247,459.8681147123408
0.006139482164684906,4.168185964581242,-139.87485936439379,463.274667546567
0.00633574841649065,4.1956452561668645,-139.93713921972522,466.6574109480105
0.006532014668296393,4.223112075643853,-139.94167612803017,469.9868985117464
0.006728280920102192,4.250570129842371,-139.84713680907907,473.2626267315702
0.0069245471719079355,4.2780017512084,-139.67775607056302,476.5231606379592
0.007120813423713679,4.305395758579977,-139.47231831984436,479.7933304946758
0.007317079675519422,4.332749815127138,-139.27640274821226,483.08210057052406
0.007513345927325221,4.360068908484983,-139.12059762842892,486.4071318937458
0.007709612179130965,4.38736303401736,-139.01762387982984,489.7761428704695
0.007905878430936708,4.4146372756470305,-138.91077656452225,493.13993633753034
0.008102144682742451,4.441888845626727,-138.78605477999835,496.48859692995404
0.008298410934548195,4.469114173475855,-138.6435858239529,499.81670768725314
0.008494677186353994,4.4963097453968865,-138.4825914838985,503.12156003556686
0.008690943438159737,4.523471811325461,-138.30204833077167,506.4019670159379
0.00888720968996548,4.550596495188678,-138.10165975884897,509.6568848934889
0.009083475941771224,4.577679918327801,-137.88166926791035,512.8854112166604
0.009279742193577023,4.604718279277272,-137.64180570246455,516.0878767001016
0.009476008445382766,4.631705893144492,-137.36095806143152,519.3047257009739
0.00967227469718851,4.658634514203832,-137.0434039859676,522.5455033591916
0.009868540948994253,4.685498588813801,-136.7060093948356,525.7921506654504
0.010064807200800052,4.712295790082169,-136.3642427350955,529.0298408463411
0.010261073452605796,4.739026439899814,-136.02918455812002,532.2497569450753
0.010457339704411539,4.765692415430774,-135.70530506597188,535.450819613507
0.010653605956217282,4.792295747105746,-135.39073310857265,538.6383477489304
0.010849872208023026,4.818838591321795,-135.08873182396513,541.8095629277847
0.011046138459828825,4.845322709752174,-134.7905910502104,544.9758847199251
0.011242404711634568,4.871747695063302,-134.48088906633296,548.1435183502135
0.011438670963440312,4.898107823262304,-134.12764863460137,551.3050177889313
0.011634937215246055,4.924394352575738,-133.7319357619211,554.4610850171737
0.011831203467051854,4.950599830238293,-133.30356445056896,557.608466144646
0.012027469718857597,4.976719031159894,-132.85507362019203,560.7398710976181
0.01222373597066334,5.002749294215989,-132.39934068323825,563.8453128018672
0.012420002222469084,5.0286903308878985,-131.94657966752482,566.9151940466676
0.012616268474274883,5.054542606728118,-131.49601168164335,569.964717021304
0.012812534726080627,5.080307407125664,-131.05459767846884,573.0037041237413
0.01300880097788637,5.105986113172746,-130.6180292413952,576.0334554483446
0.013205067229692113,5.131579385625625,-130.1838601659485,579.0553068897236
0.013401333481497857,5.1570876642768,-129.75219690897535,582.0704775768909
0.013597599733303656,5.1825116809936524,-129.32591974595982,585.0798582852842
0.0137938659851094,5.207852853655136,-128.90515902213403,588.0825321698626
0.013990132236915143,5.233108772801863,-128.45187546489603,591.0687445835003
0.014186398488720886,5.258271754238693,-127.95802057869832,594.0363800802281
0.014382664740526685,5.283333861277503,-127.42442604395933,596.9850409918129
0.014578930992332428,5.308287411718935,-126.85180443731403,599.9144396275171
0.014775197244138172,5.333124765007171,-126.24021979041257,602.8248055195265
0.014971463495943915,5.35783833045487,-125.59223091977432,605.7143083817916
0.015167729747749714,5.382425921989294,-124.97065537197753,608.5946974429564
0.015363995999555458,5.406897006495467,-124.404657923173,611.4741779764449
0.015560262251361201,5.431262350644133,-123.89306956209674,614.3531377861989
0.015756528503166944,5.455532648500632,-123.43609612082614,617.2312231788433
0.015952794754972688,5.479718687651168,-123.03480703320281,620.1077310949829
0.016149061006778487,5.503831534414696,-122.69044966591133,622.9819165778844
0.01634532725858423,5.527870396003326,-122.22851257227833,625.8169370009368
0.016541593510389974,5.551795911531318,-121.54867705769841,628.587062485497
0.016737859762195717,5.5755734829695625,-120.73567031735617,631.3052881931982
0.016934126014001516,5.599185654730481,-119.87761197387242,633.9880413855822
0.01713039226580726,5.622631748799552,-119.05586454379848,636.6524769190411
0.017326658517613003,5.64592578632221,-118.33802337490587,639.3145013033266
0.017522924769418746,5.669092961315773,-117.7625407695408,641.9854738459554
0.017719191021224545,5.69215756673902,-117.2829515360645,644.6608176487111
0.01791545727303029,5.7151335490603765,-116.85273691902687,647.3345249506799
0.018111723524836032,5.738026811227716,-116.43405548770473,650.0010645553891
0.018307989776641775,5.760836186670271,-115.99227100729988,652.6545768169731
0.01850425602844752,5.78355383986555,-115.49377457989551,655.2885629952467
0.018700522280253318,5.806165293768682,-114.9041960879301,657.8955755818367
0.01889678853205906,5.828649114129846,-114.18673111779985,660.4668818217729
0.019093054783864805,5.850980093028703,-113.3730914282341,663.0044824365928
0.019289321035670548,5.873153575571501,-112.58471201084558,665.5274796686781
0.019485587287476347,5.895175126423512,-111.82496218669431,668.036750125555
0.01968185353928209,5.917050375626415,-111.0938413742996,670.5326061884931
0.019878119791087834,5.938784941831159,-110.39134736912565,673.0153519937651
0.020074386042893577,5.9603844431939645,-109.7174774049619,675.4852820961961
0.02027065229469932,5.98185449726839,-109.07222817370678,677.9426819458367
0.02046691854650512,6.003200706878823,-108.4555948299388,680.3878303511209
0.020663184798310863,6.02442832986688,-107.85869149914348,682.8196933733801
0.020859451050116606,6.045537936907605,-107.25095331760446,685.2339029718082
0.02105571730192235,6.0665269404327375,-106.62981581936658,687.6300069069589
0.02125198355372815,6.087392723481095,-105.99528701990208,690.0079215555725
0.021448249805533892,6.108132658435269,-105.34737429342694,692.3675682885762
0.021644516057339636,6.128744119143014,-104.68608522390291,694.7088716255486
0.02184078230914538,6.149224480957724,-104.01142759709903,697.0317590475572
0.022037048560951178,6.16957110857014,-103.3234085749834,699.3361622598968
0.02223331481275692,6.1897814303901,-102.62311230250442,701.6221375261775
0.022429581064562665,6.209853772297403,-101.9184332119137,703.8904038636595
0.022625847316368408,6.229787654880327,-101.21262563347615,706.1409855419699
0.02282211356817415,6.249583067577593,-100.50767521281097,708.3738601102071
0.02301837981997995,6.269240366410497,-99.80552469074117,710.5891275745735
0.023214646071785694,6.288760276228172,-99.10809047393161,712.7870096243671
0.023410912323591437,6.3081439471819305,-98.41728153609064,714.9678525135507
0.02360717857539718,6.327392830009071,-97.73502003341686,717.1321287665501
0.02380344482720298,6.346508797166688,-97.06282690336289,719.2803996042579
0.023999711079008723,6.3654934485890875,-96.39572532348964,721.4126391705406
0.024195977330814467,6.384347343380026,-95.72998249526984,723.5288539997337
0.02439224358262021,6.403070516193298,-95.06329442945238,725.629064664265
0.02458850983442601,6.421662561965478,-94.39336215918718,727.7131497385371
0.024784776086231752,6.440122613863391,-93.71789694261732,729.7808499563836
0.024981042338037496,6.458449361746091,-93.03463292547154,731.8317639059155
0.02517730858984324,6.47664105966165,-92.34134165325099,733.8653467837298
0.025373574841648983,6.494695576444863,-91.63693993323952,735.8809938007207
0.02556984109345478,6.512611729856498,-90.9336494852753,737.8793044128689
0.025766107345260525,6.530390331037704,-90.23550716289266,739.860809570124
0.02596237359706627,6.548032427344272,-89.54258975261145,741.8258004198544
0.026158639848872012,6.565539050102211,-88.8549741513608,743.7745749034839
0.02635490610067781,6.582911246074776,-88.17273867613976,745.7074361105857
0.026551172352483554,6.60015007776126,-87.49596312197056,747.6246925681373
0.026747438604289298,6.617256623707601,-86.82472882205491,749.5266585404247
0.02694370485609504,6.634231961633574,-86.15847731416083,751.4136243114856
0.02713997110790084,6.651076397351061,-85.48957377335246,753.2853581336753
0.027336237359706583,6.6677890671080124,-84.81571201850076,755.1414772157677
0.027532503611512327,6.684368988646047,-84.13680968903624,756.9816552385266
0.02772876986331807,6.700815163708828,-83.45278331092001,758.8055623071707
0.027925036115123814,6.717126577836642,-82.7635482673264,760.6128648321051
0.028121302366929612,6.733302200155622,-82.06901876837048,762.4032254055858
0.028317568618735356,6.749340983161304,-81.36910781983912,764.1763026741658
0.0285138348705411,6.7652418767077185,-80.66526843645107,765.9317710047478
0.028710101122346843,6.781005971544055,-79.97806412169354,767.6701151949686
0.02890636737415264,6.796637136198808,-79.31006015265578,769.392675362795
0.029102633625958385,6.812138683609762,-78.65636014389304,771.10053620589
0.02929889987776413,6.827512934464028,-78.01208822123048,772.7944694369085
0.029495166129569872,6.8427612492893735,-77.3722191712198,774.4749428452172
0.02969143238137567,6.8578839835631,-76.73138670880395,776.1421090726192
0.029887698633181414,6.872880366136309,-76.08364711325243,777.7957791143085
0.030083964884987158,6.887748387433686,-75.42202847159888,779.4353780158241
0.0302802311367929,6.902484711699708,-74.74181082745947,781.0597912626388
0.030476497388598645,6.917086073725326,-74.04781930041747,782.6676491917248
0.030672763640404443,6.931550450611497,-73.347185209749,784.2579693911589
0.030869029892210187,6.945877329254499,-72.64813226702788,785.8303037277628
0.03106529614401593,6.960067892221076,-71.95972140491142,787.3848256933525
0.031261562395821674,6.974125179135345,-71.29148859324236,788.922390022313
0.03145782864762747,6.988054070743386,-70.65265213284866,790.4445571484275
0.031654094899433216,7.001859231749486,-70.024524993245,791.953668064003
0.03185036115123896,7.015540686268198,-69.39203029725886,793.4501460184083
0.0320466274030447,7.0290975640210664,-68.7550338827546,794.9335861573715
0.032242893654850446,7.04252896829755,-68.11340045019278,796.4035791262879
0.032439159906656245,7.055833975730786,-67.4669935499104,797.8597110204397
0.03263542615846199,7.069011636070783,-66.81567556923359,799.3015633345901
0.03283169241026773,7.082060971956898,-66.15930859644808,800.7287128809733
0.033027958662073476,7.0949812263921075,-65.50153504346478,802.1406994668098
0.033224224913879274,7.107772591367103,-64.84589976012323,803.5374563064217
0.03342049116568502,7.120435491491875,-64.19245201616455,804.9191367225526
0.03361675741749076,7.1329703611081685,-63.54124159048376,806.2858961372951
0.033813023669296505,7.1453776443904005,-62.892318778697046,807.6378921050795
0.034009289921102304,7.157657795448025,-62.245734400857174,808.9752843461591
0.03420555617290805,7.169811278429449,-61.60153980926149,810.2982347806046
0.03440182242471379,7.181838762368798,-60.96299931838087,811.6068211898842
0.034598088676519534,7.193741810640524,-60.33321007341617,812.9012988409766
0.03479435492832528,7.205521899191504,-59.7095264497183,814.1821006040964
0.034990621180131076,7.217179962159567,-59.089272107306094,815.449534338889
0.03518688743193682,7.228716408469884,-58.469775860246585,816.7037827090119
0.03538315368374256,7.240131138165221,-57.84836422912121,817.9449026700963
0.035579419935548307,7.251423470929651,-57.22235581122592,819.1728265249137
0.035775686187354105,7.262592330037223,-56.58979955545178,820.3873364728059
0.03597195243915985,7.273636505287398,-55.95259607991278,821.5880561500776
0.03616821869096559,7.284555420055131,-55.31375490914722,822.7746945267131
0.036364484942771336,7.295349039354721,-54.67628468239623,823.9471058438376
0.036560751194577135,7.306017924586817,-54.04318092047488,825.1052915438688
0.03675701744638288,7.3165632241134695,-53.417406980299255,826.2494009344289
0.03695328369818862,7.326986663427466,-52.801878357144716,827.3797297309075
0.037149549949994365,7.337290308056785,-52.19490161846859,828.4968368586578
0.03734581620180011,7.347474809583985,-51.587461004812376,829.6012043443798
0.03754208245360591,7.357540007321811,-50.97916497748919,830.6927699843843
0.03773834870541165,7.36748573188854,-50.369998326748025,831.7714554600109
0.037934614957217394,7.377311810919915,-49.75994586927893,832.8371824764642
0.03813088120902314,7.387018069074209,-49.14899244718316,833.8898727536687
0.038327147460828936,7.396604328037119,-48.5371229269497,834.92944801712
0.03852341371263468,7.406070441713411,-47.92502412190949,835.9558144544318
0.03871967996444042,7.4154165519047845,-47.314314849565775,836.9689271095731
0.03891594621624617,7.42464294385858,-46.70506803003795,837.9688380742148
0.039112212468051966,7.433749905393808,-46.09729169620432,838.9556020069022
0.03930847871985771,7.442737725903446,-45.490993854672496,839.9292734896624
0.03950474497166345,7.451606696349387,-44.88618248637994,840.889907033215
0.039701011223469196,7.460357109257432,-44.282865547209624,841.8375570821933
0.03989727747527494,7.4689893073855345,-43.68200416439345,842.7722553511217
0.04009354372708074,7.477503990880988,-43.08527177864258,843.6940784963415
0.04028980997888648,7.485901884468164,-42.4917112322656,844.6031926352969
0.040486076230692225,7.494183507173369,-41.900267676150946,845.4997207910336
0.04068234248249797,7.502349170645414,-41.309881485482165,846.3837378165316
0.04087860873430377,7.510398977487875,-40.71947997600631,847.255268034574
0.04107487498610951,7.518332817983157,-40.12796862250557,848.1142817665436
0.041271141237915254,7.526150370769921,-39.53447910288115,848.9606905814962
0.041467407489721,7.5338512952738865,-38.93962845569298,849.7943827307396
0.0416636737415268,7.541435429772813,-38.344564945050664,850.6152899442184
0.04185993999333254,7.5489028472517035,-37.75046071038512,851.4233988540363
0.04205620624513828,7.5562538531349,-37.15850639239556,852.2187548902941
0.04225247249694403,7.5634889876864655,-36.56990299607939,853.00146601506
0.04244873874874977,7.570609026943594,-35.98585327623749,853.7717053079742
0.04264500500055557,7.577614832588124,-35.40505020540749,854.5297141553215
0.04284127125236131,7.584506670852446,-34.82444395132078,855.2755804067333
0.043037537504167056,7.591284571342155,-34.244002760081344,856.0092665043614
0.0432338037559728,7.597948565724934,-33.663717274225704,856.7307337089616
0.0434300700077786,7.604498683799372,-33.08357801444731,857.4399425315578
0.04362633625958434,7.610934953470781,-32.50357537920547,858.1368527348525
0.043822602511390085,7.617257400822771,-31.923700631980545,858.8214233359432
0.04401886876319583,7.623466068966481,-31.34419677817022,859.4936362794442
0.04421513501500157,7.62956105579419,-30.765267855773786,860.1535557757899
0.04441140126680737,7.635542475849344,-30.18692986244613,860.8012648303425
0.044607667518613114,7.641410446810241,-29.60919896743734,861.4368475110693
0.04480393377041886,7.647165089523622,-29.03209151286977,862.0603889536098
0.0450002000222246,7.6528065280385,-28.455624015041202,862.6719753662937
0.0451964662740304,7.658334888950286,-27.87988503477162,863.2716939530694
0.045392732525836144,7.663750455845214,-27.30649091971695,863.8595598452282
0.04558899877764189,7.669053736074683,-26.735541179620697,864.4354286401218
0.04578526502944763,7.674245136931549,-26.16629637077467,864.9991788945221
0.04598153128125343,7.679324922009399,-25.59803064700806,865.5507427035694
0.04617779753305917,7.68429321272541,-25.030027829784377,866.0901078609261
0.046374063784864916,7.68914998884522,-24.461578063875415,866.6173208831624
0.04657033003667066,7.693895098994159,-23.891987118522998,867.1324909467289
0.0467665962884764,7.698528289051357,-23.321138463904614,867.6357820606988
0.0469628625402822,7.70304936942928,-22.7497116117804,868.1273437392113
0.047159128792087945,7.70745830092592,-22.17844038088512,868.607266819365
0.04735539504389369,7.711755185765802,-21.60804954341008,869.0755776833698
0.04755166129569943,7.7159402665171966,-21.03924856243827,869.5322350115758
0.04774792754750523,7.720013923091967,-20.472726035273208,869.9771275641581
0.047944193799310975,7.7239766326585295,-19.908332868026278,870.4100750113474
0.04814046005111672,7.727828595320746,-19.34409131016709,870.8310005583223
0.04833672630292246,7.731569819525071,-18.77988439857929,871.2399717673495
0.04853299255472826,7.735200313759949,-18.215729380607282,871.6370613380436
0.048729258806534004,7.738720089911768,-17.65164363925772,872.0223428499545
0.04892552505833975,7.74212916329166,-17.087644694603263,872.3958907724295
0.04912179131014549,7.745427552662173,-16.523750205149515,872.7577804745653
0.049318057561951234,7.748615263828348,-15.959724818061652,873.108062881088
0.04951432381375703,7.751692238281447,-15.395314960149811,873.4467102009412
0.049710590065562776,7.7546583995461225,-14.830510284303326,873.7736799402862
0.04990685631736852,7.7575136691064746,-14.265300348028331,874.0889289937572
0.05010312256917426,7.760257966387224,-13.699674612204785,874.3924136355395
0.05029938882098006,7.762891208734625,-13.133622439837804,874.6840895103494
0.050495655072785806,7.76541331563838,-12.567311210146553,874.9639165974563
0.05069192132459155,7.767824461353809,-12.003335975163626,875.231976160648
0.05088818757639729,7.770125177992472,-11.441859436764096,875.4883881181908
0.05108445382820309,7.7723158672862,-10.881978989382041,875.7332244929679
0.051280720080008835,7.774396753710168,-10.322790941464138,875.9665225290805
0.05147698633181458,7.77636788393302,-9.76338453879248,876.1882849671415
0.05167325258362032,7.778229125324359,-9.202835848274553,876.3984800431638
0.051869518835426065,7.77998015515244,-8.640086712689875,876.5970366014951
0.052065785087231864,7.78162045364631,-8.074552160291812,876.7838451459979
0.05226205133903761,7.783149552388061,-7.507089041437098,876.9588325530967
0.05245831759084335,7.784567167462713,-6.938670031100209,877.1219659871522
0.052654583842649094,7.785873208109143,-6.37028487676524,877.2732515123246
0.05285085009445489,7.787067778965235,-5.802933234452723,877.4127339201045
0.05304711634626064,7.788151181179477,-5.2376171694125695,877.5404961915997
0.05324338259806638,7.7891238116264825,-4.673767479647264,877.6566019176703
0.05343964884987212,7.789985805901725,-4.110209024794067,877.7610595927345
0.05363591510167792,7.790737221663575,-3.5469469044975206,877.8538958005767
0.053832181353483666,7.7913781175770715,-2.9839862778112973,877.9351375516933
0.05402844760528941,7.791908553325693,-2.421332364589375,878.004812295045
0.05422471385709515,7.792328589623463,-1.8589904468738219,878.0629479298528
0.054420980108900896,7.7926382777505285,-1.296590911168284,878.1095603721972
0.054617246360706695,7.7928373213650906,-0.7310787855449696,878.1445215350325
0.05481351261251244,7.792925001061347,-0.16176217013597238,878.1676829925541
0.05500977886431818,7.792900567870563,0.41138213172717286,878.1789088991216
0.055206045116123925,7.792763268262817,0.9883774027123309,878.1780626335209
0.055402311367929724,7.792512344130037,1.569247012631653,878.1650067890969
0.05559857761973547,7.792147032768747,2.154014419564806,878.1396031638496
0.05579484387154121,7.7916669970486785,2.7351673260223706,878.1020158032384
0.055991110123346954,7.791074312290487,3.3024569852786954,878.0529635783003
0.0561873763751527,7.790371262928751,3.8607132834680407,877.9927647210206
0.0563836426269585,7.7895591210987565,4.414979094285595,877.9215452976932
0.05657990887876424,7.788638161666408,4.970457283889818,877.8392359571767
0.056776175130569984,7.78760760717154,5.532755219394627,877.7455481740424
0.05697244138237573,7.786465519355093,6.108043654526618,877.6399380369703
0.057168707634181526,7.785209034071513,6.697847000254402,877.5218145081045
0.05736497388598727,7.783835822736301,7.296393037848109,877.3909238999768
0.05756124013779301,7.782344860046204,7.896544728941766,877.2473267203222
0.057757506389598756,7.7807365763095255,8.490504044530983,877.0914278701449
0.057953772641404555,7.779012994437029,9.070190161179084,876.9239951373638
0.0581500388932103,7.77717762563053,9.630138252255183,876.7460286435542
0.05834630514501604,7.775232532920079,10.192408680347445,876.5570121482771
0.058542571396821785,7.773176159530892,10.764105302226028,876.3563025876674
0.05873883764862753,7.771006651133574,11.345273732497727,876.1434988087033
0.05893510390043333,7.768722144415239,11.935959830916687,875.9181978264558
0.05913137015223907,7.766320767032692,12.536209685662332,875.6799950507583
0.059327636404044815,7.763800709564516,13.14406828481598,875.4286115153741
0.05952390265585056,7.761161789738736,13.745678274168558,875.1648364339924
0.05972016890765636,7.758405670457321,14.33833609129217,874.8892708767914
0.0599164351594621,7.755534114569004,14.921983860636317,874.602391365364
0.060112701411267844,7.752548896297715,15.496563466158854,874.3046759088929
0.06030896766307359,7.74945180128724,16.062016576901865,873.9966036649839
0.060505233914879386,7.746244305631801,16.62704389188802,873.677973785725
0.06070150016668513,7.742922717045309,17.22622802824554,873.3455660255788
0.06089776641849087,7.739480738509802,17.851466299739364,872.9984695483631
0.061094032670296616,7.735914641150223,18.4888844865334,872.6368259115674
0.06129029892210236,7.732223325402607,19.12532211964599,872.2614010313857
0.06148656517390816,7.728408150579456,19.749302942477446,871.8734212438618
0.0616828314257139,7.724472483478793,20.35236374642066,871.474324083438
0.061879097677519646,7.720420305136345,20.938311425604397,871.0646901957275
0.06207536392932539,7.716254000486631,21.51679795351854,870.6442784465569
0.06227163018113119,7.711974214168856,22.09596000778215,870.212609668499
0.06246789643293693,7.707580087799054,22.683093126611023,869.7689867372276
0.06266416268474267,7.703069387816604,23.285171376981584,869.312490067462
0.06286042893654842,7.698438469523284,23.90927302691844,868.8419541990124
0.06305669518835422,7.693682692145359,24.553865644655254,868.3566512959981
0.06325296144015996,7.688800538098074,25.1956927173962,867.8580156693795
0.0634492276919657,7.683792860280499,25.832977739977007,867.3464240862978
0.06364549394377145,7.678660554462642,26.465676267228766,866.8221355154101
0.06384176019557719,7.673404525104941,27.093744232739354,866.2854062220055
0.06403802644738299,7.668025685279864,27.717137989929043,865.7364894065979
0.06423429269918873,7.662524956585426,28.335814353571497,865.17563484022
0.06443055895099448,7.656903146026866,28.952469881187216,864.6028885417682
0.06462682520280022,7.6511597277061405,29.57549748945016,864.0176090263092
0.06482309145460602,7.645293342943429,30.205537810860644,863.4194319518795
0.06501935770641176,7.63930260977394,30.842647556486458,862.8080299266576
0.0652156239582175,7.6331861351624735,31.486882855768368,862.1830798331857
0.06541189021002325,7.6269425151226615,32.1382992069921,861.5442632503889
0.06560815646182905,7.620570334846078,32.79695142721846,860.8912668794146
0.06580442271363479,7.614068349160741,33.458767259548516,860.2240767594185
0.06600068896544053,7.6074372789081615,34.112122288035565,859.5438051102116
0.06619695521724628,7.600678652597649,34.75909961656053,858.8510733761234
0.06639322146905202,7.593793415075484,35.40284391055842,858.14619048472
0.06658948772085782,7.5867818847849975,36.0466019111919,857.4292034356254
0.06678575397266356,7.5796437277612245,36.69379905900571,856.6998894911673
0.06698202022446931,7.572377910445672,37.34813070547508,855.9577376839516
0.06717828647627505,7.564982639649402,38.01355947438303,855.2019255922348
0.06737455272808085,7.557455602890188,38.69035462371309,854.4316581688055
0.0675708189798866,7.549794898473391,39.37507483531004,853.6465441209122
0.06776708523169234,7.54199934493327,40.06380026250927,852.8465474338377
0.06796335148349808,7.534068570241295,40.75227316801356,852.0320053014258
0.06815961773530382,7.5260030630840316,41.43598486685774,851.2036339124911
0.06835588398710962,7.517804215115784,42.11034555564167,850.3625074170681
0.06855215023891537,7.509473461858285,42.783071618708725,849.5087742647711
0.06874841649072111,7.501010053484613,43.462147298833486,848.641654846776
0.06894468274252685,7.492412735202333,44.14765959574905,847.7607627040326
0.06914094899433265,7.483680235365191,44.83969327834406,846.8657233801497
0.0693372152461384,7.474811265931882,45.53833068692346,845.9561757351953
0.06953348149794414,7.465804522963791,46.24365153152229,845.0317732851695
0.06972974774974988,7.456658713088263,46.955014218515714,844.0922653798509
0.06992601400155568,7.447373043841714,47.66840049217603,843.1379754559265
0.07012228025336142,7.437947227982634,48.38313250009593,842.169133744535
0.07031854650516717,7.428381006255072,49.09916119762639,841.1859086520855
0.07051481275697291,7.418674128820478,49.81643979819365,840.1884563573457
0.07071107900877865,7.4088263547992455,50.534923934437096,839.1769197553241
0.07090734526058445,7.398837451780177,51.2545718219312,838.1514273852642
0.0711036115123902,7.388706984573017,51.97902651165556,837.1115389909164
0.07129987776419594,7.378433475683139,52.7115933673602,836.0563538155604
0.07149614401600168,7.368015499104855,53.45103523878656,834.9855359759531
0.07169241026780748,7.357451839282471,54.19597947781297,833.8989680223959
0.07188867651961323,7.346741568476104,54.94492360797685,832.7967401429264
0.07208494277141897,7.335884010588954,55.69624406477097,831.6791363896654
0.07228120902322471,7.324878916730647,56.4483519625545,830.5465970080736
0.07247747527503051,7.3137261259030355,57.20154589973766,829.3993755486499
0.07267374152683626,7.3024253108830335,57.9571702877618,828.2374481831077
0.072870007778642,7.290975813939853,58.71661121742824,827.0606226172542
0.07306627403044774,7.279376778295309,59.48134469193985,825.8685424017845
0.07326254028225349,7.267627011088453,60.25293001519694,824.6606956891903
0.07345880653405928,7.255725007687226,61.03300944505047,823.4364200554239
0.07365507278586503,7.2436691007975025,61.819685457451286,822.1954942067252
0.07385133903767077,7.231458627500159,62.6087581465615,820.9384342325823
0.07404760528947651,7.219093005673159,63.40018376225251,819.6653503753344
0.07424387154128231,7.20657182488619,64.19394411753697,818.3763445415017
0.07444013779308806,7.193894628934108,64.99002105801937,817.0715143148543
0.0746364040448938,7.1810609651548925,65.7883968705552,815.7509525406119
0.07483267029669954,7.168070368525827,66.5894964368384,814.4146828469918
0.07502893654850534,7.154921933039387,67.39753746607893,813.0620286336878
0.07522520280031109,7.141614119055006,68.21360868527839,811.6924936799974
0.07542146905211683,7.128145346238336,69.0377536793258,810.3057079446199
0.07561773530392257,7.114514025712786,69.87001590894673,808.9013030711603
0.07581400155572832,7.100718599439721,70.71043890924341,807.4789125768065
0.07601026780753412,7.086757370842026,71.55906537560011,806.038171697825
0.07620653405933986,7.072629140322823,72.40936328664654,804.5797697363571
0.0764028003111456,7.058334766482419,73.25289827208022,803.105454477678
0.07659906656295135,7.043875191468892,74.09345814413128,801.615335682657
0.07679533281475714,7.029250610190109,74.93503009431195,800.1091773900422
0.07699159906656289,7.01446041391017,75.78185532747142,798.5863834122181
0.07718786531836863,6.9995031161506285,76.63868347709581,797.0459322491945
0.07738413157017437,6.984376227592039,77.51089694738688,795.4863093487511
0.07758039782198017,6.9690764740099835,78.39966718811552,793.9063206021565
0.07777666407378592,6.953601067808846,79.3002521351566,792.3058384901701
0.07797293032559166,6.93794816509748,80.20666019847354,790.6853483540848
0.0781691965773974,6.922117367974147,81.11223004358867,789.0459485340789
0.07836546282920315,6.906109485581543,82.01005440793591,787.3893434425647
0.07856172908100895,6.889926569395313,82.8976032451403,785.7170918343729
0.07875799533281469,6.873568792476163,83.79403294368346,784.0267203950593
0.07895426158462043,6.857033887520428,84.70258497343454,782.3172312436138
0.07915052783642618,6.840319482613654,85.62318252194706,780.5880942082293
0.07934679408823198,6.8234232208524155,86.55574813313119,778.8387762041016
0.07954306034003772,6.80634276048228,87.50020378193172,777.068741816578
0.07973932659184346,6.789075907791816,88.45353772547028,775.2779957109365
0.0799355928436492,6.771621891462208,89.40698349135009,773.4679695572459
0.08013185909545495,6.753980789072773,90.35999590789032,771.6389649668043
0.08032812534726075,6.736152681821517,91.31261428448171,769.7911888805296
0.08052439159906649,6.718137643170567,92.26487813464318,767.9248489411367
0.08072065785087223,6.699935703948773,93.21682692413191,766.0401527989281
0.08091692410267798,6.681546428938988,94.17902949249071,764.1351865072121
0.08111319035448378,6.662965774570793,95.16592126795194,762.2065287727828
0.08130945660628952,6.644189492021476,96.1714512582025,760.2545614360354
0.08150572285809526,6.625214558941689,97.18913574067815,758.2800582423711
0.08170198910990101,6.6060392242413455,98.2125275538416,756.2840943639608
0.0818982553617068,6.5866629873278395,99.23535289137673,754.2680065662048
0.08209452161351255,6.567086603138244,100.25125233280669,752.2334214807997
0.0822907878653183,6.547311484243997,101.26145768484942,750.180457988105
0.08248705411712404,6.527338196858174,102.27154576616196,748.1081093210544
0.08268332036892978,6.507166234294806,103.28688950066284,746.01516586653
0.08287958662073558,6.486794046430889,104.31276672963173,743.9002079684226
0.08307585287254132,6.466219048007702,105.35446504888544,741.7615929349749
0.08327211912434707,6.445437868837473,106.41273531211795,739.5985491487065
0.08346838537615281,6.424447818871439,107.48285029009055,737.4117235434096
0.08366465162795861,6.40324658818775,108.56470938964621,735.2007929325932
0.08386091787976435,6.3818318765349265,109.65826409730809,732.96540553978
0.0840571841315701,6.360201368440448,110.76346370354781,730.7051935764621
0.08425345038337584,6.338352843279812,111.88025520340243,728.419777231695
0.08444971663518164,6.316284344673632,113.00178558188111,726.1104852897633
0.08464598288698738,6.293996694414273,114.11255838818072,723.7812947698146
0.08484224913879312,6.271492178889379,115.2120476009108,721.4328222790457
0.08503851539059887,6.248772968766265,116.30033683448386,719.0655595329763
0.08523478164240461,6.225841254233577,117.37751288231169,716.6800223580894
0.08543104789421041,6.20269920807373,118.44366574420799,714.2767476884992
0.08562731414601615,6.179348049486732,119.52114746764443,711.8503032423579
0.0858235803978219,6.155777664250052,120.67927651416056,709.3809456199663
0.08601984664962764,6.131973484501207,121.89886316792305,706.8712275882508
0.08621611290143344,6.107926226395471,123.15165950575212,704.3269911979601
0.08641237915323918,6.083632080830915,124.41031868685917,701.754826992699
0.08660864540504493,6.059092374076954,125.65015247796113,699.161547654104
0.08680491165685067,6.034312911053132,126.85061666282975,696.5536549980516
0.08700117790865647,6.009302142150025,128.00973414575031,693.9330501811155
0.08719744416046221,5.984066396106709,129.1462851687463,691.2956171746242
0.08739371041226796,5.958608357169833,130.2777382275288,688.6370105302067
0.0875899766640737,5.932927462539238,131.419702510275,685.952872376788
0.08778624291587944,5.907020198386993,132.58688566709188,683.2386174272071
0.08798250916768524,5.880880198363817,133.79386950398847,680.489224847312
0.08817877541949098,5.854498220303265,135.0530831591591,677.6997999701623
0.08837504167129673,5.827866348965517,136.33333172400896,674.8780180947153
0.08857130792310247,5.800982456384135,137.62122245861966,672.0271804126835
0.08876757417490827,5.773845052695057,138.91665117950402,669.1468676925888
0.08896384042671401,5.746452668198393,140.2195152949937,666.2366683146558
0.08916010667851976,5.718803853054518,141.52971392855636,663.2961789954028
0.0893563729303255,5.690897176958447,142.84714803665008,660.3250054826647
0.0895526391821313,5.662731241035418,144.17156751983836,657.3228081930579
0.08974890543393704,5.634305784444601,145.48750863946964,654.2939348622889
0.08994517168574279,5.605623879556957,146.78485200868178,651.2419402971193
0.09014143793754853,5.576689158920753,148.06377069208568,648.1675249088078
0.09033770418935427,5.5475052211868014,149.3244368937825,645.0713853675732
0.09053397044116007,5.518075631341579,150.56702157877032,641.9542123353741
0.09073023669296582,5.488403921013573,151.7916941085291,638.8166882774848
0.09092650294477156,5.458493639547549,152.9986226710239,635.6594863605358
0.0911227691965773,5.428343808196093,154.2598137234429,632.461484158167
0.0913190354483831,5.397933055050301,155.65156211983265,629.1963616582486
0.09151530170018884,5.367239592835983,157.1332523702215,625.8717405543775
0.09171156795199459,5.336250064190841,158.66212208885705,622.4974301138946
0.09190783420380033,5.304959168635301,160.19749817465473,619.0841574811419
0.09210410045560607,5.27336927197767,161.70355143088628,615.642552068274
0.09230036670741187,5.241489121743844,163.15094941030398,612.1823277710232
0.09249663295921762,5.2093324637564224,164.52005704196668,608.7110082905936
0.09269289921102336,5.176913299227299,165.83222990817106,605.2243465197612
0.0928891654628291,5.1442398131084754,167.11537579597427,601.7153917935435
0.0930854317146349,5.111315632421959,168.39002918038827,598.1787826243619
0.09328169796644065,5.078140633139575,169.67411770821343,594.6095755846852
0.09347796421824639,5.044711326253445,170.98417495189312,591.0029912563788
0.09367423047005213,5.011021038622099,172.33624917460503,587.3542063842256
0.09387049672185793,4.977059932905342,173.74665341160897,583.6581638784623
0.09406676297366368,4.9428148877065095,175.2326535703506,579.9093794909279
0.09426302922546942,4.908270523055892,176.78435808687118,576.1086641381639
0.09445929547727516,4.873422263495895,178.32493249274887,572.2738583931457
0.0946555617290809,4.838273290037523,179.8487055860117,568.4065227106867
0.0948518279808867,4.802826914425078,181.35568593923347,564.506851416313
0.09504809423269245,4.767086387134776,182.84588903822763,560.5750487647214
0.09524436048449819,4.731055041203164,184.31933327243374,556.6113402053197
0.09544062673630394,4.694736151555805,185.77604313973774,552.6159583767046
0.09563689298810973,4.658132998814386,187.2160472221656,548.5891470951533
0.09583315923991548,4.621248858630994,188.63937803792635,544.5311586521959
0.09602942549172122,4.5840864964660755,190.0559871292395,540.4404156796041
0.09622569174352696,4.546644658132337,191.48797018653497,536.312571230076
0.09642195799533276,4.508920201656076,192.93588727189018,532.1467798879546
0.0966182242471385,4.470910030632582,194.3994554199217,527.9423131554718
0.09681449049894425,4.432611092846512,195.87838166612988,523.6984151215104
0.09701075675075,4.394020421244195,197.3723628395906,519.414309158635
0.09720702300255574,4.355135059517449,198.88108809302156,515.0891942048735
0.09740328925436154,4.3159521756898105,200.404237088049,510.72225859669993
0.09759955550616728,4.27646898106433,201.94148278535212,506.31267617046507
0.09779582175797302,4.236683859673149,203.47409511721548,501.86210912122704
0.09799208800977877,4.1966001852894035,204.98489299976723,497.37325298452345
0.09818835426158457,4.156221873346446,206.47693694367933,492.8464583178906
0.09838462051339031,4.115552309267664,207.95328935970656,488.2818473676485
0.09858088676519605,4.074594273604279,209.41704065530124,483.67935215487813
0.0987771530170018,4.033349933575649,210.87133520261136,479.03875843412175
0.0989734192688076,3.9918208302312923,212.3193958047498,474.35974904648367
0.09916968552061334,3.9500078554302895,213.76454489669612,469.64194521015145
0.09936595177241908,3.9079112486192082,215.21088790790273,464.8848857970496
0.09956221802422482,3.865529619423727,216.67060910681306,460.0869476817872
0.09975848427603057,3.822860040497904,218.14487062918184,455.24650966266773
0.09995475052783637,3.7798999171435828,219.6307453073575,450.3624279436613
0.10015101677964211,3.7366472626188476,221.12536159163727,445.4338214010147
0.10034728303144785,3.693100636135101,222.6258606145862,440.4600545105852
0.1005435492832536,3.6492591798465073,224.12935856576019,435.4407176367075
0.1007398155350594,3.605122578842058,225.63291042684267,430.3755982551407
0.10093608178686514,3.5606911235759156,227.1334781705106,425.26465520659957
0.10113234803867088,3.5159658022139677,228.62503500472792,420.1083029962281
0.10132861429047663,3.470950297809614,230.08858537272573,414.90934666035844
0.10152488054228243,3.425650547984212,231.52165262292056,409.67013584266135
0.10172114679408817,3.3800724713104287,232.92476245690213,404.39274651871233
0.10191741304589391,3.3342219341028807,234.29842588389232,399.07920604037866
0.10211367929769966,3.2881046106092016,235.64313486414642,393.7314708313451
0.1023099455495054,3.241726207470504,236.95936517952404,388.35143019748614
0.1025062118013112,3.195092210704155,238.2475701340668,382.940878680236
0.10270247805311694,3.148208097326504,239.50818367667776,377.50152145271124
0.10289874430492268,3.101078705443487,240.75482106505285,372.0330522202903
0.10309501055672843,3.0537014335082056,242.0376640914003,366.52703699556815
0.10329127680853423,3.0060684389104164,243.36049958445275,360.978445191129
0.10348754306033997,2.958171967968323,244.7221739247605,355.38301425403887
0.10368380931214571,2.9100045615362533,246.12158774938695,349.73670608777945
0.10388007556395146,2.8615588631111875,247.55769317361657,344.0357086574445
0.1040763418157572,2.812827785759337,249.0294986974825,338.2764621822541
0.104272608067563,2.763804416313841,250.53606806163168,332.4556643124033
0.10446887431936874,2.714482019101174,252.07652109142677,326.5702810723502
0.10466514057117449,2.6648574587745775,253.57573319646735,320.6299988927267
0.10486140682298023,2.614961323217731,254.8402298435213,314.6725260485939
0.10505767307478603,2.564837513715589,255.9042880193159,308.7042798071483
0.10525393932659177,2.514520285870761,256.8198290319554,302.7261201542585
0.10545020557839752,2.464033566135977,257.6407313600134,296.7353542384241
0.10564647183020326,2.4133905392225654,258.4217805636866,290.72574629021864
0.10584273808200906,2.3625936265016194,259.2180124751207,284.68768637386574
0.1060390043338148,2.311634453960512,260.0843972627921,278.60847491601476
0.10623527058562054,2.2604938685875324,261.0757901356711,272.47270928968646
0.10643153683742629,2.209142530743332,262.2306099066134,266.26581862618775
0.10662780308923203,2.1575532607830135,263.4898767299077,259.992383143454
0.10682406934103783,2.105709960393002,264.81373596216395,253.6577100198004
0.10702033559284357,2.053603257363911,266.1682078773782,247.2683927909107
0.10721660184464932,2.0012306534996394,267.51699468370435,240.83356994351692
0.10741286809645506,1.9485970647835922,268.8209300475734,234.36486023267756
0.10760913434826086,1.8957154060628938,270.03750220190017,227.8762541249193
0.1078054006000666,1.8426073012220505,271.12046106154696,221.3839666742156
0.10800166685187235,1.7893038398499288,272.01946151589874,214.9062781491134
0.10819793310367809,1.7358464304219212,272.6797046346663,208.46339807989744
0.10839419935548389,1.6822844505498755,273.118493732856,202.0631755045931
0.10859046560728963,1.6286371806777094,273.5648661305638,195.66841225995233
0.10878673185909538,1.574899346373458,274.0418419545976,189.27204206350834
0.10898299811090112,1.521064663705541,274.552253784367,182.86990287896674
0.10917926436270686,1.4671262836557502,275.0990260516153,176.4574476591683
0.10937553061451266,1.4130767852738644,275.68505841241614,170.02995480626083
0.1095717968663184,1.3589081932050058,276.3130937365713,163.58276458142683
0.10976806311812415,1.3046120062476254,276.98556751118645,157.11154225541048
0.10996432936992989,1.2501793133438328,277.70444440387575,150.61257703037154
0.11016059562173569,1.1956008625702501,278.4710262585079,144.0831071332991
0.11035686187354143,1.1408679768425272,279.2641051930176,137.52544454314133
0.11055312812534718,1.0859872629967355,279.964872741059,130.9617361211719
0.11074939437715292,1.030979557544275,280.56205049204493,124.36514445863062
0.11094566062895872,0.9758633915722695,281.0693440206181,117.67867320832934
0.11114192688076446,0.9206570238026542,281.4800562424713,110.91642267873962
0.1113381931325702,0.8653800829237882,281.7874229312535,104.09359287671516
0.11153445938437595,0.810053462713827,281.98535303109634,97.22424060550082
0.1117307256361817,0.7546991683025679,282.0686497415671,90.32086221318708
0.11192699188798749,0.6993401190880286,282.03322840434146,83.39398769420082
0.11212325813979324,0.6439999106205823,281.87631367783814,76.45182264905483
0.11231952439159898,0.5887021200002008,281.6176460995121,69.49788847431421
0.11251579064340472,0.5334403672718081,281.559533946046,62.50800642404176
0.11271205689521052,0.47816473695368356,281.7479243487674,55.489135984146046
0.11290832314701627,0.4228332330839576,282.11860715929777,48.460233273173216
0.11310458939882201,0.3674160003109518,282.61189154173417,41.43838482020851
0.11330085565062775,0.3118945494786729,283.17142853346525,34.43734409196671
0.11349712190243355,0.2562612438600132,283.7426729839231,27.466521432668117
0.1136933881542393,0.2005191520363976,284.27062112850865,20.530466841382676
0.11388965440604504,0.14468245124379372,284.6963701423148,13.628798221330463
0.11408592065785078,0.0887776767093258,284.951757016355,6.756494763000662
0.11428218690965652,0.03284639916435369,284.94758605679726,-0.09558458366477218
0.11447845316146232,-0.02304815539717618,284.5672552907714,-6.940303630861085
0.11467471941326807,-0.07883257963276323,283.83775999163447,-13.785085438349421
0.11487098566507381,-0.13444686784584714,282.85243994532607,-20.62942745792746
0.11506725191687955,-0.18985340233475867,281.74704394884276,-27.465545636189866
0.11526351816868535,-0.24504550875008355,280.7003801117091,-34.28028595080032
0.1154597844204911,-0.30005503049131094,279.92307424337525,-41.05921491377388
0.11565605067229684,-0.3549563006757636,279.63217270502525,-47.792034998491204
0.11585231692410258,-0.40985989142246065,279.8914799975692,-54.48292146684243
0.11604858317590833,-0.46481436501246726,280.07727330077824,-61.167681576883254
0.11624484942771413,-0.5197873637471863,280.08024119600896,-67.8498697924345
0.11644111567951987,-0.5747429985739423,279.90032606287974,-74.52710726815519
0.11663738193132561,-0.6296453747612337,279.53752764941555,-81.19678867728877
0.11683364818313136,-0.6844586031504881,278.9919029305115,-87.85608746827567
0.11702991443493715,-0.7391468113399778,278.26356555676796,-94.5019629899396
0.1172261806867429,-0.7936744747196377,277.3665445511845,-101.13049287736956
0.11742244693854864,-0.8480228580696003,276.46321511172755,-107.73138758115817
0.11761871319035438,-0.9021979354774672,275.60058649057953,-114.30211480428068
0.11781497944216018,-0.9562077362674177,274.77907464671813,-120.84273637826956
0.11801124569396593,-1.0100603695675643,273.9990769095936,-127.35339483892129
0.11820751194577167,-1.0637640206985732,273.2609724633768,-133.83430711139255
0.11840377819757741,-1.1173269476725736,272.56512298640683,-140.28575753435373
0.11860004444938316,-1.170757419674809,271.9079414880248,-146.70833374140184
0.11879631070118896,-1.2240548752554166,271.18837081811785,-153.1089161281712
0.1189925769529947,-1.277201293974527,270.37131795912694,-159.49062067628716
0.11918884320480044,-1.3301789671070157,269.4713657131951,-165.85299692211018
0.11938510945660619,-1.3829732197120819,268.50502952737753,-172.1948082402135
0.11958137570841199,-1.4355727285756281,267.4900157190329,-178.5140808445101
0.11977764196021773,-1.4879697362685926,266.4444107214156,-184.80822248366707
0.11997390821202347,-1.5401599780745372,265.385896438522,-191.07417365177344
0.12017017446382922,-1.5921430354437616,264.3371288594173,-197.30827021735766
0.12036644071563501,-1.6439217559286579,263.3015831551068,-203.50881287672155
0.12056270696744076,-1.6954975462523714,262.2672653714486,-209.67571820132514
0.1207589732192465,-1.7468695199190174,261.2228338457056,-215.80911651073154
0.12095523947105224,-1.798034617001484,260.1572593322659,-221.90931963404302
0.12115150572285799,-1.8489875963585731,259.05951565823483,-227.97680127483176
0.12134777197466379,-1.8997210497454171,257.91827541517756,-234.01220539449923
0.12154403822646953,-1.9502252903818753,256.72227579678594,-240.0163104493988
0.12174030447827527,-2.000491118662516,255.49661413001647,-245.98712056040722
0.12193657073008102,-2.050515262853155,254.25948052381247,-251.92276330146325
0.12213283698188682,-2.10029548325167,253.0109920429753,-257.8226552560845
0.12232910323369256,-2.149829563107385,251.75126494396122,-263.6862143725423
0.1225253694854983,-2.199115308432033,250.48041468592643,-269.5128598682085
0.12272163573730405,-2.248150547814686,249.19855594319114,-275.3020121291416
0.12291790198910985,-2.296933132241783,247.90580261902227,-281.0530926051979
0.12311416824091559,-2.3454609449549833,246.60225728861718,-286.765525749709
0.12331043449272133,-2.3937318087960295,245.28753969883115,-292.4389065122312
0.12350670074452708,-2.4417435183278426,243.9614015574673,-298.0731593320884
0.12370296699633282,-2.4894938305764556,242.62382332319496,-303.66824333783654
0.12389923324813862,-2.536980498560192,241.27478453905547,-309.2241226557637
0.12409549949994436,-2.5842012710970907,239.91426386127543,-314.7407663053671
0.1242917657517501,-2.6311538926226015,238.54223908771823,-320.21814809590603
0.12448803200355585,-2.6778361030175404,237.15868718594297,-325.65624652419507
0.12468429825536165,-2.724245627499892,235.76333528146557,-331.05506065673706
0.12488056450716739,-2.770379566344957,234.34887014291644,-336.41483716070456
0.12507683075897313,-2.8162339613053726,232.91584588117195,-341.7346669482127
0.12527309701077888,-2.8618056736816104,231.46904561670982,-347.013448546772
0.12546936326258468,-2.9070924572886736,230.0125882751625,-352.25034260998984
0.12566562951439042,-2.952092699356671,228.54995269383755,-357.4447530901223
0.12586189576619616,-2.9968055263548576,227.08398994224555,-362.5963342779285
0.1260581620180019,-3.041230483528026,225.6168976586839,-367.70497174132413
0.12625442826980765,-3.0853675326624788,224.15080702073675,-372.77072985891095
0.12645069452161345,-3.129217510786707,222.6921145567126,-377.7936758375022
0.1266469607734192,-3.1727816740694283,221.23738215186614,-382.7748659535123
0.12684322702522494,-3.216060252738382,219.78080768106992,-387.715276187751
0.12703949327703068,-3.259052311495043,218.31710954892583,-392.61553152995543
0.12723575952883648,-3.301756046552323,216.84162763853104,-397.4759223553832
0.12743202578064222,-3.3441686830245696,215.3504038781627,-402.2964023146591
0.12762829203244797,-3.386286834253085,213.84023879690182,-407.0766341008985
0.1278245582842537,-3.4281074170570407,212.32244930850877,-411.8150534555873
0.12802082453605945,-3.469630668432758,210.81035489098096,-416.51079518468293
0.12821709078786525,-3.5108577084704558,209.30399016139322,-421.1643893908315
0.128413357039671,-3.5517896650698497,207.80338934763125,-425.77636497527527
0.12860962329147674,-3.5924276728389537,206.3085865779098,-430.34724941432853
0.12880588954328248,-3.632772873074074,204.81961587727702,-434.8775686618905
0.12900215579508828,-3.672826413739309,203.3365111640548,-439.36784705200284
0.12919842204689402,-3.712589250534901,201.8553661306552,-443.81892726730155
0.12939468829869977,-3.752060726550939,200.36717106191313,-448.23169663742146
0.1295909545505055,-3.7912393930043744,198.8715651343287,-452.60600855280734
0.1297872208023113,-3.8301237947387867,197.36854173795936,-456.9416835020017
0.12998348705411705,-3.8687124753107165,195.85809436613104,-461.2385441433786
0.1301797533059228,-3.9070039770101914,194.34021661801125,-465.49641537888914
0.13037601955772854,-3.9449968408818075,192.81490220122038,-469.7151244275268
0.13057228580953428,-3.982689850599046,191.28909409997266,-473.89383927178125
0.13076855206134008,-4.0200862713487835,189.79476023854335,-478.03006235229924
0.13096481831314583,-4.057192301476976,188.32847703711778,-482.12549857936244
0.13116108456495157,-4.09401260276783,186.8817474685158,-486.18206527890385
0.1313573508167573,-4.130550181163889,185.44602658429423,-490.20135762973746
0.1315536170685631,-4.166806334856432,184.01239904854842,-494.1846734395293
0.13174988332036885,-4.202780537771936,182.57120062359257,-498.1330253044804
0.1319461495721746,-4.238470259383973,181.11153708545243,-502.047141418843
0.13214241582398034,-4.273871134688344,179.6285427094087,-505.9267147544927
0.13233868207578614,-4.308979346114465,178.13107716704238,-509.7700877176576
0.13253494832759188,-4.343793182193919,176.6307491320565,-513.5757742288038
0.13273121457939763,-4.378313313737846,175.14044468853547,-517.3427045503545
0.13292748083120337,-4.412543037760968,173.67384278929407,-521.0703362160898
0.13312374708300911,-4.446488386633936,172.2448115140749,-524.7587374307992
0.1333200133348149,-4.480157089351987,170.84784425298244,-528.4103391012096
0.13351627958662066,-4.513551672545501,169.4507451098638,-532.0290368253443
0.1337125458384264,-4.546671939891648,168.05249970949964,-535.6148475191844
0.13390881209023214,-4.579517665289869,166.65309625081915,-539.1676838310032
0.13410507834203794,-4.612088620354671,165.25252329531799,-542.6874618237778
0.13430134459384369,-4.644384574489964,163.85076979796557,-546.1741013370474
0.13449761084564943,-4.676405300975005,162.44811209497308,-549.6275004841514
0.13469387709745517,-4.708150994092263,161.04890741711378,-553.0473026403191
0.13489014334926097,-4.739622556502012,159.6546625905004,-556.4336543330934
0.13508640960106666,-4.770820965833451,158.2654199575291,-559.7868657247607
0.13528267585287246,-4.801747208031264,156.8812219469953,-563.1072475541823
0.13547894210467826,-4.832402277371649,155.50211106309234,-566.3951110074412
0.13567520835648395,-4.862787176476105,154.12812987418764,-569.6507675861066
0.13587147460828974,-4.89290337642181,152.76789205001887,-572.8737969297487
0.13606774086009543,-4.922755319278918,151.4344558814732,-576.0636438154141
0.13626400711190123,-4.952347634818628,150.1210388908803,-579.2215276576246
0.13646027336370703,-4.981683548236669,148.8204734892805,-582.348529700699
0.13665653961551272,-5.010764874760327,147.52555673660325,-585.4455637829926
0.13685280586731852,-5.039592009311726,146.22886793822948,-588.5133948992766
0.13704907211912432,-5.0681638358537935,144.92267509193852,-591.5526424178704
0.13724533837093,-5.096478080424237,143.6049572068222,-594.5633083206037
0.1374416046227358,-5.124533187144333,142.28325628070516,-597.5446669023635
0.1376378708745415,-5.152329209415545,140.96641920725585,-600.4960754402672
0.1378341371263473,-5.179868007135871,139.66362904522242,-603.4170720069487
0.1380304033781531,-5.207153247859228,138.3841607568929,-606.3073910423677
0.13822666962995878,-5.234190401409781,137.1363834173362,-609.1670402074042
0.13842293588176457,-5.260984499319616,135.90230534889392,-611.9981205737029
0.13861920213357026,-5.287536642653524,134.67081170858847,-614.8017423814365
0.13881546838537606,-5.31384734055125,133.44192190457701,-617.5780464073791
0.13901173463718186,-5.339917105967209,132.21565540175226,-620.3271740060704
0.13920800088898755,-5.365746455681329,130.99203171858144,-623.0492670742091
0.13940426714079335,-5.391335910372965,129.77108256280295,-625.7444670690099
0.13960053339259915,-5.416686144038197,128.55490637032068,-628.4127624352154
0.13979679964440483,-5.441798302786126,127.34504553371,-631.0542116102157
0.13999306589621063,-5.4666736280383885,126.14151976579977,-633.6689992055183
0.14018933214801632,-5.491313365110507,124.9443490347753,-636.2573121780215
0.14038559839982212,-5.515718763263002,123.75355357288262,-638.819339925657
0.14058186465162792,-5.539891075754031,122.5691538852233,-641.355274383791
0.1407781309034336,-5.563832108026646,121.39960132903796,-643.864741361108
0.1409743971552394,-5.58754571917542,120.2507407049465,-646.3478100603612
0.1411706634070451,-5.611035417119286,119.11694046864014,-648.8053654626306
0.1413669296588509,-5.634303612194618,117.99265068208312,-651.2381508309365
0.1415631959106567,-5.657351625771251,116.87231497116225,-653.6467783303019
0.14175946216246238,-5.680179683038846,115.75026727309866,-656.0317388849339
0.14195572841426818,-5.702786936002509,114.62206794216412,-658.3933037103667
0.14215199466607398,-5.725172393619097,113.49117853461705,-660.7311396726057
0.14234826091787967,-5.74733615615299,112.36402708904488,-663.0448258205904
0.14254452716968546,-5.769279601640337,111.24719732383595,-665.3340879103654
0.14274079342149115,-5.791005404967608,110.14730034527787,-667.5988069039679
0.14293705967329695,-5.812517531211081,109.07084201440973,-669.8390242830993
0.14313332592510275,-5.833820301419595,108.00986662554418,-672.0558086607468
0.14332959217690844,-5.854915064699177,106.95119371387744,-674.2502516482683
0.14352585842871424,-5.875802272533299,105.89482887443395,-676.4224499118068
0.14372212468051992,-5.896482378947358,104.84078268731648,-678.572502932069
0.14391839093232572,-5.916955840073125,103.78906604272193,-680.7005134121957
0.14411465718413152,-5.937223113453006,102.73973178832895,-682.8065846822162
0.1443109234359372,-5.957284969863936,101.69691939629179,-684.8905773287449
0.144507189687743,-5.9771430668088,100.66337584659021,-686.9524843751697
0.1447034559395487,-5.996799224432574,99.63911117797488,-688.9924790604496
0.1448997221913545,-6.016255264825748,98.62413518438163,-691.0107319982592
0.1450959884431603,-6.035513011975458,97.61845740847205,-693.0074110973158
0.14529225469496598,-6.054574285573961,96.62185558828641,-694.9826957321648
0.14548852094677178,-6.073440451487264,95.62925050087907,-696.937104731295
0.14568478719857758,-6.092112077797132,94.6397110625623,-698.8709805064846
0.14588105345038327,-6.110589914972635,93.65474296796816,-700.7844788006748
0.14607731970218907,-6.1288750050975365,92.67580993793415,-702.6777006122215
0.14627358595399476,-6.146968672846153,91.70432424306082,-704.550690136887
0.14646985220580055,-6.164872504969867,90.74156732561319,-706.4034373476387
0.14666611845760635,-6.182588234090046,89.78717351853778,-708.2359825167139
0.14686238470941204,-6.200117340420865,88.83963562237761,-710.0484543161019
0.14705865096121784,-6.217461034528329,87.89753710605585,-711.8410361127378
0.14725491721302353,-6.234620248518542,86.95951037336755,-713.6139677361316
0.14745118346482933,-6.251595650383372,86.02422691542864,-715.3675497793877
0.14764744971663513,-6.2683876585336495,85.09119639400762,-717.1021046920088
0.14784371596844081,-6.2849972564826135,84.16606759928999,-718.8176032620424
0.1480399822202466,-6.30142618956006,83.25018525442985,-720.5140971690003
0.1482362484720524,-6.31767627241004,82.34354920581409,-722.1916925149394
0.1484325147238581,-6.333749319610193,81.4461589938091,-723.8504921427665
0.1486287809756639,-6.349647145610533,80.55801384383963,-725.4905955310212
0.1488250472274696,-6.365371505104376,79.67781132863674,-727.1121494318998
0.14902131347927539,-6.380923215418088,78.79752261402525,-728.7155791931688
0.14921757973108118,-6.39630201183701,77.91578970360908,-730.3010571384843
0.14941384598288687,-6.411507612705889,77.03263227346793,-731.8687059522995
0.14961011223469267,-6.426539740256996,76.14807034598932,-733.4186517584618
0.14980637848649836,-6.4413981076039155,75.26212488182442,-734.9510231611404
0.15000264473830416,-6.4560826947757155,74.3810219152561,-736.4657622092733
0.15019891099010996,-6.470597196906142,73.52999885268162,-737.9622328068843
0.15039517724191565,-6.48494718579759,72.7029952615311,-739.4407616601848
0.15059144349372144,-6.4991364134396274,71.89016887165091,-740.9017576370209
0.15078770974552724,-6.513166687322051,71.0815410531134,-742.3455989198976
0.15098397599733293,-6.52703780456503,70.26638021033469,-743.7726702844391
0.15118024224913873,-6.540747319448515,69.43322783277353,-745.1834007444884
0.15137650850094442,-6.554291496099163,68.58336942977733,-746.5779288205684
0.15157277475275022,-6.56766828050363,67.72985470892532,-747.9560690048149
0.15176904100455602,-6.580878400729882,66.88760344272114,-749.3174942221469
0.1519653072563617,-6.593925601636911,66.07228218689794,-750.6617022644123
0.1521615735081675,-6.606816598187969,65.29542468446755,-751.9881583297685
0.1523578397599732,-6.61955623027982,64.52334542777318,-753.2979639251205
0.152554106011779,-6.632143666345141,63.74451867124077,-754.5917820763759
0.1527503722635848,-6.644577588205936,62.95900928232349,-755.8699071877554
0.15294663851539048,-6.6568566906097875,62.16688139514474,-757.1326281044079
0.15314290476719628,-6.668979684215503,61.36824815093649,-758.3802263001807
0.15333917101900207,-6.6809460991244,60.57470556136259,-759.612347384818
0.15353543727080776,-6.692758132218266,59.79504825221702,-760.8284183300468
0.15373170352261356,-6.704418501768641,59.02920549628088,-762.0282074139598
0.15392796977441925,-6.715929912288723,58.27710783745497,-763.2114933503899
0.15412423602622505,-6.7272950547808,57.53868707205813,-764.3780650644898
0.15432050227803085,-6.7385159337451235,56.80095605207859,-765.5286087760225
0.15451676852983653,-6.749589819699307,56.04184353943035,-766.6653628360996
0.15471303478164233,-6.760513498686908,55.272317773055136,-767.7886931580507
0.15490930103344802,-6.771286082582483,54.50399171902011,-768.8983147673543
0.15510556728525382,-6.781908839162989,53.747096678482436,-769.9935204390076
0.15530183353705962,-6.792384855298247,53.009675209662724,-771.0734093044528
0.1554980997888653,-6.802718061703827,52.29047167855797,-772.1375590832808
0.1556943660406711,-6.812911206425934,51.58112007809306,-773.1861928106625
0.1558906322924769,-6.822965501198584,50.874440700380376,-774.2196732463167
0.1560868985442826,-6.832880830357197,50.16398166763163,-775.2384454405948
0.1562831647960884,-6.842655837675114,49.44347388195734,-776.2430334299443
0.15647943104789408,-6.852287972522367,48.7086459668006,-777.2339905404227
0.15667569729969988,-6.861776017539154,47.978582903643726,-778.2110369205134
0.15687196355150568,-6.871121834147276,47.25923144234926,-779.1739885009471
0.15706822980331137,-6.880327504524095,46.55061793299113,-780.1228121747525
0.15726449605511716,-6.889395161353112,45.85276780519629,-781.0574755114868
0.15746076230692285,-6.8983269121575015,45.16570745563723,-781.9779440720743
0.15765702855872865,-6.9071248697029075,44.48897922310566,-782.8841766931678
0.15785329481053445,-6.91579011142771,43.81082549547056,-783.7760188412562
0.15804956106234014,-6.92432161832502,43.126184744837765,-784.6534729238473
0.15824582731414594,-6.932718109478269,42.435029383292644,-785.5166126345428
0.15844209356595174,-6.940978318589714,41.73733148617721,-786.3655091784809
0.15863835981775742,-6.949100943910933,41.033064074038954,-787.2002295198854
0.15883462606956322,-6.957084699214659,40.322358699688586,-788.0208510453781
0.1590308923213689,-6.964930194676422,39.63113944391688,-788.8290311256751
0.1592271585731747,-6.972643222900674,38.97072737454242,-789.6255787480432
0.1594234248249805,-6.980228819169194,38.330914483258326,-790.4098959055436
0.1596196910767862,-6.987690043492121,37.7016340192869,-791.1812358564324
0.159815957328592,-6.995027917064196,37.07199631430015,-791.93861822086
0.16001222358039768,-7.002241139896784,36.42893957991656,-792.680710997423
0.16020848983220348,-7.009325501153046,35.7574025471152,-793.4059561180652
0.16040475608400928,-7.016275569418778,35.062920244196896,-794.1151763520866
0.16060102233581497,-7.023088463634798,34.3628825793155,-794.8105808172569
0.16079728858762077,-7.029765173783853,33.67905507703517,-795.4948113258338
0.16099355483942657,-7.036311200508245,33.03511637672563,-796.1705283304029
0.16118982109123225,-7.042734958360909,32.42374681228076,-796.8364860090546
0.16138608734303805,-7.049038046551517,31.80486595197881,-797.4878237111268
0.16158235359484374,-7.055218833280401,31.177808392577845,-798.1246241749052
0.16177861984664954,-7.061275814127036,30.542563657340672,-798.7470538357632
0.16197488609845534,-7.0672072797314,29.899120806449734,-799.3552841066963
0.16217115235026103,-7.07301187444403,29.251544616569692,-799.9500092479906
0.16236741860206683,-7.078689701329097,28.607483584469108,-800.5322631444112
0.16256368485387251,-7.084241483357385,27.967117942027834,-801.1020342060478
0.1627599511056783,-7.0896679461248775,27.330450918582535,-801.6592853810055
0.1629562173574841,-7.094969815868568,26.697485817045102,-802.2039777170803
0.1631524836092898,-7.10014795475475,26.07075602222283,-802.7364575883335
0.1633487498610956,-7.105204053554426,25.45331668070395,-803.2572941183014
0.1635450161129014,-7.110139546802481,24.841047665232672,-803.7660163444248
0.16374128236470709,-7.114955036396494,24.229764006605915,-804.2620438716106
0.16393754861651288,-7.119650314899312,23.61539827552994,-804.7447052087434
0.16413381486831857,-7.124224399304933,22.99440284732284,-805.213302279217
0.16433008112012437,-7.128676029801916,22.36830560648082,-805.6679902842513
0.16452634737193017,-7.133004651548812,21.741672950406475,-806.1095727685863
0.16472261362373586,-7.137210601663941,21.1189867486145,-806.5390032842411
0.16491887987554166,-7.141295103065627,20.504564851316953,-806.957368749737
0.16511514612734735,-7.145259911094646,19.89845647737,-807.3650379988746
0.16531141237915314,-7.1491059820081775,19.29420270024206,-807.760758880159
0.16550767863095894,-7.1528335899034525,18.691647733541735,-808.1442518668371
0.16570394488276463,-7.156443202507994,18.090858528156836,-808.5152762906537
0.16590021113457043,-7.159934993901992,17.491902754022647,-808.8735923024133
0.16609647738637623,-7.163309307883328,16.89242091499503,-809.2185131810918
0.16629274363818192,-7.166565493295098,16.288041892097144,-809.5494626418696
0.16648900988998772,-7.169702540279553,15.678504860232167,-809.8670011050215
0.1666852761417934,-7.1727194809766495,15.063624413466307,-810.1717339101593
0.1668815423935992,-7.175615156445879,14.443208921573682,-810.4642933867466
0.167077808645405,-7.178389364310859,13.831689545156845,-810.7486094166081
0.1672740748972107,-7.181046245308194,13.245890299147526,-811.0271043960172
0.1674703411490165,-7.183589795990829,12.675049029086843,-811.295208569095
0.16766660740082218,-7.186021822265464,12.107313178999831,-811.5489953569994
0.16786287365262798,-7.188341589370675,11.528401065196753,-811.7851091711045
0.16805913990443377,-7.190545290252365,10.923293186256327,-812.0019271609028
0.16825540615623946,-7.19262803468593,10.298926906346509,-812.20472886612
0.16845167240804526,-7.1945879933825205,9.675320858432483,-812.40016339451
0.16864793865985095,-7.196427588149249,9.07692410335548,-812.5919384394115
0.16884420491165675,-7.198153470945094,8.510933659230753,-812.7759733995736
0.16904047116346255,-7.19976782294049,7.938048353258532,-812.942634600148
0.16923673741526823,-7.201268760476462,7.355141540927297,-813.0937980522128
0.16943300366707403,-7.202654283388165,6.761967720519397,-813.2321463204507
0.16962926991887983,-7.203922436298593,6.160442833572297,-813.3606465026124
0.16982553617068552,-7.205072754226072,5.562047167284,-813.4807432596605
0.17002180242249132,-7.206106049287159,4.96870094418103,-813.5900621556391
0.170218068674297,-7.207023444159182,4.380662306532773,-813.6857701091327
0.1704143349261028,-7.207825950307066,3.7974754804684014,-813.7649651601785
0.1706106011779086,-7.208513878106609,3.212019063221682,-813.8293482566703
0.1708068674297143,-7.2090865505190305,2.6231533496505577,-813.8853662424356
0.1710031336815201,-7.209543416147379,2.03225154993973,-813.9358621655205
0.17119939993332578,-7.209884281914259,1.4415512424269323,-813.9791257509897
0.17139566618513158,-7.210109496052385,0.8538552134113218,-814.0094829543932
0.17159193243693738,-7.210219640512057,0.26904522413374465,-814.0224491966198
0.17178819868874307,-7.210215150976672,-0.31519204672083845,-814.0179972199569
0.17198446494054886,-7.210095667618137,-0.9032995097423111,-814.0006517451195
0.17218073119235466,-7.2098603479884495,-1.4946169720962317,-813.9761393630682
0.17237699744416035,-7.209509028774614,-2.085234659364609,-813.9434679284593
0.17257326369596615,-7.2090419237557315,-2.674372812757902,-813.9002339177919
0.17276952994777184,-7.208459399517127,-3.261254314512499,-813.8440388799993
0.17296579619957764,-7.207761900243734,-3.846675074121702,-813.7730072597307
0.17316206245138344,-7.206949406570822,-4.433068982263318,-813.687929559323
0.17335832870318912,-7.206021681333997,-5.020993730125827,-813.590436746194
0.17355459495499492,-7.204978372327087,-5.610974616262784,-813.482130902071
0.1737508612068006,-7.203819055600169,-6.202292861445645,-813.3642585307256
0.1739471274586064,-7.202543920775058,-6.7915349744626,-813.2349358188683
0.1741433937104122,-7.201153257313728,-7.3794695169975295,-813.0916784055997
0.1743396599622179,-7.199647179972469,-7.967952607629088,-812.9337333153112
0.1745359262140237,-7.198025411807945,-8.55866143397969,-812.7619633568931
0.1747321924658295,-7.196287556658162,-9.150825507597734,-812.5784564673304
0.17492845871763518,-7.1944334041170315,-9.742945926845806,-812.3846795129766
0.17512472496944098,-7.192463141697785,-10.334623760501266,-812.180591598597
0.17532099122124667,-7.190376728647265,-10.926586452193675,-811.9647384772302
0.17551725747305247,-7.188173995954642,-11.520460207127499,-811.7354429510902
0.17571352372485827,-7.185854431620547,-12.116505710068623,-811.4930129558529
0.17590978997666396,-7.183417727271874,-12.714426658196906,-811.2380927545023
0.17610605622846975,-7.180863510809339,-13.313933877474177,-810.9713235709734
0.17630232248027544,-7.17819155426175,-13.913543905074235,-810.6932135563914
0.17649858873208124,-7.175402116493421,-14.511155486690491,-810.403714758134
0.17669485498388704,-7.172495580405023,-15.106832523513454,-810.1026512150053
0.17689112123569273,-7.1694723227961505,-15.700673352732096,-809.7898389034802
0.17708738748749853,-7.166332599070811,-16.29499680984007,-809.4652055626746
0.17728365373930433,-7.163075228400142,-16.900015932624505,-809.129003558334
0.17747991999111,-7.159698316495815,-17.51224694745975,-808.7807344547343
0.1776761862429158,-7.156200993113499,-18.126113913051583,-808.420016698506
0.1778724524947215,-7.1525834689959,-18.736269862790238,-808.0467132204392
0.1780687187465273,-7.148846937677406,-19.33902028440636,-807.6609218071083
0.1782649849983331,-7.144992528273692,-19.937801739769434,-807.2630601675698
0.17846125125013879,-7.141020631409098,-20.537555019010824,-806.8534436649425
0.17865751750194458,-7.136930502190687,-21.14301877372717,-806.4321920400552
0.17885378375375027,-7.132720672593002,-21.757205406381182,-805.9991083014811
0.17905005000555607,-7.128389894497575,-22.374889402347463,-805.5535058624155
0.17924631625736187,-7.123937624539783,-22.99511488275492,-805.0954448544526
0.17944258250916756,-7.119363403994559,-23.61779278463335,-804.6250724614946
0.17963884876097336,-7.114666728877531,-24.242836060681853,-804.142530649151
0.17983511501277916,-7.109847371380399,-24.86662329085972,-803.6474876407158
0.18003138126458484,-7.104906142392897,-25.48474745106003,-803.1392346897735
0.18022764751639064,-7.0998441308148195,-26.097348806327034,-802.6175088077193
0.18042391376819633,-7.0946624360905925,-26.70457860481544,-802.0820560105863
0.18062018002000213,-7.089362029271128,-27.308598873219424,-801.5329021084536
0.18081644627180793,-7.083940927174873,-27.939068407090367,-800.9739879981287
0.18101271252361362,-7.0783935043546,-28.592960790210363,-800.4052279793191
0.18120897877541942,-7.072716812093608,-29.25371927048127,-799.824479343165
0.1814052450272251,-7.066911000785291,-29.9064419588816,-799.2295274831313
0.1816015112790309,-7.060978858447676,-30.5399551248983,-798.6184650187352
0.1817977775308367,-7.054924056188187,-31.15839331312747,-797.9916204104647
0.1819940437826424,-7.04874839036179,-31.773500057393207,-797.3506131817694
0.1821903100344482,-7.042451480548229,-32.39528125106524,-796.6969206030365
0.182386576286254,-7.036031151245037,-33.03293235888761,-796.031986274844
0.18258284253805968,-7.029483376006999,-33.69444548617341,-795.3571532904525
0.18277910878986547,-7.02280477045893,-34.36150499977519,-794.669734451002
0.18297537504167116,-7.015995616849122,-35.02477162521046,-793.9682481475687
0.18317164129347696,-7.0090566534724115,-35.68430860863756,-793.2526189208262
0.18336790754528276,-7.001988606003213,-36.34018083863566,-792.5227637046693
0.18356417379708845,-6.994792187197754,-36.99245469175339,-791.7785924631439
0.18376044004889425,-6.987467891976597,-37.644725678302876,-791.0205509587836
0.18395670630069993,-6.980015041877326,-38.30253239708077,-790.249394232681
0.18415297255250573,-6.972432536316777,-38.96594661502409,-789.4650555319374
0.18434923880431153,-6.964719274306848,-39.634972150408814,-788.6674698409836
0.18454550505611722,-6.956874154371958,-40.30961005248858,-787.8565829146153
0.18474177130792302,-6.948896106256996,-40.98893783998942,-787.0322152148758
0.18493803755972882,-6.940784709713605,-41.668046788900455,-786.1936804443311
0.1851343038115345,-6.932540031860122,-42.34732253571431,-785.3411352583951
0.1853305700633403,-6.92416191408318,-43.028051174996186,-784.4747921837129
0.185526836315146,-6.915649945089786,-43.71150277451204,-783.5947932398237
0.1857231025669518,-6.907003465992122,-44.398970756613686,-782.7012285210233
0.1859193688187576,-6.898221564017142,-45.09163161334983,-781.7941303900757
0.18611563507056328,-6.889303255512143,-45.78856747107579,-780.8732357585184
0.18631190132236908,-6.880247878459877,-46.4882044831222,-779.9382446846801
0.18650816757417477,-6.871055051749992,-47.18895667102068,-778.9889107287672
0.18670443382598056,-6.861724707355741,-47.889276251758275,-778.0250407378057
0.18690070007778636,-6.8522568249651155,-48.591751971182006,-777.0470582544283
0.18709696632959205,-6.842650455852135,-49.30048607127442,-776.0554226861757
0.18729323258139785,-6.832904368565649,-50.01552085260981,-775.0499292603647
0.18748949883320365,-6.823017322978989,-50.73689328311315,-774.0303794333672
0.18768576508500934,-6.812988071858446,-51.46463899032488,-772.9965810290319
0.18788203133681514,-6.802815513227254,-52.195950250524874,-771.9479411255674
0.18807829758862082,-6.792499610611961,-52.92517193929727,-770.8836328243647
0.18827456384042662,-6.782040808797334,-53.652126299133414,-769.8037470210622
0.18847083009223242,-6.771439555072312,-54.37679186783578,-768.7083926309845
0.1886670963440381,-6.760696300836136,-55.09914824213716,-767.597672915911
0.1888633625958439,-6.7498111929305145,-55.826302409561116,-766.47274284831
0.1890596288476496,-6.738780929772075,-56.578441296049306,-765.3362236433713
0.1892558950994554,-6.727601180120233,-57.34781987854254,-764.1862155468331
0.1894521613512612,-6.716269583802339,-58.12430471301555,-763.0207335818792
0.18964842760306688,-6.704785674987929,-58.898311246651126,-761.838152343212
0.18984469385487268,-6.693150797282849,-59.661624797871276,-760.6373020218105
0.19004096010667848,-6.681367224631989,-60.414681136323516,-759.4185751794016
0.19023722635848417,-6.669436225904557,-61.16534408323999,-758.1835016885988
0.19043349261028997,-6.657357516614333,-61.920914914682896,-756.9333363557357
0.19062975886209566,-6.645129484281619,-62.68825375132657,-755.6691080171613
0.19082602511390145,-6.63274912928608,-63.47417280094059,-754.3916929429129
0.19102229136570725,-6.620212550772066,-64.27723862857756,-753.1004683712376
0.19121855761751294,-6.607518194154486,-65.08134815329022,-751.7924948939194
0.19141482386931874,-6.594665982702723,-65.88582304173022,-750.4675513178415
0.19161109012112443,-6.581655840976025,-66.69070098892902,-749.1255361835515
0.19180735637293023,-6.568487686108598,-67.49601983037547,-747.7663470073107
0.19200362262473603,-6.555161427652977,-68.30182160398776,-746.3898818269569
0.1921998888765417,-6.541676772383702,-69.11100488244476,-744.9965818060273
0.1923961551283475,-6.528032730689358,-69.92600712135322,-743.586801238449
0.1925924213801532,-6.5142281646713665,-70.74677560577246,-742.160607673189
0.192788687631959,-6.500261948173929,-71.5732537069847,-740.7181163028723
0.1929849538837648,-6.486132966186429,-72.40538448914921,-739.2594446794858
0.19318122013557049,-6.471840104054441,-73.24327146735467,-737.7847359296429
0.19337748638737629,-6.457382059634152,-74.08897281044536,-736.2939616713688
0.19357375263918208,-6.442757305786121,-74.94192790018715,-734.7858944040055
0.19377001889098777,-6.427964560451073,-75.80048336904827,-733.259449431359
0.19396628514279357,-6.413002898896193,-76.66292157698315,-731.7139874426962
0.19416255139459926,-6.397871728530048,-77.5275122821784,-730.1493070419862
0.19435881764640506,-6.3825707875422335,-78.39300792820525,-728.5657021049385
0.19455508389821086,-6.367099707819418,-79.2617207238307,-726.9642573864348
0.19475135015001654,-6.35145764014134,-80.13565916515229,-725.345591821137
0.19494761640182234,-6.335643400951078,-81.01654193586933,-723.7099028013265
0.19514388265362803,-6.319655439310574,-81.9061664318751,-722.0570697721748
0.19534014890543383,-6.3034918633181185,-82.80646027055107,-720.3866741092302
0.19553641515723963,-6.287150427797011,-83.71820063001111,-718.6977080756913
0.19573268140904532,-6.270629595494531,-84.63323854117839,-716.9875664365381
0.19592894766085112,-6.253929036671715,-85.54964889615239,-715.2561021927584
0.19612521391265691,-6.237048496904924,-86.46727234640542,-713.5036561200445
0.1963214801644626,-6.2199877531945535,-87.38594932166266,-711.7305714415187
0.1965177464162684,-6.202746614008771,-88.30552005406588,-709.937193718438
0.1967140126680741,-6.185324906421468,-89.22645185346511,-708.1240469503659
0.1969102789198799,-6.167721541395264,-90.15845643526893,-706.2938799853746
0.1971065451716857,-6.149933820132712,-91.10514493422949,-704.4468850250651
0.19730281142349138,-6.1319588288062725,-92.06683887055107,-702.5822211098073
0.19749907767529717,-6.113793590638412,-93.04385957147423,-700.6990460755865
0.19769534392710286,-6.095435065949157,-94.03652809882806,-698.7965168786113
0.19789161017890866,-6.076880153460953,-95.04494508321193,-696.8737165305874
0.19808787643071446,-6.058127767562626,-96.04132427579867,-694.9212450010923
0.19828414268252015,-6.039182386121461,-97.01362665965905,-692.9373548598442
0.19848040893432595,-6.020047655796885,-97.97252292555444,-690.9276578346828
0.19867667518613175,-6.0007251428878945,-98.92906389724558,-688.8971040798194
0.19887294143793743,-5.981214156550805,-99.8952292242688,-686.8501514119871
0.19906920768974323,-5.961511502966116,-100.88465353637625,-684.7909229929301
0.19926547394154892,-5.941611179711762,-101.91082278183248,-682.7223099238925
0.19946174019335472,-5.921506058510463,-102.9695444138862,-680.6398963573977
0.19965800644516052,-5.901191063744389,-104.04686321138954,-678.5364222247815
0.1998542726969662,-5.880664150065112,-105.12603774083406,-676.4049730908652
0.200050538948772,-5.859926794340059,-106.18808665657241,-674.2394792548702
0.2002468052005777,-5.838984303065818,-107.21405199046572,-672.0357422332202
0.2004430714523835,-5.817841910659732,-108.2345619525176,-669.8082046329607
0.2006393377041893,-5.796497706174251,-109.27064914105861,-667.5642136388187
0.20083560395599498,-5.774948575162262,-110.32288783102314,-665.3028121724138
0.20103187020780078,-5.753191288964653,-111.39186572932398,-663.0230175188867
0.20122813645960658,-5.731222502064105,-112.47818406143844,-660.7238215232825
0.20142440271141226,-5.709038844204268,-113.58028385373879,-658.403418655085
0.20162066896321806,-5.686638192288778,-114.68862921815736,-656.0576707890928
0.20181693521502375,-5.664019513611251,-115.8019702398119,-653.6860158917201
0.20201320146682955,-5.641181835910425,-116.92022511110797,-651.2884807579235
0.20220946771863535,-5.618124204756876,-118.04330712216316,-648.8651135605631
0.20240573397044104,-5.59484568273562,-119.17112738649595,-646.4159660892658
0.20260200022224684,-5.57134560786251,-120.2996767797329,-643.9396951263141
0.20279826647405252,-5.547624253513102,-121.42676951147646,-641.435789610625
0.20299453272585832,-5.52368149394979,-122.55647347907257,-638.9058562990452
0.20319079897766412,-5.499516401103223,-123.6931304562996,-636.3512962743611
0.2033870652294698,-5.475127161826008,-124.84139266848922,-633.7733030394409
0.2035833314812756,-5.4505110154269865,-126.00602670890325,-631.1727655573159
0.2037795977330814,-5.425664655992807,-127.18658501168275,-628.548542773736
0.2039758639848871,-5.4005853844287985,-128.3787804011694,-625.8984568225578
0.2041721302366929,-5.375271347057609,-129.57809731042795,-623.2206489569583
0.20436839648849858,-5.349721625726873,-130.77959824031055,-620.5135335287642
0.20456466274030438,-5.323936309681961,-131.97794036132154,-617.7758360677378
0.20476092899211018,-5.297916208410502,-133.17411787400243,-615.0087195708854
0.20495719524391587,-5.271660675900233,-134.37723876492612,-612.215288251848
0.20515346149572167,-5.245168292324626,-135.58772940079226,-609.3952821009724
0.20534972774752736,-5.218437585962282,-136.80584886008728,-606.5483708602872
0.20554599399933315,-5.191467033644178,-138.03186362389278,-603.6742136948982
0.20574226025113895,-5.164255052401403,-139.26626425373564,-600.7725291708754
0.20593852650294464,-5.13679980322002,-140.51109696542323,-597.8437324112024
0.20613479275475044,-5.109099172702342,-141.7667350691794,-594.8879784769784
0.20633105900655624,-5.081151051374991,-143.0330764056615,-591.9053141236473
0.20652732525836193,-5.052953347799658,-144.31001365486782,-588.8957994492793
0.20672359151016773,-5.024503995312078,-145.59742274804134,-585.8595149512516
0.2069198577619734,-4.995802165873746,-146.87740658467106,-582.7913673504274
0.2071161240137792,-4.96685092084009,-148.1410455716762,-579.6884313608527
0.207312390265585,-4.937652308408507,-149.399780500906,-576.550990124971
0.2075086565173907,-4.908206225469887,-150.66483310907662,-573.3804177492254
0.2077049227691965,-4.878510292347685,-151.94778312994393,-570.1791827043171
0.2079011890210022,-4.848559839416976,-153.25940289047833,-566.9497438009003
0.20809745527280799,-4.818349421070274,-154.5951704998045,-563.6908922257737
0.20829372152461378,-4.787875531477667,-155.94157559116957,-560.3991102330931
0.20848998777641947,-4.757137516294944,-157.28429891401157,-557.0704092388248
0.20868625402822527,-4.726137502831021,-158.60925771916658,-553.7004475286642
0.20888252028003107,-4.694879342969454,-159.92040404710735,-550.28947578556
0.20907878653183676,-4.663362662908839,-161.2443165496391,-546.8447971241148
0.20927505278364256,-4.631584853363501,-162.58129776183347,-543.3670928139888
0.20947131903544824,-4.599543392496792,-163.93090879033616,-539.856915124032
0.20966758528725404,-4.56723584289215,-165.29269450250933,-536.3148733884343
0.20986385153905984,-4.53466014940685,-166.66161595745103,-532.740150818531
0.21006011779086553,-4.501815634659411,-168.0321909922052,-529.1311806202402
0.21025638404267133,-4.468701931403117,-169.40478874114973,-525.4879939035491
0.21045265029447702,-4.435318597357365,-170.77975304193984,-521.8107339631495
0.21064891654628282,-4.401665150021899,-172.15737600481054,-518.0996690252442
0.21084518279808862,-4.3677412690890725,-173.53463077499555,-514.3545723578428
0.2110414490498943,-4.333547268219529,-174.9103587354294,-510.5771030700107
0.2112377153017001,-4.299083193724474,-176.2872419009799,-506.7699017686844
0.2114339815535059,-4.264348504674584,-177.66861509877305,-502.9349828010358
0.2116302478053116,-4.2293419240988595,-179.05857298841795,-499.0730141655972
0.2118265140571174,-4.194061743095264,-180.45543754109656,-495.1823227063421
0.21202278030892308,-4.158507227463931,-181.8536467774739,-491.25984346718076
0.21221904656072887,-4.122678444051424,-183.249126627061,-487.30337987402885
0.21241531281253467,-4.086576419620107,-184.63740232930098,-483.3107898470116
0.21261157906434036,-4.050203044017776,-186.01429161344575,-479.2800847432402
0.21280784531614616,-4.013559541373821,-187.39340396288583,-475.2162119234621
0.21300411156795185,-3.976644396148678,-188.78238708048286,-471.12146823876867
0.21320037781975765,-3.9394556913045533,-190.18097700641874,-466.9948857870771
0.21339664407156345,-3.90199156603458,-191.5888992629639,-462.8353436850884
0.21359291032336913,-3.8642502472535174,-193.00479569578283,-458.64100617169817
0.21378917657517493,-3.8262318070640786,-194.40890922958374,-454.40096895114533
0.21398544282698073,-3.787939552081197,-195.7958085694073,-450.1085692655728
0.21418170907878642,-3.749376574058279,-197.16796525018788,-445.7599433169942
0.21437797533059222,-3.7105455179876623,-198.52796860941626,-441.3509416424598
0.2145742415823979,-3.67144840472123,-199.88359306176758,-436.8795558250973
0.2147705078342037,-3.6320805504309086,-201.29393136295243,-432.3744070196069
0.2149667740860095,-3.5924314884862696,-202.74308802278875,-427.8534905286441
0.2151630403378152,-3.5524969036183607,-204.198269127779,-423.309632820284
0.215359306589621,-3.5122787682666514,-205.6265715358053,-418.73002706995925
0.21555557284142668,-3.4717862091502436,-206.9888852574579,-414.095879194116
0.21575183909323248,-3.431032872096602,-208.292247359255,-409.40405902144187
0.21594810534503828,-3.390024029134495,-209.6072865594489,-404.67974124074243
0.21614437159684396,-3.348748280083945,-211.02620559084406,-399.96310703337303
0.21634063784864976,-3.3071887069850012,-212.4622413847127,-395.2263274133204
0.21653690410045545,-3.265355201532337,-213.8179416070221,-390.4286569088605
0.21673317035226125,-3.223263324120196,-215.0955413119489,-385.56648290912597
0.21692943660406705,-3.1809244744593115,-216.36331710342168,-380.6587656049229
0.21712570285587274,-3.1383268534851805,-217.7338838895069,-375.7446024594549
0.21732196910767854,-3.095450155379054,-219.2067305114386,-370.8271834750874
0.21751823535948434,-3.052280662951793,-220.6435339328155,-365.87172039485324
0.21771450161129002,-3.0088634560414027,-221.7567586581469,-360.78773476830736
0.21791076786309582,-2.965234707314714,-222.85510009757567,-355.63559747560384
0.2181070341149015,-2.921368637913944,-224.19837324435073,-350.4672213082839
0.2183033003667073,-2.877220220104965,-225.69188538820276,-345.2675674953505
0.2184995666185131,-2.832779184749587,-227.15461187050343,-340.02712535226476
0.2186958328703188,-2.788066365218187,-228.43883429192005,-334.77919940670915
0.2188920991221246,-2.743128506892504,-229.4618744478165,-329.52472304491465
0.21908836537393028,-2.69798985800245,-230.5332710073097,-324.29299375504957
0.21928463162573608,-2.6526276586035196,-231.74260438342026,-319.0796766636803
0.21948089787754188,-2.6070136250475904,-233.09995961432452,-313.87724850385564
0.21967716412934757,-2.5611222940861516,-234.51484850681337,-308.69925676300926
0.21987343038115337,-2.5149817697622883,-235.61510198261615,-303.53936595670655
0.22006969663295917,-2.4686511677230105,-236.47202979241007,-298.1520207247725
0.22026596288476485,-2.4221684440677542,-237.1835682755481,-292.45238462568403
0.22046222913657065,-2.3755160161908893,-238.40058433516705,-286.4503042863098
0.22065849538837634,-2.328554442762844,-240.15699196084057,-280.52978231291
0.22085476164018214,-2.2812467082589585,-241.8833091688341,-274.9278414166931
0.22105102789198794,-2.233668244674839,-242.7428283641943,-269.6021417831
0.22124729414379363,-2.1859922599345065,-243.07682952481122,-264.0941186076233
0.22144356039559943,-2.1382356046947733,-243.73323459982214,-258.1909000391598
0.2216398266474051,-2.090248871385294,-245.27596518524197,-252.20873401209866
0.2218360928992109,-2.041968907890953,-246.6538400976367,-246.43925277212344
0.2220323591510167,-1.9934547902288116,-247.65467957048048,-240.693412523667
0.2222286254028224,-1.9447736234742543,-248.4181853884364,-234.94606560783444
0.2224248916546282,-1.8959377216109448,-249.24385004426273,-229.1286297546191
0.222621157906434,-1.846932821930611,-250.13811977982846,-223.23829732831376
0.22281742415823969,-1.7977466809368912,-251.08710273866285,-217.27498238935186
0.22301369041004548,-1.7483752177495566,-252.0099117284425,-211.27510981458556
0.22320995666185117,-1.6988281449308211,-252.87838281403293,-205.26579190625466
0.22340622291365697,-1.6491149285962288,-253.7060160001039,-199.24363286200867
0.22360248916546277,-1.5992414892303408,-254.51531277011483,-193.19942932137445
0.22379875541726846,-1.5492100378044713,-255.31413637201356,-187.1335803626616
0.22399502166907426,-1.4990240308369112,-256.0869473529922,-181.05673128150494
0.22419128792087994,-1.4486911018622306,-256.8058617015518,-174.98103456066985
0.22438755417268574,-1.398225203615333,-257.4412821327444,-168.9155360231685
0.22458382042449154,-1.3476363375621463,-258.0763806725206,-162.79490692759717
0.22478008667629723,-1.296919788867305,-258.7432778093508,-156.5923941447368
0.22497635292810303,-1.2460688526227164,-259.4458674039039,-150.31673015539204
0.22517261917990883,-1.195076314958071,-260.1850846848731,-143.97598055384287
0.22536888543171452,-1.1439443760648331,-260.8335889239238,-137.66046069224396
0.22556515168352032,-1.0927014609355403,-261.31710781477335,-131.42677236697642
0.225761417935326,-1.0413792577807002,-261.6425340614911,-125.27580203526286
0.2259576841871318,-0.990008244566886,-261.81531081582057,-119.20650674810055
0.2261539504389376,-0.938603848697399,-262.0927469962851,-113.04697019489774
0.2263502166907433,-0.8871009350525505,-262.77710764265794,-106.58313196807178
0.2265464829425491,-0.8354487454012671,-263.5643283854974,-100.0016190432189
0.22674274919435478,-0.7836529520849266,-264.20920327661526,-93.45930477237658
0.22693901544616057,-0.7317560442163072,-264.58237219079524,-87.04555149532318
0.22713528169796637,-0.6798117699550065,-264.7149904048132,-80.75019209271431
0.22733154794977206,-0.627853925999199,-264.7371775959325,-74.49778809030889
0.22752781420157786,-0.5758957204015596,-264.7296335415472,-68.24298869952065
0.22772408045338366,-0.5239370947380071,-264.7499946394013,-61.95337847566225
0.22792034670518935,-0.47196777649872956,-264.8462037435398,-55.60038770771568
0.22811661295699515,-0.4199684065679941,-265.06396297896373,-49.15403616645176
0.22831287920880083,-0.36791515918516193,-265.36159792989696,-42.63813394145557
0.22850914546060663,-0.31581069779524434,-265.5814001229896,-36.14706808348613
0.22870541171241243,-0.2636711731889189,-265.71945336758415,-29.67971641668345
0.22890167796421812,-0.2115123051077742,-265.7790823685385,-23.238067869626498
0.22909794421602392,-0.1593491688347768,-265.7634293104696,-16.824006862140887
0.2292942104678296,-0.10719624963529903,-265.6754898510427,-10.439341668214364
0.2294904767196354,-0.05506744369657579,-265.51841260004176,-4.085646810011122
0.2296867429714412,-0.002973393776521761,-265.33190719839894,2.26043253974029
0.2298830092232469,0.049083746869687646,-265.14218643468524,8.615693412051694
0.2300792754750527,0.10110325706049547,-264.94832536577627,14.97945719220989
0.2302755417268585,0.1530842455947483,-264.7494139931406,21.351063672574604
0.23047180797866418,0.20502561564549968,-264.5445188684015,27.72990027017819
0.23066807423046998,0.2569260741847646,-264.3318543330215,34.117329727391564
0.23086434048227567,0.30878360508895847,-264.1035926520002,40.51727888362927
0.23106060673408146,0.36058998921830876,-263.8011712415735,46.890735715848024
0.23125687298588726,0.4123289817766323,-263.42005407518445,53.23189724253191
0.23145313923769295,0.46398686790779914,-262.97689288793276,59.54998605389252
0.23164940548949875,0.5155528741025398,-262.4862882774794,65.85363517212298
0.23184567174130444,0.5670190835767848,-261.96234171543585,72.15175672252832
0.23204193799311024,0.618380435881044,-261.4206232214406,78.45466245332594
0.23223820424491604,0.6696353348760791,-260.88128663027584,84.77590070582659
0.23243447049672172,0.720785383871831,-260.34979839978394,91.11788944537287
0.23263073674852752,0.7718302752375564,-259.80560266408975,97.4625889143057
0.23282700300033332,0.8227648884142502,-259.2211770250582,103.78450200332978
0.233023269252139,0.8735788411055854,-258.57462082727744,110.03427787423013
0.2332195355039448,0.9242585214315637,-257.846325506682,116.1542496756401
0.2334158017557505,0.9747901478377976,-257.0905657131569,122.20379314519892
0.2336120680075563,1.025177487182483,-256.3740783700936,128.25075444022406
0.2338083342593621,1.075427329819506,-255.68827242710904,134.30657447799325
0.23400460051116778,1.1255449658559276,-255.02568711957923,140.37958604834068
0.23420086676297358,1.1755342425880482,-254.37906755750797,146.4756017973222
0.23439713301477927,1.225396029949733,-253.70586956050434,152.57553671553154
0.23459339926658507,1.2751126565087025,-252.89499794288488,158.6088971201321
0.23478966551839087,1.324656626395913,-251.94842950045864,164.56885515908948
0.23498593177019655,1.3740028259193595,-250.88311619912616,170.4492953697912
0.23518219802200235,1.4231301558845606,-249.72242208028322,176.24017792617406
0.23537846427380815,1.4720227581336227,-248.50710496092233,181.93979684309386
0.23557473052561384,1.5206952434376824,-247.52692685103742,187.7424831459909
0.23577099677741964,1.5691987749709708,-246.7560874458635,193.66447135825854
0.23596726302922533,1.6175582456038518,-246.03625450870746,199.62097449951938
0.23616352928103113,1.6657721623072292,-245.25951776953576,205.54465702947778
0.23635979553283692,1.7138231049487298,-244.36978591545966,211.39273262343568
0.2365560617846426,1.7616865752813147,-243.34819350616934,217.14399552479347
0.2367523280364484,1.8093369748556893,-242.20349188944144,222.79747264614022
0.2369485942882541,1.8567541777139138,-240.97942959917873,228.38390701759053
0.2371448605400599,1.9039264407779597,-239.712308287711,233.9313201361769
0.2373411267918657,1.9508479278588866,-238.42869448443528,239.4546070112679
0.23753739304367139,1.9975184551318246,-237.15913945873484,244.94292276607112
0.23773365929547718,2.043942455663451,-235.9180692970613,250.4034205290862
0.23792992554728287,2.090126387879235,-234.71392902023473,255.84628573052993
0.23812619179908867,2.136078082424548,-233.5522064927769,261.2813308247631
0.23832245805089447,2.181806178846837,-232.43453524305122,266.7173612317842
0.23851872430270016,2.2273153514787167,-231.30875398797602,272.11963323880764
0.23871499055450596,2.2726001429838845,-230.1487634639509,277.4675224242002
0.23891125680631176,2.317654111079708,-228.9567928732571,282.76173124231406
0.23910752305811744,2.3624711806585728,-227.73507780663726,288.00296920836547
0.23930378930992324,2.4070457295268497,-226.48581887533044,293.1919852623764
0.23950005556172893,2.4513725627592495,-225.21113623990578,298.3295933695713
0.23969632181353473,2.4954466929399937,-223.90976536177962,303.4231511888962
0.23989258806534053,2.539262536217284,-222.5795796239765,308.48195665879985
0.24008885431714622,2.5828151041467455,-221.23091425184143,313.510888404767
0.24028512056895202,2.6261028334946075,-219.8814126120035,318.5206919558876
0.2404813868207577,2.669125751869448,-218.53251426969078,323.5113211725044
0.2406776530725635,2.7118840513331546,-217.1851890317202,328.4823070882703
0.2408739193243693,2.7543781584999363,-215.8404035683492,333.4331715899583
0.241070185576175,2.7966086501757306,-214.4990504099748,338.36346927490376
0.2412664518279808,2.8385762804508627,-213.16187846249886,343.2728405655559
0.2414627180797866,2.8802819250744482,-211.82942120090712,348.1610619894932
0.24165898433159227,2.921724202875553,-210.46657310753378,353.0075268854028
0.24185525058339807,2.9628930221079823,-209.0445848606403,357.7968892082257
0.24205151683520376,3.0037779276436396,-207.5768047875738,362.5332961754054
0.24224778308700956,3.044373057734553,-206.09741575322553,367.18099190702765
0.24244404933881536,3.084678298580275,-204.6247744400873,371.7410958134472
0.24264031559062105,3.124696246480406,-203.17233484019704,376.23084025908776
0.24283658184242685,3.164432474920587,-201.75723568258587,380.66814915717015
0.24303284809423253,3.2038967258788444,-200.40595847310576,385.07347218750033
0.24322911434603833,3.243102742154718,-199.12168120653936,389.45532284451974
0.24342538059784413,3.2820609107066026,-197.87462141624152,393.8079837845843
0.24362164684964982,3.320774909327637,-196.62665947115187,398.12410767217347
0.24381791310145562,3.3592403082612377,-195.3333804815531,402.3959043782994
0.24401417935326142,3.3974435360019988,-193.94714696544546,406.6161170181806
0.2442104456050671,3.435365159612487,-192.48190208330885,410.79674192160405
0.2444067118568729,3.472998856080596,-191.01488850378286,414.96156411326916
0.2446029781086786,3.510344962827568,-189.55169876651087,419.107967570642
0.2447992443604844,3.5474046199343086,-188.0967955234069,423.2328362649484
0.2449955106122902,3.5841798775824127,-186.65423555282663,427.33314380569766
0.24519177686409588,3.6206735364468843,-185.22839936477374,431.40646127919774
0.24538804311590168,3.656889774667969,-183.82800316722273,435.4544896238741
0.24558430936770737,3.6928335529605167,-182.45132674262322,439.479819798315
0.24578057561951316,3.728509195644924,-181.09529524024398,443.48259003146313
0.24597684187131896,3.76392057532801,-179.75795444370019,447.4607496790941
0.24617310812312465,3.7990711215044115,-178.43655409693065,451.4136307473651
0.24636937437493045,3.8339566718389766,-177.0331122773542,455.3211683949093
0.24656564062673625,3.8685559669399825,-175.53175722746906,459.16752051340484
0.24676190687854194,3.9028565839825733,-173.99959128402594,462.9544385721847
0.24695817313034774,3.9368582223893798,-172.4941280061717,466.6887215974676
0.24715443938215342,3.9705711355275337,-171.0646792456128,470.381870202604
0.24735070563395922,4.004014096915884,-169.74443542526114,474.0480712485279
0.24754697188576502,4.037206151754875,-168.4979785498462,477.6928480167095
0.2477432381375707,4.070156101674402,-167.26804054115922,481.3140766156224
0.2479395043893765,4.102861913253048,-166.00167157439523,484.90530091358255
0.2481357706411822,4.1353114878994175,-164.6487779212238,488.455863033391
0.248332036892988,4.167484708385916,-163.20068171473605,491.95618923394915
0.2485283031447938,4.199375143155487,-161.77643321400672,495.41732907794216
0.24872456939659948,4.230989550353556,-160.3878563803666,498.84333560166573
0.24892083564840528,4.262334867014839,-159.03410626766527,502.2368435690858
0.24911710190021108,4.293417837956006,-157.71432635449864,505.60043634894697
0.24931336815201677,4.324244936113057,-156.42411847383798,508.93628984096824
0.24950963440382257,4.354819226286055,-155.134292198438,512.2428394637759
0.24970590065562825,4.385139810046929,-153.83879218455354,515.5187440064662
0.24990216690743405,4.415205601281006,-152.53793858588176,518.7631437788646
0.25009843315923985,4.4450155800194615,-151.23205411357242,521.9752057659241
0.25029469941104554,4.474568789794943,-149.92191710611132,525.1541540642396
0.25049096566285134,4.50386521606799,-148.61708427345965,528.3002714537134
0.250687231914657,4.532906418869355,-147.3211814385514,531.4145022469067
0.2508834981664628,4.5616941405962175,-146.03400128134146,534.497607508242
0.2510797644182686,4.590230060069023,-144.75521339332442,537.5502792135924
0.2512760306700743,4.618515784982515,-143.48440303346956,540.5731580093307
0.2514722969218801,4.646553065770747,-142.22393809437537,543.5666906193217
0.2516685631736859,4.67434408485786,-140.97533201620593,546.5307264543754
0.2518648294254916,4.701891231494045,-139.73863991591494,549.4650528002751
0.2520610956772974,4.7291968256959,-138.51400484183955,552.3695214353785
0.2522573619291031,4.756263270625005,-137.30129817024033,555.2440497766358
0.2524536281809089,4.783091845616898,-136.0867648674142,558.0889158047771
0.2526498944327147,4.809681135740374,-134.86285528058565,560.9051335843071
0.25284616068452037,4.836029262884078,-133.62912986636496,563.6937810078346
0.25304242693632617,4.862134242090217,-132.38515223566048,566.4558615807598
0.25323869318813186,4.887994067417584,-131.13249775875505,569.1922331082601
0.25343495943993766,4.913610499604788,-129.91358204324206,571.9019955454306
0.25363122569174346,4.9389927381862595,-128.74613391604836,574.583559356875
0.25382749194354914,4.964150957352508,-127.63089137195493,577.2357716042753
0.25402375819535494,4.989095473076348,-126.56855824890364,579.8577373936591
0.25422002444716074,5.013836298970049,-125.54130734468515,582.4499142830458
0.25441629069896643,5.038363279660868,-124.36662313955624,585.025285537875
0.25461255695077223,5.062646328695621,-123.07096956646438,587.5893831294532
0.2548088232025779,5.086670722084963,-121.74596498516428,590.1394037654283
0.2550050894543837,5.110439431740322,-120.47954727830518,592.6673663865523
0.2552013557061895,5.1339718678463395,-119.3499981242739,595.162115408508
0.2553976219579952,5.15729749612687,-118.35880175369229,597.6176034517708
0.255593888209801,5.180434224177833,-117.40930889288286,600.0404799673227
0.2557901544616067,5.203381701381201,-116.41827448904202,602.44137109612
0.2559864207134125,5.226125354071828,-115.32341513730077,604.8327257483429
0.2561826869652183,5.248641531463341,-114.11745267919409,607.2218964814292
0.256378953217024,5.270923044275079,-112.94453318882334,609.586228832151
0.2565752194688298,5.292978990276664,-111.81823974585123,611.9202346390281
0.2567714857206356,5.314818082833763,-110.73411457186648,614.2218394832237
0.25696775197244126,5.336448216321154,-109.6881714606984,616.4894492637956
0.25716401822424706,5.357876446454532,-108.67371242802825,618.7228097591096
0.25736028447605275,5.3791056344776065,-107.6545260097226,620.9309610274537
0.25755655072785855,5.40013351649204,-106.62262746511476,623.1175274846177
0.25775281697966435,5.4209577626266805,-105.57975440007598,625.2838825470756
0.25794908323147003,5.441576413117756,-104.5276997011214,627.4318393152737
0.25814534948327583,5.461987782310901,-103.46798187170084,629.5627944147061
0.2583416157350815,5.482191739196661,-102.42167981547898,631.6716993042253
0.2585378819868873,5.502193906537069,-101.41016093547655,633.7528398922728
0.2587341482386931,5.522000150602896,-100.42350144367481,635.8094129380338
0.2589304144904988,5.541614358664955,-99.45158168463098,637.8441457600179
0.2591266807423046,5.5610384158567925,-98.48402933690315,639.8595217677575
0.2593229469941104,5.580272099613551,-97.50939962228986,641.8582206818242
0.2595192132459161,5.599312916125159,-96.5189304039043,643.8422282642673
0.2597154794977219,5.6181584540492855,-95.52142083607703,645.8082680714485
0.2599117457495276,5.636808510673108,-94.52899597165231,647.7522876297105
0.2601080120013334,5.65526530496827,-93.55409543292461,649.6702825763521
0.2603042782531392,5.673533477989821,-92.60873008651865,651.5589750029219
0.26050054450494486,5.691618169589043,-91.67866574260918,653.4248679354716
0.26069681075675066,5.709520406342887,-90.74969291907956,655.2731688892761
0.26089307700855635,5.727240459956531,-89.82215786846413,657.1040368489719
0.26108934326036215,5.744778638300377,-88.89637770373973,658.9176132445718
0.26128560951216795,5.762135312523545,-87.97264797841544,660.714030497259
0.26148187576397364,5.779310965248747,-87.05221035358446,662.4930221604686
0.26167814201577944,5.796306461635646,-86.13673630681934,664.2537720133057
0.2618744082675851,5.81312271673251,-85.22558426252087,665.9961190900657
0.2620706745193909,5.829760512452742,-84.31806490619786,667.7199231171612
0.2622669407711967,5.84622049914043,-83.41349764375552,669.4250391160216
0.2624632070230024,5.862503238870696,-82.51365075322809,671.1104546682732
0.2626594732748082,5.878611246571124,-81.63433356344031,672.7712142460728
0.262855739526614,5.894548604034664,-80.7738148200519,674.4097897963832
0.2630520057784197,5.910318379872223,-79.9252717973186,676.0298780038977
0.2632482720302255,5.9259221211607525,-79.08050287465115,677.6350020633529
0.2634445382820312,5.941359647513801,-78.22964403391853,679.2284205550028
0.263640804533837,5.956628866654328,-77.36531943338362,680.8115066549285
0.2638370707856428,5.97172754192121,-76.4932674661489,682.3804834308222
0.26403333703744847,5.986655126754595,-75.6238305077367,683.9307520502703
0.26422960328925427,6.001413338901861,-74.76950283404759,685.4581450497913
0.26442586954105995,6.016006509924866,-73.9446154688282,686.9592343442057
0.26462213579286575,6.03044069786694,-73.14311341746884,688.4387518526883
0.26481840204467155,6.044717406775751,-72.3394822434332,689.9059982447245
0.26501466829647724,6.058836072647275,-71.53243568430585,691.3605532855652
0.26521093454828304,6.0727959111846035,-70.72086235844742,692.8018705294934
0.26540720080008884,6.086595937770795,-69.90359751531406,694.2293523715389
0.2656034670518945,6.100235261420848,-69.08601042037839,695.6403562838993
0.2657997333037003,6.113715184522896,-68.27966737351394,697.0314467677122
0.265995999555506,6.127038064951028,-67.48580783180994,698.4031749151171
0.2661922658073118,6.140206452022388,-66.7055138852115,699.7561976642032
0.2663885320591176,6.153223108229997,-65.93989366247425,701.0911130251263
0.2665847983109233,6.166090221228797,-65.17628387196561,702.4126473415138
0.2667810645627291,6.178805863020469,-64.39695218831179,703.7246515377898
0.2669773308145348,6.191367623347666,-63.60980547762701,705.0231610160686
0.2671735970663406,6.203774912248667,-62.82465217422888,706.3049093815316
0.2673698633181464,6.216029174786347,-62.05225442510851,707.5675271653913
0.26756612956995207,6.228133918419233,-61.30169964030673,708.8099928584927
0.26776239582175787,6.240093229177786,-60.56863419672733,710.0349970870843
0.26795866207356367,6.2519095749343006,-59.84318615287866,711.2457866009715
0.26815492832536936,6.263583461386549,-59.115206262777335,712.4448237073318
0.26835119457717516,6.2751133627916085,-58.37407667145512,713.634103217199
0.26854746082898084,6.286496153318635,-57.620126890034776,714.8122228219106
0.26874372708078664,6.297731759466034,-56.87514353574507,715.972769646981
0.26893999333259244,6.308822181766837,-56.14063309402447,717.1159023698203
0.26913625958439813,6.319769502724075,-55.417034159003904,718.2420217160942
0.26933252583620393,6.330575909596471,-54.7047039641496,719.3514560774436
0.2695287920880096,6.341243569087806,-54.00206953708397,720.4450230413468
0.2697250583398154,6.351773401807465,-53.29911508496734,721.5257804728622
0.2699213245916212,6.362165055127762,-52.594056599051655,722.5940534319438
0.2701175908434269,6.372418122898948,-51.88661820640992,723.6497230246939
0.2703138570952327,6.382532075513957,-51.17653920799884,724.6926856334974
0.2705101233470385,6.39250640569183,-50.46451658559664,725.7225594414135
0.2707063895988442,6.402342088108676,-49.76691306373671,726.7345122868119
0.27090265585065,6.412042592031412,-49.08543003758075,727.7288716549903
0.2710989221024557,6.421610408146633,-48.414063261032766,728.7081171713132
0.2712951883542615,6.4310469140201825,-47.746360204331076,729.6744842234682
0.2714914546060673,6.440352193895894,-47.07539196567829,730.629920887554
0.27168772085787296,6.4495248495127875,-46.394683762668706,731.5757749262598
0.27188398710967876,6.4585632024244966,-45.707493539042794,732.5103039225139
0.27208025336148445,6.467466604335794,-45.02131969992441,733.4308954081043
0.27227651961329025,6.476236125812543,-44.34405315059227,734.335368716429
0.27247278586509605,6.484874205993721,-43.68379171346812,735.2220553293984
0.27266905211690173,6.493384398129191,-43.037262218688454,736.0929150974861
0.27286531836870753,6.501767669297537,-42.38998776184792,736.9522930269322
0.27306158462051333,6.5100237861314945,-41.741600050172835,737.8000537831758
0.273257850872319,6.518152516184719,-41.09190786852569,738.6360041607554
0.2734541171241248,6.526153588107567,-40.44071644642391,739.4599445108358
0.2736503833759305,6.5340267961887175,-39.789662080271995,740.2712141317488
0.2738466496277363,6.541772596807304,-39.14254427468268,741.0688408045052
0.2740429158795421,6.549391791381771,-38.49955984610481,741.8529401201369
0.2742391821313478,6.556885200927454,-37.86078560001581,742.6236611415007
0.2744354483831536,6.564253660463339,-37.22629870947114,743.3811536832543
0.2746317146349593,6.571498006808214,-36.59593436049345,744.1256224076327
0.2748279808867651,6.578618963146833,-35.96877077121687,744.8574028622115
0.2750242471385709,6.5856170793918505,-35.34404943543184,745.5767343146308
0.27522051339037656,6.592492753390234,-34.72098375049937,746.2838178344452
0.27541677964218236,6.59924624700766,-34.09872412559369,746.9788151028968
0.27561304589398816,6.605877626705122,-33.476914775233155,747.6617235713715
0.27580931214579385,6.612387134185879,-32.8568476420158,748.3322190630406
0.27600557839759965,6.618775185570548,-32.23939339098972,748.9901405104109
0.27620184464940534,6.625042379384001,-31.625450539210867,749.6353728773025
0.27639811090121114,6.631189497896617,-31.015986482922912,750.2678502273345
0.27659437715301693,6.637217412283078,-30.410064153079787,750.8879092907271
0.2767906434048226,6.643126468402554,-29.80487081062605,751.4960359048166
0.2769869096566284,6.648916820552059,-29.200217980192335,752.0920771729445
0.2771831759084341,6.654588543104419,-28.595968561507995,752.6759364619621
0.2773794421602399,6.660141692273569,-27.99198556988577,753.2475139482617
0.2775757084120457,6.665576462740522,-27.390296727561974,753.8064351328077
0.2777719746638514,6.670893546411868,-26.79278440013684,754.3526791787255
0.2779682409156572,6.676093792101543,-26.19974074515021,754.8865829947387
0.278164507167463,6.681178106795676,-25.611476972329882,755.4085091135736
0.2783607734192687,6.686147449145924,-25.02754259227018,755.9189432354187
0.2785570396710745,6.69100176240978,-24.4376756412222,756.4190561716587
0.27875330592288017,6.695739611272623,-23.841446969954518,756.9078386008182
0.27894957217468597,6.700360224179334,-23.243901841157474,757.3840389530018
0.27914583842649177,6.7048639310768525,-22.65146766204029,757.8469639160827
0.27934210467829745,6.709252411836154,-22.07001952498853,758.2967253526426
0.27953837093010325,6.713527610847515,-21.49615782952129,758.7346745593865
0.27973463718190894,6.717690568041913,-20.925574582245467,759.1617716487863
0.27993090343371474,6.721741536624131,-20.353998921292458,759.5784881226075
0.28012716968552054,6.725679801749208,-19.776712083862392,759.9848651250707
0.2803234359373262,6.72950383123672,-19.189892681346315,760.3803691653743
0.280519702189132,6.733212705803371,-18.605457756575852,760.7631656534631
0.2807159684409378,6.736807494847105,-18.02734356978114,761.1331787949409
0.2809122346927435,6.740289436824411,-17.455527596366245,761.4908116982187
0.2811085009445493,6.743659765811759,-16.889987788856082,761.8364612478547
0.281304767196355,6.746919711927868,-16.330649295618496,762.1705234520498
0.2815010334481608,6.750069976783074,-15.770254703367216,762.4939445961572
0.2816972996999666,6.753109650418502,-15.203712510831572,762.8069691622534
0.2818935659517723,6.756037528218822,-14.631041433416385,763.109245088905
0.2820898322035781,6.75885240919936,-14.052259810300248,763.4004252050003
0.28228609845538377,6.761553095933335,-13.4673856134383,763.6801671304086
0.28248236470718957,6.764139068276291,-12.888322020409536,763.9471266644173
0.28267863095899537,6.766613744093522,-12.332575842952625,764.2003287614918
0.28287489721080106,6.768980921394519,-11.791148449699472,764.4414374551154
0.28307116346260686,6.771242464528725,-11.254490323688898,764.6717734589981
0.28326742971441266,6.773398317795604,-10.7123178507456,764.8923117281585
0.28346369596621834,6.775446240009682,-10.152543822016225,765.1036974999831
0.28365996221802414,6.777382181495283,-9.572696446193756,765.3052212818657
0.28385622846982983,6.779203324962517,-8.985147640185923,765.4950747748173
0.28405249472163563,6.780909617048208,-8.40516252667049,765.6718927518166
0.28424876097344143,6.78250418523292,-7.849004013554529,765.8350541402738
0.2844450272252471,6.783991926107774,-7.310871556862471,765.986174095052
0.2846412934770529,6.785373667316412,-6.768670793818396,766.1271247388488
0.2848375597288586,6.786648581203244,-6.222320750101703,766.2576709032946
0.2850338259806644,6.787815856388346,-5.6718419068718315,766.3775739553347
0.2852300922324702,6.788874689904118,-5.1172564994247285,766.4866000774394
0.2854263584842759,6.789824283651611,-4.558613229893966,766.5845491747405
0.2856226247360817,6.79066383520989,-3.9959330665503234,766.6712758257074
0.2858188909878874,6.791392554002011,-3.429225768322633,766.7466411266391
0.2860151572396932,6.792009651260607,-2.8585009140523088,766.8105074314808
0.286211423491499,6.79251479123926,-2.293254787074039,766.8623816610734
0.28640768974330466,6.7929116051930505,-1.7537407054143674,766.9020050537586
0.28660395599511046,6.793204032977415,-1.2270927791908157,766.9306502437435
0.28680022224691626,6.7933931202494255,-0.6979348145843831,766.9490868205828
0.28699648849872195,6.793476656422712,-0.14822455562196124,766.957482578673
0.28719275475052775,6.793449404193301,0.4293500279350777,766.9550168757933
0.28738902100233343,6.793307509730995,1.0160769517661432,766.9404018869789
0.28758528725413923,6.793051670884263,1.5857448224905966,766.9132236667984
0.28778155350594503,6.792688043851705,2.1107798188356846,766.874362259477
0.2879778197577507,6.792223142310437,2.631132840241955,766.8256067194145
0.2881740860095565,6.791653491843265,3.1782104818727355,766.7665230852201
0.2883703522613622,6.790973833262994,3.752150954507014,766.6959624602168
0.288566618513168,6.790178914207172,4.351055860568051,766.6127934336603
0.2887628847649738,6.789267622622017,4.928408836509833,766.5173135267987
0.2889591510167795,6.788247046003776,5.464643393286533,766.4113325702638
0.2891554172685853,6.787125275427474,5.959538831091857,766.29666801131
0.2893516835203911,6.785910150578476,6.426343611493721,766.1746349131321
0.2895479497721968,6.784593831998932,7.008389960656025,766.0386799390611
0.2897442160240026,6.7831542178071995,7.665807900623538,765.8856814836339
0.28994048227580826,6.781585786930033,8.30881476538139,765.7185143363251
0.29013674852761406,6.779897214002602,8.884704323186872,765.5417151250256
0.29033301477941986,6.778102395349327,9.398669418250734,765.3577067010505
0.29052928103122555,6.776209290947712,9.891326205096629,765.1655405957619
0.29072554728303135,6.774219490685213,10.38742999588915,764.9639762206555
0.29092181353483704,6.7721304441642145,10.90555426451073,764.7514946545887
0.29111807978664284,6.769936134116409,11.463057723254268,764.5261469549405
0.29131434603844863,6.76762723164679,12.070841786898727,764.2858519057762
0.2915106122902543,6.76519830840448,12.678329221472444,764.03259266806
0.2917068785420601,6.762651414728729,13.27298400916152,763.7674734532768
0.2919031447938659,6.75998907224887,13.854775523285346,763.4909818507247
0.2920994110456716,6.757213808589972,14.42367329436303,763.2036047734049
0.2922956772974774,6.7543281573420995,14.979647008773334,762.9058284678152
0.2924919435492831,6.7513346029228405,15.52459657853302,762.5980214458182
0.2926882098010889,6.748233883637315,16.073710027266557,762.2794469472699
0.2928844760528947,6.745024662484459,16.630261605694745,761.9495659923291
0.2930807423047004,6.741705476954251,17.19427842147726,761.6079908800631
0.2932770085565062,6.738274859229998,17.76578744503007,761.2543344808878
0.29347327480831187,6.734731336215187,18.344815510665413,760.888210228617
0.29366954106011767,6.731073464087816,18.930148341417233,760.5093175400591
0.29386580731192347,6.727300903688541,19.512383136780446,760.118373241158
0.29406207356372915,6.723414472587053,20.090752099728487,759.716156776941
0.29425833981553495,6.7194147891995115,20.666691149379268,759.3030840804463
0.29445460606734075,6.715302190320382,21.241631228215617,758.8792817956466
0.29465087231914644,6.711076739854788,21.817013809697936,758.4445802645216
0.29484713857095224,6.706738168490267,22.39464662578444,757.998479492009
0.2950434048227579,6.702285751759413,22.97738086211454,757.5401777747152
0.2952396710745637,6.697718530128985,23.564226165952338,757.0692183642891
0.2954359373263695,6.693035865478992,24.15351365233137,756.5854986906356
0.2956322035781752,6.688237443524201,24.74356544568631,756.0892577304846
0.295828469829981,6.683323267481723,25.332730367186937,755.5810865740785
0.2960247360817867,6.678293635266262,25.920603554325147,755.0617827511337
0.2962210023335925,6.673148407688188,26.510992212578877,754.5312798306634
0.2964172685853983,6.66788701714087,27.104327527192797,753.9892110450548
0.296613534837204,6.662508886056776,27.70060176307484,753.4352288403047
0.2968098010890098,6.65701343838467,28.299807204779277,752.8689865208166
0.2970060673408156,6.651400099585777,28.90193615643765,752.2901382466802
0.29720233359262127,6.645668337169175,29.506229833684547,751.6984670049671
0.29739859984442707,6.639817909968331,30.111117673760035,751.0942530605862
0.29759486609623276,6.633848709290262,30.716558144969788,750.4778196015341
0.29779113234803856,6.627760625890029,31.322559240031033,749.8494850595191
0.29798739859984436,6.621553548956245,31.92912893016599,749.2095669007991
0.29818366485165004,6.615227366115251,32.53627516518102,748.5583816294741
0.29837993110345584,6.608781712551082,33.14783730718154,747.8955279137892
0.29857619735526153,6.6022152885559375,33.76664932332173,747.2197144152833
0.29877246360706733,6.595526870643707,34.39062100976154,746.5303182833745
0.29896872985887313,6.5887156510398235,35.01767190033859,745.8271567979274
0.2991649961106788,6.581781228040631,35.64576485030975,745.1104757572969
0.2993612623624846,6.574723583927736,36.2729365109496,744.3809264043527
0.2995575286142904,6.567543035957675,36.898478955264046,743.6393281958236
0.2997537948660961,6.560239734444908,37.524081691353636,742.8860979710369
0.2999500611179019,6.552813487896552,38.15162154464531,742.1212640959344
0.3001463273697076,6.5452637361792725,38.78293433520041,741.3444995012819
0.3003425936215134,6.537589560539273,39.41984709254858,740.5551277670031
0.3005388598733192,6.52978968025797,40.06411587681754,739.7521317532162
0.3007351261251249,6.521862845224263,40.7124986507028,738.9351696812337
0.3009313923769307,6.513808589504539,41.36256675415452,738.1045674276056
0.30112765862873636,6.505626582545916,42.01431801312268,737.2604734539619
0.30132392488054216,6.497316494223173,42.66775024399714,736.4030368587548
0.30152019113234796,6.488877994840712,43.322861253549334,735.5324073801063
0.30171645738415365,6.480310754569022,43.97966861360652,734.6487328962405
0.30191272363595945,6.471614359493988,44.63922225888861,733.7519814117679
0.30210898988776524,6.462788188603557,45.30211947276534,732.8420295968085
0.30230525613957093,6.453831585627092,45.968360749808774,731.9188023408815
0.30250152239137673,6.444743894196701,46.63794658712512,730.9822243467564
0.3026977886431824,6.435524457846822,47.310877484375155,730.0322201294068
0.3028940548949882,6.426172617604055,47.987172710709125,729.0687116712265
0.303090321146794,6.41668764502871,48.66774020089103,728.091424402879
0.3032865873985997,6.407068660575964,49.35269691303948,727.0999751494664
0.3034828536504055,6.397314855125027,50.04150988457469,726.0941497934963
0.3036791199022112,6.387425523323643,50.73365094887074,725.0738845113785
0.303875386154017,6.377400061011249,51.42859891280782,724.0392704951038
0.3040716524058228,6.367237977206321,52.12584659614801,722.9905566322395
0.3042679186576285,6.356938817602933,52.82552130607638,721.9280082359974
0.3044641849094343,6.346502041795937,53.528271543795704,720.8516624580366
0.3046604511612401,6.335926995232519,54.23462121139682,719.761413056158
0.30485671741304576,6.325212920845749,54.94509302651358,718.6570159028911
0.30505298366485156,6.314358958770803,55.66021282443201,717.5380859099139
0.30524924991665725,6.303364146441701,56.38050758125293,716.4040939254548
0.30544551616846305,6.29222748857893,57.105264481369815,715.254668908939
0.30564178242026885,6.280948227884969,57.83367937272952,714.089984176527
0.30583804867207454,6.269525647731266,58.565739628049656,712.9102583533488
0.30603431492388034,6.257959033955251,59.30143274060838,711.7157081763386
0.306230581175686,6.24624767483686,60.040746322864024,710.5065485126123
0.3064268474274918,6.234390859415601,60.78366807177299,709.2829924121756
0.3066231136792976,6.222387846176816,61.530619816369835,708.0450821103813
0.3068193799311033,6.210237791514901,62.282062035459134,706.7923050747008
0.3070156461829091,6.197939813011088,63.038022159913986,705.5240455061144
0.3072119124347149,6.185493021353591,63.79852731338378,704.2396916215973
0.3074081786865206,6.172896521931416,64.56360436673297,702.9386355826334
0.3076044449383264,6.160149414883536,65.33327994089791,701.6202734578778
0.3078007111901321,6.147250799303503,66.10730004267674,700.2843849030932
0.3079969774419379,6.134199875964903,66.88541074342088,698.9324203393519
0.3081932436937437,6.120995816898834,67.66783725616641,697.5657783508964
0.30838950994554937,6.107637749767694,68.45484975739434,696.1851496285296
0.30858577619735517,6.094124742409474,69.24675988392072,694.7905060627157
0.30878204244916085,6.080455800600555,70.04390386643288,693.381079785628
0.30897830870096665,6.066629891715059,70.84650320157144,691.9553870020133
0.30917457495277245,6.052645915086287,71.65427149516442,690.5118673017336
0.30937084120457814,6.0385029340962495,72.46678550478865,689.0495991300274
0.30956710745638394,6.024200058783952,73.28364945458051,687.5683920922366
0.3097633737081896,6.009736462586006,74.10453225776632,686.0688155350934
0.3099596399599954,5.995111372307796,74.92918719978236,684.5522193455183
0.3101559062118012,5.98032401841204,75.75852762587887,683.0202435409298
0.3103521724636069,5.965373275406793,76.59415758597652,681.4727096441441
0.3105484387154127,5.950257910780058,77.43605921999739,679.9088405098059
0.3107447049672185,5.934976697259852,78.28419534042925,678.3278599369119
0.3109409712190242,5.919528414874976,79.138528731139,676.7289922902972
0.31113723747083,5.90391185096067,79.99902214740364,675.1114625026669
0.3113335037226357,5.888125864265689,80.86454561613452,673.4747801802978
0.3115297699744415,5.872169652947958,81.73365157373198,671.8192927019406
0.3117260362262473,5.856042512968329,82.60635791119509,670.1454297389807
0.31192230247805297,5.839743735242295,83.48268955883985,668.4536196373354
0.31211856872985877,5.823272605790412,84.36267145958502,666.7442901621434
0.31231483498166446,5.806628405735907,85.24632856887546,665.0178684960067
0.31251110123347026,5.789810088472462,86.13863564139052,663.2737162936301
0.31270736748527606,5.772815363161202,87.04347975241362,661.5099190759374
0.31290363373708174,5.755642050977716,87.95814643466497,659.7255605399419
0.31309989998888754,5.73828846691138,88.87997398656815,657.92028377768
0.31329616624069334,5.720753468750128,89.80642408168586,656.0942775843869
0.31349243249249903,5.703036377233058,90.73512516574515,654.2482446145443
0.31368869874430483,5.685136968365712,91.66425210740822,652.3832753254942
0.3138849649961105,5.667055071409388,92.5950400292929,650.4999853173035
0.3140812312479163,5.648790145403719,93.52979949606508,648.5983839019045
0.3142774974997221,5.630341184733818,94.47072486814585,646.6780462051458
0.3144737637515278,5.611706771345738,95.41996664957774,644.7381195185546
0.3146700300033336,5.59288506207921,96.37968993949026,642.7773152020486
0.3148662962551393,5.573873878085727,97.35007959106387,640.7943771594638
0.3150625625069451,5.554671546799171,98.32738710540899,638.789494855245
0.3152588287587509,5.535276742807584,99.31142057989958,636.7627281509037
0.3154550950105566,5.515688146737101,100.30217278875972,634.7141093767775
0.3156513612623624,5.495904440635574,101.29963646909071,632.6436715392281
0.31584762751416817,5.4759243079800966,102.3038043207292,630.5514483225335
0.31604389376597386,5.455746456032909,103.31401163641573,628.4375891004031
0.31624016001777966,5.435370069270443,104.32652654756322,626.3027460197134
0.31643642626958535,5.414794790875376,105.34076462911533,624.146968544404
0.31663269252139115,5.394020282376207,106.35672861190659,621.9701998390627
0.31682895877319694,5.373046204765135,107.3744212309564,619.7723830527926
0.31702522502500263,5.351872218497166,108.39384522532445,617.5534613241165
0.31722149127680843,5.330497957904221,109.41614874808393,615.3131642563462
0.3174177575286141,5.308921163650337,110.46119845055452,613.0474039570377
0.3176140237804199,5.287136755722572,111.53063249589795,610.7548150654725
0.3178102900322257,5.265140672844523,112.61688946111863,608.4359469835629
0.3180065562840314,5.242930357881265,113.71243041317368,606.0916856158515
0.3182028225358372,5.220504713769803,114.81004051379682,603.7231903247003
0.318399088787643,5.197863988601182,115.90308203653967,601.3318226159382
0.3185953550394487,5.175009643126401,116.98656035258233,598.9189118170132
0.3187916212912545,5.1519433655929845,118.06372109270718,596.4843247452657
0.3189878875430602,5.128665805366372,119.14070855905678,594.0271644711404
0.319184153794866,5.10517641372818,120.22316861575709,591.5463774335574
0.3193804200466718,5.081473592172539,121.31647411588682,589.0407348758472
0.31957668629847746,5.057554698056891,122.42592104625652,586.5088029719467
0.31977295255028326,5.033416039866392,123.55645269725062,583.9489933551185
0.31996921880208895,5.009053997163083,124.69990450187548,581.362086004181
0.32016548505389475,4.984466751731505,125.8513328586511,578.748529630968
0.32036175130570055,4.959652732539309,127.01079405718616,576.1078900645507
0.32055801755750624,4.934610357480874,128.17834465377837,573.4397309069366
0.32075428380931204,4.909338036791875,129.3540414362903,570.7436150945227
0.32095055006111783,4.883834160144822,130.53793968580885,568.0191428108801
0.3211468163129235,4.85809714712156,131.72872420926998,565.2661594127197
0.3213430825647293,4.832126751541854,132.91452635744454,562.4868553354736
0.321539348816535,4.805924388054707,134.09252018910934,559.6823320728472
0.3217356150683408,4.7794915979512576,135.26261641276088,556.8532293265298
0.3219318813201466,4.752829940049237,136.42472568492764,554.0001868366098
0.3221281475719523,4.725940990698575,137.57875864887077,551.1238439182864
0.3223244138237581,4.698826343779567,138.72462597469934,548.2248389851939
0.3225206800755638,4.671486903518121,139.87960021089185,545.3004916369
0.3227169463273696,4.643914135202769,141.10479899062057,542.3375096963478
0.3229132125791754,4.616095018289757,142.38610640454613,539.3348212206004
0.32310947883098107,4.588020820359956,143.70014439590855,536.2942464862747
0.32330574508278687,4.559687442387506,145.02342464316897,533.2189606137299
0.32350201133459267,4.531095271052218,146.33354930765285,530.113223418347
0.32369827758639835,4.502248950517096,147.61022469023166,526.9820790476288
0.32389454383820415,4.47315663004426,148.84040427064784,523.8302148992907
0.32409081009000984,4.4438262271160385,150.03988922303165,520.6569624599183
0.32428707634181564,4.414261948188817,151.22630359556427,517.460220465747
0.32448334259362144,4.384464846671672,152.41483432505927,514.2375295083073
0.3246796088454271,4.354433100841714,153.61968813856055,510.9859041353705
0.3248758750972329,4.324162156319097,154.85466235721404,507.70177479430424
0.3250721413490386,4.293644735881121,156.1336540606104,504.38090683147
0.3252684076008444,4.262870797070735,157.47115085738474,501.0183005891762
0.3254646738526502,4.231830300772399,158.8363059611477,497.61629721353034
0.3256609401044559,4.2005234303658,160.18575934931877,494.18184952769525
0.3258572063562617,4.168953211256753,161.51953543991687,490.7156401595996
0.3260534726080675,4.137122766025688,162.83766944746964,487.2183454978299
0.3262497388598732,4.105035160376747,164.1401943357661,483.6906347927103
0.326446005111679,4.072693425218138,165.42714107840595,480.13317087105247
0.32664227136348467,4.040100639679848,166.69854267930575,476.5466098999907
0.32683853761529047,4.00725983632072,167.95506301272536,472.9315070587391
0.32703480386709627,3.974172029701482,169.22132087763046,469.284411094274
0.32723107011890196,3.940833511382471,170.5099225260243,465.60248655939006
0.32742733637070776,3.9072398849151297,171.82080997058264,461.88460301717737
0.32762360262251344,3.8733868025815497,173.15392832740065,458.1296440399069
0.32781986887431924,3.839269906042782,174.50922274414296,454.3365071411429
0.32801613512612504,3.8048848097966808,175.88663703945593,450.50410396942925
0.32821240137793073,3.7702272235593908,177.28612131103475,446.6313591248884
0.32840866762973653,3.7352929907465815,178.70030168079893,442.71822056761437
0.3286049338815423,3.700085561448124,180.06094979168995,438.77429132976044
0.328801200133348,3.6646169387381318,181.36465630822116,434.80237880741254
0.3289974663851538,3.6288967000907597,182.6276542479884,430.80223537515815
0.3291937326369595,3.59293126269315,183.86607629856098,426.7730311328593
0.3293899988887653,3.556723818097548,185.09643308913954,422.71328757864524
0.3295862651405711,3.5202742791840738,186.33616616342516,418.6207767141342
0.3297825313923768,3.4835789624938873,187.60431604243598,414.4923674373927
0.3299787976441826,3.4466302098756114,188.92215103520388,410.3238127494178
0.3301750638959883,3.4094174059296147,190.29259832848038,406.1122619008063
0.3303713301477941,3.3719319168875526,191.69754972259068,401.8576698251075
0.3305675963995999,3.3341690075069494,193.11575310349704,397.56115155116163
0.33076386265140556,3.2961283657885567,194.52373712762855,393.2250242971852
0.33096012890321136,3.257814445264722,195.89647899787707,388.8528405093039
0.33115639515501716,3.219236624016739,197.20827541292743,384.4493407299956
0.33135266140682285,3.1804086998131647,198.4521945189029,380.01796217088867
0.33154892765862864,3.1413378973960273,199.6885325308083,375.5527521869599
0.33174519391043433,3.1020244786369275,200.92449189011546,371.05285706795394
0.33194146016224013,3.0624685181439615,202.160067917382,366.5182636035737
0.33213772641404593,3.022670091516398,203.3952557374676,361.9489603150598
0.3323339926658516,2.9826293070511003,204.6300512087531,357.344940195516
0.3325302589176574,2.9423461921998832,205.86444702923504,352.7061958057784
0.3327265251694631,2.9018207171694956,207.10161414808564,348.032269296393
0.3329227914212689,2.8610510630481176,208.35356109666574,343.3207078951461
0.3331190576730747,2.8200341064511827,209.6217165745806,338.5697138462267
0.3333153239248804,2.778766636175488,210.90638618472383,333.7776165628418
0.3335115901766862,2.7372453813201814,212.20787319488528,328.942748385113
0.3337078564284919,2.695467038668276,213.5264793738355,324.0634459606197
0.3339041226802977,2.6534281761041063,214.8625021901892,319.1380437494244
0.3341003889321035,2.611127070986118,216.17636806075822,314.1703082605733
0.33429665518390916,2.5685819312502343,217.345579258148,309.1799090021355
0.33449292143571496,2.525819624180491,218.3964308847296,304.1704542452655
0.33468918768752076,2.4828590232787735,219.37395519331338,299.14087989684947
0.33488545393932645,2.4397098798091585,220.32603377882586,294.08707679314773
0.33508172019113225,2.3963724603771492,221.3001263038608,289.0022965528676
0.33527798644293794,2.3528380198775096,222.34082546832178,283.8777158102138
0.33547425269474374,2.3090895940558327,223.48256905197445,278.70375519275024
0.33567051894654953,2.265110463131375,224.68078420923325,273.48083468810137
0.3358667851983552,2.2208935468791404,225.9024663093273,268.21107627155624
0.336063051450161,2.1764361339259803,227.12806472043897,262.8961680023299
0.3362593177019667,2.131739496849647,228.33681646367617,257.538887761861
0.3364555839537725,2.086809098997802,229.5060821294379,252.14316435956738
0.3366518502055783,2.041655126328431,230.61063444653848,246.71418538289637
0.336848116457384,1.9962930262045422,231.62184901278593,241.25854430070572
0.3370443827091898,1.9507442740772694,232.5067450879551,235.7844665991675
0.3372406489609956,1.9050342991450409,233.28734025483857,230.29656254526736
0.3374369152128013,1.8591705421069245,234.07772224445384,224.78789713871845
0.3376331814646071,1.8131502156155859,234.8829082870634,219.2579641080664
0.33782944771641277,1.7669703564381118,235.70353070516182,213.70648801583258
0.33802571396821857,1.7206278621340527,236.54028234015192,208.13325476504835
0.33822198022002437,1.674119529041125,237.39363999314514,202.53920277167535
0.33841824647183005,1.6274419638523028,238.2650189492433,196.92233272283443
0.33861451272363585,1.5805914651778323,239.156221241443,191.27972289719128
0.33881077897544154,1.533563946182083,240.06924799058532,185.60819049243668
0.33900704522724734,1.4863559707545726,240.9835263453987,179.90544673110105
0.33920331147905314,1.4389742740329488,241.836259222681,174.17332482847624
0.3393995777308588,1.3914317757362993,242.621745458957,168.41334365986881
0.3395958439826646,1.3437419088168503,243.3375776568684,162.6274056035375
0.3397921102344704,1.2959186054004315,243.98098759342085,156.81796914360666
0.3399883764862761,1.247976375716259,244.54881740016663,150.9881028078313
0.3401846427380819,1.1999304229977112,245.03749814226776,145.14153626965344
0.3403809089898876,1.1517966416151104,245.44301685371028,139.28269565009577
0.3405771752416934,1.103591792483102,245.7609140920255,133.41673566977994
0.3407734414934992,1.0553322432671326,246.02431055307866,127.54844979647783
0.3409697077453049,1.0070091008272197,246.42568014514933,121.67227848176259
0.3411659739971107,0.9585931737708764,246.96434064495878,115.77829902734193
0.34136224024891637,0.9100607391001388,247.60758359737818,109.85938999769556
0.34155850650072217,0.8613945166876269,248.32150666077214,103.91039655811875
0.34175477275252797,0.812584291586094,249.06838563884355,97.92824681830908
0.34195103900433366,0.7636278245213558,249.8035129648984,91.91222173491175
0.34214730525613946,0.7145326848822114,250.4709414217003,85.86431189142642
0.34234357150794525,0.6653190225908214,250.99710062501677,79.78956586195841
0.34253983775975094,0.6160241727236523,251.27932108546094,73.69640281061099
0.34273610401155674,0.5667026595213487,251.2745747366426,67.59617463880605
0.34293237026336243,0.5174055386957067,251.04503508024584,61.499013862368905
0.34312863651516823,0.46816704318614194,250.69896384820174,55.41246631123171
0.343324902766974,0.41899590735010805,250.3865639550719,49.34219200099092
0.3435211690187797,0.3698683536007763,250.285508868529,43.29271170903992
0.3437174352705855,0.32072514496609345,250.5741265084956,37.267165543745485
0.3439137015223912,0.27149084724333067,251.11598649904255,31.247207072718382
0.344109967774197,0.22216316595661267,251.52128724129668,25.205042454139374
0.3443062340260028,0.17276983205901453,251.78488282908478,19.14302914633988
0.3445025002778085,0.1233386923281135,251.906389061382,13.063792502068647
0.3446987665296143,0.07389771328308217,251.88541521135895,6.97015776660572
0.3448950327814201,0.024474843659324234,251.72160126105672,0.8647740639799579
0.3450912990332258,-0.024902178451299238,251.42787773692697,-5.248062285035272
0.3452875652850316,-0.07421903090203366,251.1262299565436,-11.348525230616511
0.34548383153683726,-0.12347880171910533,250.84594813874924,-17.431383975959235
0.34568009778864306,-0.17268558747219526,250.58657956124213,-23.49581537004078
0.34587636404044886,-0.22184352003939134,250.3476533095731,-29.540931835078787
0.34607263029225455,-0.2709564835891667,250.1286778934313,-35.565732136217946
0.34626889654406035,-0.32002840668243226,249.92913830058782,-41.56912379287465
0.34646516279586603,-0.3690611720310662,249.7140054377902,-47.558012216770365
0.34666142904767183,-0.41804412008715175,249.42163224141828,-53.5472079716991
0.34685769529947763,-0.46696280509182236,249.06096210445764,-59.53563161900435
0.3470539615512833,-0.5158049227119563,248.6434120007125,-65.52056365884988
0.3472502278030891,-0.5645604554977912,248.18049160393915,-71.49812726577048
0.3474464940548949,-0.6132215898304061,247.68327901882688,-77.46347238565212
0.3476427603067006,-0.6617826209295052,247.16202375749293,-83.41103533073056
0.3478390265585064,-0.7102401253433077,246.63088831684883,-89.33385442473593
0.3480352928103121,-0.7585927728909985,246.09199517820468,-95.23004523964224
0.3482315590621179,-0.8068382423297307,245.53798277733623,-101.10125552778345
0.3484278253139237,-0.8549729571532635,244.96206954213298,-106.94934603061972
0.3486240915657294,-0.9029919624924146,244.3577846705373,-112.77639846640174
0.3488203578175352,-0.9508890656490173,243.71875457014121,-118.58479278368557
0.34901662406934086,-0.9986568027893677,243.03852872432225,-124.37729649762747
0.34921289032114666,-1.0462868010272546,242.31848882144195,-130.1547680474336
0.34940915657295246,-1.0937735604733618,241.5801436912136,-135.91100814375616
0.34960542282475815,-1.1411137515275762,240.82486153051696,-141.64440558440583
0.34980168907656395,-1.188304014436801,240.05227938097454,-147.35380593900396
0.34999795532836975,-1.2353409182181,239.26203438306862,-153.03804742601898
0.35019422158017544,-1.2822209607660817,238.45376467884478,-158.69596558606833
0.35039048783198123,-1.3289405691383256,237.62711031723344,-164.32639798602946
0.3505867540837869,-1.3754960958325957,236.7814701765272,-169.9282549368384
0.3507830203355927,-1.42188333872399,235.91113169574203,-175.50217734179807
0.3509792865873985,-1.4680971251401187,235.0139327990476,-181.04869278249322
0.3511755528392042,-1.5141321986421878,234.09002929249712,-186.5678280498136
0.35137181909101,-1.559983333363142,233.13957673370328,-192.05961153316125
0.3515680853428157,-1.6056453339213137,232.16273005324567,-197.52407125024135
0.3517643515946215,-1.6511130352599999,231.15964317480538,-202.96123286397966
0.3519606178464273,-1.6963813024119165,230.13046863434082,-208.37111768639167
0.352156884098233,-1.741445782558624,229.0890758635898,-213.75035615883905
0.3523531503500388,-1.7863067646664463,228.0558720989665,-219.09305161988624
0.3525494166018446,-1.8309653106002537,227.02526419594574,-224.40066107917818
0.35274568285365027,-1.875421329798058,225.9910481358619,-229.67459341178778
0.35294194910545607,-1.919673467305869,224.94648588558516,-234.91536802345172
0.35313821535726175,-1.96371896671438,223.8840698841613,-240.12399894104794
0.35333448160906755,-2.007553507360175,222.79508281679898,-245.3021181970185
0.35353074786087335,-2.051170917309005,221.6705310994342,-250.45184151238234
0.35372701411267904,-2.09456416473333,220.51189913596113,-255.5735848847077
0.35392328036448484,-2.137727214361547,219.32610175275096,-260.6665574339476
0.3541195466162905,-2.1806555535631618,218.12163644744408,-265.729162242607
0.3543158128680963,-2.223346478794089,216.90835964430593,-270.7589460861124
0.3545120791199021,-2.265799258797423,215.69695936710227,-275.75266223019605
0.3547083453717078,-2.3080153824407117,214.49833456008622,-280.70643124404455
0.3549046116235136,-2.3499972952109354,213.30599819277475,-285.62015797124695
0.3551008778753194,-2.391744387398801,212.10552537329667,-290.49701160623164
0.3552971441271251,-2.433255100248234,210.8972959252327,-295.3372824120885
0.3554934103789309,-2.474527947846053,209.68168168276773,-300.14123491630113
0.3556896766307366,-2.5155615159013087,208.4590353847643,-304.9090887798359
0.3558859428825424,-2.5563544574570387,207.22968428480272,-309.64099805668195
0.3560822091343482,-2.5969054228059085,205.9918927639757,-314.33750607575837
0.35627847538615387,-2.637211450941181,204.73206068717684,-319.00155455026083
0.35647474163795967,-2.6772677925992734,203.4475136509714,-323.6330876837769
0.35667100788976536,-2.717069588565346,202.13816611676614,-328.2315414000491
0.35686727414157116,-2.7566119683644503,200.80398621576174,-332.7965013568538
0.35706354039337695,-2.7958900613997795,199.4450025415254,-337.32772471898863
0.35725980664518264,-2.8348990093889364,198.06131085628434,-341.82516155653445
0.35745607289698844,-2.8736372739189013,196.70589964377996,-346.2749479370809
0.35765233914879413,-2.9121174477291927,195.42666119019856,-350.66473775899755
0.35784860540059993,-2.9503517952071454,194.19643855406943,-355.00199154812606
0.3580448716524057,-2.9883473395659936,192.98877240517817,-359.29386014067325
0.3582411379042114,-3.0261058663899734,191.77630104002785,-363.5479965758743
0.3584374041560172,-3.0636234726346037,190.52848901534992,-367.77336556151016
0.358633670407823,-3.1008897377570044,189.20811202909354,-371.98105433762703
0.3588299366596287,-3.13788807422203,187.80190733141993,-376.17546665150235
0.3590262029114345,-3.1746047714733145,186.34530426142476,-380.34694816664177
0.3592224691632402,-3.2110344618289193,184.88581757047646,-384.48213707641526
0.359418735415046,-3.2471818064138422,183.47742490111315,-388.56539307636353
0.3596150016668518,-3.2830622710462447,182.1752141036638,-392.58023462034726
0.3598112679186575,-3.3186964909633607,180.94241076967646,-396.53817465910333
0.3600075341704633,-3.354086525413647,179.68663753614342,-400.4680773332635
0.36020380042226896,-3.3892278225091363,178.40773622727264,-404.3702636494861
0.36040006667407476,-3.424115858520839,177.10587285673392,-408.24491662588593
0.36059633292588056,-3.4587461424348835,175.7812074422896,-412.0921973951231
0.36079259917768625,-3.4931142772813235,174.43592147001658,-415.91160637809026
0.36098886542949205,-3.5272175436704867,173.08382223721895,-419.6990679872307
0.36118513168129784,-3.5610550437422352,171.7277591893934,-423.4543501043181
0.36138139793310353,-3.59462603461029,170.36808807172935,-427.1781152237455
0.36157766418490933,-3.6279298454270372,169.00518260704226,-430.87106667014444
0.361773930436715,-3.6609658795812123,167.63942717372845,-434.53392358493693
0.3619701966885208,-3.6937363515910207,166.31242423057455,-438.15332755249824
0.3621664629403266,-3.72625293821318,165.04721608864722,-441.7213451938909
0.3623627291921323,-3.7585250304880993,163.81656935621308,-445.2468960466456
0.3625589954439381,-3.7905567423385067,162.59296313000394,-448.7393151990227
0.3627552616957438,-3.8223464927299236,161.3452316534661,-452.20973723588264
0.3629515279475496,-3.8538859290235394,160.03657966685566,-455.6722974740125
0.3631477941993554,-3.8851619491608664,158.66620024084065,-459.12852519236776
0.3633440604511611,-3.916166201975161,157.27533804707278,-462.5623307792064
0.3635403267029669,-3.946899779511395,155.91741081220812,-465.955508718202
0.3637365929547727,-3.97737474683242,154.64932812725027,-469.2871781458607
0.36393285920657836,-4.007609301634527,153.44592275843607,-472.5650928478266
0.36412912545838416,-4.037606356105936,152.2289663948408,-475.8172514166903
0.36432539171018985,-4.067363232245857,150.99848552477314,-479.0436811658721
0.36452165796199565,-4.096877308869846,149.75484881688485,-482.2444384059019
0.36471792421380145,-4.126146049251804,148.4986629460186,-485.41960924838935
0.36491419046560714,-4.15516724042403,147.23276080642802,-488.5685668256576
0.36511045671741293,-4.183939145273713,145.95847833337515,-491.6913430146052
0.3653067229692186,-4.212460177882944,144.67639519815316,-494.78817953828343
0.3655029892210244,-4.240728865085442,143.38706118406432,-497.85927236163013
0.3656992554728302,-4.268745019692197,142.11794527237186,-500.8934861744482
0.3658955217246359,-4.296520719993961,140.93480017967823,-503.86219055292565
0.3660917879764417,-4.32406969265782,139.80037866174786,-506.7792301818422
0.3662880542282475,-4.3513972767252795,138.67140367235157,-509.6625561527545
0.3664843204800532,-4.378499961864746,137.49956044029508,-512.5365517580958
0.366680586731859,-4.405364328510503,136.2415170793153,-515.4234271152409
0.3668768529836647,-4.431976078587087,134.93666194885367,-518.3090480778525
0.3670731192354705,-4.458333300747072,133.66159253332364,-521.1596432394124
0.3672693854872763,-4.484449869886631,132.49701723637804,-523.9345952627926
0.36746565173908197,-4.510346788026723,131.39482803198428,-526.6537525412145
0.36766191799088777,-4.536025130351713,130.2700911405302,-529.3601122151056
0.36785818424269345,-4.561480740393439,129.12560347202728,-532.0547695817971
0.36805445049449925,-4.58671002451902,127.96427363991883,-534.7388874851374
0.36825071674630505,-4.61171050273869,126.7973219370634,-537.4086868315687
0.36844698299811074,-4.6364823528445696,125.6342845815991,-540.058987912286
0.36864324924991654,-4.661026171653628,124.47319563275452,-542.6880300235948
0.36883951550172234,-4.685342093499278,123.31159879828739,-545.2931260186768
0.369035781753528,-4.709431051652219,122.17138435583247,-547.859172132059
0.3692320480053338,-4.733302282715613,121.08972647274757,-550.3643266322779
0.3694283142571395,-4.756964665512401,120.03808942733801,-552.82835324946
0.3696245805089453,-4.780421004655114,118.98429949531739,-555.2728018132921
0.3698208467607511,-4.80366731280854,117.89148763807053,-557.7229512733261
0.3700171130125568,-4.826693863365074,116.74894479278737,-560.1866757373748
0.3702133792643626,-4.849494335540285,115.59543979009757,-562.6370225496681
0.3704096455161683,-4.872071274158097,114.47910652406046,-565.0394551390921
0.3706059117679741,-4.89443627761108,113.43752926337774,-567.3619446107294
0.3708021780197799,-4.916599828005525,112.41298128646854,-569.6540624398909
0.37099844427158557,-4.938561524159257,111.38075087066457,-571.9384499237765
0.37119471052339137,-4.960319877277349,110.34075226619352,-574.2150482131406
0.37139097677519717,-4.981873322814832,109.29258771846591,-576.482966105098
0.37158724302700286,-5.003220443399647,108.2402858593779,-578.7350385547531
0.37178350927880865,-5.024361587858426,107.19443239554494,-580.9616195005989
0.37197977553061434,-5.045298366410071,106.15804077078249,-583.1632554398755
0.37217604178242014,-5.066032813331202,105.13301581265256,-585.3394333876574
0.37237230803422594,-5.086567345835453,104.12110439118754,-587.4896607276312
0.37256857428603163,-5.106904727890643,103.1240854465659,-589.6124432934399
0.3727648405378374,-5.127047561333006,102.13726306773161,-591.710161278374
0.3729611067896431,-5.1469971203268,101.15368861654889,-593.7872495115281
0.3731573730414489,-5.166753628523914,100.16946654925465,-595.8461993672685
0.3733536392932547,-5.186316834571561,99.18435218664992,-597.8879122653011
0.3735499055450604,-5.205686841944957,98.2015330222647,-599.9106984153644
0.3737461717968662,-5.224864718980783,97.22743718693874,-601.9093151306306
0.373942438048672,-5.2438526076041825,96.2660084541208,-603.8833713843203
0.3741387043004777,-5.262653095279623,95.31731409150414,-605.8341589658564
0.3743349705522835,-5.2812683655054125,94.37798894160092,-607.7633635333735
0.3745312368040892,-5.299699880021335,93.4441578577352,-609.6744166984016
0.374727503055895,-5.317948374279986,92.51249911109292,-611.571595992434
0.37492376930770077,-5.336013944769816,91.57968090899828,-613.4570068682355
0.37512003555950646,-5.353896622548134,90.65011515379022,-615.3234577630136
0.37531630181131226,-5.371597503853892,89.72728162629619,-617.1681419779211
0.37551256806311795,-5.389117981678356,88.81174100359442,-618.9914089835132
0.37570883431492375,-5.4064594854389885,87.90363424534017,-620.7935483651772
0.37590510056672954,-5.423623493921177,87.00297055848665,-622.5748319581792
0.37610136681853523,-5.440611477767643,86.10989807877971,-624.3357372822636
0.37629763307034103,-5.457424910596917,85.22420624184802,-626.0766844744442
0.37649389932214683,-5.474065200161255,84.34541260540107,-627.7978603727581
0.3766901655739525,-5.49053361916658,83.47255370638155,-629.5003544473759
0.3768864318257583,-5.50683120679115,82.60453576784965,-631.1856306514492
0.377082698077564,-5.522958889421921,81.74116226975299,-632.8535556151396
0.3772789643293698,-5.538917561789712,80.88226766253678,-634.5039789736678
0.3774752305811756,-5.554708112905974,80.02803191519628,-636.1368791022177
0.3776714968329813,-5.57033149956366,79.17889759712983,-637.7523774277399
0.3778677630847871,-5.585788764934448,78.33528291511196,-639.3506074168328
0.3780640293365928,-5.601081027435298,77.49756761779356,-640.9317127215882
0.3782602955883986,-5.616209487665669,76.66609078840445,-642.4958455082556
0.3784565618402044,-5.6311753931121284,75.84119200618568,-644.0430387171153
0.37865282809201006,-5.64598001105566,75.0222101766861,-645.5727661729467
0.37884909434381586,-5.66062430979021,74.20728093676712,-647.0848284272704
0.37904536059562166,-5.675108983177254,73.3954800826252,-648.579419061698
0.37924162684742735,-5.689434637145401,72.58693719663214,-650.0569002925571
0.37943789309923315,-5.7036019951055685,71.78268974617112,-651.5177785544395
0.37963415935103884,-5.717612061045221,70.98437036911353,-652.9627181616268
0.37983042560284463,-5.731466173560337,70.19371723298966,-654.3924804284663
0.38002669185465043,-5.745165879612255,69.41079316593758,-655.8064986535619
0.3802229581064561,-5.758712623837722,68.63483989851895,-657.2045875115153
0.3804192243582619,-5.772107655038455,67.86452369443874,-658.5872248044377
0.3806154906100676,-5.785351918008602,67.09808607577983,-659.9548760043397
0.3808117568618734,-5.798445980293903,66.33387505453365,-661.3075800137615
0.3810080231136792,-5.811390168426955,65.5705621415522,-662.6449307877277
0.3812042893654849,-5.82418455252317,64.80727001090843,-663.9660205839814
0.3814005556172907,-5.8368292781890085,64.04630124573,-665.2723990341221
0.3815968218690964,-5.84932516185297,63.29068654663952,-666.5657336702722
0.3817930881209022,-5.86167332290916,62.541137504747255,-667.8446765562521
0.381989354372708,-5.873875047424918,61.79850649761646,-669.1075798923782
0.38218562062451367,-5.885931765414547,61.063777646450305,-670.352515348882
0.38238188687631947,-5.89784514995043,60.338056605948864,-671.5772973835069
0.38257815312812526,-5.909617056541731,59.62179347041507,-672.7811912818513
0.38277441937993095,-5.921248926318602,58.90992280786587,-673.9704017592616
0.38297068563173675,-5.932741192825818,58.19883976986246,-675.143690062698
0.38316695188354244,-5.944093909476256,57.488439781654606,-676.3013604516768
0.38336321813534824,-5.955307289604186,56.7787183941211,-677.4437651118116
0.38355948438715404,-5.966381445569075,56.06969510559186,-678.5712419151606
0.3837557506389597,-5.977316516858941,55.36140524264245,-679.6841201736983
0.3839520168907655,-5.988112672161677,54.653891485109455,-680.7827259746713
0.3841482831425712,-5.99877037398792,53.953442233237226,-681.8735902037656
0.384344549394377,-6.0092919851368665,53.26622172657676,-682.9640029951518
0.3845408156461828,-6.019679667576008,52.587704078740146,-684.0509925771657
0.3847370818979885,-6.029934674334426,51.91368687273783,-685.1315269780221
0.3849333481497943,-6.040057506060549,51.24051113103732,-686.2016849637782
0.3851296144016001,-6.050048212942365,50.56671274464365,-687.2523633823024
0.3853258806534058,-6.0599063414703265,49.88906809744503,-688.2780432122662
0.3855221469052116,-6.069631039429523,49.20768744676667,-689.2776436859978
0.38571841315701727,-6.0792220326683815,48.52744132702088,-690.2549703030459
0.38591467940882307,-6.088680043990688,47.85340118155841,-691.2149638997637
0.38611094566062887,-6.0980067476222235,47.19019614666158,-692.1631229824318
0.38630721191243456,-6.107204689984135,46.541624077197056,-693.1050223036857
0.38650347816424035,-6.1162769032209905,45.90761393207342,-694.0431249231546
0.38669974441604604,-6.125224828928505,45.27347221276648,-694.9649742132117
0.38689601066785184,-6.134048056606971,44.63697385809266,-695.8687967658511
0.38709227691965764,-6.142746146558641,43.99838165963564,-696.7551122955963
0.38728854317146333,-6.151318733594937,43.35795741970851,-697.6244094827945
0.3874848094232691,-6.159765428008533,42.7153256948983,-698.4787065764418
0.3876810756750749,-6.16808580699982,42.07213683773347,-699.3235446091282
0.3878773419268806,-6.176280540511233,41.435297229806835,-700.1634425632724
0.3880736081786864,-6.184350959451211,40.80542496011047,-700.9972290405486
0.3882698744304921,-6.1922984618558825,40.182672597479254,-701.8237231345038
0.3884661406822979,-6.200124431768483,39.56709298194447,-702.6420070093088
0.3886624069341037,-6.20783029898428,38.95867192742338,-703.4513887667744
0.3888586731859094,-6.215417035153879,38.35011171597576,-704.2440379093885
0.3890549394377152,-6.222883347464539,37.732267867696805,-705.0099843900623
0.3892512056895209,-6.230227926947436,37.11037984675684,-705.7542846052828
0.3894474719413267,-6.237450432341273,36.489318399566145,-706.4825187320642
0.38964373819313247,-6.244551483831069,35.87322816386957,-707.2000430574587
0.38984000444493816,-6.251532391640946,35.265543624746115,-707.9115685660998
0.39003627069674396,-6.258395052024954,34.66815422310013,-708.6199507630774
0.39023253694854976,-6.265141262410218,34.07834614343311,-709.322926459675
0.39042880320035545,-6.2717721995554845,33.493009943799834,-710.0172600192914
0.39062506945216124,-6.278288480158408,32.90954998267404,-710.6998377203738
0.39082133570396693,-6.284690224047839,32.3254159903626,-711.3677381160244
0.39101760195577273,-6.290977027732448,31.73781346009885,-712.0181372525498
0.39121386820757853,-6.297147912670984,31.143828184628973,-712.6485233895728
0.3914101344593842,-6.303202053105951,30.54992819226476,-713.2646327526238
0.39160640071119,-6.309139989364849,29.959727818266856,-713.8696485347514
0.3918026669629957,-6.314962461040343,29.373211704394848,-714.4636433563745
0.3919989332148015,-6.320670175819545,28.790380233997396,-715.0467052184762
0.3921951994666073,-6.326263860724435,28.211245726294038,-715.6189383358011
0.392391465718413,-6.331744232415725,27.635829170784007,-716.1804639089147
0.3925877319702188,-6.33711204854268,27.06408823742268,-716.7313716334722
0.3927839982220246,-6.342367995224408,26.495686822986386,-717.2716262274321
0.3929802644738303,-6.347512695572252,25.93041739081808,-717.8014165115898
0.3931765307256361,-6.352546725076224,25.36807582952717,-718.3209843362083
0.39337279697744176,-6.357470661228449,24.808442308076906,-718.830594954883
0.39356906322924756,-6.362285007021667,24.25128437241949,-719.3305332185316
0.39376532948105336,-6.366990224835817,23.696361568550657,-719.8210982645953
0.39396159573285905,-6.3715863997000515,23.138428478186455,-720.2982805976656
0.39415786198466485,-6.376072391785994,22.574082961556712,-720.7582448309271
0.39435412823647054,-6.380447233772471,22.00627394467635,-721.2030058489152
0.39455039448827633,-6.384710531413373,21.437883564394966,-721.634775494377
0.39474666074008213,-6.388862450246531,20.871698974106096,-722.0557655155264
0.3949429269918878,-6.392903668718066,20.3103481428044,-722.4681362145049
0.3951391932436936,-6.396835391340536,19.756210062438086,-722.8739204495735
0.3953354594954994,-6.400659111381319,19.209444779611815,-723.2733939203654
0.3955317257473051,-6.404376046133712,18.667671137940147,-723.6647467696561
0.3957279919991109,-6.407986953909854,18.128574240643786,-724.0461735625424
0.3959242582509166,-6.4114921356861805,17.589971706454904,-724.4159263350484
0.3961205245027224,-6.414891481335551,17.0497639312716,-724.7722729403961
0.3963167907545282,-6.418184482405063,16.50588936846478,-725.1134598179956
0.3965130570063339,-6.421370207621666,15.956467293946261,-725.4378310539003
0.3967093232581397,-6.424447913808419,15.406514902475394,-725.7494907167113
0.39690558950994537,-6.427417931604203,14.859083552899364,-726.0510285031742
0.39710185576175117,-6.43028075183993,14.314140460836683,-726.3424831567627
0.39729812201355696,-6.4330368583519695,13.771653208478483,-726.6238934369348
0.39749438826536265,-6.435686728085858,13.231589938538463,-726.8952978479097
0.39769065451716845,-6.438230831236701,12.693919535923484,-727.1567343830857
0.39788692076897425,-6.440669662713312,12.158611568659566,-727.4082394758295
0.39808318702077994,-6.443003579098882,11.624888315420307,-727.6492297073812
0.39827945327258574,-6.445232856903514,11.092016069971223,-727.8791841800532
0.3984757195243914,-6.447357622813785,10.55989752286061,-728.0981877793295
0.3986719857761972,-6.449378008844998,10.028412477856264,-728.306408801134
0.398868252028003,-6.451294133177875,9.497476107934958,-728.5038927858343
0.3990645182798087,-6.453106097914442,8.967007238508074,-728.6906770581136
0.3992607845316145,-6.454813988886321,8.436926572347588,-728.8667969703881
0.3994570507834202,-6.456417832681035,7.906293250906572,-729.031516933549
0.399653317035226,-6.45791737214503,7.374066116017133,-729.1837957871114
0.3998495832870318,-6.459312357842481,6.841077427080606,-729.3241636521718
0.4000458495388375,-6.460602722892619,6.3081120448768075,-729.453200537672
0.4002421157906433,-6.461788545013196,5.775870585026368,-729.571502327484
0.4004383820424491,-6.462870028924781,5.244967922516707,-729.679675193056
0.40063464829425477,-6.463847488728194,4.71593318592987,-729.7783306413886
0.40083091454606057,-6.464721328315784,4.189050285942557,-729.8679423015367
0.40102718079786626,-6.465491917764974,3.6635904742083056,-729.9481354796508
0.40122344704967206,-6.466159453690121,3.1388219055864965,-730.0184610865955
0.40141971330147785,-6.466724011767423,2.6141258279877633,-730.0784876663033
0.40161597955328354,-6.467185551815136,2.0889554834978696,-730.1277705210813
0.40181224580508934,-6.467543932369124,1.5628310042830265,-730.165849917902
0.40200851205689503,-6.467798924218418,1.0353356755048537,-730.1922495119891
0.4022047783087008,-6.467950235662239,0.5062263359016015,-730.2065718492421
0.4024010445605066,-6.467997650178781,-0.022931760938988077,-730.2100118113569
0.4025973108123123,-6.467941257835473,-0.5516001538918971,-730.2030928120562
0.4027935770641181,-6.467781149259312,-1.079851820592225,-730.1858417665078
0.4029898433159239,-6.467517401298076,-1.6077592588913205,-730.1582848124992
0.4031861095677296,-6.467150077098979,-2.1353945558772836,-730.1204474158508
0.4033823758195354,-6.466679226174177,-2.6628294542493904,-730.0723544721702
0.4035786420713411,-6.466104830319395,-3.190135525410369,-730.0140307090365
0.4037749083231469,-6.465426967801137,-3.7175510214832173,-729.9452422658056
0.4039711745749527,-6.464645551840199,-4.245258747692162,-729.8656591563056
0.4041674408267584,-6.463760542743064,-4.773249751596637,-729.7752659734128
0.40436370707856417,-6.46277188401794,-5.301515096076031,-729.6740506363946
0.40455997333036986,-6.461679520989773,-5.830045535766075,-729.5620020744967
0.40475623958217566,-6.460483400855323,-6.35883182767158,-729.4391106276346
0.40495250583398146,-6.459183472712107,-6.88786503041959,-729.3053684349384
0.40514877208578715,-6.45777967000938,-7.417317226955788,-729.1606254941395
0.40534503833759294,-6.456271849364913,-7.947720248832752,-729.0044859655471
0.40554130458939863,-6.454659843306316,-8.479090257525883,-728.837008613011
0.40573757084120443,-6.45294346516544,-9.011341436714517,-728.6583348315587
0.40593383709301023,-6.451122557165484,-9.544314996504212,-728.4686636363217
0.4061301033448159,-6.449196978725478,-10.077778439888164,-728.2682528899352
0.4063263695966217,-6.447166682447661,-10.611427790946323,-728.057418754448
0.4065226358484275,-6.445031658762984,-11.144957257469073,-727.8364817986096
0.4067189021002332,-6.442791903418228,-11.678758784512212,-727.6052000885124
0.406915168352039,-6.440447345625883,-12.213060570562249,-727.3634747333722
0.4071114346038447,-6.43799783783967,-12.748023611874359,-727.1112552837355
0.4073077008556505,-6.435443263033712,-13.283875128445544,-726.8484230186523
0.4075039671074563,-6.432783414260845,-13.820897595452365,-726.5747952794018
0.407700233359262,-6.430018034898485,-14.359419911566306,-726.290128068051
0.4078964996110678,-6.4271467465960805,-14.899810522835836,-725.994118553659
0.40809276586287346,-6.424169234173171,-15.441999918929781,-725.6867900129263
0.40828903211467926,-6.421085189826527,-15.985293906346556,-725.3686287758501
0.40848529836648506,-6.41789441112221,-16.52964278530166,-725.039573819949
0.40868156461829075,-6.4145966919427995,-17.075014142830895,-724.6995488707552
0.40887783087009655,-6.411191856413206,-17.62137133533723,-724.3484587488629
0.40907409712190235,-6.40767969184155,-18.168671759543273,-723.9861868418329
0.40927036337370803,-6.404060004038416,-18.71689733152101,-723.6126766110315
0.40946662962551383,-6.400332626220754,-19.266038309534736,-723.2278930950133
0.4096628958773195,-6.396497392162969,-19.8160619478882,-722.8318633460192
0.4098591621291253,-6.392554095665763,-20.367017541839346,-722.4246017155092
0.4100554283809311,-6.388502604312739,-20.918982817364068,-722.0061118489148
0.4102516946327368,-6.384342664839867,-21.47203626566632,-721.5764034271863
0.4104479608845426,-6.380074060854142,-22.026255829270383,-721.1354909596885
0.4106442271363483,-6.375696560556788,-22.581718645034442,-720.6833926152817
0.4108404933881541,-6.37120991491274,-23.138500576413477,-720.2201291760375
0.4110367596399599,-6.366613809978143,-23.69709843762388,-719.7453745531673
0.4112330258917656,-6.361907855259387,-24.258347654121053,-719.2584232071988
0.4114292921435714,-6.357091494078277,-24.821924145881837,-718.7594712645543
0.4116255583953772,-6.35216431531465,-25.387517283586774,-718.2487542353335
0.41182182464718287,-6.347125947316334,-25.954872236825707,-717.7265067474984
0.41201809089898866,-6.34197608282068,-26.5237828354648,-717.1929617824012
0.41221435715079435,-6.336714415458001,-27.09408498793671,-716.6483510087035
0.41241062340260015,-6.331340691323475,-27.665646943341265,-716.0929086373314
0.41260688965440595,-6.325854637300445,-28.23845913506056,-715.5267795693608
0.41280315590621164,-6.320256063061555,-28.812821223934243,-714.9498235688377
0.41299942215801744,-6.3145445692524405,-29.389039329074528,-714.3618444985583
0.4131956884098231,-6.308719784638665,-29.967377061581196,-713.7626310264739
0.4133919546616289,-6.302781256230988,-30.548054817698983,-713.1519597834913
0.4135882209134347,-6.296728515565068,-31.13125090251686,-712.5295959510856
0.4137844871652404,-6.290561048971686,-31.717097869862116,-711.8952986955435
0.4139807534170462,-6.284278331700428,-32.30550174502729,-711.2489973475565
0.414177019668852,-6.277879937768843,-32.89634010239896,-710.5907718605866
0.4143732859206577,-6.271365320013072,-33.48963673871013,-709.9204899534961
0.4145695521724635,-6.264734006709293,-34.08538939704679,-709.2379070350727
0.4147658184242692,-6.257985552348346,-34.68364949490079,-708.5430020874626
0.414962084676075,-6.251119377301024,-35.28446966243808,-707.8357615266193
0.4151583509278808,-6.244135053029852,-35.88790346141558,-707.1161715874948
0.41535461717968647,-6.2370320483771815,-36.49370976029959,-706.3844296948362
0.41555088343149227,-6.229810008018573,-37.1011549918951,-705.6410462490433
0.41574714968329796,-6.222468540703458,-37.71018265666001,-704.8860077584687
0.41594341593510376,-6.215007405882541,-38.32077118155726,-704.1192702345727
0.41613968218690955,-6.20742629242607,-38.9328963810909,-703.3407871448875
0.41633594843871524,-6.19972489553362,-39.546531856078936,-702.5505091121645
0.41653221469052104,-6.191902917129662,-40.16164903430832,-701.7483839506901
0.41672848094232684,-6.183959998444442,-40.779197609813764,-700.9336596722692
0.41692474719413253,-6.175895222429633,-41.40404915235284,-700.1028600992842
0.4171210134459383,-6.167707121119629,-42.03566222273245,-699.2564485368116
0.417317279697744,-6.159394514271422,-42.672532499061106,-698.3955562402215
0.4175135459495498,-6.150956524014364,-43.31308452049832,-697.5213329417252
0.4177098122013556,-6.142392586703883,-43.955685829730655,-696.6349298029995
0.4179060784531613,-6.133702464536857,-44.59866307912425,-695.7374824037536
0.4181023447049671,-6.124886246111073,-45.24042907102492,-694.8300176407333
0.4182986109567728,-6.115944147903072,-45.88183218600901,-693.9118078440102
0.4184948772085786,-6.106876047253678,-46.52460637369239,-692.981498952027
0.4186911434603844,-6.0976815403612585,-47.17019417057761,-692.037961889481
0.4188874097121901,-6.0883599310801815,-47.82007112760356,-691.0800708825275
0.41908367596399587,-6.07891022498364,-48.47576679282811,-690.106694621614
0.41927994221580167,-6.06933111700406,-49.13888724533905,-689.1166881758849
0.41947620846760736,-6.059621019963914,-49.81113976930479,-688.1088852972294
0.41967247471941316,-6.049778266521472,-50.4890555709046,-687.0857561858177
0.41986874097121885,-6.039802422642125,-51.16712479819789,-686.0511313382087
0.42006500722302464,-6.029693484489518,-51.845332301076276,-685.0049897102667
0.42026127347483044,-6.019451428871232,-52.52366773915777,-683.9472983669452
0.42045753972663613,-6.009076235788988,-53.20211675626288,-682.8780185518331
0.42065380597844193,-5.99856788927669,-53.88066081084676,-681.7971055687046
0.4208500722302476,-5.987926313169475,-54.559277066011,-680.7045080185486
0.4210463384820534,-5.977151506347233,-55.239600855237896,-679.5990165285125
0.4212426047338592,-5.966242355535483,-55.928886167815904,-678.4754744850086
0.4214388709856649,-5.955196971968348,-56.627960545585424,-677.3331217814109
0.4216351372374707,-5.944013401899105,-57.336796360912146,-676.1717835946678
0.4218314034892765,-5.932689772800135,-58.05541090409697,-674.9914724082303
0.4220276697410822,-5.921224122333237,-58.78386332358242,-673.7923537868726
0.422223935992888,-5.909614544207974,-59.52215062284704,-672.5743290660305
0.4224202022446937,-5.897859111703352,-60.26946710917947,-671.3378561886329
0.4226164684964995,-5.885957767263443,-61.004808554390976,-670.0974701697318
0.4228127347483053,-5.873913828462443,-61.72385808067711,-668.8565921316417
0.42300900100011096,-5.8617297876648475,-62.4331235091807,-667.6111378290377
0.42320526725191676,-5.849406991051018,-63.13909931181694,-666.3569129434638
0.42340153350372245,-5.836945412667398,-63.848538260941055,-665.0894177835594
0.42359779975552825,-5.824343661996097,-64.56876414420145,-663.8036220349004
0.42379406600733405,-5.811598829105481,-65.30806837191356,-662.4936721696918
0.42399033225913973,-5.798706366013637,-66.07353144601285,-661.1543410917692
0.42418659851094553,-5.785661358296647,-66.86129243920789,-659.7877482785743
0.42438286476275133,-5.772460208921359,-67.66317291607064,-658.3990796794277
0.424579131014557,-5.759101056731681,-68.46970318986679,-656.994596887473
0.4247753972663628,-5.745583998263787,-69.27048055870193,-655.5814231249578
0.4249716635181685,-5.731911228193622,-70.05466117925017,-654.1672173556444
0.4251679297699743,-5.718086962114236,-70.81518680015371,-652.7572479247413
0.4253641960217801,-5.704113548287206,-71.57907601853255,-651.3331028411546
0.4255604622735858,-5.689989129231099,-72.3539547046309,-649.8892946903208
0.4257567285253916,-5.6757115547825085,-73.13975561050299,-648.4256158253953
0.4259529947771973,-5.661278687136372,-73.93641615136076,-646.9418669124525
0.4261492610290031,-5.646688399961945,-74.74387819985951,-645.4378565394913
0.4263455272808089,-5.631938577558048,-75.56208788859205,-643.9134008403157
0.42654179353261457,-5.617027248421959,-76.38890089786545,-642.369815994472
0.42673805978442036,-5.601953078158637,-77.22148346283161,-640.8090846040874
0.42693432603622616,-5.5867149276668835,-78.05990564963342,-639.2312088814243
0.42713059228803185,-5.571311641796944,-78.90424454505396,-637.6361597191335
0.42732685853983765,-5.555742050994378,-79.75456654072144,-636.0238879608216
0.42752312479164334,-5.540004973430184,-80.61092711667305,-634.3943236233138
0.42771939104344914,-5.524099282831578,-81.47214302648511,-632.748235587371
0.42791565729525494,-5.508024870592021,-82.32912258504776,-631.0918834347085
0.4281119235470606,-5.491782636217686,-83.18287458345658,-629.4244582125498
0.4283081897988664,-5.47537285091787,-84.03722251893616,-627.7432690659335
0.4285044560506721,-5.4587949706533765,-84.89661700959408,-626.0452874992643
0.4287007223024779,-5.4420474826481735,-85.76656152340416,-624.326881140878
0.4288969885542837,-5.42512765209802,-86.65422277859567,-622.5834523189499
0.4290932548060894,-5.408031496608479,-87.56245459298852,-620.8135782558863
0.4292895210578952,-5.390755566237135,-88.48541127143876,-619.0207788566963
0.4294857873097009,-5.373297634040698,-89.41560529497838,-617.2015111687908
0.4296820535615067,-5.355657089724469,-90.34491771596517,-615.3578415751662
0.4298783198133125,-5.337834943442439,-91.26462515617945,-613.4953960612966
0.43007458606511817,-5.3198340208870825,-92.16499606858696,-611.6212376994836
0.43027085231692397,-5.301658335495359,-93.05102998645626,-609.7329358434263
0.43046711856872977,-5.283307580572126,-93.9499471173242,-607.8135702123573
0.43066338482053546,-5.264778916682794,-94.86391624149178,-605.8636134828938
0.43085965107234125,-5.246069331955665,-95.79419213763742,-603.8840379167727
0.43105591732414694,-5.227175464142518,-96.74192306533014,-601.8756969334586
0.43125218357595274,-5.20809378530033,-97.70811631228473,-599.8393005308126
0.43144844982775854,-5.188821017197063,-98.68503227231227,-597.7811491870686
0.43164471607956423,-5.169357269898744,-99.65382364563567,-595.7146947934871
0.43184098233137,-5.149704244566597,-100.61371257367205,-593.641105281491
0.4320372485831757,-5.129863701538414,-101.56467521869286,-591.5610072772017
0.4322335148349815,-5.109837389325354,-102.50676014419912,-589.4749650109641
0.4324297810867873,-5.089627038149892,-103.44010855142305,-587.3834876709465
0.432626047338593,-5.069232804580276,-104.39409817087218,-585.2671328745794
0.4328223135903988,-5.048644264797009,-105.41806746453679,-583.091719007683
0.4330185798422046,-5.027849685605319,-106.48940817497571,-580.8710464440917
0.4332148460940103,-5.006842295719445,-107.58237363832592,-578.6207138317678
0.4334111123458161,-4.985620319950408,-108.6722796631864,-576.3543308243784
0.4336073785976218,-4.964186432229654,-109.73883522236395,-574.084845634824
0.43380364484942757,-4.94254671145132,-110.7693029755626,-571.8213115835301
0.43399991110123337,-4.920707442016929,-111.7755395372244,-569.5558832561458
0.43419617735303906,-4.898671687190556,-112.77391838670047,-567.2771893372633
0.43439244360484486,-4.876439674790808,-113.7775681042477,-564.9756527643349
0.43458870985665055,-4.854009218137307,-114.79786659647922,-562.642437917817
0.43478497610845634,-4.8313760032980255,-115.8451713261853,-560.2689394389578
0.43498124236026214,-4.808533792952544,-116.9293784295852,-557.8463886061083
0.43517750861206783,-4.785474537415994,-118.0542695356173,-555.3702264704893
0.43537377486387363,-4.7621938468525515,-119.18019821627549,-552.8696262673075
0.43557004111567943,-4.738692957051128,-120.29816368074378,-550.3514046111011
0.4357663073674851,-4.714973420383495,-121.40829351961075,-547.8156217188994
0.4359625736192909,-4.691036751878644,-122.51084283476101,-545.2624203315544
0.4361588398710966,-4.6668844028467165,-123.6062083950157,-542.6920348419637
0.4363551061229024,-4.642517731467368,-124.69494880177712,-540.1048071763987
0.4365513723747082,-4.617937928310259,-125.77833403043016,-537.5020257794488
0.4367476386265139,-4.593145266678388,-126.86795896024225,-534.8757529292623
0.4369439048783197,-4.568136877872118,-127.97671864403765,-532.2156516909031
0.4371401711301254,-4.542908957410547,-129.10497487025475,-529.5212558357764
0.4373364373819312,-4.517457679955217,-130.25308130300698,-526.7920968164393
0.437532703633737,-4.491779077132984,-131.42139560407435,-524.0276849583522
0.43772896988554266,-4.46586916485663,-132.61027608413863,-521.2275116783492
0.43792523613734846,-4.439723866970495,-133.82007586460196,-518.3910454206039
0.43812150238915426,-4.413339147903559,-135.04692302612773,-515.5211116350679
0.43831776864095995,-4.38671548089433,-136.24912350738796,-512.650557552137
0.43851403489276575,-4.359858812427435,-137.42267918220165,-509.7814614083377
0.43871030114457144,-4.33277390982136,-138.57617602553125,-506.90582037322963
0.43890656739637723,-4.305463881304946,-139.71866591996869,-504.01529371734216
0.43910283364818303,-4.277930002827808,-140.8582398853191,-501.0984651118856
0.4392990998999887,-4.250171997056175,-142.00474838525736,-498.14244097250656
0.4394953661517945,-4.222187101811343,-143.17316057250935,-495.1341730326309
0.4396916324036002,-4.1939691958392675,-144.38167604501902,-492.05862816071914
0.439887898655406,-4.165509901708469,-145.63124839972417,-488.91567195963427
0.4400841649072118,-4.136802361587407,-146.90865247790032,-485.7169631135316
0.4402804311590175,-4.107842915231235,-148.19454338241542,-482.47890180807894
0.4404766974108233,-4.078632307625619,-149.46311830636023,-479.2224440585037
0.4406729636626291,-4.049176974126012,-150.68271478345798,-475.97214222690957
0.4408692299144348,-4.019489815107673,-151.82512304417293,-472.7484044117941
0.4410654961662406,-3.9895807462477766,-152.95831294248197,-469.49609561108315
0.44126176241804627,-3.9594463370296573,-154.1264612145954,-466.2121709946973
0.44145802866985207,-3.929078081712169,-155.34074688957693,-462.9053298854368
0.44165429492165786,-3.8984672345635336,-156.59797888159824,-459.569400264577
0.44185056117346355,-3.8676056996294017,-157.89471961024967,-456.1979999954151
0.44204682742526935,-3.8364861146895852,-159.22647290307583,-452.78501744142875
0.44224309367707504,-3.805103795535191,-160.56552032824516,-449.3416487883333
0.44243935992888084,-3.7734596238305262,-161.89385270444447,-445.87047746889635
0.44263562618068664,-3.7415564505697043,-163.20297396576225,-442.3655687548019
0.4428318924324923,-3.7093990185047967,-164.48326127768823,-438.8204207866859
0.4430281586842981,-3.6769940104829835,-165.72469516583345,-435.22880265087827
0.4432244249361039,-3.644349216909354,-166.92782446548907,-431.5942385475719
0.4434206911879096,-3.611469975051932,-168.12069723116554,-427.9070671971075
0.4436169574397154,-3.5783555970701135,-169.32570641584275,-424.16660629672856
0.4438132236915211,-3.5450027362490664,-170.55183814729153,-420.38487608671784
0.4440094899433269,-3.511406674970564,-171.8048197744359,-416.57592289972337
0.4442057561951327,-3.477561957942259,-173.08524553640592,-412.75579652070036
0.4444020224469384,-3.4434639446612274,-174.38057914135658,-408.93561110189205
0.4445982886987442,-3.409113009948621,-175.66124374352242,-405.105395843054
0.44479455495054987,-3.3745118147347477,-176.93258039519992,-401.2570153744226
0.44499082120235567,-3.339661051476458,-178.20663077022434,-397.38011946010135
0.44518708745416147,-3.304558714430567,-179.49913076059812,-393.46250349350794
0.44538335370596716,-3.269199234506964,-180.8312362980151,-389.4893619899696
0.44557961995777295,-3.2335748744242196,-182.18724473696085,-385.4732932693601
0.44577588620957875,-3.197686129521282,-183.5205029034303,-381.43429636514657
0.44597215246138444,-3.1615410544652334,-184.795892978994,-377.34208729802174
0.44616841871319024,-3.125151943941428,-186.00689586623227,-373.1921073111504
0.44636468496499593,-3.0885317682966766,-187.14939420197115,-368.9828854194638
0.4465609512168017,-3.0516930663549067,-188.2394860022486,-364.69213489722216
0.4467572174686075,-3.0146449370784167,-189.27948533781375,-360.2975158040766
0.4469534837204132,-2.977394909723593,-190.34614797003735,-355.86334357784165
0.447149749972219,-2.939907585904737,-191.71138120752622,-351.5683295565809
0.4473460162240247,-2.9021214648251643,-193.37863524492099,-347.3602271740512
0.4475422824758305,-2.8639985395827066,-195.07736153170453,-343.22563493217604
0.4477385487276363,-2.8255647272923077,-196.5036071225106,-339.02467996280404
0.447934814979442,-2.7868994036639596,-197.4175397618164,-334.56227175656875
0.4481310812312478,-2.748085965850402,-198.12857884850587,-330.0296727846803
0.4483273474830536,-2.7091133766498983,-199.05832923722727,-325.392160814902
0.44852361373485927,-2.6699211421835383,-200.40087778879342,-320.82177728817953
0.44871987998666507,-2.6304474527028017,-201.82193443706157,-316.3536328182535
0.44891614623847076,-2.5907083023599347,-203.10800605551592,-311.88538425642025
0.44911241249027656,-2.5507290023715266,-204.27111402034615,-307.3725199421997
0.44930867874208236,-2.510532480143947,-205.32643714014515,-302.77154576359794
0.44950494499388804,-2.4701312765927743,-206.37799827199942,-298.0882618173289
0.44970121124569384,-2.429520017325051,-207.4661034590133,-293.3515455230872
0.44989747749749953,-2.388692026432407,-208.58571956293707,-288.5812555219295
0.45009374374930533,-2.347641618585748,-209.7307101620084,-283.79678541605
0.45029001000111113,-2.3063669537404605,-210.8633696079952,-279.00018544066364
0.4504862762529168,-2.264872624254898,-211.96961438793141,-274.18010398673005
0.4506825425047226,-2.2231634784459606,-213.05317431532677,-269.32496198717377
0.4508788087565283,-2.1812434580326894,-214.1191442239905,-264.42124320952837
0.4510750750083341,-2.139116631780801,-215.15766879250094,-259.45644138016286
0.4512713412601399,-2.096789294813315,-216.1622454153144,-254.43228697573076
0.4514676075119456,-2.05426828256038,-217.13069665899292,-249.3557766968333
0.4516638737637514,-2.011561096772076,-218.0587054651847,-244.23644838328616
0.4518601400155572,-1.9686717047662001,-219.00572762196956,-239.0893984335176
0.4520564062673629,-1.9255897652761693,-220.02099395287428,-233.91654505815416
0.4522526725191687,-1.8823017798822783,-221.10554945533076,-228.71246162874857
0.45244893877097436,-1.8387940559152822,-222.26032965309804,-223.47225338449715
0.45264520502278016,-1.7950613859850562,-223.34533340610733,-218.1895266027322
0.45284147127458596,-1.751139994936352,-224.1826172402284,-212.86818697073483
0.45303773752639165,-1.7070787650357626,-224.77010378594704,-207.51935126829096
0.45323400377819745,-1.6629268411777727,-225.1066511148109,-202.15197032992478
0.45343027003000314,-1.6187067471300882,-225.67165690625657,-196.7610555498884
0.45362653628180893,-1.574290812409172,-227.01458807419374,-191.3255350751518
0.45382280253361473,-1.5295867637963658,-228.5107288500038,-185.86148987832502
0.4540190687854204,-1.484611010489249,-229.7404462283589,-180.39015246955924
0.4542153350372262,-1.4394328503144318,-230.56707145925017,-174.92174667549477
0.454411601289032,-1.3941256555344148,-231.09511890736746,-169.45368822123135
0.4546078675408377,-1.3487281935391706,-231.50365006753327,-163.9764324482016
0.4548041337926435,-1.303255598779851,-231.87087788080783,-158.48435250116728
0.4550004000444492,-1.2577106159803038,-232.24882500994497,-152.97336723301405
0.455196666296255,-1.2120869327035506,-232.67949404155647,-147.440264170587
0.4553929325480608,-1.16637030367911,-233.2027090706958,-141.88243265397386
0.4555891987998665,-1.1205384512912226,-233.86127051854436,-136.2977790535603
0.4557854650516723,-1.0745606401157655,-234.68168176113204,-130.68484468118316
0.45598173130347797,-1.0284212692852548,-235.47652721610172,-125.04413061359773
0.45617799755528377,-0.9821335478877048,-236.19344329946392,-119.37590238257434
0.45637426380708956,-0.9357127474242644,-236.83268593363437,-113.68055643818298
0.45657053005889525,-0.8891740792791842,-237.39460993045395,-107.95889739013492
0.45676679631070105,-0.8425326763884154,-237.87965813878802,-102.2120954418296
0.45696306256250685,-0.7958035902323525,-238.28835059454104,-96.44164868660584
0.45715932881431254,-0.7490017103624426,-238.62127867617534,-90.64933764318087
0.45735559506611834,-0.7021418805368193,-238.87949269588978,-84.8372375183636
0.457551861317924,-0.6552358288945089,-239.10317434542284,-79.01031696123408
0.4577481275697298,-0.6082866400693111,-239.3188314138058,-73.172061109059
0.4579443938215356,-0.5612959021552164,-239.52671503090303,-67.32384887838535
0.4581406600733413,-0.514265110317561,-239.72704905811787,-61.46696227593718
0.4583369263251471,-0.4671957245447893,-239.92003346284227,-55.602616238851354
0.4585331925769528,-0.42008917241524707,-240.10584996891495,-49.73198021976723
0.4587294588287586,-0.37294685043498194,-240.28466739498964,-43.85619855651671
0.4589257250805644,-0.32577007274857095,-240.45664872463112,-37.976403433253566
0.4591219913323701,-0.27856138059555646,-240.60336937824064,-32.0907893940532
0.4593182575841759,-0.2313283958829519,-240.7047280028205,-26.19761886621911
0.4595145238359817,-0.18407976092854697,-240.7630678679415,-20.299091387532957
0.45971079008778737,-0.1368238568878448,-240.77868177908897,-14.397349567122788
0.45990705633959317,-0.08956920772787395,-240.74980824269096,-8.494604413908931
0.46010332259139886,-0.04232490110785852,-240.6724009758419,-2.5933507388659085
0.46029958884320465,0.004898908184380478,-240.5395318636014,3.303237027234265
0.46049585509501045,0.05209056855652823,-240.34776729118158,9.188666830973109
0.46069212134681614,0.09924303561323199,-240.14902564685352,15.038416806698638
0.46088838759862194,0.14635817443862506,-239.97018122601793,20.82836166426815
0.46108465385042763,0.19344135018301237,-239.82471412682827,26.533924527068912
0.4612809201022334,0.24049931606534955,-239.71122030754663,32.134292314688736
0.4614771863540392,0.28753547480314706,-239.59158413143334,37.67282789394238
0.4616734526058449,0.3345423023591614,-239.40541906110906,43.22078280079219
0.4618697188576507,0.3815042717116654,-239.1336127277625,48.79044287964558
0.4620659851094565,0.42840406918573587,-238.77115085144845,54.385377425043494
0.4622622513612622,0.4752236778371272,-238.3163685664847,60.00376136377114
0.462458517613068,0.5219457036658454,-237.79335642493157,65.63329616976247
0.4626547838648737,0.568572943627273,-237.3719432667856,71.22240059508027
0.4628510501166795,0.6151305387754574,-237.08240374485862,76.7674932940354
0.4630473163684853,0.661643465617819,-236.9145763623536,82.28576876719592
0.463243582620291,0.7081341893362242,-236.85331255484158,87.80212623594517
0.46343984887209677,0.7546104707060041,-236.65533254775147,93.40521137322031
0.46363611512390246,0.8009919291982237,-235.91153112551103,99.1952404895869
0.46383238137570826,0.8471957652017404,-234.89663668430788,105.059576216479
0.46402864762751406,0.8931969792769415,-233.88551966875292,110.89337368438737
0.46422491387931974,0.9390154104310043,-233.0542549599029,116.63405863720872
0.46442118013112554,0.9846944814084796,-232.45746840025143,122.26658857108418
0.46461744638293134,1.0302696891679575,-231.97540034720893,127.83276450029949
0.46481371263473703,1.075754316570095,-231.52383758353713,133.36163358001318
0.46500997888654283,1.1211486480434594,-231.0469573800241,138.8695868411096
0.4652062451383485,1.1664430202495957,-230.4977159860946,144.36689571184377
0.4654025113901543,1.2116187922838257,-229.83066583378755,149.8601509468898
0.4655987776419601,1.256648147837895,-228.9970705770022,155.353641106333
0.4657950438937658,1.3014948171798324,-227.9881984708732,160.83848225391642
0.4659913101455716,1.3461416233562862,-226.9768506258759,166.26649053967972
0.4661875763973773,1.3905919672511322,-225.98637280043337,171.636959501361
0.4663838426491831,1.4348500265212139,-225.01739512042047,176.95548635762032
0.4665801089009889,1.478920061099981,-224.07056094612213,182.22776153058726
0.4667763751527946,1.522806483240776,-223.14652846919876,187.45956943724758
0.4669726414046004,1.5665138653956774,-222.24597070295414,192.65678236524
0.4671689076564062,1.6100468435113549,-221.3693893024662,197.82538499698296
0.46736517390821186,1.6534081958180193,-220.48917118559723,202.97586097342773
0.46756144016001766,1.6965944276053917,-219.5848961441589,208.11080586063892
0.46775770641182335,1.739600806344406,-218.65620456532935,213.22696142513422
0.46795397266362915,1.7824224816860825,-217.70272728223352,218.32100798634946
0.46815023891543495,1.8250545538653289,-216.7240872337876,223.3895742800484
0.46834650516724063,1.8674920481554556,-215.71989896781247,228.42923903966062
0.46854277141904643,1.9097299132167957,-214.68976873233996,233.4365352598174
0.4687390376708521,1.9517628128489632,-213.62749141511105,238.40925109014523
0.4689353039226579,1.9935822842688369,-212.51524805464584,243.34984633185624
0.4691315701744637,2.0351794252404396,-211.36420694145218,248.25720849311944
0.4693278364262694,2.076548030473428,-210.18908051249684,253.12988758490678
0.4695241026780752,2.1176848456627098,-209.00434294867273,257.9667328410875
0.469720368929881,2.1585892763321652,-207.82333148519072,262.7669303193317
0.4699166351816867,2.199263250906716,-206.65758072938206,267.530002285712
0.4701129014334925,2.2397107094992905,-205.51644792810384,272.25572122682274
0.4703091676852982,2.2799366869867286,-204.3974250483853,276.9453492342768
0.470505433937104,2.319943617174153,-203.28278118882187,281.60117733881134
0.4707017001889098,2.359731558954215,-202.16469753288072,286.22351193908514
0.47089796644071547,2.3992991665414083,-201.0364556179117,290.8126218438719
0.47109423269252126,2.438643831487329,-199.89184317552414,295.3688375329417
0.47129049894432695,2.477761764997705,-198.72481597884615,299.89259720714523
0.47148676519613275,2.5166479123989145,-197.5292225330252,304.3844635682114
0.47168303144793855,2.5552960926514356,-196.29855180476483,308.8451588948808
0.47187929769974424,2.5936987176134165,-195.0259466752976,313.27551708485623
0.47207556395155004,2.6318493088278387,-193.73909686991237,317.6713448827129
0.47227183020335584,2.669748161333911,-192.46066897944084,322.02945431846297
0.4724680964551615,2.7073969280056707,-191.1906623562577,326.3500811877971
0.4726643627069673,2.7447972615903136,-189.92907635540448,330.6334608059565
0.472860628958773,2.781950814708705,-188.67591033453667,334.8798280091361
0.4730568952105788,2.8188592398558825,-187.4311636540229,339.08941715603544
0.4732531614623846,2.8555241894015224,-186.19483567681627,343.2624621293428
0.4734494277141903,2.8919473155907087,-184.9669257684801,347.3991963372008
0.4736456939659961,2.928130270478742,-183.7474103476793,351.4998559539415
0.4738419602178018,2.9640738086339713,-182.52321031872762,355.56648821795903
0.4740382264696076,2.9997755342693972,-181.2832828154646,359.6007377144874
0.4742344927214134,3.035232360507142,-180.02762676514078,363.6026634113124
0.47443075897321907,3.0704412002592063,-178.7562410995989,367.57232341408417
0.47462702522502487,3.105398966228572,-177.469124755197,371.5097749705167
0.47482329147683056,3.1401025709096815,-176.1662766728671,375.41507447433486
0.47501955772863635,3.174548926589761,-174.8476957980155,379.2882774696043
0.47521582398044215,3.2087349453493057,-173.5133810805528,383.12943865461875
0.47541209023224784,3.242657539063272,-172.16333147481245,386.9386118861057
0.47560835648405364,3.2763160245074645,-170.8341411742403,390.7109854960762
0.47580462273585944,3.3097188030751847,-169.5556105114778,394.44275857571034
0.4760008889876651,3.342874684596476,-168.31635301995246,398.1356483057749
0.4761971552394709,3.375790298777455,-167.10544601466066,401.7912792005343
0.4763934214912766,3.4084701612151145,-165.91222541431952,405.41121012149745
0.4765896877430824,3.4409167008369455,-164.72607778391574,408.9969720222436
0.4767859539948882,3.4731302586334643,-163.53621339039947,412.5501259279805
0.4769822202466939,3.505109006703509,-162.3314114212006,416.0723341399612
0.4771784864984997,3.53684885601241,-161.09966788614753,419.5654754835616
0.4773747527503054,3.568343107796154,-159.82720887974025,423.03188070073867
0.4775710190021112,3.599583866295911,-158.5186542341377,426.4715775007148
0.477767285253917,3.6305653467733814,-157.18746564422293,429.88335102535257
0.4779635515057227,3.6612845263075795,-155.8482151373663,433.26565364890723
0.47815981775752847,3.6917413234545617,-154.51639037772327,436.6165219175924
0.47835608400933427,3.7219387719741777,-153.2081175745092,439.9335379869922
0.47855235026113996,3.751883103634202,-151.9398019639509,443.2138367446677
0.47874861651294576,3.7815837608664893,-150.72768424551037,446.4541769474498
0.47894488276475145,3.8110520328627526,-149.56185572490702,449.65580031551826
0.47914114901655724,3.8402913435932677,-148.39283701429187,452.82782012845377
0.47933741526836304,3.8693007145271894,-147.2185015394783,455.97118347882997
0.47953368152016873,3.8980790310728146,-146.03865606011811,459.08647312814605
0.47972994777197453,3.9266252506168495,-144.85311005789657,462.17426581168485
0.4799262140237802,3.954938198953176,-143.66167716720062,465.23511913229993
0.480122480275586,3.983016723890488,-142.46417397328196,468.26958165506073
0.4803187465273918,4.010859608932132,-141.2604206179217,471.27818749270233
0.4805150127791975,4.0384657132627595,-140.0525392124347,474.2609007151732
0.4807112790310033,4.065834983172465,-138.84739605399966,477.2163148299949
0.4809075452828091,4.092968039634036,-137.64546862962234,480.1443444122765
0.4811038115346148,4.119865517335404,-136.44676265896481,483.0450068378161
0.4813000777864206,4.146528053112473,-135.25128458627714,485.9183150572262
0.4814963440382263,4.1729562513857985,-134.05904182204912,488.76427597859697
0.4816926102900321,4.199150783648984,-132.87004177070273,491.5828968437841
0.4818888765418379,4.22511227422836,-131.68429279745314,494.37417878842814
0.48208514279364356,4.250841725918992,-130.5101106858597,497.13584194508354
0.48228140904544936,4.276344125203473,-129.37091782163586,499.86197272379604
0.48247767529725505,4.301625890549742,-128.26038734469597,502.55531618102304
0.48267394154906085,4.326691828327545,-127.1701845980977,505.2190593485025
0.48287020780086665,4.351545120669091,-126.09205769087899,507.8562464835198
0.48306647405267233,4.376187294067756,-125.01753988214564,510.4698721574783
0.48326274030447813,4.400618208449569,-123.93761998719806,513.0629731589624
0.48345900655628393,4.424835835608079,-122.84232392591943,515.6387502222576
0.4836552728080896,4.44883619365354,-121.72313711227359,518.1997228615062
0.4838515390598954,4.4726149179815335,-120.58558186107096,520.7435126996626
0.4840478053117011,4.49616949280759,-119.44102549066449,523.2657570457077
0.4842440715635069,4.519499781729979,-118.30227314764376,525.7619536955789
0.4844403378153127,4.542608289450626,-117.18311823960894,528.2275378704788
0.4846366040671184,4.565500172757679,-116.09772859438769,530.6580984995733
0.4848328703189242,4.5881835017487385,-115.05993113983833,533.0496413990998
0.4850291365707299,4.610667716722247,-114.05924517939908,535.406949284514
0.4852254028225357,4.63295478361683,-113.04946500996984,537.7468608078298
0.4854216690743415,4.655042595775307,-112.02867215874667,540.0702005808537
0.48561793532614717,4.676928953683749,-110.99676077928697,542.3771446053538
0.48581420157795296,4.698611687934143,-109.95362607814289,544.667867683044
0.48601046782975876,4.720088582496146,-108.89916467529427,546.9425400934015
0.48620673408156445,4.741357401986391,-107.83327446867831,549.2013287440227
0.48640300033337025,4.762416833573634,-106.77189187034415,551.4382746343217
0.48659926658517594,4.7832706982191056,-105.73872149640655,553.6443169883373
0.48679553283698174,4.803924591430852,-104.73412717357957,555.8192006818392
0.48699179908878754,4.824384129302286,-103.75826371060433,557.9627291258512
0.4871880653405932,4.844654989442522,-102.81128939746861,560.0746879437504
0.487384331592399,4.864742800419497,-101.89336598670205,562.1548436012931
0.4875805978442047,4.8846533380228845,-101.00450570041973,564.2030152491961
0.4877768640960105,4.904387722367091,-100.07948011335405,566.2457463870112
0.4879731303478163,4.9239331895195,-99.08446486689417,568.2978098326165
0.488169396599622,4.943278932488044,-98.04870756114124,570.348349569555
0.4883656628514278,4.962419675768972,-97.00035044871582,572.3865560820503
0.4885619291032336,4.981355581891169,-95.96499609509306,574.402232323936
0.4887581953550393,5.000091360901381,-94.96444732534388,576.3863174890646
0.4889544616068451,5.018635619359194,-94.01579136251817,578.3312939967233
0.48915072785865077,5.036999658133296,-93.12708489996626,580.2331598474296
0.48934699411045657,5.055193685392016,-92.2791932714947,582.0995948562229
0.48954326036226237,5.073223429862262,-91.4497058062374,583.9397716807464
0.48973952661406805,5.091090656843095,-90.62015849717227,585.7612964871408
0.48993579286587385,5.108793783410447,-89.77489378847936,587.5707810136851
0.49013205911767954,5.12632829497223,-88.90022907456044,589.3743109995132
0.49032832536948534,5.143687257325902,-87.98380198412963,591.1778652387447
0.49052459162129114,5.160861786709328,-87.02713354649875,592.9821808275025
0.4907208578730968,5.177849450298255,-86.08484124440098,594.7656088683436
0.4909171241249026,5.194654312526866,-85.16434395291489,596.5261773425098
0.4911133903767084,5.211280629146012,-84.26535291716526,598.2644802168982
0.4913096566285141,5.227732560180065,-83.38729543546336,599.9805518139326
0.4915059228803199,5.244014177448838,-82.52945336645939,601.6742744671858
0.4917021891321256,5.2601293325996155,-81.69097929219285,603.3454012970412
0.4918984553839314,5.276081746726717,-80.87091584737418,604.9935868573874
0.4920947216357372,5.291874376323292,-80.05939822578877,606.622121618008
0.4922909878875429,5.307507520286653,-79.2458895442527,608.2352677776121
0.4924872541393487,5.322980863746234,-78.43086870223961,609.8331541888457
0.4926835203911544,5.338294133952123,-77.61489463149907,611.4159706548079
0.49287978664296017,5.3534472110974285,-76.79857831670033,612.9839641601652
0.49307605289476597,5.368440089550645,-75.98257142056258,614.5374230670548
0.49327231914657166,5.3832728838966855,-75.16755311266638,616.076660008876
0.49346858539837746,5.397945925957488,-74.35479473899738,617.6017492623199
0.49366485165018326,5.41246009210576,-73.54935300702198,619.1105872534281
0.49386111790198894,5.426816906388662,-72.75135524771,620.6022033134416
0.49405738415379474,5.441017796051374,-71.96000362337233,622.0761361515008
0.49425365040560043,5.455063961812134,-71.17488449657134,623.5320103088895
0.49444991665740623,5.468956659517339,-70.39598866898575,624.9695610339879
0.49464618290921203,5.482697118233932,-69.6237337032829,626.3886545752277
0.4948424491610177,5.496286729501978,-68.8590262616341,627.7894117343214
0.4950387154128235,5.5097269782956095,-68.10105409119066,629.1734650674427
0.4952349816646292,5.523018896103552,-67.3474974435141,630.5424884298477
0.495431247916435,5.536163336283218,-66.59814589508669,631.8969203457605
0.4956275141682408,5.54916106346385,-65.8523014778336,633.2370233048734
0.4958237804200465,5.562012660723018,-65.10882488683657,634.5629487338449
0.4960200466718523,5.574718451707997,-64.36623063979218,635.8748273321221
0.4962163129236581,5.587278430055764,-63.62281709862992,637.172885410986
0.4964125791754638,5.5996923259435345,-62.877645563512665,638.4572196144201
0.4966088454272696,5.611960420101226,-62.13859787898277,639.7244832170413
0.49680511167907526,5.6240843184961715,-61.40830420529373,640.9740590030223
0.49700137793088106,5.636065748054721,-60.68699452553634,642.2064001244487
0.49719764418268686,5.647906533188489,-59.974802790946676,643.4219360529646
0.49739391043449255,5.659608420288194,-59.27173626859573,644.621045868885
0.49759017668629835,5.671173203615064,-58.57764172653707,645.8040347950337
0.49778644293810403,5.6826026130467024,-57.892166293774,646.9711083279994
0.49798270918990983,5.693898242561167,-57.21332581030882,648.1225915061693
0.49817897544171563,5.705060427634343,-56.53118040421249,649.2629433491293
0.4983752416935213,5.716088266912905,-55.84442760594844,650.3939445738272
0.4985715079453271,5.726980925441358,-55.153774930894,651.5161198191529
0.4987677741971328,5.737737704956962,-54.45994618165787,652.6298141802949
0.4989640404489386,5.748358066212389,-53.76370056773126,653.7352197131713
0.4991603067007444,5.758841599230851,-53.06585148646265,654.8323984257262
0.4993565729525501,5.769188090336995,-52.36728017651981,655.9213042739766
0.4995528392043559,5.77939749536423,-51.670052657055464,657.0009943221021
0.4997491054561617,5.789472187137239,-50.99905033508081,658.0532911705818
0.4999453717079674,5.799418147306261,-50.35662240704792,659.0745485196168
0.5001416379597732,5.809240059132234,-49.733491514276494,660.0695889969712
0.5003379042115789,5.818940863829588,-49.12118976424533,661.0433317108411
0.5005341704633847,5.828521922944919,-48.511895029698366,662.0016988491925
0.5007304367151905,5.837982994954807,-47.897008548365115,662.9497660669064
0.5009267029669962,5.8473220816634175,-47.26718640268621,663.8931913828122
0.501122969218802,5.856535263745389,-46.61297330850959,664.8384964525258
0.5013192354706076,5.865617852891285,-45.93843742473977,665.7857126164745
0.5015155017224134,5.8745671213390525,-45.256681132430664,666.7297000279684
0.5017117679742192,5.883383045220227,-44.582176903353485,667.6636276731203
0.5019080342260249,5.892068557342539,-43.93038845613388,668.5787619098138
0.5021043004778307,5.900629662639483,-43.316986600100876,669.4647052026329
0.5023005667296365,5.90907458119664,-42.73958187278315,670.3189837792659
0.5024968329814422,5.917405816457838,-42.1562465482674,671.1615338572265
0.502693099233248,5.925621719471937,-41.5643653390089,671.9945821306737
0.5028893654850537,5.9337206408141805,-40.96422988079099,672.8189386666472
0.5030856317368595,5.941700987509061,-40.35613049153075,673.6354235210158
0.5032818979886653,5.949561222758593,-39.74035602776141,674.4448656761422
0.503478164240471,5.957300105191642,-39.12147180369592,675.246081685131
0.5036744304922768,5.964918074182043,-38.50841255895344,676.0351266519849
0.5038706967440825,5.97241630772402,-37.901341406779075,676.8116027057827
0.5040669629958883,5.979795967434871,-37.30014736065534,677.5752282094518
0.5042632292476941,5.987058205300612,-36.7047202634629,678.3257172334575
0.5044594954994998,5.994204135550567,-36.11495007665362,679.062781104407
0.5046557617513056,6.001234936575845,-35.531969704440606,679.7857097446337
0.5048520280031114,6.008152019432689,-34.95559565216158,680.4946523577104
0.505048294254917,6.014956406994829,-34.38315868873855,681.1908238574517
0.5052445605067228,6.021648612569348,-33.81201820779299,681.875404730124
0.5054408267585285,6.028228634367797,-33.239517872460326,682.5495595326599
0.5056370930103343,6.034695947056759,-32.66296281708355,683.2144488866641
0.5058333592621401,6.041049653130048,-32.082518255199155,683.8701687054322
0.5060296255139458,6.047289329710414,-31.501477065636088,684.5155836810853
0.5062258917657516,6.053415166489463,-30.92294754567318,685.1496158066604
0.5064221580175573,6.059427961293194,-30.350066782180452,685.7711927426822
0.5066184242693631,6.065329127255451,-29.785937123062453,686.3792687604549
0.5068146905211689,6.071120607057836,-29.23149903625871,686.9734788852734
0.5070109567729746,6.07680344432289,-28.677870904110037,687.5565301899177
0.5072072230247804,6.082377564086996,-28.123650295094635,688.1289014133645
0.5074034892765862,6.087842846244687,-27.568847253494898,688.6906415758816
0.5075997555283919,6.093199196018124,-27.013472222386383,689.2417987271564
0.5077960217801977,6.098446482183578,-26.457534623595045,689.7824213919484
0.5079922880320034,6.103584707361101,-25.902688066315214,690.3121188935756
0.5081885542838092,6.108614309021304,-25.35072868443533,690.8304574225749
0.508384820535615,6.113535880832078,-24.801659102956897,691.3374777593843
0.5085810867874206,6.118349964588639,-24.255479962101315,691.8332221131674
0.5087773530392264,6.123057134934612,-23.712192621615216,692.3177320056759
0.5089736192910321,6.1276579533766595,-23.17156009163365,692.7911012319757
0.5091698855428379,6.132152767152176,-22.63174064181036,693.2537259210471
0.5093661517946437,6.136541681164941,-22.092423035217593,693.7056041795606
0.5095624180464494,6.1408248184792775,-21.553765063913268,694.1466616640978
0.5097586842982552,6.14500229153793,-21.016000388341595,694.5768438039709
0.509954950550061,6.149074346073023,-20.47943865123161,694.9961100445241
0.5101512168018667,6.153041248610867,-19.94458603610368,695.4044199126783
0.5103474830536725,6.156903377716157,-19.411767304474076,695.8018457323421
0.5105437493054782,6.160661126839738,-18.880904428827133,696.1885247630289
0.510740015557284,6.164314887973963,-18.351845253341956,696.564568737241
0.5109362818090898,6.167864925957784,-17.824371828225885,696.9300675633677
0.5111325480608955,6.171311592790249,-17.298157223491188,697.28509728265
0.5113288143127013,6.174655038755548,-16.772386760177145,697.6297324567622
0.511525080564507,6.177895317437916,-16.24686336554486,697.9638658617948
0.5117213468163128,6.181032477282333,-15.721586341726582,698.2873537246751
0.5119176130681186,6.184066566596605,-15.196554989992112,698.6000520959146
0.5121138793199242,6.186997633551196,-14.671768610733933,698.9018168493299
0.51231014557173,6.189825770252985,-14.148048804601776,699.1924587284122
0.5125064118235358,6.192551395412188,-13.627206097479574,699.4720492232009
0.5127026780753415,6.195175085103089,-13.109307184170483,699.7410320166252
0.5128989443271473,6.197697417310645,-12.59435406164429,699.9998596066639
0.513095210578953,6.200118970411728,-12.08234872929324,700.2489849664045
0.5132914768307588,6.202440321135567,-11.573014616639837,700.4888774928557
0.5134877430825646,6.204661393846416,-11.05900078628137,700.7197828352269
0.5136840093343703,6.206780961908599,-10.539217319020661,700.9402287378091
0.5138802755861761,6.208798193929562,-10.01664166804038,701.1489579875338
0.5140765418379818,6.210712830030704,-9.494242525518374,701.3454693905151
0.5142728080897876,6.212525192019555,-8.974901561564478,701.5299978989492
0.5144690743415934,6.214236152644476,-8.46137693310859,701.7034478584399
0.5146653405933991,6.215846977748449,-7.954059898887582,701.8670652650324
0.5148616068452049,6.2173586161030165,-7.45035862642459,702.0217212377063
0.5150578730970107,6.21877154497367,-6.947680947546971,702.1676839324408
0.5152541393488164,6.220085709807457,-6.443533583827107,702.3046648012062
0.5154504056006222,6.221300577265698,-5.935465846020211,702.4318464714456
0.5156466718524279,6.222415307905065,-5.423427757464873,702.5479922373054
0.5158429381042337,6.223429424583689,-4.910743127586359,702.6527514599702
0.5160392043560394,6.224342873374805,-4.397486089498569,702.7464359793989
0.5162354706078451,6.225155541249091,-3.883647822933726,702.8293596421929
0.5164317368596509,6.2258673134559395,-3.369219629363283,702.9018326190976
0.5166280031114566,6.226478025596418,-2.8541945369829262,702.9641616246371
0.5168242693632624,6.22698784575903,-2.3416999476316698,703.0164026451321
0.5170205356150682,6.227397577701492,-1.8346230722708006,703.0583955309243
0.5172168018668739,6.227708330269854,-1.3329664407650776,703.0900971312874
0.5174130681186797,6.227921167716908,-0.8367328106410952,703.1114657049825
0.5176093343704855,6.228037154831345,-0.34592490186125024,703.1224606705234
0.5178056006222912,6.228057292382821,0.14021705570482457,703.1230967249866
0.518001866874097,6.22798082999514,0.642989584884432,703.1147532025425
0.5181981331259027,6.227803622989749,1.1654010659213423,703.0973424235268
0.5183943993777085,6.227522702778433,1.6980542531410214,703.0699808208603
0.5185906656295143,6.22713701408181,2.2316367227623717,703.0319137140516
0.51878693188132,6.22664722040301,2.7574923099842303,702.9825547373546
0.5189831981331258,6.226055606998828,3.268198263938853,702.9215211761147
0.5191794643849315,6.225365345674895,3.763821164119504,702.8490936651131
0.5193757306367373,6.224578708046008,4.251413444876942,702.7660375396961
0.519571996888543,6.2236966368256645,4.737322012051232,702.6729585669514
0.5197682631403487,6.222718899355145,5.227391238618068,702.5703309274193
0.5199645293921545,6.221644073265759,5.727286245120627,702.4585296507992
0.5201607956439603,6.220469717608915,6.242772600038284,702.3378544778797
0.520357061895766,6.219192640985793,6.770912663215636,702.207745496537
0.5205533281475718,6.21781214899596,7.295946077227507,702.0666593900281
0.5207495943993775,6.216328971271375,7.817347896483014,701.9145853221937
0.5209458606511833,6.214743819854921,8.33511846857197,701.7515623209514
0.5211421269029891,6.213057406768947,8.849258149989716,701.5776295315361
0.5213383931547948,6.211270444012629,9.359767304280139,701.3928262009804
0.5215346594066006,6.20938363794057,9.866777319398503,701.1972051597295
0.5217309256584063,6.207397356065337,10.374220086107675,700.9912022523331
0.5219271919102121,6.205311259989397,10.883940008537246,700.775018247356
0.5221234581620179,6.20312490137359,11.395945949148743,700.5486617724295
0.5223197244138236,6.200837830193588,11.910246664561123,700.3121409841926
0.5225159906656294,6.198449594759558,12.426850806882292,700.0654635728893
0.5227122569174351,6.195959741735626,12.945766925014215,699.8086367669207
0.5229085231692409,6.193367831139867,13.466540566290789,699.5416039615317
0.5231047894210467,6.1906736738122214,13.987553530233589,699.2640399880241
0.5233010556728523,6.187877235239904,14.508879945860931,698.9757590307277
0.5234973219246581,6.184978424275306,15.030826556408282,698.6766673707316
0.5236935881764639,6.1819770798242555,15.553764093945382,698.366745194935
0.5238898544282696,6.178872955065177,16.07811878394647,698.0460441629812
0.5240861206800754,6.175665779217637,16.60435984275898,697.7146839954798
0.5242823869318811,6.172355150597281,17.131747000267534,697.372694955764
0.5244786531836869,6.168940999445532,17.65924962184174,697.0200750598212
0.5246749194354927,6.165423326209495,18.18664163835794,696.656861842024
0.5248711856872984,6.161802175803936,18.71365414899703,696.2830217826267
0.5250674519391042,6.158077650954358,19.2399755414418,695.898451572401
0.5252637181909099,6.154249922506646,19.765248762217823,695.5029787458893
0.5254599844427157,6.150319232035498,20.28967062378685,695.096449763071
0.5256562506945215,6.146285248808387,20.818537181589292,694.6794754902801
0.5258525169463272,6.142146899972495,21.35318508057686,694.2522061228578
0.526048783198133,6.137903050676607,21.893615750542327,693.814609792089
0.5262450494499388,6.133552565790756,22.43983061335644,693.3666544700837
0.5264413157017445,6.129094309907701,22.991831083048588,692.9083079712436
0.5266375819535503,6.124527147344459,23.54961856585214,692.4395379537609
0.526833848205356,6.1198501360811495,24.109190158854442,691.9596698673333
0.5270301144571617,6.115064061707175,24.660608726429068,691.467117793667
0.5272263807089675,6.110170608778525,25.203405850758845,690.9618525838112
0.5274226469607732,6.1051714695753425,25.73757943413381,690.4439209470149
0.527618913212579,6.100068336789473,26.26312738952539,689.9133698018417
0.5278151794643847,6.094862903522382,26.780047640496118,689.3702462746855
0.5280114457161905,6.0895568602174714,27.288625374154933,688.8146496814802
0.5282077119679963,6.084149265132663,27.82417872384462,688.252891349809
0.528403978219802,6.078632260594198,28.40101673189571,687.6871173016432
0.5286002444716078,6.072999267840235,29.003463776079816,687.114064180333
0.5287965107234136,6.067246805397308,29.61595345282054,686.5305993488871
0.5289927769752193,6.061374294643737,30.224701234053725,685.9340385169644
0.5291890432270251,6.0553835969879914,30.818741555924166,685.3223454122269
0.5293853094788308,6.049278415316783,31.390306606385106,684.6942023819138
0.5295815757306366,6.043063284663267,31.940790878651704,684.0501630996856
0.5297778419824424,6.036741331629318,32.480269297811574,683.3924325502861
0.5299741082342481,6.030313939810329,33.01626114689113,682.7226084814254
0.5301703744860539,6.023781204008467,33.5548563531298,682.0419217290499
0.5303666407378596,6.017142050180015,34.10134599707402,681.3513678540846
0.5305629069896654,6.010394479219859,34.66064481386856,680.6518009758353
0.5307591732414711,6.003535474101942,35.237613734653834,679.9439983365908
0.5309554394932768,5.996561083208593,35.83733227433359,679.2287193283922
0.5311517057450826,5.989466660168355,36.457279933961374,678.5050656972131
0.5313479719968884,5.98225061744131,37.07531368586651,677.7681761604875
0.5315442382486941,5.974913631934705,37.68971782450343,677.0176692073626
0.5317405045004999,5.967456414789016,38.300504890172874,676.253531537981
0.5319367707523056,5.959879674676124,38.90768749755883,675.4757491189729
0.5321330370041114,5.952184117784791,39.51127833385672,674.6843071997607
0.5323293032559172,5.944370447806661,40.11129015687143,673.8791903287931
0.5325255695077229,5.936439365922633,40.70773579313591,673.0603823697897
0.5327218357595287,5.928391570789408,41.300628136055614,672.2278665179477
0.5329181020113344,5.920227494181879,41.89448061690565,671.3826312315468
0.5331143682631402,5.911946126971989,42.49590020798433,670.5261198624848
0.533310634514946,5.903545973847459,43.104935862221474,669.6583019753527
0.5335069007667517,5.895025540955695,43.721578145953416,668.7791346177266
0.5337031670185575,5.886383336301652,44.34581756305441,667.8885753750086
0.5338994332703633,5.877617869759938,44.97764455693268,666.9865823530381
0.534095699522169,5.868727653086419,45.61704951252689,666.0731141608192
0.5342919657739748,5.859711199929512,46.2640227582924,665.1481298931976
0.5344882320257804,5.850567029376443,46.918456900913014,664.2115661974142
0.5346844982775862,5.841294378113321,47.570693282389314,663.2610131234982
0.534880764529392,5.831894448014696,48.21594600841222,662.2949802856815
0.5350770307811977,5.8223683660754775,48.85643456495387,661.3136597519563
0.5352732970330035,5.812716871942496,49.49431549826994,660.3173128823958
0.5354695632848092,5.802940267210686,50.13172300373484,659.3062768311651
0.535665829536615,5.79303843150879,50.77080783636917,658.2809786382196
0.5358620957884208,5.783010825992288,51.41377883656949,657.241953743347
0.5360583620402265,5.772856446835993,52.06295027895242,656.1898679768703
0.5362546282920323,5.7625738436518885,52.721140349703276,655.1256377469495
0.5364508945438381,5.752160808434161,53.392325206447396,654.0505189831806
0.5366471607956438,5.741614848845349,54.07529843334889,652.9643468667425
0.5368434270474496,5.7309338822307145,54.76771362926537,651.8665484711715
0.5370396932992553,5.720116289681136,55.46703277841912,650.7563675070769
0.5372359595510611,5.709160988531873,56.17057105374006,649.6328580771021
0.5374322258028669,5.698067419736013,56.87555202749482,648.4948815167302
0.5376284920546726,5.6868355750849044,57.579167814629756,647.3411163665376
0.5378247583064784,5.675465994560368,58.27876310856748,646.1701129951568
0.538021024558284,5.663959309621934,58.97732988799068,644.9822398757897
0.5382172908100898,5.652315386582967,59.67721895759795,643.7783334210112
0.5384135570618956,5.640533977459238,60.3783841908499,642.5586232402834
0.5386098233137013,5.62861483027014,61.08078053956978,641.3233364461043
0.5388060895655071,5.616557707960902,61.78436275825856,640.0726998431601
0.5390023558173129,5.604362382335638,62.489085808818544,638.8069392615442
0.5391986220691186,5.592028639799956,63.194904492118546,637.5262802368327
0.5393948883209244,5.579556262213384,63.90177516331507,636.2309460270163
0.5395911545727301,5.5669445457475755,64.6172270574542,634.9236003139183
0.5397874208245359,5.554190853748193,65.34864124626267,633.6062084250304
0.5399836870763417,5.54129203398419,66.09611720703191,632.2780675365425
0.5401799533281474,5.528244924513321,66.85975357540076,630.9384760707632
0.5403762195799532,5.5150463440561115,67.63964873821739,629.5867327428057
0.5405724858317589,5.50169309204589,68.4359008209411,628.2221367058032
0.5407687520835647,5.488181948681176,69.24860767526188,626.8439876944398
0.5409650183353705,5.474509681636325,70.0778664220308,625.4515869010754
0.5411612845871762,5.4606742267657165,70.90126965612485,624.0356937946782
0.541357550838982,5.4466815749776805,71.68055547247914,622.5827859112346
0.5415538170907878,5.432539458369682,72.42650686977183,621.0990354034665
0.5417500833425934,5.418253249166492,73.15071469155374,619.5904551075356
0.5419463495943992,5.403826087414068,73.86482630164261,618.0626356074956
0.5421426158462049,5.389258756432349,74.58124697026659,616.5210210405999
0.5423388820980107,5.374549458209023,75.31405300856213,614.9712326787089
0.5425351483498165,5.359693364026346,76.08032584579176,613.4195066253901
0.5427314146016222,5.344681828000336,76.90119855283284,611.8728718615771
0.542927680853428,5.3295034614580326,77.77809312981901,610.3289931042843
0.5431239471052337,5.314148839923299,78.69383125479457,608.7779034730926
0.5433202133570395,5.29861257799728,79.62460331768821,607.2078680790333
0.5435164796088453,5.2828945539539625,80.54061827418397,605.6061813696742
0.543712745860651,5.267000942047811,81.40808099734886,603.9604364118297
0.5439090121124568,5.250944644223844,82.1947951136975,602.261106464974
0.5441052783642626,5.234737577244615,82.96291499980832,600.5389710744853
0.5443015446160683,5.218377485210307,83.75426882703756,598.8113273020166
0.5444978108678741,5.201859735540807,84.5696082475104,597.0769635863496
0.5446940771196798,5.185179545517417,85.4097040895575,595.334640495772
0.5448903433714856,5.168331978588683,86.275345426961,593.5830946350159
0.5450866096232914,5.1513119408727865,87.16733850492454,591.8210429704591
0.545282875875097,5.134114607068235,88.07849591268021,590.0440140271228
0.5454791421269028,5.116738074455347,88.99299078289651,588.245397006045
0.5456754083787085,5.099181807181988,89.90996116445683,586.4255865528937
0.5458716746305143,5.081445360062922,90.82896994666297,584.585179629487
0.5460679408823201,5.063528373668027,91.74957182897707,582.7247859131116
0.5462642071341258,5.045430596923566,92.67131525366153,580.8450234371153
0.5464604733859316,5.02715188796076,93.59163088006193,578.9456095190908
0.5466567396377373,5.0086938513242565,94.49799256930476,577.0211922906287
0.5468530058895431,4.990058934941585,95.39556756794023,575.0728309163782
0.5470492721413489,4.971248010800392,96.29293216906538,573.1032436979798
0.5472455383931546,4.952260290655136,97.19849342493775,571.1154065604802
0.5474418046449604,4.933093387527607,98.12036602128386,569.1125294704643
0.5476380708967662,4.913743286676446,99.06633131915885,567.0972479370246
0.5478343371485719,4.894204979080042,100.03702192042763,565.065726732963
0.5480306034003777,4.87447442927609,101.02415457053952,563.0136881153544
0.5482268696521834,4.854549085217548,102.02092511573974,560.9379987442279
0.5484231359039892,4.8344276863101685,103.02097860967824,558.8355948336042
0.548619402155795,4.81411016588309,104.018399601666,556.7034155864974
0.5488156684076007,4.793597619058519,105.00766486801491,554.5383303205231
0.5490119346594065,4.772891961448088,105.9883279928242,552.3392402956052
0.5492082009112121,4.7519931744764925,106.9767220781506,550.1133698294325
0.5494044671630179,4.73089950072655,107.97431547223496,547.8622423982215
0.5496007334148237,4.709609173909109,108.980609178578,545.5865823255264
0.5497969996666294,4.688120533269971,109.99510781995286,543.2871376661744
0.5499932659184352,4.666432021443813,111.01733190059487,540.9646595757101
0.550189532170241,4.644542145624393,112.04682894933453,538.6198827142218
0.5503857984220467,4.622449395358328,113.08553998344856,536.2546240099508
0.5505820646738525,4.600151622377892,114.13606276073364,533.8707336018635
0.5507783309256582,4.577646510041618,115.1983656777254,531.4687716307187
0.550974597177464,4.554931755941441,116.27233666293822,529.0494133348208
0.5511708634292698,4.532005088260601,117.35777389466838,526.6134692108513
0.5513671296810755,4.5088642846682125,118.45437272274557,524.1619029552855
0.5515633959328813,4.485507200385481,119.56119107403802,521.6956322086746
0.551759662184687,4.461933974887768,120.65046669078791,519.1984476419605
0.5519559284364928,4.438149622978664,121.71447245133967,516.6645136352015
0.5521521946882986,4.414158025830921,122.76413578983636,514.0992875188824
0.5523484609401043,4.389960931947853,123.81002851369134,511.50831963327477
0.5525447271919101,4.365558135107762,124.86239351847695,508.8972373346206
0.5527409934437159,4.340947333821444,125.93115766733791,506.2716880780617
0.5529372596955215,4.316124365901611,127.02591658385352,503.6372441289543
0.5531335259473273,4.291083563714194,128.150164895157,500.99513316798567
0.553329792199133,4.265819858387689,129.29575896035536,498.33776326352637
0.5535260584509388,4.240329952251499,130.4538779730134,495.6561596366215
0.5537223247027446,4.21461219509715,131.6163471251191,492.9409216671662
0.5539185909545503,4.188666471392811,132.77565914640087,490.18232318477135
0.5541148572063561,4.162494091068785,133.92493296242296,487.37042046486005
0.5543111234581618,4.136097655647311,135.05780940517695,484.4951713718815
0.5545073897099676,4.109479901617551,136.18558924451983,481.57326166367955
0.5547036559617734,4.082639548453104,137.32614282060825,478.62916780090137
0.5548999222135791,4.05557410451119,138.479324827742,475.66284378471073
0.5550961884653849,4.0282811012899575,139.6449091733881,472.6742766129163
0.5552924547171907,4.0007581431462516,140.82261710033958,469.6634909979093
0.5554887209689964,3.9730028742488717,142.01212767530484,466.63053945813385
0.5556849872208022,3.94501302818178,143.21309078483068,463.57549402847894
0.5558812534726079,3.916786448802598,144.42285819154017,460.4965804262706
0.5560775197244137,3.888322399820041,145.63239295622776,457.3868833113718
0.5562737859762195,3.8596211160681633,146.84049597852731,454.2459297657943
0.5564700522280251,3.8306828506441533,148.04679932915107,451.0739400051856
0.556666318479831,3.801508078751377,149.25082236812432,447.8713621142182
0.5568625847316366,3.7720972927898853,150.45127173134492,444.64051300626795
0.5570588509834424,3.742451295058566,151.64789515947734,441.38163044013663
0.5572551172352482,3.712570811678827,152.8407512025072,438.0942860320338
0.5574513834870539,3.6824561865216228,154.03566922757747,434.7829062522942
0.5576476497388597,3.6521063386619814,155.23770231391157,431.4508082737844
0.5578439159906655,3.6215199067193904,156.44653385251257,428.09667110485395
0.5580401822424712,3.590695591912408,157.6614177221642,424.71897359232076
0.558236448494277,3.5596323549998345,158.8809843133768,421.31590099409607
0.5584327147460827,3.5283294816049895,160.10294360007353,417.88516906929067
0.5586289809978885,3.4967868287916932,161.32359965120764,414.42373935003945
0.5588252472496943,3.4650048234984663,162.54391517206312,410.9155526373769
0.5590215135015,3.432982523673631,163.7720957766761,407.3415558209193
0.5592177797533058,3.40071859508561,165.00590477748236,403.7077079638508
0.5594140460051115,3.3682120507019206,166.24426312394093,400.02146147398673
0.5596103122569173,3.3354619956363565,167.48777023942583,396.2921569519866
0.5598065785087231,3.302467205248808,168.73815996623873,392.53118088317774
0.5600028447605288,3.269226185853346,169.9973722446945,388.75172979093986
0.5601991110123345,3.23573734176494,171.26061445588547,384.96178047650744
0.5603953772641403,3.202001727895662,172.51056741752305,381.1569181481366
0.560591643515946,3.1680225726847997,173.74205110322015,377.3429166382132
0.5607879097677518,3.13380339498424,174.9571456456897,373.51504934325607
0.5609841760195575,3.0993470012977866,176.1598194077539,369.66565886385575
0.5611804422713633,3.0646554842130604,177.35413947813325,365.787110026714
0.5613767085231691,3.029730024966056,178.54433158753216,361.8716282535339
0.5615729747749748,2.9945709887965775,179.73520976874207,357.9118411518523
0.5617692410267806,2.9591776448002105,180.9328616898433,353.90151939391046
0.5619655072785863,2.923548188599597,182.14245669102692,349.8324848884546
0.5621617735303921,2.8876796992990656,183.36937469720112,345.6959699199954
0.5623580397821979,2.8515691729863093,184.60405825634703,341.50787638421025
0.5625543060340036,2.815217233720828,185.82923536370893,337.29625802667124
0.5627505722858094,2.778625843573817,187.04394627992204,333.0619751254243
0.5629468385376152,2.7417971466668263,188.24728391917074,328.8058087366872
0.5631431047894209,2.7047334511462298,189.43855912899713,324.5289956638974
0.5633393710412267,2.667437211441744,190.61673787378186,320.232831439699
0.5635356372930324,2.6299111394906802,191.7804192809156,315.9181274900023
0.5637319035448382,2.592158210747435,192.92808795324424,311.58535632086466
0.563928169796644,2.554181660546237,194.0606126055925,307.2306613505125
0.5641244360484496,2.5159831402530544,195.19159051772988,302.8312744716462
0.5643207023002554,2.4775625481258987,196.32359234827507,298.38131583603183
0.5645169685520611,2.4389196969291476,197.45660249251074,293.8780796621328
0.5647132348038669,2.4000540744642507,198.5942988437633,289.3253607210871
0.5649095010556727,2.360964673074535,199.73665461939413,284.7235119441773
0.5651057673074784,2.3216507894795444,200.88145636743354,280.07176012593504
0.5653020335592842,2.2821121961357003,202.0256900389806,275.37047574915084
0.56549829981109,2.2423521460542277,203.12728338079432,270.66497727704586
0.5656945660628957,2.20238190592363,204.1712836412134,265.9758360754636
0.5658908323147015,2.1622105733259884,205.18022113568585,261.28679080976394
0.5660870985665072,2.1218429301053296,206.17458632409438,256.58139155606557
0.566283364818313,2.0812802572575055,207.17024644813137,251.84000966093703
0.5664796310701188,2.0405207991067753,208.18219161635034,247.0460690740565
0.5666758973219245,1.9995602213515744,209.21980675644073,242.18525241022323
0.5668721635737303,1.9583946453542658,210.2665165388997,237.26667005967693
0.567068429825536,1.917024855806169,211.29703805600872,232.30877713811373
0.5672646960773418,1.8754560938177516,212.29110006974372,227.32749771175227
0.5674609623291476,1.833696986427181,213.23519485139724,222.3355426794483
0.5676572285809532,1.7917577780347957,214.12699624621771,217.3447776596039
0.567853494832759,1.749648138744576,214.97545500858246,212.3597323109263
0.5680497610845648,1.7073723311362534,215.82822725472482,207.33829272965266
0.5682460273363705,1.6649274344389813,216.69795533583135,202.2683129792203
0.5684422935881763,1.6223104476430281,217.58133408541673,197.1546158329561
0.568638559839982,1.5795189978469872,218.4752923083721,192.002009048334
0.5688348260917878,1.5365513048467874,219.37603209524366,186.81404095848103
0.5690310923435936,1.4934080093878523,220.2597061742597,181.57047149708015
0.5692273585953993,1.4500948634157116,221.0999595014136,176.2779961817173
0.5694236248472051,1.4066239811029713,221.8667590619914,170.9764855675484
0.5696198910990108,1.3630094021932808,222.56571438257035,165.67281409519154
0.5698161573508166,1.3192634594516617,223.20734586289757,160.37440209106597
0.5700124236026224,1.2753961786954746,223.80446309801295,155.0909158298684
0.5702086898544281,1.231414918231215,224.37125254197093,149.83348466256876
0.5704049561062339,1.1873242206741887,224.9211698172054,144.61244997125317
0.5706012223580396,1.14312423471061,225.50683297323013,139.3643432041449
0.5707974886098454,1.0987986423804978,226.19444840639466,133.99430158758184
0.5709937548616512,1.0543322951409524,226.932017311396,128.5360033883229
0.5711900211134568,1.00972062695852,227.6671112611153,123.0227554085998
0.5713862873652626,0.9649686875327904,228.3547134450828,117.48170209466926
0.5715825536170684,0.9200893777392993,228.9602016419762,111.93256142951162
0.5717788198688741,0.8751012913167086,229.46019627743414,106.38784764487752
0.5719750861206799,0.8300260227988236,229.8539730629864,100.85895720788984
0.5721713523724856,0.7848799401885939,230.18788648911863,95.36144163032074
0.5723676186242914,0.7396720796386818,230.48669820559888,89.87780120493284
0.5725638848760972,0.694407609479633,230.76720570489348,84.39122688749721
0.5727601511279029,0.6490887716130808,231.04267161600362,78.88726172785165
0.5729564173797087,0.6037154402668393,231.3242027004254,73.35264498145418
0.5731526836315144,0.5582854637952397,231.62166667140025,67.77450781806029
0.5733489498833202,0.5127947693629127,231.9443433749415,62.13974534313952
0.573545216135126,0.46724003116522006,232.26211809056946,56.47477409154955
0.5737414823869317,0.42162714252818606,232.536855428404,50.817074717337704
0.5739377486387375,0.37596454352631653,232.7689858952266,45.16628140119947
0.5741340148905433,0.3302604690252609,232.95975419225,39.52296772908155
0.574330281142349,0.2845228423535485,233.11120095659834,33.88852360054423
0.5745265473941548,0.2387591736920301,233.22550898726143,28.26440843275952
0.5747228136459605,0.1929765297585155,233.30497470989576,22.65212929056019
0.5749190798977662,0.14718150672009064,233.35232955953646,17.052921383438104
0.575115346149572,0.10137961913339069,233.3764689832804,11.461726179711778
0.5753116124013777,0.055574979395179885,233.38036894095995,5.877904409839751
0.5755078786531835,0.009771570789975235,233.36393133613265,0.30366605741057895
0.5757041449049892,-0.036026614279884815,233.32711595574236,-5.258724152265607
0.575900411156795,-0.08181557232601212,233.2697641250717,-10.807276089924638
0.5760966774086008,-0.12758983226815335,233.1718259107003,-16.376837702439246
0.5762929436604065,-0.173339547663741,233.01973292115693,-21.98749318051308
0.5764892099122123,-0.21905466047603622,232.8229509088152,-27.638507015075078
0.5766854761640181,-0.26472828040025986,232.5977565766658,-33.330297895132055
0.5768817424158238,-0.31035509722895627,232.34610420444153,-39.04853762772017
0.5770780086676296,-0.35593000552985365,232.06885341039876,-44.777187042072974
0.5772742749194353,-0.40144799547055987,231.76605571347915,-50.49914527592628
0.5774705411712411,-0.4469040014406032,231.43704997521667,-56.196757545526495
0.5776668074230469,-0.49229276528094246,231.08059532437625,-61.85234788340102
0.5778630736748526,-0.5376087297318619,230.69491785398986,-67.44863933344199
0.5780593399266584,-0.5828463765870339,230.28425058150378,-72.9750257191433
0.578255606178464,-0.6280015992372777,229.85540585142158,-78.43805018354337
0.5784518724302699,-0.6730710644495714,229.41082679918648,-83.85319925165132
0.5786481386820757,-0.7180519680443521,228.95345797009077,-89.23505413387498
0.5788444049338813,-0.7629421182571848,228.48654848694275,-94.59784925252447
0.5790406711856871,-0.807739973355907,228.01366423858724,-99.95570463581514
0.5792369374374929,-0.8524447519044697,227.53852252326388,-105.32266845550497
0.5794332036892986,-0.8970549896831362,227.04505381623875,-110.69410176084347
0.5796294699411044,-0.9415650544165928,226.51702659930984,-116.06635724327376
0.5798257361929101,-0.9859676318681869,225.94861612302128,-121.44638477950824
0.5800220024447159,-1.0302541888868273,225.33370383589357,-126.84145014892725
0.5802182686965217,-1.0744149706940878,224.66582838646102,-132.25929694559306
0.5804145349483274,-1.118439193439321,223.94547533418728,-137.6959425505918
0.5806108012001332,-1.1623193777000653,223.20054536712394,-143.10178580746432
0.5808070674519389,-1.2060512551355862,222.43409558159306,-148.4698104655792
0.5810033337037447,-1.249630518331766,221.64550376575832,-153.7984836740432
0.5811995999555505,-1.293052985036369,220.83652238097795,-159.0874827135607
0.5813958662073562,-1.3363148652683614,220.0095522314009,-164.3372240170395
0.581592132459162,-1.379412856814076,219.16683586171632,-169.54816858789027
0.5817883987109678,-1.4223440822583375,218.31053161869778,-174.7207923570696
0.5819846649627735,-1.465106079662223,217.44278959176313,-179.8555621091695
0.5821809312145793,-1.507696842435043,216.56582867570376,-184.9529164533066
0.5823771974663849,-1.5501147655815437,215.68200648574606,-190.01324072520669
0.5825734637181907,-1.592358970907388,214.7972347399416,-195.04131010895685
0.5827697299699965,-1.634429356014746,213.9082444988092,-200.04799298197804
0.5829659962218022,-1.6763239685875635,213.00497787146043,-205.0320834379479
0.583162262473608,-1.7180394993004566,212.08280101659165,-209.98819993167527
0.5833585287254137,-1.7595719552171456,211.13918418621378,-214.91232283123338
0.5835547949772195,-1.8009170524163909,210.17363016312902,-219.80197372061517
0.5837510612290253,-1.8420706013210664,209.18772161936792,-224.65651750118457
0.583947327480831,-1.883028949446886,208.18535124043007,-229.4776611641244
0.5841435937326368,-1.9237894697086049,207.1730799701205,-234.27006344245848
0.5843398599844426,-1.9643509142410005,206.15737329109177,-239.03857504445335
0.5845361262362483,-2.0047129217292987,205.1412381803263,-243.78554771377284
0.5847323924880541,-2.0448745635067183,204.10895098959645,-248.52550487790938
0.5849286587398598,-2.0848297430032794,203.0373971144914,-253.27075376664763
0.5851249249916656,-2.1245708220064308,201.92713459866934,-257.9985098180368
0.5853211912434714,-2.164089873875927,200.77346806308225,-262.68156932731694
0.5855174574952771,-2.2033773930863094,199.56603726744197,-267.29100199883766
0.5857137237470829,-2.2424251849880954,198.34372493674795,-271.84977940379866
0.5859099899988885,-2.281235486979673,197.14768241952447,-276.3816450461882
0.5861062562506943,-2.3198144691748017,195.98806920855824,-280.8830568974774
0.5863025225025001,-2.358169894050149,194.8698576065976,-285.35122119839014
0.5864987887543058,-2.3963094968091765,193.78615582395625,-289.7895435988163
0.5866950550061116,-2.4342384650024793,192.72086902357228,-294.20568362621225
0.5868913212579174,-2.471958859662747,191.6568093480233,-298.6015855391657
0.5870875875097231,-2.509467099842818,190.55241952315367,-302.9455645811605
0.5872838537615289,-2.546753574359594,189.397624600005,-307.23144579448774
0.5874801200133346,-2.5838088938336616,188.19804767045747,-311.4667301984415
0.5876763862651404,-2.6206249807679143,186.96114835575702,-315.65856413273457
0.5878726525169462,-2.657195349941721,185.6956799991795,-319.81337296876904
0.5880689187687519,-2.693515670563037,184.4177139698604,-323.93089477769286
0.5882651850205577,-2.729585779713266,183.14664502843073,-328.0035165442484
0.5884614512723634,-2.765407218661911,181.88379829433595,-332.0354842805092
0.5886577175241692,-2.800983236052581,180.65188171707447,-336.0658118529643
0.588853983775975,-2.836321142440822,179.4535837954287,-340.1102181512025
0.5890502500277807,-2.8714254858517783,178.26899745311817,-344.1492392873796
0.5892465162795865,-2.9062974505772434,177.08355160256193,-348.16767435888164
0.5894427825313923,-2.9409358323811667,175.88785033025016,-352.15404413177043
0.589639048783198,-2.975338536920903,174.6825700963393,-356.0975731636222
0.5898353150350037,-3.009503974547511,173.4705368217618,-359.99259696799214
0.5900315812868094,-3.043431148721029,172.25528710317022,-363.83651854817236
0.5902278475386152,-3.0771198517094445,171.04124559514582,-367.62856601933913
0.590424113790421,-3.1105707959109825,169.83330609695935,-371.3692954159724
0.5906203800422267,-3.1437856758748683,168.63654478779245,-375.0602047578517
0.5908166462940325,-3.176765988771192,167.43142951563325,-378.71817388398654
0.5910129125458382,-3.2095039435103816,166.16761886391174,-382.3760203808322
0.591209178797644,-3.24198962274388,164.86478662867583,-386.02207137749906
0.5914054450494498,-3.274217820470817,163.54799588990818,-389.6423697250694
0.5916017113012555,-3.306188185682643,162.24113862288414,-393.22458398453114
0.5917979775530613,-3.3379047110771713,160.96420528792078,-396.7595241643389
0.5919942438048671,-3.3693747796184175,159.7315798729104,-400.24207399357067
0.5921905100566728,-3.400607617235142,158.5445736188538,-403.67465392951385
0.5923867763084786,-3.4316103528140274,157.38338005662823,-407.0698630607484
0.5925830425602843,-3.4623862280595157,156.23023240931985,-410.43792572257524
0.5927793088120901,-3.4929354053647166,155.07116069524307,-413.7859572082289
0.5929755750638959,-3.523255505271418,153.89412624985863,-417.1190098195209
0.5931718413157016,-3.55334192594361,152.68762992756336,-420.44078960376225
0.5933681075675074,-3.5831876615586067,151.43951969350212,-423.7541812908816
0.593564373819313,-3.612785547111682,150.172744800605,-427.04415428170057
0.5937606400711188,-3.6421364411164,148.92290535785156,-430.29298401355345
0.5939569063229246,-3.671243789999032,147.69083780775105,-433.5015958080244
0.5941531725747303,-3.700111115908182,146.4773547351924,-436.67088467648887
0.5943494388265361,-3.728742182062516,145.28326353383744,-439.80172188400775
0.5945457050783418,-3.7571408488779,144.10936998708308,-442.8949488819453
0.5947419713301476,-3.785311167912533,142.95647943617516,-445.95138827670155
0.5949382375819534,-3.8132570920807627,141.8192119819569,-448.97466180914137
0.5951345038337591,-3.840979186057895,140.67375429390268,-451.975903114027
0.5953307700855649,-3.8684753953276902,139.5173437262859,-454.95557741528023
0.5955270363373707,-3.895743537768825,138.34961405814897,-457.91300330509216
0.5957233025891764,-3.9227813523024557,137.17019780367957,-460.8474919070918
0.5959195688409822,-3.949586521665233,135.97890143059885,-463.75920354420884
0.5961158350927879,-3.9761567047684685,134.77558843925146,-466.64850489569227
0.5963121013445937,-4.002489626017618,133.56469215808067,-469.5131353753849
0.5965083675963995,-4.028588418887533,132.39711476991044,-472.33173710237224
0.5967046338482052,-4.0544628318720894,131.27595170880556,-475.1045127022395
0.596900900100011,-4.0801206637091125,130.18793231101904,-477.83839189586035
0.5970971663518166,-4.105567133284707,129.11995722781438,-480.5398370300121
0.5972934326036224,-4.130804887955525,128.0585045421964,-483.2150961459341
0.5974896988554282,-4.15583373818704,126.98894200677098,-485.8704633037208
0.5976859651072339,-4.180650535224801,125.89404409783037,-488.5128411411151
0.5978822313590397,-4.205248417412885,124.7579458626974,-491.14800401388834
0.5980784976108455,-4.2296202182155955,123.59342566657358,-493.77032149727165
0.5982747638626512,-4.253762358915753,122.42142823600894,-496.3714670941924
0.598471030114457,-4.2776756615159925,121.26558204886547,-498.9426670665574
0.5986672963662627,-4.301365754754815,120.15095937687332,-501.47522064083006
0.5988635626180685,-4.3248431513326135,119.10251588432214,-503.9610869167309
0.5990598288698743,-4.348119688708815,118.08978101196544,-506.4124148258258
0.59925609512168,-4.371196766080304,117.06997539680097,-508.8448341665576
0.5994523613734858,-4.394072998744879,116.04313012928112,-511.25831527110006
0.5996486276252915,-4.41674700794769,115.00927838643898,-513.6528327815755
0.5998448938770973,-4.439217421333428,113.96845581253763,-516.0283666901196
0.6000411601289031,-4.46148287347474,112.92070091310984,-518.3849034191668
0.6002374263807088,-4.48354230369625,111.87093784582608,-520.7208351464405
0.6004336926325146,-4.505396183108742,110.82612771588735,-523.0339181472917
0.6006299588843204,-4.527045490739406,109.78630861111341,-525.3241947116139
0.600826225136126,-4.548491203164312,108.7514632529105,-527.591717542668
0.6010224913879318,-4.569734292878574,107.72157063446201,-529.8365311200068
0.6012187576397375,-4.590775744317738,106.6966047518107,-532.0586719025985
0.6014150238915433,-4.61161726016166,105.68976227337508,-534.2543506780179
0.6016112901433491,-4.632264671387611,104.71710658982607,-536.4197008023814
0.6018075563951548,-4.6527236465944455,103.76765003938229,-538.5589222396527
0.6020038226469606,-4.6729976149361345,102.8299225945683,-540.6759466230903
0.6022000888987663,-4.693087728850597,101.89211036796215,-542.7743810852087
0.6023963551505721,-4.712992761469194,100.94175262369828,-544.8575526681363
0.6025926214023779,-4.732709057350173,99.96806566588828,-546.9278775450371
0.6027888876541836,-4.752232362127821,98.97739498265568,-548.9828700585599
0.6029851539059894,-4.7715607176847294,97.98393218603778,-551.0183354646392
0.6031814201577952,-4.790695037559665,97.00266597615588,-553.0305343470903
0.6033776864096009,-4.809639217052903,96.0489105057855,-555.016370115276
0.6035739526614067,-4.828400137388462,95.13677585824814,-556.9737608265607
0.6037702189132124,-4.846984395553644,94.2413549818225,-558.9094768691366
0.6039664851650182,-4.8653929687286634,93.34652725330454,-560.8272735970165
0.604162751416824,-4.883625978786814,92.45228147739103,-562.7271259450827
0.6043590176686297,-4.901683523570565,91.55860779378388,-564.6090096890172
0.6045552839204354,-4.9195657457588515,90.66549483969385,-566.4729069465816
0.6047515501722411,-4.9372727073607905,89.77249017450372,-568.3188705124658
0.6049478164240469,-4.954804221612752,88.87752449427501,-570.1471581985363
0.6051440826758527,-4.972159876103776,87.98029396674549,-571.9576321609068
0.6053403489276584,-4.989339199768469,87.08074896688801,-573.7500974918964
0.6055366151794642,-5.006341745891587,86.17883753468092,-575.524357433678
0.60573288143127,-5.023167038590891,85.27450767238652,-577.2802091992014
0.6059291476830757,-5.039816609701601,84.39840721293355,-579.0137017673871
0.6061254139348815,-5.056299357532534,83.57125600876735,-580.7237121327951
0.6063216801866872,-5.072622979885354,82.77368937416482,-582.4141844232485
0.606517946438493,-5.0887913940047635,81.98640245459518,-584.0881404316272
0.6067142126902988,-5.104804640490161,81.18883278139636,-585.747770982078
0.6069104789421045,-5.120658446419815,80.35755912402183,-587.3943961073793
0.6071067451939103,-5.136344858524397,79.48570803936323,-589.0267642469767
0.607303011445716,-5.151858115166712,78.59786727270998,-590.6413793842078
0.6074992776975218,-5.167198020408363,77.72451482887524,-592.2359291724468
0.6076955439493276,-5.182370562415997,76.89771964360968,-593.8099759870929
0.6078918102011333,-5.197387437502877,76.1336307699157,-595.3655083423403
0.608088076452939,-5.212255330631545,75.37258978232116,-596.9058831525824
0.6082843427047449,-5.226973161425731,74.60440454623347,-598.4309665930616
0.6084806089565505,-5.24153951780105,73.82911085987969,-599.9402260537349
0.6086768752083563,-5.255953024357173,73.04674345047476,-601.4331324630672
0.608873141460162,-5.270212339641902,72.25869706236605,-602.9092197431291
0.6090694077119678,-5.284316876309428,71.46987229750329,-604.3684394009886
0.6092656739637736,-5.298266564961864,70.68070492586773,-605.8108289897194
0.6094619402155793,-5.312061324526576,69.89119289370718,-607.2364147831578
0.6096582064673851,-5.325701107203349,69.1013328619382,-608.6452245415542
0.6098544727191908,-5.33918662860232,68.32748563534477,-610.038893218214
0.6100507389709966,-5.3525250385283165,67.60033658260849,-611.421310969695
0.6102470052228024,-5.365723670970089,66.89923936825943,-612.7913723844052
0.6104432714746081,-5.378785408426926,66.20188759903846,-614.1466362590993
0.6106395377264139,-5.391708869556827,65.48645055626639,-615.4836161107353
0.6108358039782197,-5.404488533566002,64.73543021198687,-616.7986727976152
0.6110320702300254,-5.417118121482191,63.96127433017153,-618.0929992754354
0.6112283364818312,-5.429595561458843,63.18935793456092,-619.3707091240344
0.6114246027336369,-5.4419237632130555,62.44449801714106,-620.6365556565042
0.6116208689854427,-5.454110378534661,61.75019554321869,-621.8956333083186
0.6118171352372485,-5.46616405616364,61.07783566082116,-623.1439662783275
0.6120134014890541,-5.478084698059866,60.3946913943071,-624.3755686911938
0.6122096677408599,-5.489870249586968,59.701052955124126,-625.590054741808
0.6124059339926656,-5.501518640849767,58.99715054912856,-626.7873217103975
0.6126022002444714,-5.513027914264729,58.284235448616826,-627.9670892309405
0.6127984664962772,-5.524397713060256,57.578969251514884,-629.1326476436666
0.6129947327480829,-5.535630387157857,56.886798710433396,-630.286082284845
0.6131909989998887,-5.5467284448771395,56.20707601626374,-631.428334514776
0.6133872652516945,-5.557694266211054,55.5391859773207,-632.5602972905333
0.6135835315035002,-5.568530032929729,54.879849457978416,-633.6821451229024
0.613779797755306,-5.579235752045854,54.21256170743264,-634.7889883540847
0.6139760640071117,-5.589809883765156,53.54003330094284,-635.8788434568562
0.6141723302589175,-5.600252007928878,52.86823967187307,-636.9522091408752
0.6143685965107233,-5.610562704656252,52.201227610763425,-638.0107117310105
0.614564862762529,-5.620743112739767,51.540729140465785,-639.056402768948
0.6147611290143348,-5.630794589674211,50.88727355616828,-640.0911354824489
0.6149573952661405,-5.64071838038652,50.2393521284977,-641.1154158725227
0.6151536615179463,-5.650515481610426,49.59624846018953,-642.1291868204928
0.6153499277697521,-5.660186849335834,48.95820139091359,-643.1320833041946
0.6155461940215577,-5.669733556425013,48.3261263180508,-644.1234663701014
0.6157424602733635,-5.679156909500864,47.70145432319026,-645.1024232825498
0.6159387265251693,-5.688458063389565,47.079074098995946,-646.0669301857736
0.616134992776975,-5.697636775210298,46.45361998224767,-647.0161288478337
0.6163312590287808,-5.706692373414435,45.824374662808395,-647.95027559257
0.6165275252805865,-5.715624037819867,45.190637821933606,-648.8696212118573
0.6167237915323923,-5.724430827303489,44.55173607122316,-649.7743977291282
0.6169200577841981,-5.733111662634685,43.907032178189894,-650.6648055627927
0.6171163240360038,-5.741665728914501,43.263881632743534,-651.5416946071166
0.6173125902878096,-5.750095615056936,42.64250271505742,-652.4073730540033
0.6175088565396153,-5.758405813468796,42.04429790134796,-653.2622550702972
0.6177051227914211,-5.7666009181753415,41.46962022938,-654.1066394308306
0.6179013890432269,-5.774685546587372,40.918775019686265,-654.9408365109805
0.6180976552950326,-5.782664433260758,40.39202086136632,-655.7651709536349
0.6182939215468384,-5.790541487943587,39.86864162550715,-656.5781802852802
0.6184901877986441,-5.7983090553619165,39.27316711044726,-657.3738533989867
0.6186864540504499,-5.805953858371145,38.62238157057237,-658.1539085951406
0.6188827203022557,-5.813467910216507,37.945853521037634,-658.9204748029815
0.6190789865540614,-5.820849126280432,37.27365546054044,-659.6752377974826
0.6192752528058671,-5.828101154236829,36.63376172029806,-660.4195888618772
0.619471519057673,-5.8352327315403,36.049104742476075,-661.1547736674993
0.6196677853094786,-5.842255067713426,35.51701108462201,-661.8810015931831
0.6198640515612844,-5.849176265155988,35.014863733627664,-662.597592995226
0.6200603178130901,-5.856000163038535,34.52230413529592,-663.3039042103135
0.6202565840648959,-5.8627267889239825,34.020861891011926,-663.9992106392144
0.6204528503167017,-5.8693527244106765,33.4929340470099,-664.682622506006
0.6206491165685074,-5.875870991806559,32.920926118435275,-665.3530428950917
0.6208453828203132,-5.882271528350267,32.297518327074265,-666.0095537745358
0.6210416490721189,-5.888549502486373,31.6792267376425,-666.6538490732414
0.6212379153239247,-5.894707709537172,31.077068139645977,-667.2865487077486
0.6214341815757305,-5.900749318252432,30.491064668366445,-667.9079022963656
0.6216304478275362,-5.906677501403798,29.921234402163044,-668.5181465058463
0.621826714079342,-5.91249543497508,29.36759124852241,-669.1175046197803
0.6220229803311478,-5.918206297329108,28.83014483048874,-669.7061861081694
0.6222192465829535,-5.9238132467170255,28.307807003539143,-670.2843629179367
0.6224155128347593,-5.929317970313156,27.785991190020518,-670.8518383343105
0.622611779086565,-5.934719882546557,27.26013390115927,-671.4084784827297
0.6228080453383708,-5.940018190392615,26.730233565232457,-671.9542338081608
0.6230043115901766,-5.9452121007356205,26.19629021228113,-672.4890597694065
0.6232005778419822,-5.9503008206745625,25.658305441564814,-673.0129166986014
0.623396844093788,-5.955283557821729,25.116282388082006,-673.5257696573701
0.6235931103455937,-5.960159514596121,24.570308170262184,-674.0275889057218
0.6237893765973995,-5.964928331443551,24.025651464670744,-674.5184108047064
0.6239856428492053,-5.9695906636008695,23.485412775680153,-674.9983493440322
0.624181909101011,-5.974147393173032,22.9495198498977,-675.4674937271989
0.6243781753528168,-5.978599364366024,22.417883647641585,-675.9259102826162
0.6245744416046226,-5.982947404291886,21.890398641238367,-676.3736432522137
0.6247707078564283,-5.987192320703321,21.366942333655143,-676.8107155852019
0.6249669741082341,-5.9913348807304425,20.84737407765157,-677.2371296477327
0.6251632403600398,-5.995375727314444,20.329759627887935,-677.6528826364929
0.6253595066118456,-5.999314947670563,19.811779919482234,-678.0579708565081
0.6255557728636514,-6.003152500045705,19.293498187666543,-678.4523858407897
0.6257520391154571,-6.006888264424532,18.775010020230223,-678.8361387555336
0.6259483053672629,-6.0105222880037665,18.256441809493694,-679.2092922351719
0.6261445716190686,-6.014054511190486,17.737953264436044,-679.5719835973038
0.6263408378708744,-6.0174850111829175,17.21971986493098,-679.9242855545033
0.6265371041226802,-6.0208138640258,16.70241258367048,-680.2662759648686
0.6267333703744858,-6.024041418556058,16.187281992355814,-680.5979898888874
0.6269296366262916,-6.027168048484027,15.674381843503333,-680.9194586367611
0.6271259028780974,-6.030194246443775,15.163711812741617,-681.2307123969333
0.6273221691299031,-6.03312044627615,14.65527094736533,-681.531780783358
0.6275184353817089,-6.035947081950899,14.1490579087166,-681.8226924489564
0.6277147016335146,-6.038674550578158,13.645070839550918,-682.1034753525992
0.6279109678853204,-6.041303351022819,13.14272502374012,-682.3741665516397
0.6281072341371262,-6.043833424495939,12.639279528920916,-682.634810100381
0.6283035003889319,-6.04626455427685,12.134360935954618,-682.885357931141
0.6284997666407377,-6.04859644543717,11.62794092842563,-683.125752130865
0.6286960328925434,-6.050828797848972,11.119990531367243,-683.3559335160583
0.6288922991443492,-6.052961306071255,10.610480096412275,-683.5758416105448
0.629088565396155,-6.054993659233846,10.099379286627759,-683.785414623002
0.6292848316479607,-6.056925521557351,9.587552685801924,-683.9845668543034
0.6294810978997665,-6.058757679706712,9.083991614886934,-684.1731431260134
0.6296773641515723,-6.060491863635004,8.588865458131927,-684.3514475475884
0.629873630403378,-6.0621294726964425,8.099484476386792,-684.5197930230999
0.6300698966551838,-6.063671376107161,7.613155578899715,-684.6783981602058
0.6302661629069894,-6.065117913391924,7.127117332525032,-684.8273889143763
0.6304624291587952,-6.066468830325148,6.638467394997058,-684.9667980696975
0.630658695410601,-6.067723342191919,6.144053934093975,-685.0965610491394
0.6308549616624067,-6.068880014082122,5.641435865089292,-685.2164798252754
0.6310512279142125,-6.069937396448293,5.1327812888920405,-685.3261930010673
0.6312474941660182,-6.070894625098213,4.621499489230551,-685.4254124087583
0.631443760417824,-6.071751550470859,4.111268219956848,-685.5139776771393
0.6316400266696298,-6.072508751769599,3.6059406168246753,-685.5918685004956
0.6318362929214355,-6.073167573305208,3.109437261581384,-685.65921183507
0.6320325591732413,-6.073730090544435,2.6239516136302115,-685.7163366201038
0.6322288254250471,-6.074197523352903,2.1389553301979944,-685.7638681479174
0.6324250916768528,-6.074569562539804,1.651858990692027,-685.8018190774582
0.6326213579286586,-6.074845790784841,1.1626097605542611,-685.8300862281715
0.6328176241804643,-6.075025780326186,0.6711540141886019,-685.8485644461014
0.6330138904322701,-6.075109092803728,0.17743731889313352,-685.8571465618369
0.6332101566840759,-6.075095279099205,-0.31859558154987866,-685.8557233475328
0.6334064229358816,-6.074983904184486,-0.8164652605872504,-685.8441729486592
0.6336026891876874,-6.07477476349424,-1.3147881095277967,-685.8224277978127
0.633798955439493,-6.074467783129511,-1.8134724480877367,-685.7905183134835
0.6339952216912988,-6.0740628940891,-2.3124988178202983,-685.7484791044513
0.6341914879431046,-6.073560031232261,-2.811847398376159,-685.6963457729962
0.6343877541949103,-6.07295913335071,-3.311497998532559,-685.6341549402634
0.6345840204467161,-6.072260171181275,-3.8114287674689393,-685.5619440581461
0.6347802866985219,-6.071463213161957,-4.308431578081901,-685.4796233196543
0.6349765529503276,-6.070569239348304,-4.800867118784254,-685.3871387606678
0.6351728192021333,-6.069578902006222,-5.290640421911618,-685.2845566346055
0.6353690854539391,-6.068492544363631,-5.779635302003115,-685.1719310128973
0.6355653517057449,-6.067310139585153,-6.269745229598229,-685.0493111699418
0.6357616179575507,-6.066031265707581,-6.762905843426317,-684.916744380833
0.6359578842093565,-6.064655144065693,-7.2610812125979365,-684.7742775663844
0.6361541504611621,-6.063180697200006,-7.764572405463163,-684.6219005272972
0.6363504167129679,-6.06160707273674,-8.271487717663703,-684.459529262833
0.6365466829647737,-6.0599337882918665,-8.779722747576173,-684.2870726995957
0.6367429492165795,-6.058160802097706,-9.287123721388,-684.1044348153764
0.6369392154683853,-6.056288491447323,-9.791528606333308,-683.9115139343014
0.6371354817201909,-6.0543176528424425,-10.290809133320849,-683.7082026914916
0.6373317479719967,-6.052249258131479,-10.786815607069784,-683.4945666870851
0.6375280142238025,-6.050083339054226,-11.284731833545308,-683.2708428451833
0.6377242804756083,-6.04781950486274,-11.784599253215859,-683.0370515760587
0.637920546727414,-6.045457374216634,-12.2863964755594,-682.7932115052905
0.6381168129792196,-6.042996570183701,-12.790101585031714,-682.5393424088177
0.6383130792310254,-6.040436720352136,-13.295692078479647,-682.2754653909114
0.6385093454828312,-6.03777745788606,-13.80311297233309,-682.0015994088021
0.638705611734637,-6.035018446509298,-14.312136134558358,-681.7176942188028
0.6389018779864428,-6.032159373232653,-14.822779867193638,-681.4236391507445
0.6390981442382486,-6.029199912806372,-15.335117408420047,-681.1193184407938
0.6392944104900542,-6.026139725608573,-15.849223765566798,-680.8046121205258
0.63949067674186,-6.022978457291024,-16.365175819677305,-680.4793957286223
0.6396869429936658,-6.0197157380141935,-16.88305243363994,-680.1435400152841
0.6398832092454716,-6.016351438473919,-17.39912040699837,-679.7967992261656
0.6400794754972774,-6.01288629858675,-17.910891376485665,-679.4393628856221
0.640275741749083,-6.009320973190409,-18.42040969463065,-679.0716507066177
0.6404720080008888,-6.005655695540298,-18.929807527009068,-678.693947286299
0.6406682742526946,-6.0018902654078605,-19.441356269801034,-678.3064013139549
0.6408645405045004,-5.998024029511912,-19.957529170634338,-677.909018560031
0.6410608067563062,-5.99405582981015,-20.480737512089668,-677.5016299963663
0.6412570730081117,-5.989984258839547,-21.010293018600954,-677.0837701097823
0.6414533392599175,-5.985808342912342,-21.543704828337077,-676.6549753798595
0.6416496055117233,-5.981527582859302,-22.078197399143328,-676.2149617340762
0.6418458717635291,-5.977142058815692,-22.610739251927903,-675.7636513892801
0.6420421380153349,-5.972652470957121,-23.13810877058512,-675.3011919188236
0.6422384042671405,-5.968060118518296,-23.658403134686033,-674.8279990229554
0.6424346705189463,-5.9633655414793125,-24.181318562535196,-674.3446578935948
0.6426309367707521,-5.958567822329972,-24.709461732521554,-673.8510409454228
0.6428272030225579,-5.953665920954121,-25.24298340569669,-673.3468883413797
0.6430234692743637,-5.9486587670706905,-25.782037291967086,-672.8319325261962
0.6432197355261693,-5.943545259832058,-26.326778923485918,-672.3059014501118
0.6434160017779751,-5.938324280645501,-26.876858079429113,-671.7685055468977
0.6436122680297809,-5.932995329161586,-27.425936810502968,-671.2194143709787
0.6438085342815867,-5.927558908540519,-27.971970563144033,-670.6587493310601
0.6440048005333925,-5.9220156290337895,-28.514832490931333,-670.0867314786426
0.6442010667851983,-5.916366125637107,-29.05439652619458,-669.5035808049092
0.6443973330370039,-5.910611057858009,-29.590538558579915,-668.9095129729089
0.6445935992888097,-5.9047510889230725,-30.12424408166084,-668.3047627583444
0.6447898655406155,-5.8987851202196255,-30.673786411944626,-667.6896394079766
0.6449861317924213,-5.8927094931250386,-31.240692347134313,-667.0633983625852
0.6451823980442271,-5.886521454094511,-31.818072162433815,-666.4253093823976
0.6453786642960326,-5.880219635250175,-32.39899592654874,-665.7749785759547
0.6455749305478384,-5.873803992630796,-32.97692649293171,-665.1123189954274
0.6457711967996442,-5.867275696665827,-33.54608058087122,-664.4374951024795
0.64596746305145,-5.86063676687377,-34.10487429210425,-663.7509109006069
0.6461637293032558,-5.853888749039423,-34.65851171578954,-663.0530449626797
0.6463599955550614,-5.847032171783238,-35.21216343978294,-662.3441713408447
0.6465562618068672,-5.840066529465256,-35.77053931006657,-661.6243881457087
0.646752528058673,-5.832990470127631,-36.33813474258972,-660.8936622227404
0.6469487943104788,-5.825801736934133,-36.91944025418548,-660.1518570615635
0.6471450605622846,-5.8184972257891925,-37.517521859539464,-659.3986985647931
0.6473413268140902,-5.811074843733206,-38.117947356001295,-658.633391877333
0.647537593065896,-5.803534841852245,-38.71608975099486,-657.8558380571128
0.6477338593177018,-5.795877671815837,-39.31191311529505,-657.0661378497159
0.6479301255695076,-5.788103771864998,-39.90538472434546,-656.2643849293968
0.6481263918213134,-5.780213660238816,-40.49647506891763,-655.4506656965928
0.648322658073119,-5.7722077667335645,-41.08515911261451,-654.6250565411414
0.6485189243249248,-5.764086532937788,-41.672504731080856,-653.7876832292653
0.6487151905767305,-5.755849475076813,-42.26632395668686,-652.938945855333
0.6489114568285363,-5.747495097450438,-42.868237262094084,-652.0787481263756
0.6491077230803421,-5.7390217724525,-43.478342769305165,-651.2068746099908
0.649303989332148,-5.730427892087538,-44.0967425877813,-650.3231018787338
0.6495002555839535,-5.721711818131794,-44.723542629057,-649.4271989913259
0.6496965218357593,-5.712871891194831,-45.358852682215606,-648.5189274825514
0.6498927880875651,-5.703906549798387,-45.99929623560347,-647.5978029934133
0.6500890543393709,-5.694816569710605,-46.62758426577823,-646.6626709691218
0.6502853205911767,-5.685604384989379,-47.24551164825099,-645.7140439154307
0.6504815868429823,-5.676271537724946,-47.85791381484224,-644.752549267627
0.6506778530947881,-5.666818642983725,-48.46973984382965,-643.7786846694091
0.6508741193465939,-5.657245280045617,-49.08632068676691,-642.7928131283388
0.6510703855983997,-5.6475499557987545,-49.713710079575485,-641.7951499320588
0.6512666518502055,-5.637729856685391,-50.358922631347156,-640.785717587962
0.6514629181020111,-5.627781203133568,-51.022909101299106,-639.7638223395675
0.6516591843538169,-5.617700877933598,-51.699512411837986,-638.7283026959634
0.6518554506056227,-5.607487144101659,-52.38096703738832,-637.6781660074193
0.6520517168574285,-5.5971399132237885,-53.05830606870309,-636.6127340824348
0.6522479831092343,-5.586660938539596,-53.72181939179674,-635.5317692181353
0.6524442493610398,-5.576053712453448,-54.36700217705962,-634.4359054071292
0.6526405156128456,-5.565319630041584,-55.017494473105344,-633.3273066517174
0.6528367818646514,-5.5544569305141085,-55.677696650565764,-632.2059722996694
0.6530330481164572,-5.54346367701643,-56.347885597233784,-631.0715610092252
0.653229314368263,-5.532337874358144,-57.02834769966316,-629.9237254965567
0.6534255806200686,-5.521077505567361,-57.71937829644499,-628.7621157323044
0.6536218468718744,-5.509680486760567,-58.4199211537715,-627.5863294520082
0.6538181131236802,-5.498145677040035,-59.12272328390701,-626.395979948961
0.654014379375486,-5.486472830561309,-59.82648337818932,-625.1913099582387
0.6542106456272918,-5.474661781664029,-60.53103845090264,-623.9724081308188
0.6544069118790974,-5.462712393109956,-61.23621357353397,-622.7394246306603
0.6546031781309032,-5.450624552897629,-61.94182290235389,-621.4925354392931
0.654799444382709,-5.438398145586793,-62.64906402393365,-620.2319310800838
0.6549957106345148,-5.426032235158918,-63.36383515684713,-618.9573385161748
0.6551919768863206,-5.413525267141546,-64.08644156384172,-617.6679102416065
0.6553882431381264,-5.400875763710937,-64.81610978919508,-616.3629711357485
0.655584509389932,-5.388082451178626,-65.5516614109806,-615.0420923696337
0.6557807756417378,-5.375144348586532,-66.29147458509306,-613.7051311947607
0.6559770418935436,-5.362060763545375,-67.03355421989674,-612.3522707229562
0.6561733081453494,-5.348831365394011,-67.77740240125182,-610.9839358555633
0.6563695743971552,-5.3354557240611316,-68.52417825913106,-609.600426410683
0.6565658406489607,-5.3219331008369615,-69.27549789457244,-608.2017719939411
0.6567621069007665,-5.308262410892819,-70.0333941465249,-606.7877030864829
0.6569583731525723,-5.2944421302029125,-70.8003111142599,-605.3576262305128
0.6571546394043781,-5.2804704723746605,-71.57479228676837,-603.9107318080605
0.6573509056561839,-5.266346468658204,-72.35275109143043,-602.4468061510713
0.6575471719079895,-5.2520694441710605,-73.13409702854939,-600.9659140325591
0.6577434381597953,-5.237638742346755,-73.91874674560003,-599.4681235171713
0.6579397044116011,-5.223053723176931,-74.70661505368221,-597.9535061860806
0.6581359706634069,-5.208313762075284,-75.49770866546125,-596.4221383577099
0.6583322369152127,-5.193418015809462,-76.29469918809447,-594.8740452698596
0.6585285031670183,-5.178365137532445,-77.09894561567357,-593.3090325020125
0.6587247694188241,-5.163153691201786,-77.91054943028956,-591.7270475756877
0.6589210356706299,-5.14778223272583,-78.7295256195117,-590.1284574418339
0.6591173019224357,-5.132249302965108,-79.55600500936308,-588.5130825771881
0.6593135681742415,-5.116553437494553,-80.3888542233986,-586.8806806589689
0.659509834426047,-5.1006941770826,-81.22072694068885,-585.2310447461742
0.6597061006778528,-5.084671675710697,-82.05265220079546,-583.5642081129679
0.6599023669296586,-5.068485670729909,-82.88728267135613,-581.8801963770879
0.6600986331814644,-5.052135380684757,-83.72729817307572,-580.178994782239
0.6602948994332702,-5.035619450662589,-84.57547767773377,-578.4605448135742
0.660491165685076,-5.018936040062521,-85.43448955238328,-576.7247336668859
0.6606874319368816,-5.00208296758837,-86.30370570473934,-574.9713124269615
0.6608836981886874,-4.985058538282687,-87.18026696048864,-573.1999984189316
0.6610799644404932,-4.967861596801251,-88.06113467798144,-571.4105382003544
0.661276230692299,-4.950491600925461,-88.94319564081923,-569.6027178329904
0.6614724969441048,-4.932948619223654,-89.82377145448137,-567.7763737016596
0.6616687631959104,-4.91523251400471,-90.70879882345629,-565.9314773593013
0.6618650294477162,-4.897341982775263,-91.60122982111525,-564.0678857395264
0.662061295699522,-4.879275563121406,-92.50116166369577,-562.1853964902411
0.6622575619513278,-4.861031773341229,-93.4086946123931,-560.2838009788775
0.6624538282031336,-4.842609111843192,-94.32393202836566,-558.3628841895573
0.6626500944549392,-4.824006102951882,-95.24603922151816,-556.4224118625052
0.662846360706745,-4.805221619592294,-96.17316040002055,-554.4621486036744
0.6630426269585508,-4.78625466721105,-97.10536018814359,-552.4818239686803
0.6632388932103566,-4.767104208501073,-98.04319619320151,-550.4792062968477
0.6634351594621624,-4.747769152253587,-98.98692082974321,-548.453414991908
0.6636314257139679,-4.728248279300629,-99.93654434522034,-546.4045928299261
0.6638276919657737,-4.70854043335401,-100.89203806680118,-544.3328818230002
0.6640239582175795,-4.688644455876003,-101.85375469458208,-542.2384044819419
0.6642202244693853,-4.668559081174525,-102.82213762316653,-540.1212590036055
0.6644164907211911,-4.64828295679079,-103.79763498221519,-537.9815201870797
0.6646127569729967,-4.627814641969508,-104.78069360567946,-535.8192501706092
0.6648090232248025,-4.607152663903077,-105.77070890206066,-533.6344998368957
0.6650052894766083,-4.586295871107149,-106.76580306168131,-531.4273641968582
0.6652015557284141,-4.565243311440279,-107.76555584697095,-529.1979919442877
0.6653978219802199,-4.5439941061449955,-108.76961658134718,-526.9464974227701
0.6655940882320257,-4.522547440161124,-109.77769259171197,-524.6729279875567
0.6657903544838313,-4.500902529856163,-110.78988043446847,-522.3772363921713
0.6659866207356371,-4.479058288584639,-111.80955553087014,-520.0594300493003
0.6661828869874429,-4.457013085618905,-112.83776449249434,-517.7194347141714
0.6663791532392487,-4.434765238430996,-113.87459707388297,-515.3571443185253
0.6665754194910545,-4.412313048946876,-114.92012835199426,-512.9724607945434
0.66677168574286,-4.389654785128453,-115.97441473179315,-510.56529910929027
0.6669679519946659,-4.366788958258127,-117.03353006765569,-508.13535348684206
0.6671642182464717,-4.343715443500762,-118.09077851822788,-505.68200251004123
0.6673604844982775,-4.320434604572261,-119.14628334570497,-503.2047506300697
0.6675567507500832,-4.29694675447192,-120.2003336161294,-500.70303500428855
0.6677530170018888,-4.273252145982953,-121.25325575392388,-498.17625110417873
0.6679492832536946,-4.249350913270447,-122.30763528656274,-495.62391910387856
0.6681455495055004,-4.225240347142311,-123.39028215694131,-493.04728455987095
0.6683418157573062,-4.200914445194498,-124.5000182202851,-490.44597820576934
0.668538082009112,-4.176369033247623,-125.62519755755872,-487.81909645354347
0.6687343482609176,-4.15160221831418,-126.7542734198238,-485.1657978725268
0.6689306145127234,-4.126614333585035,-127.87615095608604,-482.48522106359906
0.6691268807645292,-4.101407755386061,-128.98219326261733,-479.77653020886294
0.669323147016335,-4.0759853568158615,-130.07712030018425,-477.03972502924574
0.6695194132681408,-4.05034832410918,-131.1710159263032,-474.27519307580917
0.6697156795199464,-4.024495908881648,-132.27348202973505,-471.4833615704689
0.6699119457717522,-3.99842551591313,-133.39381300787662,-468.66476956638684
0.670108212023558,-3.972132732266792,-134.54117469530655,-465.8201255283491
0.6703044782753638,-3.945612714199961,-135.70395723115504,-462.9488558798057
0.6705007445271696,-3.9188645644303115,-136.86598621516893,-460.0496147756343
0.6706970107789754,-3.89188839456402,-138.02762097526622,-457.121955338106
0.6708932770307809,-3.8646842406150066,-139.18921110216215,-454.16551882352337
0.6710895432825867,-3.8372520828663927,-140.35106377192963,-451.1801790649099
0.6712858095343925,-3.809591838045135,-141.51359083506196,-448.16550586680023
0.6714820757861983,-3.7817032815613736,-142.67785601926118,-445.12133082616407
0.6716783420380041,-3.7535860281707474,-143.84397722936643,-442.0479422380572
0.6718746082898097,-3.72523974693692,-145.0116315430658,-438.945674296721
0.6720708745416155,-3.696664170610778,-146.18048752486823,-435.8148731058193
0.6722671407934213,-3.667859097327682,-147.3502048628596,-432.655897220125
0.6724634070452271,-3.6388243094934327,-148.5229704343302,-429.4692154278787
0.6726596732970329,-3.6095576751998233,-149.71421880494572,-426.2548230138592
0.6728559395488385,-3.5800555682571935,-150.92149115529298,-423.01069290455126
0.6730522058006443,-3.550315481743562,-152.13806790456542,-419.735214630848
0.6732484720524501,-3.5203362789480566,-153.356984596193,-416.42755204071864
0.6734447383042559,-3.490118176998464,-154.57138911248896,-413.0876605771067
0.6736410045560617,-3.4596627254948795,-155.77435312931814,-409.7162243382539
0.6738372708078673,-3.428972620714637,-156.96329683045337,-406.31446724274235
0.6740335370596731,-3.398050039821848,-158.14441695355004,-402.8836201434707
0.6742298033114789,-3.366895896524618,-159.32400879274707,-399.4243211934735
0.6744260695632847,-3.335509889512986,-160.50818961271042,-395.9366313529334
0.6746223358150905,-3.303890498773495,-161.70335511459987,-392.4193487120457
0.674818602066896,-3.27203490822119,-162.9157020754448,-388.87002456828844
0.6750148683187018,-3.2399404041545807,-164.13525467581027,-385.28658717733504
0.6752111345705076,-3.2076063703504336,-165.35653938726762,-381.6685705415125
0.6754074008223134,-3.1750324883534313,-166.57933263084868,-378.01595945355155
0.6756036670741192,-3.142218483850872,-167.80340877063645,-374.32873495940214
0.6757999333259248,-3.1091641275047057,-169.02853570696197,-370.60688399657204
0.6759961995777306,-3.075869236670056,-170.25447024093165,-366.85040950692365
0.6761924658295364,-3.0423339606203195,-171.4757155814548,-363.05899282592827
0.6763887320813422,-3.0085604181522756,-172.68228401298134,-359.23181804953765
0.676584998333148,-2.974551511912143,-173.87417100172746,-355.3685253333068
0.6767812645849538,-2.940310097209447,-175.05164972627625,-351.4687075776886
0.6769775308367594,-2.90583897198118,-176.21503444428097,-347.53187741941446
0.6771737970885652,-2.8711408678401944,-177.36468960611143,-343.5574476315045
0.677370063340371,-2.836218284928843,-178.5071815525165,-339.5450939777066
0.6775663295921768,-2.8010672332628084,-179.7000917326853,-335.4976492292602
0.6777625958439826,-2.765677089785313,-180.9400210707725,-331.41459155479424
0.6779588620957882,-2.7300408007017904,-182.2040010780953,-327.2990506724492
0.678155128347594,-2.69415617891502,-183.4666855574406,-323.16202548743047
0.6783513945993997,-2.658025829895547,-184.70378919988332,-319.0017829730184
0.6785476608512055,-2.6216573891600388,-185.88798636084985,-314.815378361587
0.6787439271030113,-2.5850634108924884,-187.00307971174834,-310.60044502755665
0.6789401933548169,-2.5482557908706633,-188.06960804669836,-306.35627180789527
0.6791364596066227,-2.511241211673096,-189.11739809188649,-302.0827671970228
0.6793327258584285,-2.474020081042392,-190.18030208396482,-297.7801900895978
0.6795289921102343,-2.4365859203698386,-191.29426604180668,-293.44891113649703
0.6797252583620401,-2.39892546112095,-192.48416895767969,-289.0886270566489
0.6799215246138457,-2.361030640844236,-193.6679479050898,-284.6944111884252
0.6801177908656515,-2.3229065117866745,-194.82088180990985,-280.2654300429987
0.6803140571174573,-2.284559136633012,-195.94286722868432,-275.80220442854477
0.6805103233692631,-2.2459945994647543,-197.03379518367151,-271.3052870727083
0.6807065896210689,-2.2072190069000333,-198.09355215055254,-266.77525739653544
0.6809028558728745,-2.168237957593401,-199.13148108356677,-262.2130574295325
0.6810991221246803,-2.1290538030836843,-200.16345946916522,-257.61961346860943
0.6812953883764861,-2.089667671812047,-201.18965544066782,-252.99507222224565
0.6814916546282919,-2.0500807078981604,-202.20998476250276,-248.33953851612944
0.6816879208800977,-2.010294072258347,-203.22437013218092,-243.65308576451906
0.6818841871319035,-1.9703089255659678,-204.23294845627913,-238.93575177005062
0.682080453383709,-1.9301262658773382,-205.23724565738846,-234.18710201240023
0.6822767196355148,-1.8897471147078724,-206.2342722850651,-229.40618976829415
0.6824729858873206,-1.8491733653007532,-207.21954771965864,-224.59272095691796
0.6826692521391264,-1.8084077873125473,-208.18825844599095,-219.74706960015862
0.6828655183909322,-1.7674541264923795,-209.13529453539235,-214.8701603534038
0.6830617846427378,-1.726317184184623,-210.05492039054693,-209.96328717329112
0.6832580508945436,-1.6850026115343149,-210.94617485287128,-205.0277053060088
0.6834543171463494,-1.6435155300721884,-211.81341336457808,-200.06427941666345
0.6836505833981552,-1.6018602200227199,-212.66131029779848,-195.0734681455497
0.683846849649961,-1.5600399979345085,-213.4947333245634,-190.05544633540282
0.6840431159017666,-1.518057215083338,-214.31860681621023,-185.01025692265648
0.6842393821535724,-1.475913476548402,-215.1348370914832,-179.93814634003348
0.6844356484053782,-1.4336103263877775,-215.94308189300963,-174.83973044644566
0.684631914657184,-1.391149327155509,-216.74321638920526,-169.7155456152504
0.6848281809089898,-1.3485321099055592,-217.53514379321993,-164.56600237015473
0.6850244471607954,-1.305760255641937,-218.31879420728194,-159.39137809103025
0.6852207134126012,-1.262836173290894,-219.07912244367563,-154.1917290383791
0.685416979664407,-1.219768464510901,-219.78113454910613,-148.96788641246593
0.6856132459162128,-1.176568867599524,-220.42302364049658,-143.72179290873612
0.6858095121680186,-1.133249223214496,-221.00435017950423,-138.45556089904312
0.6860057784198241,-1.089821475665502,-221.52464224296503,-133.17145036649333
0.6862020446716299,-1.0462975074973861,-221.99089019532903,-127.87195460091397
0.6863983109234357,-1.0026751286169535,-222.555151546692,-122.559215394353
0.6865945771752415,-0.9589303138333903,-223.2273320730669,-117.22902740470474
0.6867908434270473,-0.9150485395694767,-223.93930808288997,-111.87746277969828
0.6869871096788531,-0.8710287585863496,-224.62220353894426,-106.50286916015446
0.6871833759306587,-0.8268833945837081,-225.207794397004,-101.10609161759808
0.6873796421824645,-0.7826377552719457,-225.6388111869875,-95.69080538803891
0.6875759084342703,-0.7383213965542595,-225.93905314578726,-90.26324856260027
0.6877721746860761,-0.6939537019023252,-226.17246482336557,-84.82840485711381
0.6879684409378819,-0.6495416457869445,-226.40132755014204,-79.38856675367205
0.6881647071896875,-0.6050801398329082,-226.68642542343005,-73.94339175235287
0.6883609734414933,-0.5605522452179145,-227.08784988922048,-68.49013922848266
0.6885572396932991,-0.5159378940174076,-227.53206271172888,-63.02291095817604
0.6887535059451049,-0.47124280731623647,-227.91066508075764,-57.54052095416762
0.6889497721969107,-0.42647980337499625,-228.22425317861135,-52.045461803354115
0.6891460384487162,-0.3816615855761219,-228.47340135540085,-46.54012239472705
0.689342304700522,-0.3368007467694342,-228.65866151462617,-41.026784562131404
0.6895385709523278,-0.2919097323900535,-228.78268897774814,-35.5076554404592
0.6897348372041336,-0.24699761955502328,-228.88001639812458,-29.984885939395532
0.6899311034559394,-0.20206784793638163,-228.96264846087175,-24.459154284615263
0.690127369707745,-0.15712329437461656,-229.03066097789863,-18.93083822364157
0.6903236359595508,-0.11216682032978498,-229.08413499052352,-13.400337904212634
0.6905199022113566,-0.06720127083062997,-229.1231568381504,-7.8680788383139255
0.6907161684631624,-0.02222957526997551,-229.14514484464115,-2.334475069699978
0.6909124347149682,0.02274372211413181,-229.13852286899936,3.1999047053864
0.6911087009667738,0.06771279689377081,-229.10215715938278,8.73401958753237
0.6913049672185796,0.11267183582918694,-229.03629647195373,14.26680331418214
0.6915012334703854,0.15761506581910234,-228.94118572876266,19.797199941270236
0.6916974997221912,0.20253679155989807,-228.81707200406055,25.32416873408699
0.691893765973997,0.24743117128290532,-228.66150764868485,30.846729320954104
0.6920900322258028,0.2922915305259146,-228.4702975796361,36.36393257304212
0.6922862984776084,0.3371108735487525,-228.24359671353702,41.87473907214653
0.6924825647294142,0.381882256848779,-227.98162453838603,47.378119304007356
0.69267883098122,0.4265987796706975,-227.68459835999332,52.87305223951837
0.6928750972330258,0.4712535864960008,-227.35307921961518,58.35851654544189
0.6930713634848316,0.5158414383187154,-227.0073843276125,63.833225462671074
0.6932676297366371,0.5603612121204901,-226.65937054952687,69.29646357965261
0.6934638959884429,0.6048124647913204,-226.30915849406065,74.74782906307918
0.6936601622402487,0.6491947767308986,-225.95686801296512,80.18692405256445
0.6938564284920545,0.6935077516620205,-225.60261769469568,85.61335761201511
0.6940526947438603,0.7377508018064545,-225.23883562839168,91.02688891589258
0.6942489609956659,0.7819162059011754,-224.80287673943772,96.42767322577373
0.6944452272474717,0.8259876354344287,-224.2812858566611,101.81386733061726
0.6946414934992775,0.8699483260364976,-223.67449532536747,107.18327624962618
0.6948377597510833,0.9137815981319212,-222.9829371685325,112.53370273958573
0.6950340260028891,0.9574708569641237,-222.2070437714761,117.86294333972005
0.6952302922546947,1.0010037527670137,-221.43587002683063,123.16748802849001
0.6954265585065005,1.0444061915346812,-220.8754336526465,128.44646709973733
0.6956228247583063,1.0877131186359918,-220.44614828283565,133.70599733994794
0.6958190910101121,1.1309407421159643,-220.05146088160345,138.94968292636392
0.6960153572619179,1.1740865856614953,-219.59757248353117,144.1780326709543
0.6962116235137235,1.2171302838584233,-218.99658902237837,149.38821338167332
0.6964078897655293,1.2600359975686894,-218.19056248384794,154.57353092745853
0.696604156017335,1.3027674997924872,-217.2361361146174,159.7250837652761
0.6968004222691409,1.345304032205841,-216.21732106055157,164.8445958314972
0.6969966885209467,1.3876407263045814,-215.21228039707097,169.93285372878884
0.6971929547727524,1.4297876007556434,-214.29509084257919,174.99098209860085
0.697389221024558,1.4717689319158036,-213.53711442113337,180.02209620708823
0.6975854872763638,1.5136162460795421,-212.88833064020312,185.03202978792942
0.6977817535281696,1.5553300602095756,-212.17411386053715,190.02357055871676
0.6979780197799754,1.5968971093950466,-211.39305292145792,194.9948092696979
0.6981742860317812,1.6383044424896243,-210.5468428577796,199.94393971603336
0.6983705522835868,1.6795394305508962,-209.63708009591556,204.86927182956015
0.6985668185353926,1.7205897499671745,-208.66528788595255,209.76919358228952
0.6987630847871984,1.7614440691530306,-207.64795819035135,214.6420915106334
0.6989593510390042,1.8020983338727212,-206.6289948965782,219.48567993607858
0.69915561729081,1.8425527960705907,-205.61195998559467,224.29721147126955
0.6993518835426156,1.8828078405218465,-204.59688933394528,229.07676707478151
0.6995481497944214,1.922863853901156,-203.58378707232777,233.82451064981194
0.6997444160462272,1.9627212226821966,-202.5726505892336,238.54061212048057
0.699940682298033,2.002380250790301,-201.5611638910488,243.22524110568418
0.7001369485498388,2.0418396749624694,-200.53752809760624,247.87829412411287
0.7003332148016443,2.081096876472641,-199.50055856993313,252.49933151440996
0.7005294810534501,2.120149291997137,-198.4507993226078,257.08791429511905
0.7007257473052559,2.158994462828563,-197.3887768127157,261.64362229658883
0.7009220135570617,2.1976300315282526,-196.31500121682322,266.1660524148949
0.7011182798088675,2.236053732970028,-195.22958821285735,270.65481912346263
0.7013145460606731,2.2742629237477305,-194.12827889991502,275.109829599677
0.7015108123124789,2.3122542484078137,-193.00945066769296,279.5321448999679
0.7017070785642847,2.3500242586203237,-191.87304625885758,283.9219383689898
0.7019033448160905,2.387569505623605,-190.71906347533144,288.2791783302777
0.7020996110678963,2.424886539102473,-189.5474927536431,292.6038370717497
0.7022958773197019,2.4619719095268082,-188.3586981328814,296.8958887441388
0.7024921435715077,2.4988239788241566,-187.17603687855058,301.1553972091168
0.7026884098233135,2.5354459175658923,-186.01369730797379,305.38237516514397
0.7028846760751193,2.5718417629239627,-184.87217295370388,309.5767741072733
0.7030809423269251,2.608015648021696,-183.75195136797788,313.7385499096281
0.7032772085787309,2.643971800317608,-182.65350983321983,317.8676702244718
0.7034734748305365,2.6797145391816195,-181.5773114041594,321.9641213405471
0.7036697410823423,2.715245914925812,-180.4844697273094,326.0275780446819
0.7038660073341481,2.7505559474361783,-179.32135597460118,330.0575989249088
0.7040622735859539,2.7856307138774983,-178.08694457617884,334.0540728576219
0.7042585398377597,2.820456152781294,-176.78054372575536,338.01681205015467
0.7044548060895652,2.855018066371358,-175.4014464600381,341.945723863303
0.704651072341371,2.889302119393628,-173.94896133885214,345.84069440211584
0.7048473385931768,2.923298050261069,-172.51559566768296,349.70282372409804
0.7050436048449826,2.9570383625045396,-171.34615249521835,353.5354859860675
0.7052398710967884,2.9905694189054555,-170.36654507025278,357.33803641453414
0.705436137348594,3.0239186046005533,-169.4761141835846,361.10958656836266
0.7056324036003998,3.0570937889680923,-168.57831259154005,364.84941738231254
0.7058286698522056,3.090085014630709,-167.58869837776825,368.5567190219922
0.7060249361040114,3.1228673901434028,-166.44075964422083,372.2302204848213
0.7062212023558172,3.1554068568473297,-165.12035051004173,375.8689397387693
0.7064174686076228,3.1876755049492753,-163.69283397966268,379.47233857605914
0.7066137348594286,3.2196588135010478,-162.2220369203925,383.0368379460094
0.7068100011112344,3.2513534250828546,-160.75854423012174,386.5628355388086
0.7070062673630402,3.2827650071236554,-159.34438137269208,390.05200290788105
0.707202533614846,3.313906877875424,-158.01578348701565,393.5071393282043
0.7073987998666516,3.3447990772933736,-156.80542870047077,396.9321936063103
0.7075950661184573,3.3754678763148847,-155.7442173835384,400.33228974298447
0.7077913323702631,3.4059377413565737,-154.74695428867437,403.7006102392803
0.707987598622069,3.4362089191461904,-153.7174689724248,407.0435043856703
0.7081838648738747,3.466274421384369,-152.65095342474083,410.36880758318216
0.7083801311256805,3.496126916136533,-151.54677573919724,413.67740454474495
0.7085763973774861,3.525758961386622,-150.40445853696676,416.9700071560327
0.7087726636292919,3.5551630381244776,-149.22368355059822,420.2471567100898
0.7089689298810977,3.5843315806767047,-148.00429409279337,423.5092272844369
0.7091651961329035,3.6132570080034903,-146.74629574572432,426.7564303090079
0.7093614623847093,3.6419321161020486,-145.45957475355124,429.9721784335014
0.7095577286365149,3.670356187918089,-144.196167456874,433.0868248550776
0.7097539948883207,3.6985369985695167,-142.98044670007124,436.11363938701345
0.7099502611401265,3.7264832347381236,-141.80417210155855,439.07239828693446
0.7101465273919323,3.754201652535596,-140.6570533274969,441.98294867089066
0.7103427936437381,3.781696947939494,-139.52891691405034,444.86473809683184
0.7105390598955437,3.808971900044975,-138.41017635220328,447.7360038043355
0.7107353261473495,3.836027491292761,-137.29224948660044,450.61305440956755
0.7109315923991553,3.862863146837498,-136.16798821356122,453.5095271792618
0.7111278586509611,3.8894775392129404,-135.03907456930563,456.42314766945265
0.7113241249027669,3.915870643184422,-133.91423473910191,459.3387056613765
0.7115203911545724,3.9420425808356603,-132.77999198210054,462.2442745068989
0.7117166574063782,3.9679897588398862,-131.62517399589862,465.1311159344098
0.711912923658184,3.9937088923776325,-130.45769065770725,467.9913496771002
0.7121091899099898,4.019198326839977,-129.28552957326917,470.8171975098279
0.7123054561617956,4.044457888584819,-128.11648668801558,473.60113367416943
0.7125017224136012,4.069488912658074,-126.95797730425923,476.3359979063841
0.712697988665407,4.094294163038967,-125.81689928895028,479.0150697083543
0.7128942549172128,4.118877686930406,-124.69951627606156,481.63212479641106
0.7130905211690186,4.143244653649511,-123.61045938412732,484.1863346685715
0.7132867874208244,4.16740092055578,-122.55299028645034,486.712647895212
0.7134830536726302,4.191352548771794,-121.5239147348952,489.21843723418294
0.7136793199244358,4.215104322570668,-120.51466484894922,491.7035599008791
0.7138755861762416,4.238659067190215,-119.51447436551872,494.16854780833035
0.7140718524280474,4.26201740590289,-118.51090934707486,496.61456579782873
0.7142681186798532,4.285177361780038,-117.49068402484026,499.04331969241935
0.714464384931659,4.308134369365788,-116.44071443283606,501.45690523969176
0.7146606511834646,4.330882563671948,-115.36958127575944,503.85582114973
0.7148569174352704,4.353421114017614,-114.30479762518634,506.23809561049507
0.7150531836870762,4.375751416848882,-113.24745116537133,508.6031292708756
0.715249449938882,4.397874982096927,-112.19857150461434,510.9500556830096
0.7154457161906878,4.419793612660794,-111.15929796346661,513.2779262944057
0.7156419824424933,4.441509311458746,-110.13073042715847,515.5858868455788
0.7158382486942991,4.463024266331662,-109.1138065630933,517.8733287955595
0.7160345149461049,4.484340750621478,-108.10762128135745,520.140361218685
0.7162307811979107,4.505460532298218,-107.10927688967816,522.3859359470578
0.7164270474497165,4.526385072442348,-106.11782100864606,524.6088058776239
0.7166233137015221,4.547115615145585,-105.13210194992976,526.8093677273191
0.7168195799533279,4.56765317165997,-104.15147060597975,528.987560989485
0.7170158462051337,4.587998751355765,-103.17563720415993,531.1430418943778
0.7172121124569395,4.60815327276851,-102.20454531858826,533.2753294488921
0.7174083787087453,4.628117292517817,-101.23236119646124,535.3843197598428
0.7176046449605509,4.647890112764157,-100.2577730181375,537.4684250273472
0.7178009112123567,4.6674721030089765,-99.28882657245329,539.5258903952916
0.7179971774641625,4.686864896832851,-98.33044637548983,541.5565458957124
0.7181934437159683,4.7060708382840994,-97.38479985242525,543.5614767141019
0.7183897099677741,4.725092403126823,-96.4513067351046,545.5428504114906
0.7185859762195799,4.743931690981783,-95.52741169471442,547.5037823844104
0.7187822424713854,4.762591169855257,-94.61959635469731,549.4464860290344
0.7189785087231912,4.781073607151842,-93.72181658124788,551.3738572137155
0.719174774974997,4.799380183994865,-92.82653589573063,553.2874656908295
0.7193710412268028,4.817510957245672,-91.93012823718259,555.186586674359
0.7195673074786086,4.8354657304902,-91.03360586550625,557.0679802287045
0.7197635737304142,4.853244814253528,-90.14003037228227,558.9278354227858
0.71995983998222,4.870848806326157,-89.24928469423098,560.7662993896474
0.7201561062340258,4.888278199798993,-88.36072834551973,562.5843684914726
0.7203523724858316,4.905533366209626,-87.47371420183575,564.3830442684094
0.7205486387376374,4.922614538385432,-86.58776713041661,566.1632987925484
0.720744904989443,4.939522746882941,-85.71414826783496,567.923479003719
0.7209411712412488,4.956261401814749,-84.86002521862619,569.6621104848828
0.7211374374930546,4.97283434821076,-84.02562063528302,571.3790248536599
0.7213337037448604,4.989245494983962,-83.2111607361812,573.0740510289405
0.7215299699966662,5.005498709896802,-82.41393099684151,574.7477105868472
0.7217262362484718,5.021592810219768,-81.58057474739127,576.4128343265179
0.7219225025002776,5.037519384334484,-80.7113496260915,578.0697467101197
0.7221187687520834,5.053274057547902,-79.83319165184578,579.7123711215575
0.7223150350038892,5.068857589957252,-78.97139459259031,581.3353068711699
0.722511301255695,5.08427540333136,-78.14769515852339,582.9339851086334
0.7227075675075005,5.099535983261595,-77.366835931038,584.5076699341757
0.7229038337593063,5.114645880232484,-76.60870634614446,586.0619169922034
0.7231001000111121,5.129607599054502,-75.85382697973031,587.6018782888691
0.7232963662629179,5.144420037273949,-75.08466605898968,589.1319083684973
0.7234926325147237,5.159078729704133,-74.28433685317694,590.6558942785996
0.7236888987665293,5.17357817329353,-73.47010233126278,592.1680258827136
0.7238851650183351,5.187918774264346,-72.66567073161019,593.6617302986829
0.7240814312701409,5.202102443346523,-71.87090511075995,595.1375374175524
0.7242776975219467,5.216131063251793,-71.08565676640883,596.5960191501491
0.7244739637737525,5.230006486285451,-70.30976440902872,598.0377917746839
0.7246702300255583,5.243730594337138,-69.5445284962445,599.4630307380985
0.7248664962773639,5.257306021192402,-68.79502488498895,600.8702007128517
0.7250627625291697,5.270735948976217,-68.06189675344905,602.2586392784231
0.7252590287809755,5.284023614850055,-67.34538318380609,603.6277551437843
0.7254552950327813,5.297172304451773,-66.64573921245724,604.9769103523386
0.7256515612845871,5.310185294209085,-65.95976723745613,606.3064963502294
0.7258478275363927,5.323060081969152,-65.22718404955454,607.6352853769865
0.7260440937881985,5.335786059025399,-64.44842012361931,608.9646018713327
0.7262403600400043,5.348357163858805,-63.65402508755927,610.2859984173915
0.72643662629181,5.360773183606107,-62.87246067325897,611.5909621018388
0.7266328925436158,5.373039035802482,-62.12716720360699,612.8719200316116
0.7268291587954214,5.385163494301717,-61.43201492024631,614.1238548731812
0.7270254250472272,5.397155477810725,-60.77343654121414,615.3503418185222
0.727221691299033,5.4090201182746345,-60.1314108398978,616.5573772046262
0.7274179575508388,5.420759032111185,-59.48977333314353,617.7501171517024
0.7276142238026446,5.432370888211087,-58.83440819911427,618.9333692128889
0.7278104900544502,5.4438516794981515,-58.15197642904725,620.111954421435
0.728006756306256,5.455194807518096,-57.43187211159704,621.2900551789915
0.7282030225580618,5.4663957332923845,-56.71040214224903,622.4565507118939
0.7283992888098676,5.477456371275476,-56.002298246580104,623.6066811583877
0.7285955550616734,5.488379343737174,-55.30754147732197,624.740381132184
0.728791821313479,5.499167269292401,-54.626113140571604,625.8575870537779
0.7289880875652848,5.509822762947103,-53.95799479354335,626.9582371663469
0.7291843538170906,5.520348396633888,-53.303168335918826,628.0422710396145
0.7293806200688964,5.5307466975172135,-52.65892756460685,629.1105133285807
0.7295768863207022,5.541018906104173,-52.017715799390395,630.1654608295494
0.729773152572508,5.551165522654787,-51.379086017009676,631.2073603460517
0.7299694188243135,5.561187055442528,-50.74304404748529,632.2363111026298
0.7301656850761193,5.5710840138965185,-50.10959561918322,633.2524112509316
0.7303619513279251,5.580856860161914,-49.478746420581366,634.2557574219413
0.7305582175797309,5.590506173239222,-48.850398048829504,635.246480162341
0.7307544838315367,5.600031783734705,-48.21614699351229,636.2274266040577
0.7309507500833423,5.60943207425818,-47.57419750736419,637.1993008408
0.7311470163351481,5.6187060297503875,-46.9296026672851,638.1605462765854
0.7313432825869539,5.627853620255803,-46.28731503751918,639.1096057796419
0.7315395488387597,5.63687576278958,-45.65200414590146,640.0449888698317
0.7317358150905655,5.645774250693403,-45.0279092817629,640.9653346536899
0.7319320813423711,5.654551648058962,-44.41833731628091,641.8695939245639
0.7321283475941769,5.663210653029829,-43.82052986534716,642.7587119867168
0.7323246138459827,5.671753103189223,-43.22996400834124,643.6342201909804
0.7325208800977885,5.680180053247297,-42.642910108462814,644.4973742584775
0.7327171463495943,5.688491835152033,-42.05590705408814,645.3493123357321
0.7329134126013999,5.696688144264918,-41.46563071890934,646.1910926249609
0.7331096788532057,5.70476800785118,-40.86878092984619,647.0237275473723
0.7333059451050115,5.712729830165688,-40.262653754162386,647.8480146363903
0.7335022113568173,5.720572600633113,-39.6581406072511,648.6606449471774
0.7336984776086231,5.728297355625363,-39.06016510420223,649.4601732259462
0.7338947438604286,5.735905409964865,-38.468728680305425,650.2466520287983
0.7340910101122344,5.743398021955032,-37.88383358246742,651.0201333747791
0.7342872763640402,5.750776475952157,-37.30548163458072,651.780670628161
0.734483542615846,5.758042056655809,-36.73367462001127,652.5283179223627
0.7346798088676518,5.7651960664144175,-36.168414052754066,653.2631304973798
0.7348760751194576,5.772239525354374,-35.60595272242611,653.9862011425172
0.7350723413712632,5.779172488138666,-35.042511598715336,654.6986300138735
0.735268607623069,5.785994783934727,-34.47808333508005,655.4004725308503
0.7354648738748748,5.792706199643985,-33.91266116978534,656.0917828882891
0.7356611401266806,5.7993065398147525,-33.346238070920535,656.7726151944302
0.7358574063784864,5.805795607608245,-32.778807004304284,657.4430230754876
0.736053672630292,5.8121732225881075,-32.21036068686109,658.1030599462663
0.7362499388820978,5.818439333320817,-31.64455021544307,658.7518531699421
0.7364462051339036,5.824595494624726,-31.089908496146634,659.3872389023952
0.7366424713857094,5.83064373660623,-30.544436682983623,660.0096680152772
0.7368387376375152,5.836585610984774,-30.00558096856674,660.6197426605688
0.7370350038893208,5.842422165385083,-29.470739927449063,661.2180864762577
0.7372312701411265,5.848153920361073,-28.93719235556706,661.8053622833593
0.7374275363929323,5.853780848103902,-28.402017243570608,662.3822951523739
0.7376238026447381,5.859302318703692,-27.862019384738545,662.9496997019182
0.737820068896544,5.864717209691149,-27.316247057004936,663.5079218813864
0.7380163351483495,5.870024627428533,-26.767400414122484,664.0564856775834
0.7382126014001553,5.8752242940575785,-26.21873595963784,664.5947625607744
0.7384088676519611,5.880316567195389,-25.673764094823802,665.1220227430481
0.7386051339037669,5.8853025627261415,-25.136131192426014,665.6374473936601
0.7388014001555727,5.890184047037583,-24.609492970807317,666.1401464775585
0.7389976664073783,5.894963308032382,-24.092559428619587,666.6302676317471
0.7391939326591841,5.899641084453899,-23.5748811255621,667.1100913449699
0.7393901989109899,5.9042171315970196,-23.055919654195158,667.5797915938124
0.7395864651627957,5.908691198663972,-22.53568601684561,668.0394242616444
0.7397827314146015,5.913063037039262,-22.01419145008342,668.4890474486318
0.7399789976664073,5.917332400335433,-21.491447422844384,668.9287214374706
0.7401752639182129,5.92149904764976,-20.9674707107859,669.3585075551423
0.7403715301700187,5.925562891527882,-20.444550289752218,669.7779661854786
0.7405677964218245,5.92952439173553,-19.924568041384333,670.1867095978475
0.7407640626736303,5.933384124521957,-19.40752002936774,670.5847494568599
0.7409603289254361,5.937142665348824,-18.89340216947872,670.9720959932151
0.7411565951772416,5.940800588861135,-18.382210230546534,671.3487580221956
0.7413528614290474,5.944358468858319,-17.873939835454067,671.7147429627895
0.7415491276808532,5.947816860277658,-17.368272406621962,672.0701235373637
0.741745393932659,5.951176002005495,-16.861796368359993,672.4156198732851
0.7419416601844648,5.954435592114297,-16.353996338677746,672.7513250693517
0.7421379264362704,5.957595433257703,-15.84546715308862,673.0771020985262
0.7423341926880762,5.960655450361375,-15.336885142499337,673.3928012551307
0.742530458939882,5.963615705736145,-14.829010124342417,673.6982565235888
0.7427267251916878,5.966476411767078,-14.322687765259932,673.9932821089368
0.7429229914434936,5.96923798695195,-13.818809027248635,674.2776822392348
0.7431192576952992,5.97190091495742,-13.317591725356564,674.551443563553
0.743315523947105,5.974465720675143,-12.818612781959969,674.8147103442811
0.7435117901989108,5.976932759649325,-12.321347535039516,675.067641932376
0.7437080564507166,5.979302318908771,-11.825187021038136,675.3104100916574
0.7439043227025224,5.98157455389572,-11.329439931323755,675.5432000987885
0.744100588954328,5.983749471098183,-10.833334010728166,675.766211421991
0.7442968552061338,5.985826931057514,-10.336554996039776,675.9795390816548
0.7444931214579396,5.987806897062772,-9.839637398905154,676.1830372475183
0.7446893877097454,5.989689312813474,-9.342601737713897,676.3766371009076
0.7448856539615512,5.991474155706015,-8.845456726474358,676.5602722651979
0.745081920213357,5.993161436176647,-8.348211051317339,676.7338765213728
0.7452781864651625,5.9947511044194846,-7.850873601102927,676.8973842712289
0.7454744527169683,5.996243136752431,-7.353455650495363,677.0507297528111
0.7456707189687741,5.997637678555068,-6.857612606815431,677.1935804794284
0.7458669852205799,5.998935184329299,-6.364743634066421,677.3258255881648
0.7460632514723857,6.000136235468599,-5.874825478831619,677.4476652848393
0.7462595177241913,6.001241408880686,-5.3878346327846405,677.5593003008778
0.7464557839759971,6.002251333486625,-4.903747183795764,677.6609315203264
0.7466520502278029,6.0031665042353755,-4.422539313132621,677.7527608616151
0.7468483164796087,6.003987505146563,-3.943796558030483,677.8350591319409
0.7470445827314145,6.004713972595897,-3.4573191538725396,677.9095505073848
0.7472408489832201,6.0053439787384635,-2.961339011629997,677.9758302983835
0.7474371152350259,6.005876006417074,-2.4595255737964603,678.032669111622
0.7476333814868317,6.006309288324581,-1.9554264676762703,678.0791383153129
0.7478296477386375,6.006643662965396,-1.452366725149533,678.1146262588077
0.7480259139904433,6.006879656717001,-0.9533809580710333,678.1388338088684
0.7482221802422488,6.007018340780031,-0.4611898581592122,678.1517518427049
0.7484184464940546,6.007061215937399,0.02316204314398984,678.1537693017768
0.7486147127458604,6.007009585667381,0.5023552109224099,678.1457474042927
0.7488109789976662,6.006864147190176,0.9793137544579391,678.1283893541081
0.749007245249472,6.006625129178255,1.4567364270769954,678.1021832364577
0.7492035115012776,6.006292155958305,1.9371918858638164,678.0674317452371
0.7493997777530834,6.005864368803125,2.423195426814493,678.0242695643185
0.7495960440048892,6.005340444864256,2.9172738943553185,677.9726726552346
0.749792310256695,6.004718835629876,3.416603687662814,677.9115803131333
0.7499885765085008,6.003999386243668,3.9147016037035645,677.8397342434871
0.7501848427603064,6.003182296784297,4.411505362534221,677.7572324951957
0.7503811090121122,6.0022678250526225,4.906997609964947,677.6641807552805
0.750577375263918,6.00125623261577,5.4011612369952395,677.560684356335
0.7507736415157238,6.0001477847273925,5.893979379812272,677.44684823991
0.7509699077675296,5.99894275024267,6.38543541938005,677.3227769235218
0.7511661740193354,5.997641377995467,6.8756758442477075,677.1886041790101
0.751362440271141,5.996243803557548,7.366004364740105,677.0446196258217
0.7515587065229468,5.994749978500882,7.856713758848308,676.8908345287691
0.7517549727747526,5.993159771865339,8.347812113190276,676.7272009090077
0.7519512390265584,5.99147314428003,8.83930776431936,676.5536704875944
0.7521475052783642,5.989690020567706,9.331208771929585,676.3701955411973
0.7523437715301697,5.987810324095969,9.823523066329948,676.1767286425002
0.7525400377819755,5.985833940857027,10.316258320251523,675.9732228829171
0.7527363040337813,5.983760667701424,10.811831913595196,675.7601123502859
0.7529325702855871,5.981589619121481,11.312380598397507,675.5377316927548
0.7531288365373929,5.979319980838489,11.816426294542168,675.3056924558934
0.7533251027891985,5.976951162549742,12.322422824819629,675.0636266453047
0.7535213690410043,5.974482987383993,12.828775847920577,674.8111863060822
0.7537176352928101,5.97191553206952,13.33385072684049,674.5480423136464
0.7539139015446159,5.969249209569815,13.835981912731503,674.2738800015957
0.7541101677964217,5.966484759831849,14.333893379167435,673.9884823648422
0.7543064340482273,5.963622782148721,14.830432880928555,673.6925103852234
0.7545027003000331,5.960663296901613,15.32756334909035,673.3863958473194
0.7546989665518389,5.957606071191299,15.82664294229735,673.0704093579822
0.7548952328036447,5.954450596118185,16.329074140502964,672.7448074489098
0.7550914990554505,5.951196073199832,16.836308712069037,672.4098385940395
0.755287765307256,5.94784138401669,17.34985287370226,672.0657489110549
0.7554840315590619,5.944385166620368,17.871275390389563,671.7127849244466
0.7556802978108677,5.940825933292229,18.39774978935127,671.350168775546
0.7558765640626735,5.937163731814287,18.920221301116037,670.9757795313476
0.7560728303144792,5.9333994136239765,19.438349788262702,670.5895946607425
0.756269096566285,5.9295338310457195,19.95213554564801,670.1916721305154
0.7564653628180906,5.925567836345976,20.46157887083099,669.7820700602738
0.7566616290698964,5.921502281732735,20.96668006403401,669.3608467208153
0.7568578953217022,5.917338019354966,21.467439428124436,668.9280605325276
0.757054161573508,5.913075897341489,21.963981838520006,668.4838018994608
0.7572504278253138,5.908715980795707,22.466742882268008,668.0307182751487
0.7574466940771194,5.904256125711463,22.98238442771225,667.5703068760819
0.7576429603289252,5.89969380431448,23.510903735929084,667.1023347644357
0.757839226580731,5.895026489368852,24.052298055303662,666.6265681994048
0.7580354928325368,5.890251654179586,24.606564621673517,666.1427726454671
0.7582317590843426,5.885366772595004,25.17370065849196,665.6507127805662
0.7584280253361482,5.8803693190091915,25.753703376975206,665.1501525043104
0.758624291587954,5.875256980139744,26.33950923637259,664.6389387096986
0.7588205578397598,5.870033042756177,26.886645110046498,664.1052189967318
0.7590168240915656,5.864705404069475,27.39818328304353,663.5506691925816
0.7592130903433714,5.859279861731005,27.88683979441854,662.97937748974
0.7594093565951769,5.8537596141139945,28.36511429938887,662.3951126230245
0.7596056228469827,5.848145487842387,28.845613244190027,661.8014158381044
0.7598018890987885,5.8424357754719916,29.341392257371382,661.2016969019451
0.7599981553505943,5.836626132309506,29.866337407481666,660.5993312882347
0.7601944216024001,5.830709466348953,30.4329159589615,659.9969947681091
0.7603906878542057,5.824677955336581,31.03410993648201,659.3915639108957
0.7605869541060115,5.81852634643754,31.653985429091463,658.7775187738105
0.7607832203578173,5.812252641732827,32.27507608863273,658.1501435374303
0.7609794866096231,5.8058584244443265,32.87939808061839,657.5043251301834
0.7611757528614289,5.799348685898699,33.44919473177869,656.8349319797812
0.7613720191132347,5.792731888966548,33.96834866550621,656.1375028993552
0.7615682853650403,5.786015546572996,34.47560975211485,655.424746427237
0.7617645516168461,5.779197999719302,34.99986183338923,654.7055726283215
0.7619608178686519,5.772275849509841,35.54114075199716,653.9797784261472
0.7621570841204577,5.765245815654357,36.099424747329365,653.2472314370568
0.7623533503722635,5.758104543062817,36.67466424751218,652.5078393563238
0.7625496166240691,5.750848712644549,37.26681591019798,651.7615159392567
0.7627458828758749,5.743475061176646,37.87442118950864,651.0076553634989
0.7629421491276807,5.735981903558852,38.481570076997926,650.2408088419293
0.7631384153794865,5.728370098325536,39.0839252492454,649.459540116987
0.7633346816312923,5.720640503802321,39.68152353818947,648.6638971450213
0.7635309478830978,5.712794103501687,40.27437765432154,647.8539364244315
0.7637272141349036,5.704831813542708,40.86245870570205,647.0297385730605
0.7639234803867094,5.696754578149439,41.44567841170655,646.1914243666829
0.7641197466385152,5.688563300727805,42.02597056823426,645.3399220323564
0.764316012890321,5.680257278636045,42.61631946818298,644.4801468487003
0.7645122791421266,5.671834311541329,43.21734632986032,643.612279234477
0.7647085453939324,5.663292494135983,43.82710489437437,642.7353026106252
0.7649048116457382,5.654630336813143,44.443596039444245,641.8481441989591
0.765101077897544,5.645846633992529,45.064732031102466,640.9496944947277
0.7652973441493498,5.636940776139887,45.68830013702559,640.0388261765746
0.7654936104011554,5.627912494057917,46.31170226278648,639.1143325105916
0.7656898766529612,5.61876212533695,46.93227689690855,638.1751269665851
0.765886142904767,5.609490149260241,47.551353468778046,637.2217718598394
0.7660824091565728,5.60009664576279,48.17093885821353,636.2550968713952
0.7662786754083786,5.590581318963844,48.7931613684038,635.2759619497435
0.7664749416601844,5.580943436761056,49.420280694876695,634.285245073504
0.76667120791199,5.5711817732553195,50.05469494176219,633.2838306989881
0.7668674741637957,5.56129469155814,50.6986160884787,632.2724645034143
0.7670637404156015,5.551280641042833,51.347367114048694,631.2490870480578
0.7672600066674073,5.541139015981286,51.99864058889969,630.212693011662
0.7674562729192131,5.53086931444278,52.6525578020304,629.1630939169638
0.7676525391710187,5.5204709172366915,53.310306271530976,628.0975253528904
0.7678488054228245,5.509943006248839,53.97233736489302,627.0150684928662
0.7680450716746303,5.499284721818854,54.63866197695698,625.9158766742648
0.7682413379264361,5.488495275255648,55.30926818706003,624.8001365573838
0.7684376041782419,5.477573786968547,55.98395084174186,623.6680093022874
0.7686338704300475,5.466519492868533,56.662459915534555,622.5196916269102
0.7688301366818533,5.4553316842367625,57.34471348505748,621.3555015989461
0.7690264029336591,5.444009601555937,58.030620263317985,620.17579198453
0.7692226691854649,5.43255253865801,58.72008353542981,618.9809513090786
0.7694189354372707,5.420959833811645,59.413007198599885,617.7714017005103
0.7696152016890763,5.4092307904574195,60.109301956953345,616.547596472109
0.7698114679408821,5.397364747498553,60.80945380377409,615.3103429533215
0.7700077341926879,5.385360569195935,61.517299819575996,614.062576798785
0.7702040004444937,5.373216753427342,62.23209218363884,612.8050058808881
0.7704002666962995,5.360932112367668,62.95205135251935,611.5378076465925
0.770596532948105,5.348505796312701,63.67557077028938,610.2609498132306
0.7707927991999108,5.335937216249945,64.40161627275761,608.9733042540536
0.7709890654517166,5.323225953422715,65.12942711428171,607.6732873066428
0.7711853317035224,5.310371725482285,65.85836679019975,606.3591289599531
0.7713815979553282,5.2973743645565925,66.58796175497066,605.0289605321184
0.7715778642071338,5.284233681464848,67.31913856781237,603.6818797315934
0.7717741304589396,5.270949196587837,68.05344138460578,602.3175246282544
0.7719703967107454,5.25752019933729,68.79227878550192,600.9355819867556
0.7721666629625512,5.243945614749056,69.53698865831313,599.5358496621368
0.772362929214357,5.230224201824223,70.28883379383326,598.1182503278633
0.7725591954661628,5.216354423447709,71.04900438785741,596.6828237002665
0.7727554617179684,5.202334540627385,71.81861303752417,595.229728233588
0.7729517279697742,5.188162599278261,72.59859846302118,593.7591411278697
0.77314799422158,5.1738367779603145,73.38562170154458,592.2697692250551
0.7733442604733858,5.159356121589904,74.1763299260239,590.764414176952
0.7735405267251916,5.144719917825461,74.97071333073076,589.2432279000168
0.7737367929769972,5.129927431245102,75.76889627424946,587.7060694078532
0.773933059228803,5.114977904845914,76.57102310611617,586.1527831491144
0.7741293254806088,5.099870547242105,77.37725851357035,584.5831975247108
0.7743255917324146,5.084604534890088,78.18778558556818,582.9971271661719
0.7745218579842204,5.069179008609966,79.00280029012264,581.3943704566984
0.7747181242360259,5.05359307364452,79.82232169581985,579.7745797284954
0.7749143904878317,5.037845856944098,80.64638222633829,578.1374714589052
0.7751106567396375,5.021936444052253,81.4750941209461,576.482822657742
0.7753069229914433,5.00586391915011,82.30856869497386,574.8104081383353
0.7755031892432491,4.98962733516976,83.1469203469804,573.1199968422183
0.7756994554950547,4.973225729236339,83.99017773681251,571.41153317008
0.7758957217468605,4.956658140844384,84.83831974547185,569.6850134068168
0.7760919879986663,4.939923600441667,85.69176980966056,567.940726756789
0.7762882542504721,4.923020741310998,86.55393142852948,566.1811674148537
0.7764845205022779,4.905947802952843,87.42480206857039,564.406171548055
0.7766807867540835,4.888703159138815,88.30339937068459,562.6148532636437
0.7768770530058893,4.871285412267841,89.18862676616344,560.8062530361865
0.7770733192576951,4.8536933707779095,90.07925050396926,558.9792995552111
0.7772695855095009,4.835926114933971,90.9738712442667,557.1327666376725
0.7774658517613067,4.817983012063027,91.870887837972,555.2652188234146
0.7776621180131125,4.799863706760165,92.76952803198279,553.3757317796094
0.777858384264918,4.781567761594661,93.67128057199119,551.4641127407292
0.7780546505167238,4.763094300779472,94.57890632605421,549.5276665080971
0.7782509167685296,4.7444420107658,95.49367604924606,547.5677946375656
0.7784471830203354,4.72560936681264,96.41681958086573,545.5867032061866
0.7786434492721412,4.706594620948399,97.34981840753922,543.5866516352985
0.7788397155239468,4.687395648787422,98.29421162961972,541.569713103175
0.7790359817757526,4.668010518408686,99.24564755436225,539.5336312731807
0.7792322480275584,4.648438216927616,100.2015060852063,537.4771780410454
0.7794285142793642,4.62867788867166,101.16167874952214,535.4006240674123
0.77962478053117,4.608728679699067,102.12616203472301,533.3040368311187
0.7798210467829756,4.588589761767445,103.09506846642451,531.1872599496885
0.7800173130347814,4.568260218610512,104.06863823610196,529.0498863526279
0.7802135792865872,4.547739113090844,105.04709219230823,526.8908639268875
0.780409845538393,4.527025529412555,106.03005224633127,524.7085293321538
0.7806061117901988,4.506118553661563,107.01790210508192,522.5020879480576
0.7808023780420044,4.485017179405352,108.01102421886999,520.2710197840684
0.7809986442938102,4.463720351469908,109.00967680612169,518.015055814599
0.781194910545616,4.44222697283659,110.01396509866714,515.7342178411027
0.7813911767974218,4.420535924767989,111.0241553964583,513.4290762693521
0.7815874430492276,4.3986454393024665,112.0476132972183,511.10506014464704
0.7817837093010331,4.376552734018262,113.08433102420783,508.763878693072
0.7819799755528389,4.354255590436088,114.1298881125092,506.40524118987923
0.7821762418046447,4.331752770938173,115.17964443463673,504.02826789323933
0.7823725080564505,4.309043741752127,116.23065698705629,501.62663154240215
0.7825687743082563,4.286128694339055,117.27823335278251,499.19570141607096
0.7827650405600621,4.263008449589268,118.32238577218084,496.7343144373211
0.7829613068118677,4.239683223413644,119.36794488004162,494.2441356790135
0.7831575730636735,4.216152175115972,120.42099425165625,491.72778070255015
0.7833538393154793,4.1924131152384785,121.48863039774194,489.18866699337445
0.7835501055672851,4.168462539219083,122.57624675480001,486.62954556535374
0.7837463718190909,4.144297571362384,123.67120153191411,484.04382946924903
0.7839426380708965,4.119917307296775,124.7702551876712,481.4292434619646
0.7841389043227023,4.095320885663935,125.8739310655967,478.7853863211992
0.7843351705745081,4.0705074426847005,126.98155442110706,476.1146475075767
0.7845314368263139,4.045476307149954,128.09186816280345,473.41881061898596
0.7847277030781197,4.020227203522058,129.2025430054548,470.6970107110367
0.7849239693299253,3.994760142634806,130.31276150959872,467.94939425349594
0.785120235581731,3.969075285088098,131.42181799320585,465.1762098466834
0.7853165018335369,3.9431729331964083,132.5289336722799,462.37775840155666
0.7855127680853426,3.917052511327452,133.6492747949313,459.5614991950496
0.7857090343371484,3.890709650330635,134.7940052749698,456.7312787404313
0.785905300588954,3.86414057959058,135.95251998101838,453.88051425943024
0.7861015668407598,3.8373437268318624,137.11350494986127,451.0006057356006
0.7862978330925656,3.8103194643359957,138.26795148669794,448.07321084739976
0.7864940993443714,3.783069966765825,139.40920782661794,445.0972497910306
0.7866903655961772,3.755597122160779,140.54586526893974,442.0824378249933
0.7868866318479828,3.727900666071838,141.68992779289243,439.03885235181355
0.7870828980997886,3.699977837215201,142.85521149214404,435.97601070672977
0.7872791643515944,3.6718235154093684,144.0451606437462,432.89726077554263
0.7874754306034002,3.643435500764094,145.23517829033935,429.79215829971974
0.787671696855206,3.614814132618576,146.42301188735988,426.66047425112527
0.7878679631070118,3.58595985857105,147.6085877669203,423.50171100032037
0.7880642293588174,3.5568730724055984,148.79253769465197,420.31411400398315
0.7882604956106232,3.527554135341988,149.97378372690315,417.0930661425225
0.788456761862429,3.4980036775170595,151.15210129094027,413.8341905042649
0.7886530281142348,3.4682221174918775,152.32893568070014,410.5357066569735
0.7888492943660406,3.438209682591028,153.50473566954912,407.1976383621254
0.7890455606178461,3.4079665547718867,154.68220701782613,403.8241160259296
0.7892418268696519,3.3774892589367633,155.89474434248672,400.43963263284763
0.7894380931214577,3.346771191819465,157.1318412917213,397.04803947842925
0.7896343593732635,3.31580986583045,158.37021742658877,393.6415952242817
0.7898306256250693,3.284606984411732,159.58881121859196,390.19484713148114
0.7900268918768749,3.2531691650481296,160.7628490568234,386.69205092868106
0.7902231581286807,3.2215040942271322,161.91072896250822,383.1402059708294
0.7904194243804865,3.1896126921781875,163.0780719855833,379.55996779410094
0.7906156906322923,3.1574859421511845,164.3115656456415,375.9729436846926
0.7908119568840981,3.125115156683769,165.55174838401317,372.35235479517746
0.7910082231359037,3.092502565243232,166.77564929411233,368.68763321812844
0.7912044893877095,3.0596513644591794,167.98296562922297,364.9805113305628
0.7914007556395153,3.0265645356610578,169.1789497250406,361.2389526960968
0.7915970218913211,2.9932434951836857,170.36931320585302,357.4667639040035
0.7917932881431269,2.959689498703405,171.55262062733078,353.6648949294942
0.7919895543949325,2.925903374276215,172.7416920114843,349.83954346703683
0.7921858206467383,2.8918806808122115,173.96103575818861,345.9992615805747
0.7923820868985441,2.8576175697692325,175.18698307769915,342.1337994466493
0.7925783531503499,2.82311577670327,176.3863508097156,338.227004733817
0.7927746194021557,2.7883834032486354,177.53883589690554,334.25983130030465
0.7929708856539615,2.753427199733309,178.67347688601316,330.2460512096295
0.793167151905767,2.718246319567784,179.83828940409376,326.2040986323906
0.7933634181575728,2.6828304359501516,181.06956939424023,322.1458098055441
0.7935596844093786,2.6471659277178046,182.3729101144633,318.07138513008584
0.7937559506611844,2.6112479195517357,183.59948901431386,313.94215918371054
0.7939522169129902,2.5751143449558285,184.56297739884764,309.73519273222144
0.7941484831647958,2.5388176491162224,185.351914798873,305.4970166248504
0.7943447494166016,2.502297460871674,186.90542671283072,301.35723380155264
0.7945410156684074,2.465447341287292,188.50482486507664,297.1584958723888
0.7947372819202132,2.4283706490135115,189.19511312540368,292.83575527317987
0.794933548172019,2.3911805531002868,189.90328083456342,288.50297189543136
0.7951298144238246,2.3537607451014817,191.4362762548244,284.165509115213
0.7953260806756304,2.316056978516714,192.7179954098147,279.757481640783
0.7955223469274362,2.2781326509068553,193.70547177447384,275.32259372896806
0.795718613179242,2.240019473745593,194.69153655652812,270.87876416349684
0.7959148794310478,2.2017042683388506,195.7638881806213,266.4173973744859
0.7961111456828533,2.163170404852786,196.9122086089256,261.93058306414844
0.7963074119346591,2.1244120151350674,198.0320138374779,257.3957588313194
0.796503678186465,2.085441440218944,199.0787571832953,252.8091582803455
0.7966999444382707,2.046269131868608,200.09519014198412,248.1885458805251
0.7968962106900765,2.0068975936990423,201.10983985579497,243.5442059562817
0.7970924769418821,1.9673276616052342,202.11332120417347,238.875353311715
0.7972887431936879,1.927562464157064,203.1056967816647,234.1697287988594
0.7974850094454937,1.887601090643593,204.1128233176221,229.42437250803658
0.7976812756972995,1.8474404145589651,205.13724426900092,224.64434194156695
0.7978775419491053,1.8070773373562903,206.16541475494188,219.83697579341404
0.7980738082009109,1.766519376546734,207.11451223048093,215.01800643941527
0.7982700744527167,1.725784254576399,207.97044866077397,210.1861589980645
0.7984663407045225,1.6848904217249252,208.7335652612041,205.33769058940624
0.7986626069563283,1.6438385934447561,209.6379725850705,200.41865542785564
0.7988588732081341,1.602590132198335,210.70379154101366,195.4335965559811
0.7990551394599399,1.5611327778526656,211.73625261776587,190.4339891337431
0.7992514057117455,1.5194891365482877,212.58661245453624,185.45560905858403
0.7994476719635513,1.4776956390837748,213.2843652789074,180.48570783871992
0.7996439382153571,1.4357702456377612,213.94856284971715,175.48941278722853
0.7998402044671629,1.3937093730181394,214.68159773124754,170.4377824115189
0.8000364707189687,1.3514902758393805,215.55848270820135,165.3112759037659
0.8002327369707742,1.3090979722604108,216.4187777207816,160.1633851640464
0.80042900322258,1.266543087152215,217.2148045660288,155.00738469232198
0.8006252694743858,1.2238384272532574,217.94444506579285,149.84179297599093
0.8008215357261916,1.1809972803834554,218.60615783686245,144.66539486542115
0.8010178019779974,1.1380303248839345,219.23603108020814,139.46579546958066
0.801214068229803,1.09494042649993,219.85956769283553,134.23678802097896
0.8014103344816088,1.0517285651109531,220.47911720631797,128.98089464639514
0.8016066007334146,1.0083953138391486,221.09690874910405,123.70043922421145
0.8018028669852204,0.9649412082677437,221.70660279689244,118.40044725658451
0.8019991332370262,0.9213704342153328,222.2842055680826,113.08701616661745
0.8021953994888318,0.8776897950920233,222.82591094891438,107.75745257786957
0.8023916657406376,0.8339063319711575,223.33244705371908,102.4114772187832
0.8025879319924434,0.790026511089836,223.8095690747188,97.05064431437364
0.8027841982442492,0.7460546718264986,224.2723139184826,91.67555994834694
0.802980464496055,0.7019931580250783,224.72223048530515,86.29164447770356
0.8031767307478606,0.6578453823739152,225.14908179482836,80.90466383133732
0.8033729969996664,0.613617555337552,225.53446259516306,75.51850679096452
0.8035692632514722,0.5693176530160957,225.8892608456355,70.11718222705144
0.803765529503278,0.5249497221037577,226.2281250940612,64.68619255654069
0.8039617957550838,0.4805166249811203,226.55379884694628,59.22784410719186
0.8041580620068896,0.4360206699025305,226.86895618730924,53.74489612710734
0.8043543282586951,0.3914657092146712,227.14703538376617,48.25343022883092
0.8045505945105009,0.34686190973120673,227.36654662590712,42.76542835442598
0.8047468607623067,0.30222080627450765,227.5271071853793,37.28266854528111
0.8049431270141125,0.25755400396711736,227.6283994370869,31.80698284895847
0.8051393932659183,0.21286743756309362,227.75340769621036,26.30137060402499
0.8053356595177239,0.16814967007942236,227.93519366023483,20.753155461279555
0.8055319257695297,0.1233960204137724,228.10894990133394,15.196209797584832
0.8057281920213355,0.07861347815652787,228.2224806110151,9.65852885482508
0.8059244582731413,0.03381734245214176,228.24558990491113,4.1571309545125255
0.8061207245249471,-0.01097584386338663,228.1996870800083,-1.3176611774619122
0.8063169907767527,-0.05575641376914056,228.1221265621793,-6.785440677992263
0.8065132570285585,-0.10052096363009136,228.04094409039232,-12.261570279020328
0.8067095232803643,-0.14527125539625646,227.9807577817354,-17.75947482449361
0.8069057895321701,-0.19001189101192445,227.9312995845026,-23.274288089049524
0.8071020557839759,-0.2347391585146998,227.84375950277885,-28.78124010721712
0.8072983220357814,-0.27944540866789896,227.71707168746894,-34.27979333641264
0.8074945882875872,-0.3241229365425705,227.5510371749151,-39.76976511559377
0.807690854539393,-0.3687640014760504,227.34546389456813,-45.25084602528631
0.8078871207911988,-0.4133608998574338,227.1019206458477,-50.72340973863969
0.8080833870430046,-0.45790680998196165,226.82641040608908,-56.18897447578989
0.8082796532948102,-0.5023956686992658,226.52080049514302,-61.645916149102945
0.808475919546616,-0.5468217240601232,226.186665260822,-67.09221449053987
0.8086721857984218,-0.5911795381094505,225.82562288792067,-72.52569968748222
0.8088684520502276,-0.6354640537754136,225.4424046028234,-77.94593722061148
0.8090647183020334,-0.679673101111512,225.05804157532737,-83.36425622457452
0.8092609845538392,-0.7238061095866438,224.6654631903407,-88.77882801931412
0.8094572508056448,-0.7678602827241315,224.25282697027106,-94.18403972553892
0.8096535170574506,-0.8118306522227442,223.80989932059967,-99.57370822484904
0.8098497833092564,-0.8557103969804435,223.3281165076481,-104.94123645513932
0.8100460495610622,-0.8994911873632347,222.80136316500997,-110.28019457770489
0.810242315812868,-0.9431647024326447,222.23677567873716,-115.59182406823675
0.8104385820646736,-0.9867245352512511,221.6444669613058,-120.88030251760797
0.8106348483164794,-1.0301661101482733,221.03301033871162,-126.15007150439291
0.8108311145682852,-1.0734863974567441,220.40961544717774,-131.40584080472388
0.811027380820091,-1.1166835581248562,219.77761881235514,-136.65084105541354
0.8112236470718968,-1.1597552078960507,219.13009767322646,-141.881084235488
0.8114199133237023,-1.202698192060364,218.46654145442724,-147.09554384007004
0.8116161795755081,-1.2455094000098244,217.7872921385543,-152.29369870022003
0.8118124458273139,-1.2881857883956225,217.09267909755545,-157.47504612422142
0.8120087120791197,-1.3307243477231547,216.38291835633956,-162.63888464024018
0.8122049783309255,-1.373120850508117,215.63986390515225,-167.77227032426026
0.8124012445827311,-1.4153670590068144,214.85179304363345,-172.86520590227212
0.8125975108345369,-1.4574543366033135,214.0205936224303,-177.91615472854951
0.8127937770863427,-1.4993743979692522,213.14811327925972,-182.92362725098855
0.8129900433381485,-1.5411193173069164,212.23615494096077,-187.88618981207406
0.8131863095899543,-1.5826821909538926,211.30617090536603,-192.81562057858997
0.8133825758417599,-1.62406952391576,210.45260372299194,-197.77696124813576
0.8135788420935657,-1.6652947847146302,209.64661402127027,-202.7576337756147
0.8137751083453715,-1.706362761871823,208.84286796888918,-207.73055683471767
0.8139713745971773,-1.7472701036659426,208.00443375023275,-212.670594356422
0.8141676408489831,-1.7880072834617564,207.10555142519434,-217.55727667761766
0.8143639071007889,-1.8285608978581094,206.1335582652092,-222.377160462932
0.8145601733525945,-1.8689177394381113,205.1054155483337,-227.1367429778426
0.8147564396044003,-1.9090695289264867,204.04782667297548,-231.85096328082173
0.814952705856206,-1.9490125245427603,202.9806290894656,-236.53181884337857
0.8151489721080118,-1.988746419149984,201.91923846406866,-241.1897474941328
0.8153452383598176,-2.028273608505537,200.87645151477042,-245.8345327932022
0.8155415046116232,-2.0675989136478683,199.8637424383733,-250.4759082309407
0.815737770863429,-2.1067285675935032,198.8753298893943,-255.11282405010832
0.8159340371152348,-2.145662367556335,197.86524888026497,-259.71567247337185
0.8161303033670406,-2.1843955512271096,196.83126851446752,-264.28142884842475
0.8163265696188464,-2.2229235588259315,195.77466612390808,-268.80940997561856
0.816522835870652,-2.2612420661442867,194.69663085560722,-273.29898679214693
0.8167191021224578,-2.2993469633501284,193.598257404811,-277.7495942920479
0.8169153683742636,-2.3372344127180065,192.480542104039,-282.16074694007693
0.8171116346260694,-2.3749007203893084,191.34646523860073,-286.5333594584629
0.8173079008778752,-2.4123438410963582,190.2072769174952,-290.87414853030145
0.8175041671296808,-2.4495630173045235,189.06439737849976,-295.18415804938854
0.8177004333814866,-2.486557511526725,187.91774674504674,-299.46340666384515
0.8178966996332924,-2.5233265957084963,186.76735510712155,-303.71179168246874
0.8180929658850982,-2.559869532012161,185.61334022077193,-307.9291075880909
0.818289232136904,-2.596185633819299,184.45587289512022,-312.11512431341157
0.8184854983887095,-2.632274251035986,183.29530175275923,-316.2696837387113
0.8186817646405153,-2.668134869484788,182.1325579169089,-320.3928554175343
0.8188780308923211,-2.7037670184768676,180.96699674977685,-324.4838854123853
0.8190742971441269,-2.7391700436922215,179.79754799453895,-328.5420934220915
0.8192705633959327,-2.7743430724321825,178.62309155093465,-332.56695031773484
0.8194668296477383,-2.8092850151692335,177.4425472909005,-336.55799542843533
0.8196630958995441,-2.843994582076603,176.25494339748076,-340.51476901879835
0.8198593621513499,-2.8784702961397373,175.05959993005143,-344.43683500071506
0.8200556284031557,-2.9127107912647894,173.85839186594617,-348.32504942133767
0.8202518946549615,-2.946715126065173,172.65349350486755,-352.1801553762348
0.8204481609067673,-2.980482761815912,171.44660231756262,-356.0024802820492
0.8206444271585729,-3.014013463569025,170.23931333716178,-359.7922274600926
0.8208406934103787,-3.047307302940388,169.03309977455694,-363.54950886290294
0.8210369596621845,-3.080364609140781,167.82912838852815,-367.27484956195315
0.8212332259139903,-3.1131859044830454,166.62833177410812,-370.969003338377
0.8214294921657961,-3.1457716935379345,165.4285874339203,-374.63093032069867
0.8216257584176017,-3.178121943246904,164.2280932723544,-378.259703836148
0.8218220246694075,-3.2102365074364276,163.02687878096825,-381.8554926968226
0.8220182909212133,-3.242115245754767,161.8249673422879,-385.41846820828727
0.8222145571730191,-3.2737580225977436,160.62237732569295,-388.94880273578224
0.8224108234248249,-3.305164706242223,159.41912312388695,-392.4466683416614
0.8226070896766304,-3.336335168176143,158.21521613240975,-395.9122354932924
0.8228033559284362,-3.3672693521536474,157.01191602971988,-399.3464061597619
0.822999622180242,-3.3979676223898614,155.81124841165368,-402.7504765619523
0.8231958884320478,-3.4284305126171235,154.61336335185632,-406.1245991707993
0.8233921546838536,-3.4586585824788227,153.41838902498307,-409.46890807287565
0.8235884209356592,-3.4886524174282365,152.2264530076199,-412.7835341670494
0.823784687187465,-3.5184126285115407,151.03768119445292,-416.0686068855671
0.8239809534392708,-3.5479398294566593,149.8521956397429,-419.3242558620319
0.8241772196910766,-3.577234673308145,148.66951501653705,-422.55023269125525
0.8243734859428824,-3.6062975027275077,147.48777856120878,-425.7453854934444
0.824569752194688,-3.635128469341432,146.30681583424527,-428.90994049667745
0.8247660184464938,-3.6637277639693364,145.12709807804495,-432.04440159572533
0.8249622846982996,-3.6920957135453865,143.94954174479045,-435.1493688980291
0.8251585509501054,-3.7202328595651113,142.77537907372272,-438.225493499642
0.8253548172019112,-3.7481400053082785,141.60603004324247,-441.2734361629773
0.825551083453717,-3.7758182395536877,140.44287451482035,-444.293766731318
0.8257473497055225,-3.803268761743031,139.28540955317473,-447.2859234730747
0.8259436159573283,-3.8304926533173465,138.1334867982878,-450.2496203676516
0.8261398822091341,-3.8574910156183453,136.98715661662447,-453.1848723776564
0.82633614846094,-3.8842649168647414,135.8461974732431,-456.09169833222256
0.8265324147127457,-3.910815378350549,134.71013213721685,-458.97010559465053
0.8267286809645513,-3.937143278621515,133.57823197113782,-461.8200707115085
0.8269249472163571,-3.963249386984577,132.4495123203286,-464.6415227179083
0.8271212134681629,-3.9891341602780392,131.32273450804803,-467.4343355084284
0.8273174797199687,-4.0147980709034075,130.19952525859134,-470.19988235015126
0.8275137459717745,-4.040242050723778,129.0815869550731,-472.9392918275389
0.8277100122235801,-4.065467134330638,127.9689211748406,-475.6527154051728
0.8279062784753859,-4.090474357741179,126.86155328433011,-478.3402279952095
0.8281025447271917,-4.115264772588759,125.75960476259552,-481.0015884619717
0.8282988109789975,-4.139839463715845,124.66313184254261,-483.6368202041491
0.8284950772308033,-4.16419946437727,123.57217296366437,-486.24600274527734
0.8286913434826089,-4.18834590589058,122.48676257127843,-488.8292301131444
0.8288876097344147,-4.212279889337269,121.4073843432741,-491.38684492724497
0.8290838759862205,-4.236002721984386,120.33489463024634,-493.91945390869313
0.8292801422380263,-4.259515698224277,119.2692519082294,-496.4272591057936
0.8294764084898321,-4.282820203906003,118.21038767655907,-498.9104657472649
0.8296726747416376,-4.305917552695801,117.158227052272,-501.369287894943
0.8298689409934434,-4.3288090493472025,116.11269097660973,-503.80394753416823
0.8300652072452492,-4.351495986998515,115.0736971852406,-506.21467258375196
0.830261473497055,-4.373979644962779,114.04116108280824,-508.6016951021558
0.8304577397488608,-4.396261221454093,113.0137755337228,-510.9647069156232
0.8306540060006666,-4.418341325090415,111.98812905878522,-513.3025714568076
0.8308502722524722,-4.4402203420470565,110.96480136207597,-515.6159675772196
0.831046538504278,-4.4618988262892625,109.9447538871245,-517.9056320364143
0.8312428047560838,-4.483377525413219,108.92904016023353,-520.1722436823336
0.8314390710078896,-4.504657371249049,107.91878635701431,-522.4164371432109
0.8316353372596954,-4.525739580695918,106.91517172094723,-524.6388195575644
0.831831603511501,-4.546625564616028,105.91940379442941,-526.8399874095273
0.8320278697633068,-4.567316996426753,104.93299281765458,-529.0206777510705
0.8322241360151126,-4.58781585768665,103.95693221268982,-531.1815344300782
0.8324204022669184,-4.608124066401557,102.98996684093252,-533.3223018639136
0.8326166685187242,-4.628243284303635,102.03070137826248,-535.4426984934205
0.8328129347705298,-4.6481748434868555,101.07773578433302,-537.5424600722611
0.8330092010223356,-4.667919884111175,100.12967779918412,-539.6213158134215
0.8332054672741414,-4.687479231162671,99.18514796048282,-541.6789697924769
0.8334017335259472,-4.706853437973794,98.24278384006138,-543.7150880309246
0.833597999777753,-4.7260428310769065,97.30235371483877,-545.7297142495571
0.8337942660295585,-4.745048096562723,96.36679185172926,-547.7240403051528
0.8339905322813643,-4.763870249256895,95.4363326490866,-549.6982028633238
0.8341867985331701,-4.782510284885709,94.51093786606464,-551.6522482037115
0.8343830647849759,-4.800969191270131,93.59056169482491,-553.5862308632497
0.8345793310367817,-4.819247947279744,92.67515209541831,-555.5002112313225
0.8347755972885873,-4.837347521961048,91.76465207469732,-557.3942532221239
0.8349718635403931,-4.855268873842167,90.85900091734737,-559.2684220123567
0.8351681297921989,-4.873013013083152,89.95952908832597,-561.1232849199198
0.8353643960440047,-4.8905815715780685,89.06996422120571,-562.9602976975849
0.8355606622958105,-4.907976525796725,88.1904586735991,-564.7796355606215
0.8357569285476163,-4.925199845828397,87.32095927392623,-566.581380722814
0.8359531947994219,-4.9422534930593045,86.46141956789594,-568.3656034442729
0.8361494610512277,-4.959139421292134,85.61179773786918,-570.1323664036968
0.8363457273030335,-4.9758595774329875,84.77205459851184,-571.8817289464024
0.8365419935548393,-4.992415843377745,83.94215109390535,-573.613750707227
0.8367382598066451,-5.008809685826195,83.11249253237614,-575.3252571087164
0.8369345260584506,-5.025039284145653,82.26933598588552,-577.0114871828307
0.8371307923102564,-5.0411025244763294,81.41785407855119,-578.674034741422
0.8373270585620622,-5.056998249917292,80.56330087373766,-580.314636537174
0.837523324813868,-5.072726369271718,79.7107403047772,-581.9350854798303
0.8377195910656738,-5.088287744616072,78.86505490457034,-583.5376567124742
0.8379158573174794,-5.103684232093114,78.03107346052397,-585.1250470694979
0.8381121235692852,-5.118918587232533,77.21388925190557,-586.6992293769658
0.838308389821091,-5.133994680990431,76.4188254643126,-588.2622839052906
0.8385046560728968,-5.14891671379173,75.6429186245274,-589.813648767998
0.8387009223247026,-5.163687818822806,74.87977739465559,-591.3515885139302
0.8388971885765082,-5.178309870674594,74.1229107898294,-592.8742397499834
0.839093454828314,-5.192783456387044,73.36581398930423,-594.3796342048435
0.8392897210801198,-5.207107901866151,72.60206156163552,-595.8657265453592
0.8394859873319256,-5.221281286394968,71.82540467657013,-597.3304266937635
0.8396822535837314,-5.235300691351441,71.03545173627728,-598.7733692790497
0.839878519835537,-5.2491654972338955,70.25164464886241,-600.2004941589623
0.8400747860873428,-5.26287729372982,69.4762415963601,-601.6126562223769
0.8402710523391486,-5.276437727999077,68.70922041797198,-603.0100126003356
0.8404673185909544,-5.289848442901344,67.95055936803158,-604.3927183371013
0.8406635848427602,-5.303111077075156,67.20023709392743,-605.7609265222316
0.8408598510945657,-5.316227265013004,66.45823261411142,-607.1147884212265
0.8410561173463715,-5.329198636485357,65.72449047386738,-608.4544433207104
0.8412523835981773,-5.3420267095246174,64.997687545041,-609.7796726141594
0.8414486498499831,-5.354712748641684,64.27712004331661,-611.0904895486278
0.8416449161017889,-5.367257972571865,63.56273693803832,-612.3871080562159
0.8418411823535947,-5.379663590047674,62.85448725372591,-613.6697417033851
0.8420374486054003,-5.391930799810934,62.15232008257283,-614.9386036149606
0.8422337148572061,-5.404060790627059,61.45618459669868,-616.1939063989132
0.8424299811090119,-5.416054741302029,60.76603006036599,-617.4358620720585
0.8426262473608177,-5.427913479777908,60.075244742556606,-618.6627174506762
0.8428225136126235,-5.439635409951582,59.37237764650095,-619.8707822534201
0.8430187798644291,-5.451218603192939,58.66242347035048,-621.061009891632
0.8432150461162349,-5.462662213496941,57.95088666334128,-622.2347212803039
0.8434113123680407,-5.473966454053546,57.24304842390438,-623.3933909056092
0.8436075786198465,-5.485132534104154,56.543805925806836,-624.5385833131543
0.8438038448716523,-5.496162584944151,55.85754669727593,-625.6718920949697
0.8440001111234579,-5.5070595336482775,55.187929847013606,-626.7948440156129
0.8441963773752637,-5.51782661221913,54.53317192407848,-627.907508799692
0.8443926436270695,-5.528466214206095,53.88818440975256,-629.0088919659678
0.8445889098788752,-5.53897984395646,53.24882757787563,-630.0981080962456
0.844785176130681,-5.549368230835125,52.61132838012277,-631.1742512276151
0.8449814423824866,-5.559631389862162,51.97214929101116,-632.2363753768725
0.8451777086342924,-5.569768654062785,51.32787994822117,-633.2834742868478
0.8453739748860982,-5.579778689412391,50.67514252488539,-634.3144597814467
0.845570241137904,-5.589659527376455,50.01095978064373,-635.3282500190631
0.8457665073897098,-5.599409852870512,49.348812152965735,-636.3278768587688
0.8459627736415154,-5.609031170220554,48.69633031834917,-637.3153927857483
0.8461590398933212,-5.6185253724908755,48.0534698275328,-638.2910501898033
0.846355306145127,-5.627894344170872,47.42018662587097,-639.2550997686368
0.8465515723969328,-5.637139961249812,46.79643704904133,-640.207790546913
0.8467478386487386,-5.646264091290917,46.182177818818815,-641.1493698950815
0.8469441049005444,-5.655268593504576,45.57736603892546,-642.0800835480451
0.84714037115235,-5.664155317761747,44.98195029072846,-643.0001737447806
0.8473366374041558,-5.672925551836149,44.38798204005693,-643.9081642540083
0.8475329036559616,-5.681578674908023,43.78855754802392,-644.802531706634
0.8477291699077674,-5.690113619078929,43.18369930683603,-645.6831344089471
0.8479254361595732,-5.698529320946462,42.57342964742131,-646.5498313500086
0.8481217024113787,-5.706824721569869,41.957770737250144,-647.4024822203232
0.8483179686631845,-5.714998766435472,41.33674457814797,-648.2409474301037
0.8485142349149903,-5.723050386013591,40.7103732400891,-649.0650877666703
0.8487105011667961,-5.73097855505984,40.07867814806858,-649.8747655284948
0.8489067674186019,-5.738783314064795,39.459605954292485,-650.6731059535339
0.8491030336704075,-5.746469844145294,38.87269016711784,-651.4641631606115
0.8492992999222133,-5.754043715025234,38.31036071846107,-652.2473450239141
0.8494955661740191,-5.761509044539891,37.76543816967781,-653.0219859484205
0.8496918324258249,-5.76886855333288,37.23082820639634,-653.7873064292478
0.8498880986776307,-5.776123538843137,36.69899556245193,-654.5423237260123
0.8500843649294363,-5.783273720840888,36.161267120593195,-655.2857189573435
0.8502806311812421,-5.790316921339245,35.60665110573774,-656.015602355809
0.8504768974330479,-5.797248378323007,35.02115696261293,-656.7292492740884
0.8506731636848537,-5.804062080288946,34.40856867363658,-657.4262323706014
0.8508694299366595,-5.8107539759792095,33.7826338433575,-658.1077808906925
0.8510656961884651,-5.817323194217718,33.161894574535985,-658.7762863695109
0.8512619624402709,-5.823772872044787,32.56830729761971,-659.435324599675
0.8514582286920767,-5.830110578743854,32.024537605608856,-660.0894028430919
0.8516544949438825,-5.836346652386075,31.522048717460628,-660.7390933563522
0.8518507611956883,-5.842483243122706,31.009277344193073,-661.377376066317
0.852047027447494,-5.848518019648167,30.484552554794508,-662.0036117767045
0.8522432936992996,-5.854448644700095,29.947963874669476,-662.6174126011872
0.8524395599511054,-5.86027279855753,29.39960053253692,-663.2183931240811
0.8526358262029112,-5.8659881789847805,28.83955149223424,-663.8061701322418
0.852832092454717,-5.871592784545837,28.27363455426638,-664.3812236735562
0.8530283587065228,-5.877087045870207,27.715614525641854,-664.9455529628864
0.8532246249583284,-5.882472617894008,27.16605921688462,-665.4994265193768
0.8534208912101342,-5.88775115875495,26.624936000460043,-666.0430265010048
0.85361715746194,-5.892924320186515,26.092212243172792,-666.576534697023
0.8538134237137458,-5.897993747516347,25.567855300610702,-667.100132559721
0.8540096899655516,-5.9029608965284,25.047947607717727,-667.6134261120981
0.8542059562173572,-5.907825498877625,24.52267124008842,-668.1151147300229
0.854402222469163,-5.912586577969287,23.993351355740536,-668.6054786786515
0.8545984887209688,-5.917243535567408,23.461984725870565,-669.0848392737443
0.8547947549727746,-5.921796166125274,22.93056576707294,-669.5534610034828
0.8549910212245804,-5.92624465012708,22.401065135580417,-670.011551692786
0.855187287476386,-5.9305895818469425,21.875785428422017,-670.4593268900765
0.8553835537281917,-5.934831982092612,21.356132932366663,-670.8969187699805
0.8555798199799975,-5.938972804644431,20.840252506637672,-671.3240505189942
0.8557760862318033,-5.943012579545943,20.32615169384192,-671.7404706948903
0.8559723524836091,-5.946951468694285,19.811884082819475,-672.145974869532
0.8561686187354147,-5.950789251600459,19.29553385504873,-672.5404013237212
0.8563648849872205,-5.954525363537633,18.77618024237174,-672.9237814244741
0.8565611512390263,-5.958159677550191,18.258855623386417,-673.2970369295208
0.8567574174908321,-5.961692757160998,17.744577955406456,-673.6603532185247
0.8569536837426379,-5.965125200704511,17.233350522997256,-674.0137483568985
0.8571499499944437,-5.968457607157557,16.725176585123304,-674.3572406046367
0.8573462162462493,-5.971690576134275,16.220059374861602,-674.6908484188277
0.8575424824980551,-5.974824703732044,15.717787593655363,-675.0145533350394
0.8577387487498609,-5.977860253145221,15.214875908350109,-675.3277547270167
0.8579350150016667,-5.9807969153148735,14.710103473153055,-675.6302079473592
0.8581312812534725,-5.983634325374126,14.203473718851441,-675.9218756074151
0.8583275475052781,-5.986372119128795,13.694990067915722,-676.2027203969642
0.8585238137570839,-5.989009933055787,13.184655934310229,-676.4727050858116
0.8587200800088897,-5.991547405180921,12.672547081096592,-676.7318058974539
0.8589163462606955,-5.9939848025518145,12.167046453480943,-676.9816221782855
0.8591126125125013,-5.996324004310049,11.671308692126022,-677.22304773733
0.8593088787643068,-5.998566575326995,11.181766344593022,-677.4556789811365
0.8595051450161126,-6.000713389934963,10.694924762120134,-677.6789983912684
0.8597014112679184,-6.002764628005665,10.207270788447342,-677.8923561488469
0.8598976775197242,-6.004719783472816,9.715179196187396,-678.094945178327
0.86009394377153,-6.006577635830904,9.215271642267549,-678.2858676954737
0.8602902100233356,-6.008336669447159,8.70914004781411,-678.465172746043
0.8604864762751414,-6.009996103080298,8.200886427985136,-678.6335322133918
0.8606827425269472,-6.011555924322796,7.694772117932178,-678.7918153978866
0.860879008778753,-6.013016975805556,7.195087270914993,-678.9410714916709
0.8610752750305588,-6.014380924083635,6.705999058574545,-679.0825002147153
0.8612715412823644,-6.01564960189838,6.221797204108402,-679.2152450701636
0.8614678075341702,-6.0168230518000385,5.73560954235834,-679.3378267292205
0.861664073785976,-6.017900887381788,5.24747009265705,-679.4501334906969
0.8618603400377818,-6.018882728898752,4.757412716175157,-679.5520546424207
0.8620566062895876,-6.019768203237438,4.265471121087256,-679.6434804328139
0.8622528725413934,-6.020556944333244,3.771715647132261,-679.7243106915599
0.862449138793199,-6.021248705965821,3.2775470029126055,-679.7948143404911
0.8626454050450048,-6.0218435047950765,2.7836341357605257,-679.8552426166873
0.8628416712968106,-6.022341386686168,2.2899329089122844,-679.9057034368554
0.8630379375486164,-6.022742388872335,1.79639949136239,-679.946302973728
0.8632342038004222,-6.023046540014295,1.3029903524305269,-679.9771456873528
0.8634304700522277,-6.023253867162606,0.8098818671364825,-679.9983859971461
0.8636267363040335,-6.023364679667715,0.3199303098647448,-680.0106804546464
0.8638230025558393,-6.023379634373333,-0.1671744453066566,-680.0137054036128
0.8640192688076451,-6.023299141241666,-0.6529786637422887,-680.006908481562
0.8642155350594509,-6.023123303110336,-1.1390300434721752,-679.9898357614518
0.8644118013112565,-6.022851916058255,-1.6268953564894844,-679.9621272739857
0.8646080675630623,-6.022484498336322,-2.1181355556603947,-679.9235260703006
0.8648043338148681,-6.022020250771512,-2.6128644356450508,-679.8742251069955
0.8650006000666739,-6.021458714189592,-3.109456368721581,-679.8148152742895
0.8651968663184797,-6.020799678812837,-3.6061335993020123,-679.7458172027661
0.8653931325702853,-6.020043304106695,-4.101058362591729,-679.6676516450989
0.8655893988220911,-6.019190119711831,-4.5923406077175954,-679.5806371468007
0.8657856650738969,-6.01824095420534,-5.079776156594015,-679.4845562194562
0.8659819313257027,-6.017196032952847,-5.568534960383772,-679.3779579456553
0.8661781975775085,-6.016054999118318,-6.0591954605567295,-679.260769170934
0.866374463829314,-6.0148174734714885,-6.55181821558233,-679.1330554475637
0.8665707300811198,-6.01348306490803,-7.04646360987762,-678.9948808773024
0.8667669963329256,-6.012051370483804,-7.5431918523799055,-678.8463081110951
0.8669632625847314,-6.0105220372232315,-8.040984021207883,-678.6876706755874
0.8671595288365372,-6.008895072771792,-8.538047365268895,-678.5194230472323
0.8673557950883428,-6.0071706300934,-9.034328428087512,-678.3415495361321
0.8675520613401486,-6.005348859454034,-9.529804364399801,-678.1540446623125
0.8677483275919544,-6.003429924286561,-10.024448642065352,-677.9568758488576
0.8679445938437602,-6.001413995676366,-10.518257740160074,-677.7500047240758
0.868140860095566,-5.999300979246119,-11.014695156854508,-677.5325005831714
0.8683371263473718,-5.997090091813419,-11.515344578372385,-677.3040170718402
0.8685333925991774,-5.994780642563436,-12.018832398502184,-677.0649814649153
0.8687296588509832,-5.992372214881118,-12.523730633088057,-676.8158022752
0.868925925102789,-5.989864675782395,-13.028577459822394,-676.5568685678379
0.8691221913545948,-5.987258175180666,-13.53192185470273,-676.2885446127721
0.8693184576064006,-5.984553073347718,-14.033473018013822,-676.0108597586031
0.8695147238582062,-5.9817496146519336,-14.534463152149272,-675.7234280287604
0.869710990110012,-5.978847776305658,-15.036221156982194,-675.4258601081827
0.8699072563618178,-5.975847273438641,-15.540097118292145,-675.1177793891611
0.8701035226136236,-5.972747555415729,-16.04747443897334,-674.7988114255718
0.8702997888654294,-5.969547801951543,-16.559352436563646,-674.4686921758675
0.8704960551172349,-5.966247425007338,-17.07230524982796,-674.1283613988181
0.8706923213690407,-5.962846371789032,-17.58525036864831,-673.7780820679277
0.8708885876208465,-5.9593446456876835,-18.09817473564511,-673.4178214720357
0.8710848538726523,-5.95574225247553,-18.611066279497525,-673.0475495167365
0.8712811201244581,-5.952039200048227,-19.123913991444407,-672.667238981785
0.8714773863762637,-5.948235490596437,-19.63697146320881,-672.2767909575948
0.8716736526280695,-5.94433089083624,-20.15228217121873,-671.8756087885272
0.8718699188798753,-5.940324887952254,-20.670296775819757,-671.4635605109202
0.8720661851316811,-5.936216949199907,-21.19103573764782,-671.0406346768738
0.8722624513834869,-5.932006537546562,-21.714518399596745,-670.6068171206493
0.8724587176352925,-5.927693111802925,-22.240762933583323,-670.1620907873184
0.8726549838870983,-5.92327615597273,-22.76902460822447,-669.7066577117322
0.8728512501389041,-5.918755704885177,-23.29507189349306,-669.2417108383609
0.8730475163907099,-5.914132185950185,-23.819556619537522,-668.7669906555477
0.8732437826425157,-5.9094057437215275,-24.344097118681706,-668.2819682840435
0.8734400488943215,-5.904576224376947,-24.870386318041906,-667.7861052909017
0.873636315146127,-5.89964308666141,-25.40020876497428,-667.27884519606
0.8738325813979329,-5.894605451759803,-25.93521332926585,-666.7596789381282
0.8740288476497386,-5.889462368405025,-26.474737963895993,-666.228803428967
0.8742251139015444,-5.884213063603555,-27.017114200186043,-665.6867233331849
0.8744213801533502,-5.87885720813317,-27.560621793459447,-665.1339557199067
0.8746176464051558,-5.873394691913359,-28.103457812066836,-664.5710420495445
0.8748139126569616,-5.867825853428995,-28.643755773246912,-663.9985455034018
0.8750101789087674,-5.862151268810067,-29.1820391827016,-663.4162989456623
0.8752064451605732,-5.8563706214118945,-29.72473209237866,-662.8222982991158
0.875402711412379,-5.850483026207637,-30.27231914073551,-662.2163369201265
0.8755989776641846,-5.844487455190138,-30.824796653214833,-661.5983465980677
0.8757952439159904,-5.838382972099917,-31.382157799661123,-660.9682489566649
0.8759915101677962,-5.832168619358747,-31.944392758014217,-660.3259551612714
0.876187776419602,-5.825843567087351,-32.5089652571679,-659.6721735902254
0.8763840426714078,-5.819407943689282,-33.07132600713689,-659.0083590986153
0.8765803089232134,-5.8128621583907885,-33.631414515734214,-658.3346270375059
0.8767765751750192,-5.806206666488981,-34.18926941523306,-657.6510833942393
0.876972841426825,-5.799441902115279,-34.74493495497026,-656.9578539725346
0.8771691076786308,-5.792568290168825,-35.29846091991872,-656.2550839587559
0.8773653739304366,-5.785585458658385,-35.86183436040652,-655.5389864282315
0.8775616401822421,-5.778490161535607,-36.44343042434677,-654.806395431579
0.8777579064340479,-5.771279468987307,-37.03661861540424,-654.0589353835575
0.8779541726858537,-5.76395176957659,-37.634628698876035,-653.2984856768826
0.8781504389376595,-5.7565067780283465,-38.230751439869024,-652.5271468871692
0.8783467051894653,-5.7489455026082235,-38.8185618355728,-651.7471903296705
0.8785429714412711,-5.741269888300204,-39.396660493947735,-650.959482812006
0.8787392376930767,-5.733481291374242,-39.9708884720073,-650.1624777402283
0.8789355039448825,-5.725579904304595,-40.546756760865904,-649.3545535099101
0.8791317701966883,-5.717564929208484,-41.12959107895559,-648.5339546211304
0.8793280364484941,-5.7094344107818955,-41.724591351205646,-647.6987415830213
0.8795243027002999,-5.70118551920083,-42.33689630704281,-646.846729681502
0.8797205689521055,-5.692815174431715,-42.95840868897758,-645.9797170570772
0.8799168352039113,-5.6843231692536875,-43.576559156145116,-645.101530877711
0.8801131014557171,-5.675710161041608,-44.19152514141411,-644.2122931231083
0.8803093677075229,-5.666976753180248,-44.803508870406546,-643.312153173068
0.8805056339593287,-5.658123508481771,-45.41272979796793,-642.4012873184836
0.8807019002111343,-5.649150945982316,-46.01942344112422,-641.4798966857232
0.8808981664629401,-5.640059240983088,-46.62895071879413,-640.5466760310815
0.8810944327147459,-5.630846867611858,-47.249094253370444,-639.5991682053418
0.8812906989665517,-5.6215117554006016,-47.8796355844415,-638.6369933827737
0.8814869652183575,-5.6120518953330745,-48.52025684772091,-637.6597822340116
0.881683231470163,-5.602465342630303,-49.170630057252225,-636.6671551254581
0.8818794977219688,-5.592750218503272,-49.83041894150903,-635.6587260167398
0.8820757639737746,-5.582905378948655,-50.48733174143052,-634.6373537178692
0.8822720302255804,-5.572933455121165,-51.12667106640548,-633.6078446977792
0.8824682964773862,-5.562837133449579,-51.75630111709982,-632.5695351152181
0.8826645627291918,-5.552617541244677,-52.38415959393757,-631.5213624784492
0.8828608289809976,-5.542274226124196,-53.01849778639431,-630.4617648684691
0.8830570952328034,-5.531805039401921,-53.6684516305158,-629.3884282563614
0.8832533614846092,-5.521206021157338,-54.34191961009436,-628.2985528633508
0.883449627736415,-5.510472866953581,-55.033709629557045,-627.1918716317302
0.8836458939882208,-5.499602982996642,-55.73338675602919,-626.069783027054
0.8838421602400264,-5.488595930350617,-56.429584685570134,-624.9339337358583
0.8840384264918322,-5.4774534688568535,-57.11161228944614,-623.7869339094464
0.884234692743638,-5.466178767476879,-57.78094183607262,-622.6302647724106
0.8844309589954438,-5.45477200513012,-58.457776275453135,-621.4596112507074
0.8846272252472496,-5.443231679600621,-59.14240713302234,-620.2743017923261
0.8848234914990551,-5.431556219581265,-59.834204225647355,-619.0739333031026
0.885019757750861,-5.419744379231795,-60.532591411968724,-617.8581500653263
0.8852160240026667,-5.407794835002175,-61.23717701317842,-616.6266134698299
0.8854122902544725,-5.395706353956298,-61.94842304509335,-615.3790507758606
0.8856085565062783,-5.383477615153946,-62.66655021462788,-614.1154427444972
0.8858048227580839,-5.371107242584019,-63.391674512588445,-612.8357678021042
0.8860010890098897,-5.358593858530301,-64.12388579523108,-611.5399806619455
0.8861973552616955,-5.345936098119808,-64.86223556344585,-610.2282760998476
0.8863936215135013,-5.333134049615669,-65.59160317928021,-608.9046556492822
0.8865898877653071,-5.32018977011005,-66.31298180758061,-607.5693434917754
0.8867861540171127,-5.307104053069435,-67.03415540869915,-606.2206418105029
0.8869824202689185,-5.293876196288872,-67.76281025179827,-604.8565948937062
0.8871786865207243,-5.280503961004844,-68.50663757772467,-603.4749293213079
0.8873749527725301,-5.266983823270511,-69.26931057827349,-602.074122391455
0.8875712190243359,-5.253312676820072,-70.04457579291046,-600.6552688122172
0.8877674852761415,-5.239488710812966,-70.82527470603141,-599.2199553063962
0.8879637515279473,-5.225511574950949,-71.60409907586927,-597.7701010785831
0.8881600177797531,-5.211382384494147,-72.37361114400133,-596.307984256353
0.8883562840315589,-5.197103354945459,-73.13383022380825,-594.8341252967772
0.8885525502833647,-5.182674199374369,-73.90481279114317,-593.343057609071
0.8887488165351702,-5.168092516925931,-74.68805843524845,-591.8339234096337
0.888945082786976,-5.1533559189891225,-75.48337173829682,-590.3063126234223
0.8891413490387818,-5.138462055609148,-76.29055337894306,-588.7598095774142
0.8893376152905876,-5.123408640517592,-77.10861239086779,-587.1942197831065
0.8895338815423934,-5.108194481438623,-77.9268716790932,-585.6123570823288
0.8897301477941992,-5.092820016193032,-78.74216413224177,-584.0153500683173
0.8899264140460048,-5.077285806815999,-79.55469312567827,-582.4034973937189
0.8901226802978106,-5.061592374588666,-80.36467497511958,-580.7771540225235
0.8903189465496164,-5.045740200880098,-81.17231028940338,-579.1365706938248
0.8905152128014222,-5.029728572387892,-81.99603674834367,-577.476332506031
0.890711479053228,-5.013552193350961,-82.84899998935737,-575.7912834740955
0.8909077453050336,-4.997206498346414,-83.71945653610166,-574.0837196344551
0.8911040115568394,-4.980689192686496,-84.59593345652746,-572.356520302162
0.8913002778086452,-4.96400016467133,-85.46756583158468,-570.6130386886347
0.891496544060451,-4.9471413248493,-86.325579242856,-568.8566094752932
0.8916928103122568,-4.930115170288241,-87.17436481554637,-567.0868921913961
0.8918890765640624,-4.912922493247065,-88.0240414956087,-565.301434804773
0.8920853428158682,-4.895562204971462,-88.88388604869237,-563.497516187489
0.892281609067674,-4.878031452588676,-89.76260115953714,-561.6720926721164
0.8924778753194798,-4.860325688674391,-90.66849140679963,-559.8217530372453
0.8926741415712856,-4.842440156638167,-91.58883939204509,-557.9492358470313
0.8928704078230911,-4.824374284346974,-92.50623071467972,-556.0596371155889
0.8930666740748969,-4.806128638706051,-93.4207975161818,-554.1530483382437
0.8932629403267027,-4.787703761089332,-94.33266935290064,-552.2295576548249
0.8934592065785085,-4.769100167823933,-95.24197338238645,-550.2892501458248
0.8936554728303143,-4.7503183006697185,-96.15060685364499,-548.3316734896407
0.8938517390821199,-4.731356949942223,-97.07287436680998,-546.3525028511301
0.8940480053339257,-4.712212949462028,-98.01184573585714,-544.3505786250964
0.8942442715857315,-4.692883024005849,-98.96748968452962,-542.3256604656365
0.8944405378375373,-4.673363904417703,-99.9397768968697,-540.277510800733
0.8946368040893431,-4.653652327252803,-100.92867968455356,-538.2058942714707
0.8948330703411489,-4.633746056604192,-101.91587122191353,-536.1160248555509
0.8950293365929545,-4.613648737469368,-102.8774524800652,-534.0148258370756
0.8952256028447603,-4.593364246657362,-103.82508246062054,-531.8986843790015
0.8954218690965661,-4.572894100753709,-104.77152542578597,-529.7636718479818
0.8956181353483719,-4.552237164650668,-105.73109769599704,-527.6054025387668
0.8958144016001777,-4.531389239387049,-106.72071546233904,-525.4187096483001
0.8960106678519832,-4.510343339706604,-107.74732774558163,-523.2013625229711
0.896206934103789,-4.489093355841772,-108.79758062023535,-520.9570951860478
0.8964032003555948,-4.467636425687392,-109.85273329934466,-518.6911573840912
0.8965994666074006,-4.445973686963782,-110.8910260807823,-516.4096302205271
0.8967957328592064,-4.424110622235313,-111.89341145713539,-514.1177251342577
0.896991999111012,-4.402051518709039,-112.89670367818522,-511.8018064282728
0.8971882653628178,-4.3797939849278,-113.91545868042331,-509.45607602220974
0.8973845316146236,-4.3573349880680015,-114.94965930817804,-507.08055332474396
0.8975807978664294,-4.3346714968459,-115.9993067132091,-504.67526947204703
0.8977770641182352,-4.31180050363736,-117.06339958916185,-502.2405632042918
0.8979733303700408,-4.2887200908069305,-118.13182812789586,-499.7795826246123
0.8981695966218466,-4.265429791044567,-119.20224689472415,-497.2934233072463
0.8983658628736524,-4.241929191091699,-120.27492052773434,-494.7823547122464
0.8985621291254582,-4.218217814545155,-121.35005064918212,-492.2465702903998
0.898758395377264,-4.194295175075119,-122.42786259677365,-489.6861399294061
0.8989546616290696,-4.170160651783972,-123.50917087843902,-487.10030791003567
0.8991509278808754,-4.145813519899169,-124.59492462731333,-484.48803618899603
0.8993471941326812,-4.121252705782815,-125.68689742120499,-481.8486513210238
0.899543460384487,-4.096476741680722,-126.78772375858816,-479.181707834866
0.8997397266362928,-4.071483623568972,-127.90019046812183,-476.48698899035674
0.8999359928880986,-4.046271152118769,-129.0222108191204,-473.7651526802543
0.9001322591399041,-4.020837806788419,-130.15037463459998,-471.0163408440583
0.9003285253917099,-3.995182752536291,-131.2807709037907,-468.24042695381536
0.9005247916435157,-3.9693059866913742,-132.40888057849702,-465.4372763158565
0.9007210578953215,-3.9432082876429657,-133.53317673886846,-462.60613969286726
0.9009173241471273,-3.916889533549395,-134.6622186987022,-459.74511191229954
0.9011135903989329,-3.8903485405562273,-135.7980278344385,-456.8549272925022
0.9013098566507387,-3.863583849435423,-136.94188478548404,-453.9364228351444
0.9015061229025445,-3.8365938010970777,-138.09497555574688,-450.9903355877217
0.9017023891543503,-3.8093765944103715,-139.25524563674048,-448.0177426868741
0.9018986554061561,-3.7819315317299935,-140.41646576752112,-445.01860696232114
0.9020949216579617,-3.754258700392907,-141.57574377605968,-441.991381503724
0.9022911879097675,-3.726358755340442,-142.73036790050142,-438.9346923597621
0.9024874541615733,-3.69823286373325,-143.8779595020315,-435.84731603742586
0.9026837204133791,-3.6698809202375435,-145.04017157119824,-432.7244249357218
0.9028799866651849,-3.641298034717816,-146.23039716819068,-429.5700122310735
0.9030762529169905,-3.612479462709521,-147.439889181279,-426.39147382134354
0.9032725191687963,-3.5834227792820315,-148.6539002008667,-423.1937312112616
0.903468785420602,-3.554128956455618,-149.85307967538097,-419.9794751051036
0.9036650516724078,-3.524602012710018,-151.03077950235115,-416.74549061910375
0.9038613179242136,-3.4948451389338384,-152.1983196485491,-413.48459451156344
0.9040575841760192,-3.4648589162851855,-153.37070722186155,-410.19101402019794
0.904253850427825,-3.4346406148127517,-154.56671553159697,-406.85988294295277
0.9044501166796308,-3.4041834478411808,-155.80753074128387,-403.487193007984
0.9046463829314366,-3.373480485433429,-157.0615247243943,-400.08728434157933
0.9048426491832424,-3.3425323518800356,-158.3054674394318,-396.6670907543878
0.9050389154350482,-3.311341265026266,-159.5368598174714,-393.2254456615251
0.9052351816868538,-3.279909933692827,-160.75319911038343,-389.76129162468703
0.9054314479386596,-3.248241557546579,-161.95198780075208,-386.2736903953938
0.9056277141904654,-3.216338849012881,-163.14720116557407,-382.7545634561279
0.9058239804422712,-3.184199747889953,-164.36107982065786,-379.1930085534875
0.906020246694077,-3.1518205360410203,-165.59405122776033,-375.58814912896605
0.9062165129458826,-3.1191974254917807,-166.84631201530374,-371.93909483183813
0.9064127791976884,-3.086326662570723,-168.11798410393527,-368.2448916618381
0.9066090454494942,-3.0532045181361527,-169.4037531201353,-364.507512309479
0.9068053117013,-3.0198333896894893,-170.64713499377063,-360.75765251105645
0.9070015779531058,-2.9862230163065386,-171.84408324294964,-356.9972210608173
0.9071978442049113,-2.9523811613355715,-173.0080398225296,-353.2176936765036
0.9073941104567171,-2.91831297132249,-174.1530694279665,-349.40937657719064
0.9075903767085229,-2.884020590553471,-175.29566786192473,-345.5604241450096
0.9077866429603287,-2.8495024131208546,-176.45930922440516,-341.65421301990267
0.9079829092121345,-2.8147516661692435,-177.6659188662186,-337.67607417974295
0.9081791754639401,-2.7797604568691634,-178.9077139018206,-333.63367398540555
0.9083754417157459,-2.7445231123320317,-180.1718120681266,-329.54185795168695
0.9085717079675517,-2.7090368630668955,-181.44018082028936,-325.419144829526
0.9087679742193575,-2.6733034164108496,-182.6859231053435,-321.28317036441445
0.9089642404711633,-2.6373299167182886,-183.8853457957976,-317.1479175936828
0.9091605067229689,-2.601124720320849,-185.04887826011816,-313.00329108060765
0.9093567729747747,-2.5646941643487446,-186.18270527813047,-308.84587840056264
0.9095530392265805,-2.528043511986366,-187.2927697289234,-304.67352315128664
0.9097493054783863,-2.49117681360907,-188.38522287647007,-300.48361366235076
0.9099455717301921,-2.4540970263451705,-189.46476601353723,-296.27305412685087
0.9101418379819979,-2.416806472454676,-190.53286037660013,-292.0383916047795
0.9103381042338035,-2.3793061623560283,-191.6114609285013,-287.75183083240034
0.9105343704856093,-2.3415901389912634,-192.7296225217839,-283.37927095316763
0.9107306367374151,-2.3036514929050123,-193.87896378098895,-278.9258037295026
0.9109269029892209,-2.2654845851010075,-195.05529595394037,-274.39555257244
0.9111231692410267,-2.2270842456649738,-196.25761860354484,-269.7918437422787
0.9113194354928322,-2.188445382690811,-197.48601463581727,-265.1173603979806
0.911515701744638,-2.149562917553781,-198.7395932588679,-260.3744811301062
0.9117119679964438,-2.1104322224312084,-200.01456888620373,-255.56578646371935
0.9119082342482496,-2.0710508309918687,-201.27500772391804,-250.72691025453366
0.9121045005000554,-2.0314353344992804,-202.39266627517145,-246.00426131496488
0.912300766751861,-1.9916131545493656,-203.3874748910459,-241.3800713826973
0.9124970330036668,-1.9516048710062806,-204.29452899081807,-236.81963388675098
0.9126932992554726,-1.9114246480097765,-205.14436633381158,-232.29345265256867
0.9128895655072784,-1.8710809871385918,-205.96436509800915,-227.77544568291748
0.9130858317590842,-1.8305772291557192,-206.77976984073817,-223.2414473592563
0.9132820980108898,-1.789912834234347,-207.60131624455434,-218.66459648199495
0.9134783642626956,-1.7490861437598941,-208.4352832707075,-214.02290566381146
0.9136746305145014,-1.7080938561722718,-209.28982978995924,-209.29909171637343
0.9138708967663072,-1.6669314495947343,-210.16923559652292,-204.47741334416312
0.914067163018113,-1.6255936933314568,-211.07933259477,-199.53511710444553
0.9142634292699185,-1.5840731134868007,-212.0353819149213,-194.45281246626706
0.9144596955217243,-1.5423590016192872,-213.04954673917234,-189.25629743842455
0.9146559617735301,-1.5004418280980998,-214.10048961162286,-183.97454653174586
0.914852228025336,-1.4583168978305565,-215.16214904484448,-178.64329304605192
0.9150484942771417,-1.4159847597464699,-216.207610717443,-173.30316354772344
0.9152447605289473,-1.3734536241865376,-217.1723599082225,-167.99600096440093
0.9154410267807531,-1.3307471534360065,-217.99058653730705,-162.76178195130183
0.9156372930325589,-1.2878959072270721,-218.64627751354223,-157.62617834867757
0.9158335592843647,-1.2449315593364947,-219.15232539589056,-152.57006581462775
0.9160298255361705,-1.2018757970171525,-219.60755550343293,-147.48344297619468
0.9162260917879763,-1.1587108380309477,-220.29768945494533,-142.35222145649948
0.9164223580397819,-1.115388521133639,-221.18972258169424,-137.168903780336
0.9166186242915877,-1.0718828582351057,-222.13973161913515,-131.93378765264566
0.9168148905433935,-1.0281987312053755,-222.9776614830683,-126.6531992025695
0.9170111567951993,-0.9843762042341818,-223.52959473675284,-121.3394213325565
0.9172074230470051,-0.9404732078825739,-223.82230288414218,-116.01296194480572
0.9174036892988107,-0.8965244331373222,-224.0280696233769,-110.68836021216032
0.9175999555506165,-0.8525271444948248,-224.35317738944752,-105.36643576295353
0.9177962218024223,-0.8084359223296953,-225.0224888738359,-100.03319305359153
0.9179924880542281,-0.7641901421554451,-225.8300762555603,-94.6587066721163
0.9181887543060339,-0.7197995025212912,-226.4966478175148,-89.23874945119799
0.9183850205578394,-0.6752928172264633,-227.0108393153081,-83.7857556245308
0.9185812868096452,-0.6307010162710477,-227.36234172812564,-78.31126436946096
0.918777553061451,-0.5860557858510691,-227.57631150903057,-72.8262860552727
0.9189738193132568,-0.5413658581614521,-227.83766964447548,-67.33635188378115
0.9191700855650626,-0.49661683166960474,-228.1794658455693,-61.83734271141874
0.9193663518168682,-0.45179241104103063,-228.60671266174134,-56.32431227750965
0.919562618068674,-0.4068753579651118,-229.12426206718607,-50.792206642319584
0.9197588843204798,-0.3618624383241726,-229.5136972112305,-45.238391152787514
0.9199551505722856,-0.31680098311164456,-229.64108228274526,-39.67466245102558
0.9201514168240914,-0.2717286821806319,-229.64854644794298,-34.11182783888607
0.920347683075897,-0.22665521821340825,-229.6740868622792,-28.55283293255559
0.9205439493277028,-0.18156569797130573,-229.8251790999208,-22.993380215142125
0.9207402155795086,-0.1364343396402005,-230.08407854463337,-17.425625995638548
0.9209364818313144,-0.09124864775059106,-230.36710382201468,-11.845289966693207
0.9211327480831202,-0.046010494892731596,-230.60836129082213,-6.252730389173392
0.921329014334926,-0.0007343623525775157,-230.7426969639223,-0.6527543895543639
0.9215252805867316,0.044551803182774484,-230.69756983036996,4.945031551265525
0.9217215468385374,0.08980893637844686,-230.4811631785358,10.529700038153521
0.9219178130903432,0.13502630294481022,-230.30352427516146,16.104308670776433
0.922114079342149,0.18021412570928103,-230.18028224791354,21.669950102153884
0.9223103455939548,0.22538319551054706,-230.1129977402254,27.223772508123083
0.9225066118457603,0.27054490143191545,-230.10600897731794,32.771149750895574
0.9227028780975661,0.31571152852150064,-230.16368012024037,38.318201305335826
0.9228991443493719,0.3608877769543699,-230.16681970773024,43.86142390808025
0.9230954106011777,0.4060489854423855,-230.00978420626976,49.39117700047838
0.9232916768529835,0.451163265820869,-229.68729650181865,54.902136337365455
0.9234879431047891,0.4961975593693162,-229.19392120383944,60.388529619342805
0.9236842093565949,0.5411177905462645,-228.52409366002624,65.8442045637197
0.9238804756084007,0.5858916658319256,-227.7626160900186,71.27187957965559
0.9240767418602065,0.6305538035914582,-227.43213929088404,76.72984406148706
0.9242730081120123,0.6751894350724513,-227.4552823596198,82.22809339405359
0.9244692743638179,0.7198451550027398,-227.59801842114365,87.75003306065167
0.9246655406156237,0.7645229916838095,-227.65066369726645,93.27056135470252
0.9248618068674295,0.8091901244554778,-227.4715444047495,98.76565702416354
0.9250580731192353,0.8537932040701072,-226.99643745430197,104.21821812895571
0.9252543393710411,0.8982798020170666,-226.3065298153579,109.63010443415926
0.9254506056228466,0.9426181032409419,-225.49710449279624,115.0088451184321
0.9256468718746524,0.9867909960264427,-224.62970352478905,120.36004879974945
0.9258431381264582,1.0307919355835904,-223.75247815254252,125.68884721680504
0.926039404378264,1.0746231603868273,-222.9066491696753,131.00025677485266
0.9262356706300698,1.1182946018877082,-222.13055674042548,136.29943112844933
0.9264319368818756,1.1618236952071495,-221.46264067285043,141.59192516110525
0.9266282031336812,1.2052356439073266,-220.9440457876686,146.8839860704527
0.926824469385487,1.2485597271284508,-220.5326549979571,152.17390456262177
0.9270207356372928,1.2917974561227972,-220.0586930772561,157.4448187359573
0.9272170018890986,1.3349354507947626,-219.51646099320297,162.69434920248887
0.9274132681409044,1.3779603835396839,-218.9066881893234,167.92074105299585
0.92760953439271,1.4208590688045992,-218.2300900130806,173.12225073837772
0.9278058006445158,1.4636184607380005,-217.48736707134407,178.29714885158765
0.9280020668963216,1.5062256508262954,-216.67920463446188,183.44372277486872
0.9281983331481274,1.5486678655162196,-215.8062720849843,188.56027919818527
0.9283945993999332,1.5909324304874954,-214.86922170182623,193.64514337686597
0.9285908656517388,1.6330074431605714,-213.8829944414904,198.69770703318105
0.9287871319035446,1.6748890599869206,-212.90262290229,203.7208996795589
0.9289833981553504,1.716579380590316,-211.93363214322733,208.71485258283082
0.9291796644071562,1.7580806623236975,-210.97618372020864,213.67937214081286
0.929375930658962,1.7993951545438966,-210.03042430177643,218.61429064828098
0.9295721969107675,1.8405251943848204,-209.09649038868457,223.51947283774257
0.9297684631625733,1.8814731051100022,-208.17450461073102,228.39480723566675
0.9299647294143791,1.9222412428465059,-207.2645782788657,233.24020902534545
0.9301609956661849,1.9628319844533477,-206.36681141666853,238.05561840283036
0.9303572619179907,2.0032472372306294,-205.4676076136061,242.8403624829508
0.9305535281697963,2.043480134845769,-204.50432169218868,247.59087471504358
0.9307497944216021,2.0835180666611506,-203.48340915986415,252.30761766590615
0.9309460606734079,2.1233511508116547,-202.41906913144945,256.9917134288907
0.9311423269252137,2.162972083730027,-201.32337642577437,261.6431431518675
0.9313385931770195,2.2023757062915186,-200.20637588536337,266.26199972969255
0.9315348594288253,2.2415587300644577,-199.07609180356013,270.84845388323026
0.9317311256806309,2.280519067738818,-197.93805687919962,275.40266584031156
0.9319273919324367,2.3192554662195155,-196.7939444923571,279.92468320084987
0.9321236581842425,2.3577693660455434,-195.68294210872637,284.41562715232436
0.9323199244360483,2.3960710124092754,-194.6272222540688,288.8772005891241
0.9325161906878541,2.43416881185246,-193.60090640964708,293.30974270864147
0.9327124569396597,2.472065575343062,-192.573404359336,297.71283607435834
0.9329087231914654,2.509757996138175,-191.51341888893202,302.0853790015394
0.9331049894432712,2.5472369625861404,-190.39472139858313,306.42581576979006
0.933301255695077,2.584489595736348,-189.21189078920148,310.7326695119526
0.9334975219468828,2.621508040907089,-188.01368894304736,315.00559719422637
0.9336937881986884,2.6582905261198735,-186.80731981118504,319.2441220812567
0.9338900544504942,2.6948354369802763,-185.5926571640008,323.4477079345545
0.9340863207023,2.73114113498088,-184.36958102138593,327.61584508189435
0.9342825869541058,2.767205931097341,-183.13797723384354,331.74804949247687
0.9344788532059116,2.8030284186522074,-181.904724879831,335.84395844956333
0.9346751194577172,2.8386118180772852,-180.70492940597978,339.90443991964355
0.934871385709523,2.8739635075121686,-179.54379883179863,343.93116204955004
0.9350676519613288,2.9090911424083186,-178.42173192020576,347.9257585929439
0.9352639182131346,2.9440024164231873,-177.33911178288213,351.88978420727125
0.9354601844649404,2.9787051111016702,-176.29630507475068,355.8246785309699
0.935656450716746,3.013205552285031,-175.25120725355563,359.7318937016596
0.9358527169685518,3.0474833180127545,-174.01667466654027,363.608652575444
0.9360489832203576,3.081503409188254,-172.6393138117104,367.4488142229478
0.9362452494721634,3.1152460025155135,-171.20268300552632,371.24901628539294
0.9364415157239692,3.148707121455115,-169.78237440735012,375.0088716150917
0.9366377819757747,3.1818961110143076,-168.43799531354784,378.73043123628435
0.9368340482275805,3.214832191070843,-167.21010348086523,382.4174740856086
0.9370303144793863,3.2475385930482985,-166.0892415384879,386.07466587665033
0.9372265807311921,3.280031380930132,-165.026333083449,389.70533294193325
0.9374228469829979,3.3123181588277038,-163.9845326399993,393.3111621304263
0.9376191132348037,3.3444000678559043,-162.93406428992947,396.8927213945826
0.9378153794866093,3.376272791407511,-161.84870327884016,400.44969123565005
0.9380116457384151,3.407927024541973,-160.70343857430893,403.9809892183403
0.9382079119902209,3.439348523837757,-159.47267088169343,407.4848276041438
0.9384041782420267,3.4705180733124545,-158.13920012087883,410.958342412673
0.9386004444938325,3.5014238455424,-156.80287109515132,414.3954704911025
0.9387967107456381,3.5320702198634506,-155.4959395144877,417.79573547637256
0.9389929769974439,3.562463004116929,-154.2187875389256,421.1601800487564
0.9391892432492497,3.5926080804920257,-152.9718046156264,424.48986115241894
0.9393855095010555,3.622511408779645,-151.75538441150144,427.78585519963497
0.9395817757528613,3.6521790269296552,-150.5699254711368,431.049258974459
0.9397780420046669,3.681617050931139,-149.4158349078265,434.2811866691683
0.9399743082564727,3.7108316746399055,-148.2931523586989,437.48280058281375
0.9401705745082785,3.7398270984533633,-147.17515028134147,440.65667890878296
0.9403668407600843,3.7686019153846995,-146.045087629771,443.80371471908046
0.94056310701189,3.797153746001507,-144.9028471207575,446.9235220417486
0.9407593732636956,3.8254801885213086,-143.74831001321473,450.0157180178262
0.9409556395155014,3.8535788178566075,-142.58135732251648,453.0799206920181
0.9411519057673072,3.8814471855600363,-141.40186970517027,456.11574856390337
0.941348172019113,3.90908281973837,-140.20972733524553,459.12282010919614
0.9415444382709188,3.936483224933135,-139.00480977256836,462.1007532699732
0.9417407045227244,3.963646849111462,-137.8043195534794,465.0477817065083
0.9419369707745302,3.9905779893702045,-136.63546277781305,467.96239592859155
0.942133237026336,4.017282455698076,-135.4933382610069,470.8462874610653
0.9423295032781418,4.043764941487866,-134.37262674055722,473.7009620835731
0.9425257695299476,4.0700291369654416,-133.26805014643364,476.52771208480635
0.9427220357817534,4.096077669721161,-132.17422598393128,479.3276347493937
0.942918302033559,4.121912151982825,-131.08550471541793,482.10165292733546
0.9431145682853648,4.1475329439861275,-129.99577812981119,484.8505191211366
0.9433108345371706,4.172939120814277,-128.89626619245493,487.5750320655202
0.9435071007889764,4.198127707042028,-127.77883312644452,490.2755085607078
0.9437033670407822,4.223095666168201,-126.64920802805443,492.9507430838313
0.9438996332925877,4.2478413267034085,-125.51500026117176,495.59963672572724
0.9440958995443935,4.27236462175569,-124.38471215747126,498.22134687117165
0.9442921657961993,4.296667234090408,-123.26751618349144,500.81533251056953
0.9444884320480051,4.3207526264215375,-122.1729638649515,503.3813908105559
0.9446846982998109,4.344626202975329,-121.11064514753112,505.919688974706
0.9448809645516165,4.368293945061848,-120.06965190159536,508.43284276382303
0.9450772308034223,4.391757590006093,-119.03103554317957,510.92337805084344
0.9452734970552281,4.41501764314988,-117.99476175224046,513.3913019825386
0.9454697633070339,4.4380745296728685,-116.9608054854279,515.836630065829
0.9456660295588397,4.460928711303467,-115.92914754655794,518.2593841847454
0.9458622958106453,4.483580637553112,-114.89977267259712,520.65959550088
0.9460585620624511,4.506030755405227,-113.87267045668688,523.0373056775109
0.9462548283142569,4.528279508968598,-112.8477867684,525.3925754090462
0.9464510945660627,4.5503272965373505,-111.82473104936965,527.7255596878939
0.9466473608178685,4.572174468783277,-110.80348169368273,530.0364301170694
0.9468436270696741,4.593821388014352,-109.78411924378157,532.3253631433018
0.9470398933214799,4.615268433065456,-108.76672907794844,534.5925517022423
0.9472361595732857,4.636515998274686,-107.75138396941853,536.8381053287216
0.9474324258250915,4.657564492164379,-106.73815723234314,539.0621260694274
0.9476286920768973,4.6784143379374115,-105.72712516979442,541.2647220793888
0.9478249583287031,4.699066714698828,-104.73160331876119,543.4445741224249
0.9480212245805086,4.7195271693468985,-103.77041138838013,545.6002321528943
0.9482174908323144,4.739801701766064,-102.83563647844598,547.733298566825
0.9484137570841202,4.7598946935294135,-101.91911853564392,549.845145848253
0.948610023335926,4.779808931674808,-101.01273016829151,551.93691697838
0.9488062895877318,4.799545591815825,-100.1081361646178,554.0095822737592
0.9490025558395374,4.819104171633299,-99.19652501174338,556.0639981747692
0.9491988220913432,4.838482363066913,-98.2681658596413,558.1009864893123
0.949395088343149,4.857676113337675,-97.31754871226067,560.1207484734102
0.9495913545949548,4.876681742832688,-96.35309335999725,562.1219371241036
0.9497876208467606,4.895497662075749,-95.38606980457837,564.1031007343017
0.9499838870985662,4.914124512138558,-94.4285915390326,566.0628717940712
0.950180153350372,4.932565398415282,-93.49315996333172,567.9999696642287
0.9503764196021778,4.9508258700844054,-92.59215092000113,569.913198608316
0.9505726858539836,4.968913750053322,-91.73328067454358,571.8019601457205
0.9507689521057894,4.98683446452346,-90.88278825213152,573.670758008064
0.950965218357595,5.00458808930085,-90.0306272098517,575.5210322230564
0.9511614846094008,5.022174315323749,-89.1769899694188,577.3529819723128
0.9513577508612066,5.039592872914854,-88.32208791177891,579.1668529788386
0.9515540171130124,5.056843535809351,-87.46615009293797,580.9629338423796
0.9517502833648182,5.07392612490968,-86.60942187086977,582.7415521167661
0.9519465496166237,5.090840530939377,-85.75247647513926,584.503013987191
0.9521428158684295,5.107586914949012,-84.89761652361443,586.2470716407292
0.9523390821202353,5.124165745024536,-84.04503897642734,587.9734222054699
0.9525353483720411,5.140577444564629,-83.19447452073956,589.6817973165597
0.9527316146238469,5.156822385110323,-82.34564701536357,591.3719179383107
0.9529278808756527,5.172900892621598,-81.49827366153713,593.0435000130506
0.9531241471274583,5.188813195866154,-80.65206911957591,594.696252850799
0.9533204133792641,5.204559653086685,-79.8113426496817,596.3291364702364
0.9535166796310699,5.220144052637423,-79.00306121309353,597.938470712129
0.9537129458828757,5.2355728488801025,-78.22423058000018,599.5269012284969
0.9539092121346815,5.25085093613877,-77.4659938114316,601.097609139671
0.9541054783864871,5.265981520140346,-76.71923833179383,602.6532748237963
0.9543017446382929,5.280965857361904,-75.97410725772242,604.1961624369603
0.9544980108900987,5.295803208052842,-75.21941213208024,605.7283478839512
0.9546942771419045,5.3104904200720355,-74.44183493381857,607.2513777694655
0.9548905433937103,5.325022245207726,-73.63724660195996,608.7639562995655
0.9550868096455158,5.339394422026833,-72.81731507170511,610.2618062313741
0.9552830758973216,5.353605415333366,-71.99758360868631,611.7408640979295
0.9554793421491274,5.367657014056112,-71.196255397217,613.1978115618649
0.9556756084009332,5.381554763732863,-70.43321394952929,614.6304628608814
0.955871874652739,5.395308103803809,-69.72524801134537,616.0387206853608
0.9560681409045446,5.408924618228635,-69.02907124654926,617.4336055056715
0.9562644071563504,5.422403764516632,-68.32534644948738,618.8184239930756
0.9564606734081562,5.4357440088933835,-67.61353929596433,620.1924413006286
0.956656939659962,5.448943712538867,-66.89311380449433,621.5549118235683
0.9568532059117678,5.462001131279692,-66.16353251919836,622.9050796644128
0.9570494721635734,5.474914420299768,-65.42464767908709,624.2421084942421
0.9572457384153792,5.48768277509901,-64.68973029432773,625.5630670779527
0.957442004667185,5.500307955008473,-63.96570913212587,626.867095425458
0.9576382709189908,5.512792126530933,-63.25286868375566,628.1546908044397
0.9578345371707966,5.5251375119908115,-62.55149341145501,629.4263546049503
0.9580308034226024,5.537346389519245,-61.86186766219379,630.6825921057693
0.958227069674408,5.54942109433907,-61.18414196446575,631.9239349041585
0.9584233359262138,5.56136321741558,-60.50825377408666,633.1524438826978
0.9586196021780196,5.573172336488725,-59.829125783258604,634.3686880205871
0.9588158684298254,5.584848007486366,-59.14870620255624,635.5720177405193
0.9590121346816312,5.5963901729244006,-58.469006912654436,636.7618943104524
0.9592084009334367,5.6077991749693075,-57.792061420208604,637.9378957934416
0.9594046671852425,5.6190757474284,-57.11988476820333,639.0997205921138
0.9596009334370483,5.630221147067316,-56.45575050809616,640.2470194980076
0.9597971996888541,5.641237011557244,-55.7999462204489,641.3801039508442
0.9599934659406599,5.652124831468163,-55.15044953939108,642.4995904831544
0.9601897321924655,5.662885637787178,-54.50529813684524,643.6059705691216
0.9603859984442713,5.67352009058871,-53.86255540005486,644.6996226501133
0.9605822646960771,5.6840284721812955,-53.220276860872,645.7808206019406
0.9607785309478829,5.6944107895933405,-52.57863064846705,646.8494419996613
0.9609747971996887,5.7046675525708475,-51.940883871300386,647.9049905819625
0.9611710634514943,5.714799538150214,-51.30712570890252,648.9475016261853
0.9613673297033001,5.724807528154622,-50.6773493554447,649.9770242199761
0.9615635959551059,5.7346923029956915,-50.051547624791404,650.9936065193194
0.9617598622069117,5.744454641484822,-49.42971294429118,651.9972957065718
0.9619561284587175,5.754095330261919,-48.811894061077794,652.9880981151032
0.962152394710523,5.763615184662249,-48.198398887850075,653.9660838137811
0.9623486609623289,5.773015064343091,-47.589357711264796,654.9314633585137
0.9625449272141346,5.782295853829768,-46.98487180087926,655.8844559749418
0.9627411934659404,5.791458457540105,-46.385043057799265,656.8252831323634
0.9629374597177462,5.800503799912512,-45.789974055009246,657.7541686745751
0.9631337259695518,5.809432813696491,-45.19909386728029,658.6714141209632
0.9633299922213576,5.818245700819235,-44.60574341387241,659.5776520195916
0.9635262584731634,5.826941864450934,-44.010055861243174,660.4721985926724
0.9637225247249692,5.83552108928915,-43.414540827150105,661.35431886676
0.963918790976775,5.843983668308403,-42.821840153225565,662.2235633165596
0.9641150572285808,5.852330414280386,-42.234654820461564,663.0797679602842
0.9643113234803864,5.8605626780884315,-41.6556555366994,663.9230489929525
0.9645075897321922,5.86868220265736,-41.085363607689715,664.7539868393778
0.964703855983998,5.8766904225515075,-40.521227917133565,665.5734405774322
0.9649001222358038,5.884588327161699,-39.96071086871007,666.3820033964726
0.9650963884876096,5.892376369362664,-39.401273732162956,667.1800093456106
0.9652926547394152,5.900054503536392,-38.84032995548492,667.967550802058
0.965488920991221,5.907622168950055,-38.27519493040633,668.7444874667098
0.9656851872430268,5.915078452095216,-37.70634817923423,669.51013649176
0.9658814534948326,5.922423538705763,-37.14286607222494,670.2633575590746
0.9660777197466384,5.929658641263243,-36.58560429532328,671.0043532559662
0.9662739859984439,5.936784992324737,-36.034682445425375,671.7334206437022
0.9664702522502497,5.943803848088835,-35.49022195319166,672.4508607352093
0.9666665185020555,5.950716488758667,-34.95234611941137,673.1569785624206
0.9668627847538613,5.957524217300518,-34.42103578400693,673.8520990950155
0.9670590510056671,5.9642278511866405,-33.890094699342086,674.5371055712375
0.9672553172574727,5.970826981241743,-33.35609913847172,675.2122212255408
0.9674515835092785,5.977320997568595,-32.818942923990036,675.8772389765356
0.9676478497610843,5.983709269207954,-32.2785177236673,676.5319472550448
0.9678441160128901,5.989991143708687,-31.734712983676268,677.1761298519345
0.9680403822646959,5.9961659466844885,-31.187415859241497,677.8095657600397
0.9682366485165015,6.002233289601844,-30.643402972213444,678.431320151916
0.9684329147683073,6.008196014041637,-30.121284543896607,679.0398334982651
0.9686291810201131,6.014057980252488,-29.616086535204794,679.636459090005
0.9688254472719189,6.019821943328692,-29.12127075259214,680.2224582157315
0.9690217135237247,6.025489269188591,-28.630177368131925,680.7988337961222
0.9692179797755305,6.031059998016705,-28.135679421976715,681.3663509047001
0.9694142460273361,6.036532690678314,-27.629634377948875,681.9255553557393
0.9696105122791419,6.041904313880626,-27.10584775387659,682.4763888928848
0.9698067785309477,6.047171870793703,-26.570712177393943,683.0173821442718
0.9700030447827535,6.052334088877779,-26.034178617175797,683.5470870148376
0.9701993110345593,6.057391764737065,-25.507328960785294,684.0644614224175
0.9703955772863648,6.062347933919173,-25.001718137813764,684.5689978707737
0.9705918435381706,6.067207735028401,-24.52401406597259,685.0612155812953
0.9707881097899764,6.071974284010212,-24.04729585049438,685.544382845464
0.9709843760417822,6.0766467375687565,-23.56516885187336,686.0188531269522
0.971180642293588,6.081224020236513,-23.07754193448104,686.4843309769706
0.9713769085453936,6.085705047729702,-22.584322274573605,686.9405093927635
0.9715731747971994,6.090088731277193,-22.085415614356734,687.3870740408242
0.9717694410490052,6.094374069687982,-21.583820269379874,687.8235006487197
0.971965707300811,6.09856143028574,-21.08725927651133,688.2492348122364
0.9721619735526168,6.10265186480375,-20.59616224262683,688.6644837800345
0.9723582398044224,6.10664645228754,-20.110590984326343,689.0694870677705
0.9725545060562282,6.110546283879023,-19.630607531384445,689.4644848173068
0.972750772308034,6.1143524736764885,-19.15625843665361,689.8497181811275
0.9729470385598398,6.118065714812958,-18.681781901044538,690.2256709585531
0.9731433048116456,6.121685443665372,-18.203666244736596,690.5923098127671
0.9733395710634511,6.125211118744494,-17.723688117210067,690.9492978849381
0.973535837315257,6.128642545648515,-17.24363495469165,691.2964289146632
0.9737321035670627,6.131979921920895,-16.765285444727446,691.6336256816962
0.9739283698188685,6.135223702331104,-16.290447226115,691.960933775825
0.9741246360706743,6.138374775554264,-15.820402872385568,692.2785204395796
0.9743209023224801,6.141433951847816,-15.353734725962322,692.5866486612165
0.9745171685742857,6.144401718479568,-14.88862902905888,692.8854834465383
0.9747134348260915,6.147278207048732,-14.423292300032447,693.1750775880382
0.9749097010778973,6.1500631976151245,-13.955931302292072,693.4553799285335
0.9751059673297031,6.152756164714413,-13.486078449702571,693.726198786607
0.9753022335815089,6.155357100068935,-13.01857327312571,693.9872628852416
0.9754984998333145,6.1578665750391135,-12.554080076221503,694.2386361106087
0.9756947660851203,6.160285183288741,-12.092624139839721,694.4804124514576
0.9758910323369261,6.162613523376591,-11.634230083763669,694.7126836907237
0.9760872985887319,6.164852198615505,-11.178921775211883,694.9355389871523
0.9762835648405377,6.167001736124793,-10.725166270569318,695.1491118512754
0.9764798310923433,6.169062057058864,-10.269690913064817,695.3535130568935
0.9766760973441491,6.171032803222158,-9.812375343697774,695.5486953218815
0.9768723635959549,6.172913611899903,-9.35320388854031,695.7346084824683
0.9770686298477607,6.174704117321598,-8.892161266931165,695.9112038555215
0.9772648960995665,6.176403944923392,-8.429233919197504,696.0784345300642
0.977461162351372,6.178013250533294,-7.971918618568253,696.2360431389468
0.9776574286031778,6.179533843444813,-7.524629527248695,696.384028768339
0.9778536948549836,6.180967316802714,-7.083515648454561,696.5226512497909
0.9780499611067894,6.182314512303105,-6.644800184193734,696.6521004234953
0.9782462273585952,6.183575523084371,-6.204651068863196,696.7724993297195
0.9784424936104008,6.184749680195834,-5.758993209069391,696.8839059382304
0.9786387598622066,6.185835560678849,-5.305275676846776,696.9862721797863
0.9788350261140124,6.18683188264811,-4.847046051144904,697.0793898181541
0.9790312923658182,6.187738207503937,-4.3891224737894134,697.1630908831228
0.979227558617624,6.188555097344992,-3.9365031708045635,697.2372896321122
0.9794238248694298,6.189284086462355,-3.4941693933985256,697.3019922211578
0.9796200911212354,6.189927268609553,-3.059833559141037,697.3574565975428
0.9798163573730412,6.190485031864435,-2.6235414391016185,697.4039710306226
0.980012623624847,6.190956953470621,-2.1851014939020317,697.4414712405227
0.9802088898766528,6.191342609978167,-1.7444987075936247,697.4698895008776
0.9804051561284586,6.1916415833916725,-1.301718583147295,697.4891597715792
0.9806014223802642,6.191853448636751,-0.8571538604925024,697.4992113029924
0.98079768863207,6.191978116991678,-0.4134475273803062,697.5000005798761
0.9809939548838758,6.192015831291951,0.02890123712726478,697.4916185450143
0.9811902211356816,6.191966860023066,0.46986736578250543,697.4741661246715
0.9813864873874873,6.19183148340948,0.9094265166060538,697.447738193294
0.9815827536392929,6.1916099720957085,1.3475586395707282,697.4124231778575
0.9817790198910987,6.191302599182108,1.7845672722739891,697.3682091155397
0.9819752861429045,6.1909095204124345,2.2209604930082776,697.3148534259407
0.9821715523947103,6.190430819879099,2.657100340678536,697.2521966716993
0.9823678186465161,6.189866512454704,3.0932979056949748,697.1802118683961
0.9825640848983217,6.1892165725090615,3.5298192481557287,697.0989879421655
0.9827603511501275,6.188480908372277,3.9668192314335435,697.0087095233374
0.9829566174019333,6.18765946203264,4.404057711427953,696.909567975571
0.9831528836537391,6.186752188225563,4.841232370188482,696.8016464412188
0.9833491499055449,6.185759136754498,5.278087148698429,696.6849152315143
0.9835454161573505,6.18468039354048,5.714405294202564,696.5592512255671
0.9837416824091563,6.183516089300784,6.150024058289514,696.4244606762571
0.9839379486609621,6.182266352084744,6.585001114697619,696.2804569444747
0.9841342149127679,6.1809313038078795,7.019347192049242,696.1273317436653
0.9843304811645737,6.179511071073604,7.453039939588951,695.9651754481306
0.9845267474163792,6.1780057845018606,7.886059554263763,695.7940645439231
0.984723013668185,6.176415580716931,8.3183914039892,695.6140620542402
0.9849192799199908,6.174740506005751,8.751302035050557,695.4252248825028
0.9851155461717966,6.17298030284927,9.18586834201707,695.2275035851338
0.9853118124236024,6.171134644472171,9.622111180556267,695.0208100587255
0.9855080786754082,6.169203200176114,10.060048952354968,694.8050691858342
0.9857043449272138,6.167185635828325,10.499697652783421,694.5802184724739
0.9859006111790196,6.165081734719915,10.93857563962489,694.3461607976278
0.9860968774308254,6.162892342513502,11.370903586316498,694.1028848328065
0.9862931436826312,6.160618556246317,11.799050645042698,693.8506031800384
0.986489409934437,6.158260920114063,12.225859105912516,693.5894346433868
0.9866856761862426,6.15581940607983,12.654242071109643,693.3194111321923
0.9868819424380484,6.153293410586065,13.087330198758668,693.0404965942073
0.9870782086898542,6.150681782473527,13.526699785437447,692.7525799069377
0.98727447494166,6.147983510547265,13.969592177624914,692.4555109115706
0.9874707411934658,6.145198256133051,14.412533062691114,692.1492144439418
0.9876670074452714,6.14232636001631,14.851919468026459,691.8336866545148
0.9878632736970772,6.139368851759653,15.284661032936217,691.5089856102272
0.988059539948883,6.136326690561953,15.715797093687168,691.175270784134
0.9882558062006888,6.133199847706608,16.1475887725677,690.8325546249202
0.9884520724524946,6.129988194064198,16.58004020285705,690.4808100034002
0.9886483387043001,6.126691599834441,17.01315411175887,690.1200188725782
0.9888446049561059,6.123309932941858,17.447028539467567,689.7501731223748
0.9890408712079117,6.119842881994318,17.88363312998516,689.3712848796167
0.9892371374597175,6.11628979612747,18.323745533334723,688.9833285126996
0.9894334037115233,6.112649986687456,18.76736756025732,688.5862621527829
0.9896296699633289,6.108922764617231,19.214501559971886,688.1800404436033
0.9898259362151347,6.105107446372537,19.664608369543437,687.7646095017434
0.9900222024669405,6.101204592491274,20.103915052702856,687.339836886389
0.9902184687187463,6.097216761229193,20.531697999490437,686.9058312770596
0.9904147349705521,6.093145530319257,20.954955342424803,686.4627346254142
0.9906110012223579,6.088991081076037,21.380980500493575,686.0106253978933
0.9908072674741635,6.084752084026194,21.81798251655724,685.5495303037213
0.9910035337259693,6.080425786605846,22.270089966720914,685.0793887556532
0.9911997999777751,6.076009839086776,22.72994671141866,684.6000362682375
0.9913960662295809,6.071503707388433,23.187273722868195,684.1113187708052
0.9915923324813867,6.066908973895969,23.630926398418577,683.61309933029
0.9917885987331923,6.062229032461159,24.05859068147423,683.1053886800239
0.991984864984998,6.057464808832184,24.491058509945816,682.588517050151
0.9921811312368038,6.052615074757215,24.92995965027789,682.062511320215
0.9923773974886096,6.0476785698717315,25.37527198622182,681.5273783045288
0.9925736637404154,6.042654041355096,25.826802883657273,680.9831252361917
0.992769929992221,6.037540726691636,26.27866081146162,680.4295988468482
0.9929661962440268,6.032338977684264,26.72797925031998,679.8666163072318
0.9931624624958326,6.027049288141958,27.174807144461006,679.2940358296129
0.9933587287476384,6.021672142119124,27.61919517281609,678.7117064423207
0.9935549949994442,6.016207917206098,28.063378841909415,678.1195692827266
0.9937512612512498,6.0106560053464255,28.512602613007303,677.5179910794752
0.9939475275030556,6.00501558189742,28.96499528996394,676.9071791997698
0.9941437937548614,5.999286248245924,29.41827900065968,676.2870896977045
0.9943400600066672,5.99346803804141,29.87023513467437,675.6574124563937
0.994536326258473,5.987561338311295,30.320376782611508,675.0176937786475
0.9947325925102786,5.98156629261586,30.7706646895737,674.3676918137303
0.9949288587620844,5.975482700348248,31.22316255812148,673.7074101632122
0.9951251250138902,5.969309921305131,31.67993270724298,673.0371145924519
0.995321391265696,5.963046975963757,32.14083683680157,672.3572300118378
0.9955176575175018,5.9566937616582445,32.59963019813796,671.6677245192246
0.9957139237693076,5.95025073448223,33.05577267645653,670.9685519982911
0.9959101900211131,5.943718460633507,33.509278173941816,670.2596788526223
0.9961064562729189,5.937097425173536,33.96023018146012,669.5410711965532
0.9963027225247247,5.930387687124998,34.41490379731863,668.8129070928076
0.9964989887765305,5.92358797138185,34.87739754647035,668.0751165141841
0.9966952550283363,5.916696663029769,35.3477503836928,667.3274257798548
0.9968915212801419,5.909712287342994,35.82600252672372,666.5695593931716
0.9970877875319477,5.902633513704065,36.30580115663937,665.8010044176292
0.9972840537837535,5.895462686591725,36.763319253142754,665.0213410770466
0.9974803200355593,5.888203620598314,37.2070133464699,664.2320000420019
0.9976765862873651,5.880857806400343,37.64953076659117,663.4340319931588
0.9978728525391707,5.87342405936717,38.10597190802637,662.6279098657003
0.9980691187909765,5.865898075193969,38.58982887764417,661.8130963430074
0.9982653850427823,5.858275257475706,39.08931939236877,660.9877069684104
0.9984616512945881,5.850554770785284,39.5806665270876,660.150578745157
0.9986579175463939,5.842740851610193,40.03880713898009,659.3023683902202
0.9988541837981995,5.83483837754881,40.490929572164106,658.4453863242074
0.9990504500500053,5.826846183935983,40.95297173196347,657.5793019688366
0.999246716301811,5.818762343503718,41.425125032566235,656.7030142185881
0.9994429825536169,5.810584853753048,41.90641021018646,655.81542426195
0.9996392488054227,5.802312575988209,42.39020458750612,654.9165200692526
0.9998355150572282,5.79394523909495,42.87524407529256,654.0074414070236
1.000031781309034,5.785482593671163,43.36127939260351,653.0894388407273
1.0002280475608398,5.77692478319944,43.842270560063184,652.1634524197051
1.0004243138126456,5.768273898248903,44.311179687333976,651.227064668486
1.0006205800644514,5.75953125956304,44.77923737176215,650.2776102008064
1.0008168463162572,5.750695907600114,45.25770029530677,649.3149163836852
1.0010131125680628,5.741765163952158,45.75029338518078,648.3414518643224
1.0012093788198686,5.732737141727204,46.24737299061456,647.3600741300306
1.0014056450716744,5.72361182611241,46.74044513495212,646.3711155890664
1.0016019113234802,5.714390664311143,47.22353411381543,645.3722745468654
1.001798177575286,5.705075103677507,47.70513516997546,644.3604100959839
1.0019944438270916,5.695664531658471,48.19158252553273,643.3358554931572
1.0021907100788974,5.686158077270314,48.682064200480156,642.2997110323724
1.0023869763307032,5.676555027946125,49.1757445335143,641.2530580848936
1.002583242582509,5.666854934932219,49.670593724915854,640.196494714648
1.0027795088343148,5.657057663448634,50.16608465787082,639.1295835374146
1.0029757750861203,5.647163047390857,50.66262517921589,638.0517563064359
1.0031720413379261,5.637170839181638,51.16055721437402,636.9624485686063
1.003368307589732,5.627080927553204,51.6578340820982,635.8613022167171
1.0035645738415377,5.61689350036837,52.1545463769599,634.7487907554714
1.0037608400933435,5.606608487313919,52.652572287682595,633.625399546303
1.0039571063451491,5.596225416427637,53.153990333165474,632.4914079700407
1.004153372596955,5.585743577311152,53.658997477781554,631.3466522317476
1.0043496388487607,5.5751624398517885,54.16539487942798,630.190583043669
1.0045459051005665,5.564481954827285,54.67096084209033,629.0228470845295
1.0047421713523723,5.553702523654929,55.173278002530296,627.8433311371887
1.004938437604178,5.5428246033348,55.676059077561646,626.6528111823496
1.0051347038559837,5.531847578510235,56.18317569684072,625.4517823421925
1.0053309701077895,5.5207705940664695,56.69467467485254,624.2401119615192
1.0055272363595953,5.5095927854680875,57.210602425128165,623.017662247585
1.005723502611401,5.4983136141807725,57.72599907763283,621.7836293699396
1.0059197688632069,5.486933786805811,58.23632582581622,620.5372840730764
1.0061160351150125,5.475454288204976,58.74168893572961,619.2785165433838
1.0063123013668183,5.463876082111109,59.2421968579598,618.007210039727
1.006508567618624,5.452199298176308,59.751016116310836,616.7253171274858
1.0067048338704299,5.440420642368339,60.278450474105234,615.434511762931
1.0069011001222357,5.42853759086743,60.81286964462783,614.1329254073837
1.0070973663740412,5.41654994696259,61.34230911913468,612.8184189024362
1.007293632625847,5.40445979247653,61.85653550707217,611.4890129807156
1.0074898988776528,5.392269920896064,62.360365699646124,610.1454244269561
1.0076861651294586,5.3799812405113485,62.86543760953636,608.7896987287759
1.0078824313812644,5.367592306724459,63.384036325824354,607.4240489014541
1.00807869763307,5.355099666205655,63.91938361053778,606.0490976050394
1.0082749638848758,5.342502105563338,64.45211905920627,604.6614048335546
1.0084712301366816,5.329800368538133,64.9809724329198,603.2606766051447
1.0086674963884874,5.316995212907193,65.50598562607507,601.8468478881307
1.0088637626402932,5.3040873480227315,66.02816567741824,600.4200229823418
1.0090600288920988,5.291076957076935,66.55098575287265,598.9807621972054
1.0092562951439046,5.277963860671126,67.07475894560176,597.5290871882673
1.0094525613957104,5.264747871129042,67.59949098242316,596.0649656091887
1.0096488276475162,5.2514287513883655,68.1263572179789,594.5885682036726
1.009845093899322,5.2380056326111974,68.65931050299636,593.1005425270567
1.0100413601511276,5.224477539170406,69.19541528889889,591.6003360370537
1.0102376264029334,5.210844209644673,69.73113133132561,590.0873039602656
1.0104338926547392,5.197106036278082,70.26326858943274,588.5608725633099
1.010630158906545,5.183263918672402,70.79063330092188,587.0208392027494
1.0108264251583507,5.169318531799638,71.31614776845451,585.4677290580107
1.0110226914101563,5.155269942004195,71.84275150153846,583.9020967562954
1.0112189576619621,5.141117670966544,72.37306761704025,582.3246559440338
1.011415223913768,5.126860945169942,72.90676911870727,580.7353505292386
1.0116114901655737,5.112499241766083,73.44281814637213,579.1338858027455
1.0118077564173795,5.098032096843518,73.98124741537909,577.5201429834276
1.0120040226691853,5.08345904016095,74.522088590393,575.8940061402445
1.012200288920991,5.068779785817698,75.06172715943416,574.2547647321212
1.0123965551727967,5.053995446670743,75.59274946928204,572.6012296355611
1.0125928214246025,5.039107754543689,76.11491379835249,570.9335057452417
1.0127890876764083,5.024118450364057,76.62819631114247,569.2517294544286
1.012985353928214,5.00902910716594,77.13834992972126,567.556983033639
1.0131816201800197,4.993836883822175,77.67893805282563,565.8545246232503
1.0133778864318255,4.978536275273862,78.23966571437605,564.1419323237442
1.0135741526836313,4.963125235855951,78.80101590091598,562.4156352815342
1.013770418935437,4.947605575782236,79.34310533750336,560.6724459849859
1.0139666851872429,4.9319824764732205,79.85614014908094,558.9112272015211
1.0141629514390484,4.91626038911113,80.35475513456458,557.1348271761601
1.0143592176908542,4.900440371534283,80.85717635716173,555.3463325915416
1.01455548394266,4.884519867448242,81.38197173527635,553.5485157501919
1.0147517501944658,4.868493255543226,81.93334720863172,551.7414804490982
1.0149480164462716,4.852358928005139,82.47771403165187,549.9195594599237
1.0151442826980772,4.836118696780902,83.01253027191473,548.0825605228661
1.015340548949883,4.819774437047242,83.53778854527373,546.2307125406364
1.0155368152016888,4.8033280188891965,84.05384858567716,544.3643017732352
1.0157330814534946,4.786780654423487,84.56787022441974,542.484613301421
1.0159293477053004,4.7701323330968135,85.0826245184755,540.5920083287358
1.016125613957106,4.753382910504561,85.59811760205089,538.6863749673562
1.0163218802089118,4.736532241045671,86.11435553408609,536.7676027545572
1.0165181464607176,4.719580122611612,86.63225600909193,534.8357658883698
1.0167144127125234,4.702526163440479,87.15166573246094,532.8909796578864
1.0169106789643292,4.68537036406689,87.66952038479255,530.9329250766189
1.017106945216135,4.6681133157184105,88.18297754066793,528.961262166227
1.0173032114679406,4.650756124886159,88.68970917786476,526.9756870111648
1.0174994777197464,4.6333001205287925,89.19037510439985,524.9762844373797
1.0176957439715522,4.615746213537215,89.68782037649142,522.9634175939312
1.017892010223358,4.5980947816076005,90.18455800023514,520.9374232179448
1.0180882764751638,4.580345736005838,90.68287857253394,518.8986238531911
1.0182845427269693,4.562498665971906,91.18262468087633,516.8469953083954
1.0184808089787751,4.544553873333173,91.6783745606183,514.7818030177764
1.018677075230581,4.5265122091726955,92.16976705791004,512.7031122109615
1.0188733414823867,4.508374529525764,92.65679384352207,510.61104291032757
1.0190696077341925,4.490141692065411,93.13944666291316,508.5057169134568
1.019265873985998,4.471814525947775,93.61817029641381,506.3872799964299
1.019462140237804,4.453393746352373,94.09339282692123,504.25572384381786
1.0196584064896097,4.434880038948366,94.56512939239158,502.1109451363442
1.0198546727414155,4.4162740864185706,95.03339524136553,499.9528380010911
1.0200509389932213,4.397576566027541,95.4982758007327,497.7813090734793
1.0202472052450269,4.378788080966706,95.96039584832397,495.59669379856075
1.0204434714968327,4.359909216676085,96.41909381813502,493.39957704099214
1.0206397377486385,4.340940735409752,96.87347485098027,491.1902500893202
1.0208360040004443,4.321883551564855,97.32282020877103,488.9686864254912
1.02103227025225,4.302738731853946,97.76643971336752,486.7345246189491
1.0212285365040557,4.28350745907394,98.20391843368877,484.4873265986348
1.0214248027558614,4.2641908520809535,98.63611124532656,482.2270520819277
1.0216210690076672,4.244789875377728,99.06377496722004,479.953945370356
1.021817335259473,4.225305358937844,99.48748665665136,477.66854211802297
1.0220136015112788,4.205738078993162,99.90679449410086,475.37150308721084
1.0222098677630846,4.186089095032236,100.32002542953698,473.0628976988054
1.0224061340148902,4.16635960869236,100.72713516167452,470.74269592007283
1.022602400266696,4.146550820097414,101.12813667952999,468.410868265912
1.0227986665185018,4.126663926785828,101.52304336444077,466.06738083851184
1.0229949327703076,4.1067001431542876,101.91155213075503,463.71220131002656
1.0231911990221134,4.086660774685898,102.29326555910555,461.34547337911863
1.023387465273919,4.066547157652684,102.66815894205475,458.9674387495798
1.0235837315257248,4.046360632974142,103.03620814766809,456.57834305919687
1.0237799977775306,4.02610254651966,103.39739342859923,454.17843638244653
1.0239762640293364,4.005774212894397,103.75214496324377,451.7679873779115
1.0241725302811422,3.9853768766394015,104.1004825307158,449.3471269726645
1.0243687965329478,3.9649118352559656,104.44201041276094,446.91591988638163
1.0245650627847536,3.9443804651087997,104.7763203753808,444.47443166718506
1.0247613290365594,3.92378422517807,105.10292801296806,442.0227330449153
1.0249575952883652,3.9031247599122425,105.42036251492075,439.56085752396206
1.025153861540171,3.882403920117921,105.72840986759985,437.08904920035536
1.0253501277919765,3.8616235132467747,106.02742770752937,434.60762212123706
1.0255463940437823,3.8407852749743023,106.31778968153158,432.1168869456725
1.0257426602955881,3.8198908622208188,106.60001951182211,429.61715098593595
1.025938926547394,3.798941740102545,106.87544522434521,427.1087628920616
1.0261351927991997,3.7779392055954446,107.14430250525568,424.59196326718376
1.0263314590510053,3.75688454981841,107.40657150534638,422.06697248926343
1.0265277253028111,3.7357790678058915,107.66223215188114,419.5340134996013
1.026723991554617,3.7146241240130013,107.90959896484414,416.9931925715192
1.0269202578064227,3.693422054594004,108.14192507543402,414.4443171296215
1.0271165240582285,3.672175935288479,108.35847509346904,411.8877032500679
1.0273127903100343,3.650888864933791,108.55922336100504,409.32372206264984
1.0275090565618399,3.6295639474052117,108.74414415584343,406.75274528002126
1.0277053228136457,3.6082037183899573,108.9242029696034,404.17580719587767
1.0279015890654515,3.586806763882883,109.11717235712835,401.5941197513781
1.0280978553172573,3.5653715541650652,109.31205705038661,399.00710063759874
1.028294121569063,3.5438988941307414,109.49681510535814,396.4143138419405
1.0284903878208687,3.5223919521981655,109.65929351040165,393.8155237718861
1.0286866540726745,3.5008561389488846,109.79091926292236,391.21085327078293
1.0288829203244803,3.479296978157811,109.89915861174093,388.60123802907157
1.029079186576286,3.457717894551473,109.99595296752838,385.9876657762702
1.0292754528280919,3.4361199522790793,110.09335170883334,383.37094907043684
1.0294717190798974,3.414501846059891,110.20306499464617,380.7517129262769
1.0296679853317032,3.392862041544459,110.3087480053911,378.12925176400006
1.029864251583509,3.371203240736281,110.39664428320451,375.5032923668249
1.0300605178353148,3.3495289329399394,110.46677049927825,372.87426544983316
1.0302567840871206,3.3278426041826705,110.51914337626789,370.24260181470765
1.0304530503389262,3.306147726896181,110.5542700747038,367.6087514859451
1.030649316590732,3.284447096610143,110.57896240558203,364.9733765748091
1.0308455828425378,3.2627424292987937,110.59541084874981,362.3368844507521
1.0310418490943436,3.241035341384893,110.60363149060487,359.6995888531602
1.0312381153461494,3.2193274461270165,110.60364048330219,357.0618039492683
1.031434381597955,3.1976203771092666,110.59473580872132,354.42382164749966
1.0316306478497608,3.175916305403208,110.57262048796265,351.7858506182123
1.0318269141015666,3.1542179397839654,110.53659224857863,349.14825946905887
1.0320231803533724,3.1325280091749876,110.48666857970933,346.51144304941977
1.0322194466051782,3.110849239060828,110.42286703357269,343.8757964842323
1.0324157128569837,3.089184292977944,110.34652742720873,341.2417467864357
1.0326119791087895,3.0675351742813195,110.26182234662166,338.6097500455287
1.0328082453605953,3.0459034702132173,110.16907090556035,335.9801275109839
1.0330045116124011,3.024290758392489,110.0682895382252,333.3531920415461
1.033200777864207,3.002698613206203,109.95949474192524,330.7292568303808
1.0333970441160127,2.9811288185478735,109.83888528407975,328.10857208864746
1.0335933103678183,2.9595844899644708,109.69988828265147,325.49142551138016
1.0337895766196241,2.938069256044476,109.54240684145032,322.8782741231529
1.03398584287143,2.9165867428191667,109.36645973655416,320.2695777182327
1.0341821091232357,2.895140572613006,109.17207418783731,317.6657965332364
1.0343783753750415,2.8737334894229263,108.972274397353,315.0675029345184
1.034574641626847,2.8523649979583587,108.77881733408681,312.47500603102077
1.034770907878653,2.831033852161134,108.59171518728739,309.8883970290545
1.0349671741304587,2.809738803575772,108.41098019576937,307.3077674290005
1.0351634403822645,2.788478628587631,108.2345407705836,304.73319661987085
1.0353597066340703,2.767257510772654,108.00044856015246,302.16474602161736
1.0355559728858759,2.7460890392068498,107.70377971778512,299.6035403244133
1.0357522391376817,2.72498218667326,107.37796853670449,297.0505725540402
1.0359485053894875,2.70393947683874,107.0554036537517,294.5062889719973
1.0361447716412933,2.6829573396818174,106.7648457480339,291.9706497478903
1.036341037893099,2.6620284070725466,106.50988464632024,289.44337222629974
1.0365373041449046,2.641148057985256,106.26556751236174,286.92440110709214
1.0367335703967104,2.6203165971091744,106.00784214556192,284.4139495605763
1.0369298366485162,2.5995388874136616,105.71400242135442,281.91244540030584
1.037126102900322,2.578824261030034,105.3613468262867,279.42052733001094
1.0373223691521278,2.5581834141392914,104.97463191782435,276.939040528735
1.0375186354039334,2.5376179866627804,104.59279734708502,274.46834485490115
1.0377149016557392,2.517127025238457,104.21579745468713,272.0085297999145
1.037911167907545,2.4967095854679315,103.84358657291486,269.55968532862533
1.0381074341593508,2.476364731921403,103.47611899381276,267.12190206725154
1.0383037004111566,2.4560917002325726,103.10949565682013,264.69526129773806
1.0384999666629624,2.4358917909882734,102.73006945737978,262.2799268251826
1.038696232914768,2.4157677276592717,102.33659868288288,259.87622040296213
1.0388924991665738,2.395722272013406,101.92902961860646,257.4844695502643
1.0390887654183796,2.375758196292777,101.50730927698669,255.10499908301023
1.0392850316701854,2.355878275295945,101.0718133332996,252.73813237596647
1.0394812979219912,2.3360845667292205,100.63025528458117,250.38410843347225
1.0396775641737968,2.316377861384352,100.18514864656514,248.04293244598725
1.0398738304256026,2.2967589045478705,99.73599121990947,245.71464611839502
1.0400700966774084,2.2772285428160743,99.28225295430093,243.39937091356433
1.0402663629292142,2.257787729530076,98.82337640667099,241.09730283420333
1.04046262918102,2.2384375980475664,98.35766235963935,238.8087005169566
1.0406588954328255,2.219179697150447,97.88359412148318,236.5338530007204
1.0408551616846313,2.200015621040681,97.40165000402553,234.27300913550857
1.0410514279364371,2.1809468649578623,96.91234918777533,232.0263517389224
1.041247694188243,2.1619748196164608,96.41623754660586,229.79400064323517
1.0414439604400487,2.1431007534878224,95.91422767785657,227.57602252508832
1.0416402266918543,2.1243256148541363,95.40830594797536,225.37252731476315
1.04183649294366,2.105650134779714,94.89867779634642,223.18367652265934
1.042032759195466,2.087075043826008,94.38531161199889,221.00962889340667
1.0422290254472717,2.068601078675423,93.86817662909566,218.85053931880697
1.0424252916990775,2.0502289829409373,93.34717110317443,216.70655878214967
1.042621557950883,2.031959692901531,92.82007100573996,214.5778004513604
1.0428178242026889,2.0137945539621356,92.28584980138828,212.46431029911264
1.0430140904544947,1.99573496182254,91.74452715358878,210.36612752570485
1.0432103567063005,1.977782308343903,91.19612251961632,208.28329180556486
1.0434066229581063,1.9599379815868196,90.64065517684219,206.2158431359843
1.043602889209912,1.9422029738122175,90.08496058778034,204.16383618739593
1.0437991554617176,1.9245761649560036,89.53738120453283,202.12740805591798
1.0439954217135234,1.9070564369793832,88.99293080581889,200.10668878988548
1.0441916879653292,1.8896436717352376,88.4465785733615,198.10175553139953
1.044387954217135,1.8723387252457047,87.89342534797608,196.11263122080283
1.0445842204689408,1.8551433986987924,87.32889294292522,194.1392816770588
1.0447804867207464,1.8380600275581502,86.75330973244849,192.18162646044874
1.0449767529725522,1.8210902939343943,86.17177546925747,190.23960725503832
1.045173019224358,1.8042348535644546,85.58949190802078,188.31322203892537
1.0453692854761638,1.7874933522535346,85.01154700271012,186.40252863741992
1.0455655517279696,1.7708644526084418,84.4426235288757,184.50764558523306
1.0457618179797752,1.7543468465030525,83.8750534509924,182.62866816502535
1.045958084231581,1.7379410324860256,83.30343888004178,180.76555562426927
1.0461543504833868,1.7216478023264907,82.7278004948539,178.91824949113837
1.0463506167351926,1.7054679437296278,82.14815903002817,177.08669061009005
1.0465468829869984,1.6894022403255111,81.56453527717024,175.27081912809018
1.046743149238804,1.673451389429541,80.97844673721754,173.47058597679074
1.0469394154906098,1.6576155491620552,80.3925984400207,171.68598705103824
1.0471356817424156,1.641894662185798,79.80704524796164,169.91702555410433
1.0473319479942214,1.626288670573498,79.22178724683585,168.1637044030635
1.0475282142460272,1.6107975163793498,78.63682454058264,166.42602635812636
1.0477244804978327,1.5954211346247067,78.05236806978529,164.70399100723304
1.0479207467496385,1.5801593190369034,77.46940726050217,162.99751067983954
1.0481170130014443,1.5650118088184979,76.8874464553544,161.30642386727325
1.0483132792532501,1.5499784797890148,76.30575158447283,159.6306083615367
1.048509545505056,1.5350593515934141,75.72359075086246,157.96998797018514
1.0487058117568617,1.5202545873602613,75.14024647641222,156.32453365445122
1.0489020780086673,1.5055644204088878,74.55601665291519,154.69426680958105
1.049098344260473,1.4909889200269948,73.9719002905077,153.07920769414517
1.049294610512279,1.47652798548753,73.38869638901365,151.47932788098595
1.0494908767640847,1.4621813594843196,72.80720143303023,149.8945482344211
1.0496871430158905,1.4479486287919223,72.22820751266113,148.32473824472663
1.049883409267696,1.433829271913708,71.65163137017743,146.7697262846194
1.0500796755195019,1.4198229583142332,71.07624478650301,145.2294088285193
1.0502759417713077,1.4059294591875282,70.50202619941425,143.70373209675589
1.0504722080231135,1.3921485445518136,69.92898318715703,142.192642522518
1.0506684742749193,1.3784799829367527,69.35712334029338,140.69608636488363
1.0508647405267248,1.3649235406688427,68.78647534831782,139.21400875656894
1.0510610067785306,1.3514789672477348,68.21716784374198,137.74633214645505
1.0512572730303364,1.338145995096586,67.64923432960005,136.29295541088652
1.0514535392821422,1.3249243530215553,67.08269036732378,134.85377558434902
1.051649805533948,1.3118137667675613,66.51755158965861,133.42868890642947
1.0518460717857536,1.2988139578682003,65.95392145187725,132.01759155071684
1.0520423380375594,1.2859244136213566,65.39446712000641,130.62040480070215
1.0522386042893652,1.2731442110762876,64.83949101495712,129.23704399576098
1.052434870541171,1.2604725951193787,64.2877376902598,127.86741220836299
1.0526311367929768,1.2479090534637858,63.73798772169152,126.51140992459179
1.0528274030447824,1.235453309837414,63.18905507239735,125.1689343107077
1.0530236692965882,1.223105301819062,62.64013040189742,123.83988028241333
1.053219935548394,1.2108649652061338,62.09208159404224,122.52414613369771
1.0534162018001998,1.1987319974426727,61.54623451069411,121.22163227849042
1.0536124680520056,1.1867058390428378,61.003881191962265,119.93224268795214
1.0538087343038112,1.1747856802951167,60.466279483247135,118.65588354291651
1.054005000555617,1.162970495196157,59.933903719722146,117.39245718996159
1.0542012668074228,1.1512595337624851,59.40392099719575,116.14183748922748
1.0543975330592286,1.139652395664734,58.875920752818395,114.90391544188321
1.0545937993110344,1.1281486908481462,58.34991278402931,113.67858505430169
1.0547900655628402,1.1167480273332497,57.82590690749665,112.46573997138479
1.0549863318146457,1.1054500104959462,57.30395769904052,111.26527390295524
1.0551825980664515,1.0942541523639053,56.785098430486364,110.07709224052908
1.0553788643182573,1.083159783111548,56.26976288684928,108.90110117717316
1.0555751305700631,1.0721662104910707,55.757957789812835,107.73720364912904
1.055771396821869,1.0612727409346876,55.249689869120715,106.58530241502434
1.0559676630736745,1.0504786795529841,54.74496586264166,105.44530005568078
1.0561639293254803,1.0397833704140977,54.24314099399655,104.31708763463052
1.056360195577286,1.029186335236346,53.743587995810756,103.20053475083392
1.056556461829092,1.0186870929676317,53.24666849520609,102.09552318893819
1.0567527280808977,1.0082850912357897,52.752743215180566,101.00194622750948
1.0569489943327033,0.9979797075630924,52.262165090553495,99.9197083723672
1.057145260584509,0.9877702502571116,51.77529679698648,98.84872520187055
1.0573415268363149,0.9776559689035544,51.29226121603498,97.78891649450068
1.0575377930881207,0.9676361405740118,50.81274137519712,96.74019045613264
1.0577340593399265,0.9577101081792747,50.33640321530189,95.70244357375681
1.057930325591732,0.9478772794458589,49.86291978481653,94.67556116118973
1.0581265918435379,0.9381371251906067,49.39200503454036,93.65941796839223
1.0583228580953437,0.9284890997223957,48.92426230171191,92.65390159526308
1.0585191243471495,0.918932533176319,48.4600175488297,91.65892258063302
1.0587153905989553,0.9094667385568097,47.99927546575752,90.67439177436373
1.0589116568507608,0.9000910279473622,47.54204074583103,89.70021993468997
1.0591079231025666,0.8908047125101959,47.08831808591024,88.73631772774245
1.0593041893543724,0.8816071086908893,46.63800375928848,87.78259285023795
1.0595004556061782,0.8724975682051728,46.19093074911863,86.83894038642498
1.059696721857984,0.8634754546503182,45.747103573381054,85.90525218817395
1.0598929881097898,0.8545401303146852,45.30652899822875,84.98141992713244
1.0600892543615954,0.8456909561578639,44.86921379830184,84.0673350838625
1.0602855206134012,0.8369272908921837,44.435192132530105,83.1628904739737
1.060481786865207,0.8282484729797001,44.00461011704122,82.26800743662886
1.0606780531170128,0.8196538271471804,43.577451669865596,81.38262425831292
1.0608743193688186,0.811142685320694,43.15367839650656,80.50666476123322
1.0610705856206242,0.8027143864601873,42.73325688244422,79.64003742325356
1.06126685187243,0.7943682756890311,42.316156681482916,78.78263576231501
1.0614631181242358,0.7861037073282037,41.902308341826604,77.93434079740092
1.0616593843760416,0.7779200443462652,41.491720713114084,77.09503772314571
1.0618556506278474,0.7698166415585325,41.08444616887937,76.26462694386316
1.062051916879653,0.7617928439268226,40.68053281783591,75.44302403698592
1.0622481831314587,0.7538479873969522,40.28002441328756,74.63015939741084
1.0624444493832645,0.7459814030037508,39.88289191007677,73.82597431716802
1.0626407156350703,0.7381924458983804,39.488977083202414,73.03038954161111
1.0628369818868761,0.7304804858292128,39.098274244974895,72.24331177652594
1.0630332481386817,0.7228448920788973,38.71078657854194,71.46464753223893
1.0632295143904875,0.7152850333051743,38.32651726891554,70.69430324446479
1.0634257806422933,0.707800277459592,37.94547333842146,69.93218535440498
1.0636220468940991,0.7003899866228616,37.56771076610344,69.17820477156641
1.063818313145905,0.6930535139513555,37.19324900943706,68.43227921219932
1.0640145793977105,0.6857902113637249,36.822090541276424,67.69432690942128
1.0642108456495163,0.6785994302931204,36.454237835706834,66.9642660446865
1.064407111901322,0.6714805216870255,36.08969336805005,66.2420147477751
1.0646033781531279,0.6644328513221953,35.72820825180678,65.5274926737881
1.0647996444049337,0.6574558553706951,35.36952677442613,64.8206293948737
1.0649959106567395,0.6505489694935622,35.01379424519646,64.12135447974876
1.065192176908545,0.6437116006376158,34.66115562370589,63.429592264095845
1.0653884431603509,0.6369431276029004,34.31175267619318,62.74526196780978
1.0655847094121567,0.6302429020497619,33.9657121367515,62.06827793398325
1.0657809756639625,0.6236102641102627,33.62299488460101,61.39855340459273
1.0659772419157683,0.6170445758268008,33.283455019870466,60.73600673808137
1.0661735081675738,0.6105452276731967,32.94694954406491,60.08056160918883
1.0663697744193796,0.6041116378799015,32.6133385326562,59.43214681430915
1.0665660406711854,0.5977432518626502,32.28248578563969,58.7906961526761
1.0667623069229912,0.5914395257131356,31.95448849375211,58.15614549391191
1.066958573174797,0.5851998806895248,31.629484121528577,57.52842371424063
1.0671548394266026,0.5790237291943255,31.307474588767413,56.90745777960135
1.0673511056784084,0.5729104832531781,30.988461815761163,56.29317462440892
1.0675473719302142,0.5668595545147914,30.672447723246375,55.68550115149876
1.06774363818202,0.5608703549116726,30.359418527788954,55.084364408407254
1.0679399044338258,0.5549423043788109,30.049320700241857,54.48969378667795
1.0681361706856314,0.5490748282502835,29.742151166790133,53.901420352094505
1.0683324369374372,0.5432673516287151,29.43791168082842,53.31947518467415
1.068528703189243,0.5375192992725806,29.13660399599783,52.74378934202094
1.0687249694410488,0.5318300958248265,28.83821347839445,52.17429388493788
1.0689212356928546,0.5261992046285652,28.542300903453413,51.61092514038718
1.0691175019446602,0.5206261566901982,28.248807920715613,51.05362904951851
1.069313768196466,0.5151104589584424,27.9579190004016,50.502348320687005
1.0695100344482718,0.5096515825997092,27.669814071015214,49.95702071801283
1.0697063007000776,0.5042489640021074,27.38466722418347,49.41757920646309
1.0699025669518833,0.49890200868050744,27.1025885370394,48.883952535081676
1.0700988332036891,0.4936101262638017,26.8234284363277,48.356070262001595
1.0702950994554947,0.48837276231560184,26.547002332834992,47.83386710949679
1.0704913657073005,0.48318939769396957,26.27313333081047,47.31728278542247
1.0706876319591063,0.47805954749881735,26.001649160103398,46.806261832010875
1.0708838982109121,0.4729827597854919,25.73240629176699,46.30075341148526
1.071080164462718,0.46795857433198973,25.465685040341217,45.80070527832297
1.0712764307145235,0.4629864774985153,25.201610936421424,45.306058114539375
1.0714726969663293,0.4580659496637565,24.94018475043822,44.81675191975485
1.071668963218135,0.45319647105517247,24.6814072529213,44.33272668353294
1.071865229469941,0.4483775217489857,24.425279214474426,43.85392238535249
1.0720614957217467,0.44360858628498095,24.17171512794272,43.380279792135084
1.0722577619735523,0.4388891812993261,23.920548145416095,42.911744289417214
1.072454028225358,0.4342188370475425,23.671774638508783,42.4482628694567
1.0726502944771639,0.42959708370588107,23.425395272039903,41.989782514592626
1.0728465607289697,0.4250234513201544,23.181410710924993,41.53625019788795
1.0730428269807755,0.4204974698809843,22.93981819505289,41.08761290801408
1.073239093232581,0.4160186736542518,22.700574947394887,40.64381863120057
1.0734353594843868,0.4115866034194334,22.463669503552268,40.20481650522818
1.0736316257361926,0.4072008001505208,22.229103837727422,39.77055547485053
1.0738278919879984,0.40286080443590644,21.996879904303714,39.340984207850624
1.0740241582398042,0.3985661564825574,21.766999635670274,38.916051100691675
1.0742204244916098,0.39431639849749267,21.53942235682867,38.495704772016424
1.0744166907434156,0.39011108723961213,21.31407562808035,38.079895942513055
1.0746129569952214,0.38594978523407825,21.090957428148712,37.66857610663852
1.0748092232470272,0.38183205517312746,20.87006697250099,37.26169702915257
1.075005489498833,0.377757459901447,20.651403492814374,36.859210743098615
1.0752017557506388,0.37372556263908335,20.434956959198946,36.46106960630524
1.0753980220024444,0.3697359371263687,20.220629008437847,36.067227591074506
1.0755942882542502,0.36578817159753774,20.008393810778845,35.677639845759586
1.075790554506056,0.3618818552633603,19.798251900242946,35.29226150862971
1.0759868207578618,0.35801657722985086,19.590203810875337,34.9110477129191
1.0761830870096676,0.3541919264981512,19.38425007672647,34.533953586840845
1.0763793532614732,0.35040749200997606,19.18039045301067,34.16093425468543
1.076575619513279,0.3466628628547249,18.978624301835755,33.7919448223229
1.0767718857650848,0.34295762810407915,18.778952146706892,33.42694037998656
1.0769681520168906,0.3392913767247769,18.58137452284565,33.06587601359907
1.0771644182686964,0.33566369757847353,18.38589196547027,32.70870680472585
1.077360684520502,0.3320741806942659,18.19245781755824,32.355388278212196
1.0775569507723077,0.32852245993827034,18.00069761745387,32.00588389217215
1.0777532170241135,0.32500821061144863,17.810636745886878,31.66016045168623
1.0779494832759193,0.3215310864955802,17.62240403360788,31.31818111108017
1.0781457495277251,0.31809071643364023,17.436124667995426,30.97990552611337
1.0783420157795307,0.3146867050966258,17.25191959007488,30.645289968447194
1.0785382820313365,0.31131863717269115,17.069843079485796,30.314288259315646
1.0787345482831423,0.30798610562856366,16.889773001029788,29.986856200506168
1.078930814534948,0.30468872957511095,16.711578848127445,29.662953258432445
1.079127080786754,0.30142615328439754,16.535134366837422,29.342542450199335
1.0793233470385595,0.2981980454568135,16.36031676841045,29.025590241717055
1.0795196132903653,0.29500409776995185,16.18703779600084,28.71206610835656
1.079715879542171,0.29184399114058784,16.015505185160144,28.401935762706685
1.0799121457939769,0.2887173731139196,15.84578097118418,28.095161158705515
1.0801084120457827,0.28562388874020467,15.677865383205484,27.791704346506357
1.0803046782975883,0.2825631830247051,15.511758650357876,27.49152737419012
1.080500944549394,0.2795349009277048,15.347461001780884,27.194592287769495
1.0806972108011998,0.27653869165741196,15.184898210308543,26.900862264503758
1.0808934770530056,0.27357422896581696,15.02395456879627,26.610303849150366
1.0810897433048114,0.2706411953036834,14.86462892353196,26.32288373374766
1.0812860095566172,0.26773927309365697,14.706921471208233,26.038568598913955
1.0814822758084228,0.2648681447197554,14.550832408526075,25.75732512348253
1.0816785420602286,0.26202749261278147,14.396358297121454,25.47912003378269
1.0818748083120344,0.25921700342128406,14.243458742361714,25.20392119607564
1.0820710745638402,0.256436369693876,14.09212438621042,24.93169718317535
1.082267340815646,0.25368528400017826,13.942357611801334,24.662416199258026
1.0824636070674516,0.2509634384472479,13.794160749312047,24.3960460932406
1.0826598733192574,0.24827052469008296,13.647536075062577,24.132554368242065
1.0828561395710632,0.2456062356331043,13.502454777134048,23.8719087018671
1.083052405822869,0.2429702751274771,13.358859960480267,23.614078284591205
1.0832486720746748,0.2403623518543138,13.216748331233903,23.359032633991824
1.0834449383264804,0.23778217491735598,13.076117825136151,23.106741624946956
1.0836412045782862,0.2352294538206881,12.936966426907436,22.857175490857788
1.083837470830092,0.23270389855251478,12.799287597913963,22.610304867065516
1.0840337370818978,0.23020522600912283,12.663012946395698,22.36610166799925
1.0842300033337036,0.2277331639653455,12.52812027557857,22.124537981344332
1.0844262695855091,0.2252874411692492,12.39460974598818,21.885585716108835
1.084622535837315,0.22286778633740587,12.26248151815232,21.64921678038671
1.0848188020891207,0.22047392815487354,12.131735752587776,21.41540308133615
1.0850150683409265,0.21810559536072782,12.002370952562288,21.184116549856487
1.0852113345927323,0.21576251731802432,11.874383725662021,20.955329185465253
1.085407600844538,0.21344442355015578,11.747774107067482,20.72901295909248
1.0856038670963437,0.21115104399664267,11.622542275296738,20.50513988861933
1.0858001333481495,0.2088821078966202,11.49868837239212,20.28368191768122
1.0859963995999553,0.20663734515031482,11.376198419676994,20.064611235567064
1.086192665851761,0.2044165097878194,11.254817620161196,19.847905932634607
1.086388932103567,0.20221939248608653,11.134520878547718,19.633546019013558
1.0865851983553725,0.2000457716278015,11.015398014856034,19.421508502309457
1.0867814646071783,0.19789540821153545,10.897536293694829,19.21176812009592
1.086977730858984,0.19576804638433398,10.78102006834165,19.004297416009507
1.0871739971107899,0.19366341510390325,10.665906132523999,18.79906723625683
1.0873702633625957,0.19158124446304597,10.552124307084794,18.596049875226242
1.0875665296144013,0.18952128226521264,10.439581738479063,18.395220107649713
1.087762795866207,0.18748329404643804,10.328189634795367,18.196555007437155
1.0879590621180129,0.18546706251040476,10.21786176511246,18.000033890794832
1.0881553283698187,0.18347238701353702,10.10851833409283,17.80563819575227
1.0883515946216245,0.18149906829466708,10.000265941585967,17.613347099327655
1.08854786087343,0.17954688102368838,9.893183842285184,17.423136655829914
1.0887441271252358,0.17761559550495984,9.787272103242941,17.23498337180954
1.0889403933770416,0.17570498202967746,9.68253079151786,17.048863753277846
1.0891366596288474,0.17381481087588707,9.578959974165114,16.864754305673873
1.0893329258806532,0.17194485327863487,9.47653569836238,16.682631959694532
1.0895291921324588,0.1700948940223831,9.375165239085375,16.502475946996967
1.0897254583842646,0.16826472785228383,9.274839431286821,16.324265357066743
1.0899217246360704,0.1664541497326127,9.175558335095598,16.14797917589366
1.0901179908878762,0.1646629546158333,9.077322010640106,15.973596388921987
1.090314257139682,0.16289093744303382,8.980130402020986,15.80109598281923
1.0905105233914876,0.16113789594139652,8.88394398102452,15.630458196483755
1.0907067896432934,0.1594036364266554,8.788739535241282,15.461665045637234
1.0909030558950992,0.15768796496347554,8.694529307988008,15.294697712639891
1.091099322146905,0.15599068524550108,8.601325215540605,15.129536523644518
1.0912955883987108,0.15431159866043395,8.509138838199362,14.966160973065277
1.0914918546505166,0.15265050461547863,8.417973261978503,14.804549899688997
1.0916881209023221,0.15100720716034968,8.327780187121377,14.644683057449148
1.091884387154128,0.1493815179130257,8.238539340964646,14.486540966841332
1.0920806534059337,0.14777325119528284,8.150238424131626,14.330104945676924
1.0922769196577395,0.1461822237122007,8.062865448263318,14.175357176375265
1.0924731859095453,0.1446082544918297,7.976408728915733,14.022280683499442
1.092669452161351,0.14305116499869888,7.890854395220333,13.870859041885641
1.0928657184131567,0.14151077912185073,7.806194869880507,13.721074753385974
1.0930619846649625,0.13998692192399081,7.72243020894209,13.572909875283129
1.0932582509167683,0.13847941572827024,7.639560345454345,13.426346175630922
1.0934545171685741,0.13698808694500572,7.557585437534206,13.281365855040807
1.0936507834203797,0.1355127593133386,7.476502553476424,13.137950882039153
1.0938470496721855,0.13405326075322174,7.396277942036122,12.99608433304542
1.0940433159239913,0.1326094242909308,7.3169020411570695,12.855749718838023
1.094239582175797,0.1311810833492771,7.238374891137623,12.716930464869876
1.0944358484276029,0.1297680713431477,7.160696532277619,12.579609996531087
1.0946321146794085,0.12837022167953818,7.083867004874216,12.443771739140985
1.0948283809312143,0.12698736958073834,7.007851384422489,12.309399856508952
1.09502464718302,0.12561936333488888,6.9325852594686905,12.176480283633444
1.0952209134348259,0.12426605438947476,6.85808581680827,12.044997932045558
1.0954171796866317,0.12292729031477541,6.784372400325199,11.91493723490527
1.0956134459384372,0.12160291503552534,6.711463800110508,11.786282215823157
1.095809712190243,0.12029276879592699,6.639377176043401,11.659016503748513
1.0960059784420488,0.11899669141311595,6.568091125575605,11.533124292307658
1.0962022446938546,0.11771452914242381,6.49757547931512,11.408590632880216
1.0963985109456604,0.11644613275037087,6.427810246773683,11.285400927582756
1.0965947771974662,0.11519135687370885,6.358775974196776,11.16354101471018
1.0967910434492718,0.1139500599167552,6.290453718426631,11.042997157212108
1.0969873097010776,0.11272210369242236,6.222831479683294,10.923755892525643
1.0971835759528834,0.11150734956645511,6.155922460362262,10.80580325726189
1.0973798422046892,0.11030565726440197,6.08972837721363,10.689125266258825
1.097576108456495,0.10911688646600962,6.024249254815137,10.573707956995179
1.0977723747083006,0.10794089684620074,5.959485117745212,10.459537366847936
1.0979686409601064,0.10677754807535217,5.895435912911493,10.346599534409272
1.0981649072119122,0.10562670173595465,5.83207413013464,10.234881121573395
1.098361173463718,0.10448822589429636,5.769377589165006,10.124369246092101
1.0985574397155238,0.10336198998355775,5.707346313487251,10.015050767176541
1.0987537059673294,0.10224786343230827,5.645980326591713,9.90691254390736
1.0989499722191352,0.101145715664503,5.5852796519618835,9.799941435234995
1.099146238470941,0.1000554163207369,5.525237219191523,9.694124461472281
1.0993425047227467,0.09897684057639033,5.465808857031753,9.589450256316958
1.0995387709745525,0.0979098685550572,5.406993900651965,9.485907494319518
1.0997350372263581,0.09685437905391828,5.34880058659209,9.383484321346963
1.099931303478164,0.09581024927595695,5.291236922461767,9.282168466065507
1.1001275697299697,0.09477735487549527,5.234310680628856,9.181947252336322
1.1003238359817755,0.09375557086704915,5.178014135675709,9.082807967497036
1.1005201022335813,0.09274477648227418,5.122322167990013,8.984738548509814
1.100716368485387,0.09174485371903826,5.0672260396758695,8.887727140866579
1.1009126347371927,0.09075568711598689,5.0127174782024415,8.791762443501495
1.1011089009889985,0.08977716149085979,4.95878835356343,8.696833392941143
1.1013051672408043,0.08880916412481875,4.90543036459828,8.602929463986978
1.10150143349261,0.08785158412215968,4.852631339702612,8.510040286203651
1.1016976997444157,0.08690431221488386,4.800388412314344,8.418155045932046
1.1018939659962215,0.08596723925829146,4.748701597998238,8.327262844231656
1.1020902322480273,0.08504025610462385,4.697570912317967,8.237352782152902
1.102286498499833,0.08412325360307372,4.646996370838329,8.148413960729641
1.1024827647516389,0.08321612283754541,4.59697290546194,8.06043559182342
1.1026790310034447,0.08231875721965469,4.547486531057518,7.97340724887829
1.1028752972552502,0.08143105131480219,4.498536445439794,7.887318369791226
1.103071563507056,0.08055290035587917,4.45012269087558,7.802158448030057
1.1032678297588618,0.07968419858971619,4.40224525543662,7.717916874151381
1.1034640960106676,0.07882484092319202,4.354903239156796,7.634583124936709
1.1036603622624734,0.07797472721988391,4.308030912149135,7.552148587037468
1.103856628514279,0.07713376956309442,4.261604905588286,7.4706056881827045
1.1040528947660848,0.07630187803903841,4.215648716361824,7.389945621974807
1.1042491610178906,0.07547895818589387,4.1701851838430075,7.310158808663572
1.1044454272696964,0.07466491112797391,4.125236433994967,7.2312349199091255
1.1046416935215022,0.073859633872693,4.080819242095361,7.153163004212978
1.1048379597733078,0.07306302360340054,4.036912453365562,7.075932627304748
1.1050342260251136,0.07227498284004343,3.9934899426187975,6.999534186517088
1.1052304922769194,0.07149541885746645,3.9505281644662085,6.92395884473721
1.1054267585287252,0.07072424348520387,3.9080042378861637,6.849198535652372
1.105623024780531,0.06996137298311492,3.86589588847676,6.7752459428464915
1.1058192910323366,0.06920672626008373,3.8242096793031335,6.70209363891772
1.1060155572841424,0.06846021682097314,3.7829751840850268,6.629732593570123
1.1062118235359482,0.06772175565062741,3.7421925611215183,6.5581538091875835
1.106408089787754,0.06699125503494313,3.7018618697914802,6.487348412260566
1.1066043560395598,0.06626862530428893,3.661983061541219,6.417307347373882
1.1068006222913653,0.0655537781340868,3.6225540369490004,6.348021723588893
1.1069968885431711,0.06484662794120519,3.5835433726926786,6.279483550134911
1.107193154794977,0.06414709419610792,3.544940614961805,6.211685148856555
1.1073894210467827,0.06345509684007059,3.506745768236414,6.1446187209627565
1.1075856872985885,0.06277055581349061,3.4689588369930098,6.078276467661713
1.1077819535503943,0.06209339105588715,3.4315798257107883,6.012650590163204
1.1079782198022,0.06142352275543339,3.394603293537218,5.947733398847255
1.1081744860540057,0.06076087362913721,3.358014172124334,5.883517516952151
1.1083707523058115,0.060105367792958685,3.3218131802503272,5.819995380500147
1.1085670185576173,0.059456928483753835,3.286002012745787,5.7571593539210895
1.108763284809423,0.05881547944304237,3.250582362309329,5.695001855308449
1.1089595510612287,0.058180943531862386,3.2155557535964427,5.633515250673218
1.1091558173130345,0.057553244526739496,3.18090845019825,5.57269228427494
1.1093520835648403,0.0569323095459032,3.1466284286548287,5.512526026214934
1.109548349816646,0.05631806668024833,3.112713903791636,5.453009450200334
1.1097446160684519,0.0557104443665899,3.079163135724346,5.394135541499071
1.1099408823202574,0.05510937137881179,3.045974429503013,5.3358972966280716
1.1101371485720632,0.054514776867489026,3.0131445604950184,5.278287756435644
1.110333414823869,0.05392659156164354,2.980661730513749,5.22130029044313
1.1105296810756748,0.0533447476896856,2.948523834582283,5.1649282916674695
1.1107259473274806,0.05276917755236329,2.916730876174052,5.109165126404509
1.1109222135792862,0.05219981344974303,2.885282858761033,5.054004160947103
1.111118479831092,0.051636587681201516,2.854179785815255,4.999438761574093
1.1113147460828978,0.0510794329371163,2.823414637303822,4.94546244508809
1.1115110123347036,0.050528284360215954,2.7929753178396295,4.892069009049777
1.1117072785865094,0.04998307795883961,2.762861615704765,4.8392521166343005
1.111903544838315,0.04944375006822848,2.7330735477518444,4.787005456531692
1.1120998110901208,0.04891023653466983,2.7036111038612165,4.735322673996892
1.1122960773419266,0.04838247354296315,2.6744734127935548,4.68419746006508
1.1124923435937324,0.04786039903125375,2.645640040088709,4.633624095193754
1.1126886098455382,0.047343954311496926,2.617105078364933,4.583597082975601
1.112884876097344,0.04683308047100914,2.5888720240084386,4.53411069059781
1.1130811423491496,0.04632771792035148,2.5609442765879886,4.48515904297089
1.1132774086009554,0.04582780641252988,2.5333251368185845,4.436736126877861
1.1134736748527612,0.04533328520575156,2.5060142080015098,4.38883586995515
1.113669941104567,0.04484409515634255,2.478997873540775,4.341452541131799
1.1138662073563728,0.044360179006788514,2.4522713101000395,4.294580503066129
1.1140624736081783,0.043881480234008174,2.425830974896588,4.248214249549086
1.1142587398599841,0.043407943001167466,2.399673417339423,4.202348418701018
1.11445500611179,0.04293951213978225,2.3737952770482713,4.156977789166266
1.1146512723635957,0.0424761332340243,2.3481918575141494,4.1120972570781635
1.1148475386154015,0.04201775270200439,2.3228606547388853,4.067701601365875
1.1150438048672071,0.04156431711655417,2.297801670823418,4.02378552792552
1.115240071119013,0.04111577305009134,2.273014907872204,3.980343742650976
1.1154363373708187,0.040672067074620254,2.2485003679878948,3.9373709514377135
1.1156326036226245,0.04023314579376585,2.224256757304687,3.894861885074176
1.1158288698744303,0.03979895723636134,2.2002707282654295,3.852811642253524
1.1160251361262359,0.039369451394522414,2.1765387671700336,3.811215399673359
1.1162214023780417,0.03894457840309869,2.1530608759078964,3.770068294326311
1.1164176686298475,0.03852428839657229,2.129837056368754,3.729365463207724
1.1166139348816533,0.0381085315090525,2.1068673104424165,3.689102043316238
1.116810201133459,0.037697258115650396,2.0841467771337885,3.6492732673523487
1.1170064673852647,0.037290420609521154,2.0616642769402076,3.609874622643364
1.1172027336370705,0.03688797240269083,2.0394201823303195,3.5709015001484214
1.1173989998888763,0.03648986624950759,2.017415329058129,3.532349234325487
1.117595266140682,0.036096055481821855,1.9956505698870972,3.4942132281725287
1.1177915323924879,0.03570649277617107,1.974126578552348,3.4564888380345997
1.1179877986442937,0.03532113146631653,1.9528350659952636,3.4191716401894894
1.1181840648960992,0.03493992672175113,1.9317700346860938,3.382257361606019
1.118380331147905,0.0345628341796839,1.9109305933383676,3.3457416823847717
1.1185765973997108,0.0341898096500307,1.8903158733307528,3.309620284663451
1.1187728636515166,0.03382080911097313,1.8699250285660278,3.2738888525542515
1.1189691299033224,0.033455788750622384,1.8497558619997134,3.238543099134179
1.119165396155128,0.03309470590051493,1.8297999887357579,3.203578961802945
1.1193616624069338,0.03273751891005644,1.8100561215472792,3.1689923918284197
1.1195579286587396,0.03238418616947322,1.7905242618601676,3.1347793256295455
1.1197541949105454,0.03203466606870517,1.7712044111011964,3.100935699624901
1.1199504611623512,0.031688916997417,1.7520965706969989,3.067457450231438
1.1201467274141568,0.031346897602378146,1.733196309688829,3.0343406037709846
1.1203429936659626,0.031008567975955786,1.714496881392681,3.001581347435951
1.1205392599177684,0.03067388856585461,1.69599820790373,2.9691757964066445
1.1207355261695742,0.03034282041562996,1.6777003152832948,2.937120121077202
1.12093179242138,0.030015323675170652,1.6596031802120843,2.905410407459817
1.1211280586731855,0.029691359102170987,1.6417060922532312,2.8740428100885635
1.1213243249249913,0.029370888581102008,1.62399539294554,2.8430138122715016
1.1215205911767971,0.029053876147926445,1.6064677610879123,2.812319987489219
1.121716857428603,0.028740285633034796,1.5891256275860801,2.781957788541937
1.1219131236804087,0.028430080396326118,1.5719713557077306,2.7519236039903356
1.1221093899322143,0.028123223340632823,1.5550072395220083,2.7222137600513694
1.1223056561840201,0.027819677022018256,1.5382331431993783,2.6928245670143935
1.122501922435826,0.02751940497725758,1.5216406905763702,2.6637525444415093
1.1226981886876317,0.02722237181797658,1.5052266994943144,2.634994249805195
1.1228944549394375,0.026928543055942746,1.4889887219634992,2.606546356942588
1.1230907211912433,0.026637884088411348,1.4729243417872728,2.5784055187673207
1.123286987443049,0.026350361171994897,1.4570312274022637,2.550568509144849
1.1234832536948547,0.02606594094779363,1.441306737512304,2.523032143168132
1.1236795199466605,0.025784590468949577,1.4257497888685995,2.495793209217138
1.1238757861984663,0.025506276852699735,1.4103603821939397,2.4688484740147096
1.124072052450272,0.025230967216140397,1.3951385182113805,2.4421947042822127
1.1242683187020777,0.02495862867622262,1.380084197643449,2.415828666740482
1.1244645849538835,0.024689228370172994,1.3651966009029062,2.3897471421348966
1.1246608512056893,0.02442273432892386,1.3504673877293327,2.363947120990779
1.124857117457495,0.024159115805969134,1.3358943825563632,2.338425646557578
1.1250533837093009,0.023898342142883493,1.3214775860380152,2.3131797412367208
1.1252496499611064,0.02364038268111677,1.3072169988283424,2.288206427429966
1.1254459162129122,0.02338520676198807,1.293112621581792,2.2635027275391435
1.125642182464718,0.02313278387734439,1.2791613980070198,2.2390657147489508
1.1258384487165238,0.022883084798372384,1.2653562181452767,2.2148925920927676
1.1260347149683296,0.02263608094920277,1.2516974257147064,2.19098051395913
1.1262309812201352,0.022391743255862035,1.2381856712871881,2.167326608012531
1.126427247471941,0.02215004307232946,1.224821617428385,2.1439280659684967
1.1266235137237468,0.02191095125670831,1.211605823691592,2.1207820575908647
1.1268197799755526,0.021674439057965948,1.198533259785272,2.0978858871254173
1.1270160462273584,0.02144047888519738,1.1855999519887637,2.0752369524579297
1.127212312479164,0.02120904347559388,1.17280520558724,2.0528326137576673
1.1274085787309698,0.020980105700953863,1.1601483435756454,2.030670218587319
1.1276048449827756,0.020753638564225383,1.1476287065091884,2.008747102228038
1.1278011112345814,0.020529615217468638,1.135244984595395,1.9870606012640435
1.1279973774863872,0.02030800944238843,1.1229925689579208,1.9656081906157281
1.1281936437381928,0.020088795592499178,1.110870695469727,1.944387397335586
1.1283899099899986,0.01987194804673919,1.0988793645675572,1.9233957430114297
1.1285861762418044,0.019657441183962027,1.087018576688466,1.9026307492272547
1.1287824424936101,0.019445249382934023,1.075288332268969,1.8820899375613704
1.128978708745416,0.0192353471817215,1.063685782812552,1.8617708777608895
1.1291749749972217,0.01902771010805246,1.0522060675926057,1.8416712298390645
1.1293712412490273,0.01882231402877962,1.0408491030647136,1.8217886108212036
1.1295675075008331,0.018619134972094317,1.0296148963229754,1.8021206512323786
1.129763773752639,0.018418148725125188,1.0185034411373157,1.7826649597738327
1.1299600400044447,0.01821933123900206,1.0075145049307181,1.7634191633742748
1.1301563062562505,0.01802265896886874,0.9966418695638128,1.744381056540552
1.130352572508056,0.01782810945005754,0.9858832727716795,1.7255485535840949
1.130548838759862,0.017635660235879112,0.9752393715062642,1.7069195083041517
1.1307451050116677,0.017445288752488092,0.9647108045607833,1.6884917275297233
1.1309413712634735,0.017256972302461395,0.9542981923739373,1.670262972457186
1.1311376375152793,0.017070688114898744,0.9440009211412866,1.6522309803338016
1.1313339037670849,0.016886414069144248,0.9338138510338461,1.6343935910438545
1.1315301700188907,0.016704128697456043,0.9237357445503905,1.616748680344389
1.1317264362706965,0.01652381067973998,0.9137659341825691,1.5992941671733818
1.1319227025225023,0.01634543882522192,0.9039037695970101,1.5820280182382112
1.132118968774308,0.016168992069095597,0.894148617459555,1.5649482467663225
1.1323152350261136,0.015994449578414154,0.8844981345371756,1.5480529232342946
1.1325115012779194,0.015821791103567424,0.874950042025298,1.5313401029940255
1.1327077675297252,0.015650996549539883,0.8655043360896105,1.514807804004083
1.132904033781531,0.015482045821275802,0.8561610169869521,1.4984540441715137
1.1331003000333368,0.015314918823670559,0.8469200849746154,1.482276841404054
1.1332965662851424,0.015149595468416578,0.8377812124608778,1.4662742184691036
1.1334928325369482,0.014986056122882221,0.8287397857871479,1.4504443063458523
1.133689098788754,0.014824281887824739,0.8197943149983492,1.434785287100527
1.1338853650405598,0.014664253930320191,0.810944800326682,1.4192953325955737
1.1340816312923656,0.014505953417397518,0.8021912420036316,1.403972614693489
1.1342778975441714,0.014349361516041586,0.7935336402611928,1.3888153052564878
1.134474163795977,0.014194459458971517,0.7849705280987238,1.3738215994129734
1.1346704300477828,0.014041229188811219,0.7764975195902928,1.358989789103628
1.1348666962995886,0.013889653054839522,0.7681145220595925,1.344318150369141
1.1350629625513944,0.013739713369383975,0.7598217541495486,1.3298049521430004
1.1352592288032002,0.013591392402458435,0.7516194283739573,1.3154484595782283
1.1354554950550058,0.013444672382993976,0.7435077448614112,1.3012469342306137
1.1356517613068116,0.013299535705712922,0.7354839013415018,1.2871986898845635
1.1358480275586174,0.013155965468852079,0.72754530418574,1.2733021098911386
1.1360442938104232,0.013013944963915499,0.719691725214291,1.2595555694725822
1.136240560062229,0.012873457526621723,0.7119229420168431,1.2459574478204782
1.1364368263140345,0.01273448653577837,0.7042387379281781,1.2325061279917198
1.1366330925658403,0.012597015421873218,0.6966385417799337,1.2192000018002453
1.1368293588176461,0.012461028004459793,0.6891190613994191,1.2060375289202296
1.137025625069452,0.012326508559689177,0.6816795498314325,1.193017184143862
1.1372218913212577,0.012193441392366602,0.67432000724038,1.1801374365965964
1.1374181575730633,0.012061810807264147,0.6670404337903628,1.1673967554040363
1.137614423824869,0.01193160110912227,0.6598408296456084,1.15479360969175
1.137810690076675,0.011802796673484321,0.6527197979767234,1.1423264910191417
1.1380069563284807,0.011675382443441072,0.6456742024747256,1.1299939673303347
1.1382032225802865,0.011549343684409828,0.6387039283650989,1.117794605896539
1.138399488832092,0.011424665464938186,0.631808967565529,1.105726953774584
1.1385957550838979,0.011301333151401076,0.624989328466056,1.0937895866758403
1.1387920213357037,0.011179331912065145,0.6182449540115927,1.0819810618286827
1.1389882875875095,0.011058647233261856,0.611572398499984,1.070300001141795
1.1391845538393153,0.010939265286689665,0.6049698595884538,1.0587450711897506
1.139380820091121,0.010821172296447891,0.5984376822280919,1.0473149225992149
1.1395770863429266,0.010704354419864228,0.5919762018562046,1.036008202339495
1.1397733525947324,0.010588797749372254,0.5855857443093627,1.0248235538278132
1.1399696188465382,0.010474488331801103,0.5792660917531559,1.0137596241849214
1.140165885098344,0.010361412569101728,0.57301411267853,1.0028151261293128
1.1403621513501498,0.010249557296513933,0.5668289467060544,0.9919887890856117
1.1405584176019554,0.010138909435440858,0.5607102431634149,0.9812793427758895
1.1407546838537612,0.010029455975226293,0.5546576603807154,0.9706855206603693
1.140950950105567,0.009921183971394852,0.5486708656101991,0.9602060598408098
1.1411472163573728,0.00981408059802179,0.5427485843935732,0.9498397171650852
1.1413434826091786,0.009708133403766455,0.536889101307249,0.9395852973995451
1.1415397488609842,0.009603330029636648,0.531092389138529,0.9294416006076212
1.14173601511279,0.009499658271023328,0.5253584543622146,0.9194074413014928
1.1419322813645958,0.009397105692041786,0.5196872906623285,0.9094816119827196
1.1421285476164016,0.009295660012413248,0.5140788011329616,0.8996629209086442
1.1423248138682074,0.009195309145570991,0.5085303085691056,0.8899502180401879
1.142521080120013,0.009096041490547612,0.5030406138995308,0.880342381976426
1.1427173463718188,0.00899784550729314,0.4976097171998746,0.8708382851361081
1.1429136126236246,0.008900709655742892,0.49223761854559417,0.8614367999368437
1.1431098788754304,0.008804622395818137,0.4869243180122298,0.8521367987951891
1.1433061451272362,0.008709572210450505,0.481669213451896,0.8429371627139861
1.1435024113790417,0.008615547948378051,0.47646969999837435,0.8338368376249876
1.1436986776308475,0.00852253874664511,0.4713255129349692,0.8248347805049658
1.1438949438826533,0.008430533742537738,0.466236692947283,0.815929940102857
1.1440912101344591,0.008339522065467366,0.461203279588367,0.8071212588850534
1.144287476386265,0.008249492837193903,0.45622531127688765,0.7984076732139538
1.1444837426380707,0.008160435263700989,0.4513013397956338,0.7897881361005015
1.1446800088898763,0.008072338981223868,0.4464295141511249,0.7812616456376248
1.144876275141682,0.007985193760441208,0.4416097869112559,0.7728272019788505
1.145072541393488,0.007898989380269693,0.4368421167258979,0.7644838118119279
1.1452688076452937,0.007813715627636768,0.43212646330809107,0.7562304882364996
1.1454650738970995,0.007729362300039999,0.42746264901019754,0.7480662519561272
1.145661340148905,0.007645919406918218,0.42284853197549266,0.7399901582582278
1.1458576064007109,0.007563377302898897,0.41828339283867183,0.7320012723544502
1.1460538726525167,0.007481726375268074,0.41376723165788803,0.724098655228242
1.1462501389043225,0.007400957011300125,0.40930004849114904,0.7162813678625712
1.1464464051561283,0.007321059598257935,0.40488184339642613,0.708548471240039
1.1466426714079339,0.007242024550499162,0.4005119941294385,0.7008990344579422
1.1468389376597397,0.007163842598483516,0.39618847207566765,0.6933321727444806
1.1470352039115455,0.007086504677086195,0.3919111204737584,0.6858470081041155
1.1472314701633513,0.007010001724600035,0.38767993937745365,0.6784426616146361
1.147427736415157,0.0069343246793081076,0.3834949288406814,0.6711182543537477
1.1476240026669626,0.006859464479484079,0.3793560877599018,0.6638729074082225
1.1478202689187684,0.006785412180897135,0.3752616771597829,0.6567057657088413
1.1480165351705742,0.006712159262014178,0.3712102461600573,0.6496160085973947
1.14821280142238,0.006639697270713807,0.36720196392043536,0.6426028097552026
1.1484090676741858,0.006568017722130326,0.3632369949564593,0.6356653413954437
1.1486053339259914,0.006497112099567533,0.3593154991044368,0.6288027743053175
1.1488016001777972,0.006426971860263192,0.35543743907249864,0.622014279817674
1.148997866429603,0.006357588643038607,0.3516009601194376,0.6152990619767278
1.1491941326814088,0.0062889543767571795,0.34780542097419165,0.6086563432748731
1.1493903989332146,0.006221061043270902,0.34405064960136517,0.6020853461003308
1.1495866651850202,0.0061539006577643295,0.34033647836255915,0.5955852943429223
1.149782931436826,0.006087465267894672,0.336662743985368,0.5891554133542443
1.1499791976886318,0.006021746976738804,0.3330288019356998,0.5827949362421633
1.1501754639404376,0.00595673812205058,0.32943336828668246,0.576503126850759
1.1503717301922434,0.005892431156439009,0.3258763845442825,0.5702792534593922
1.1505679964440492,0.005828818533482877,0.322357850732774,0.5641225840385273
1.1507642626958547,0.005765892706755964,0.3188777668765748,0.5580323865585654
1.1509605289476605,0.005703646129914408,0.3154361201009195,0.5520079290854957
1.1511567951994663,0.005642071362061786,0.31203148364214955,0.5460484990205414
1.1513530614512721,0.005581161272412158,0.3086628904014132,0.5401534088731114
1.151549327703078,0.005520908786896563,0.3053303404018114,0.5343219696727679
1.1517455939548835,0.005461306831440422,0.3020338336663982,0.5285534924486675
1.1519418602066893,0.0054023483319651745,0.29877337021826406,0.5228472882293052
1.1521381264584951,0.00534402622132513,0.2955487206127804,0.5172026703440885
1.152334392710301,0.005286333624039309,0.2923582814756417,0.511618982992755
1.1525306589621067,0.005229263874303357,0.28920175812818244,0.506095584646775
1.1527269252139123,0.005172810313920964,0.28607916751994666,0.5006318307209796
1.152923191465718,0.005116966281415938,0.282990526130194,0.4952270743935475
1.1531194577175239,0.005061725112123822,0.27993584996703397,0.48988066666930075
1.1533157239693297,0.005007080174979908,0.27691447008821085,0.4845919643222387
1.1535119902211355,0.004953025091682386,0.2739250666268985,0.479360352462054
1.153708256472941,0.004899553594373132,0.27096758928188414,0.4741852208478734
1.1539045227247469,0.004846659417926586,0.2680420207697473,0.4690659613123551
1.1541007889765527,0.004794336302173492,0.2651483443382186,0.4640019681257811
1.1542970552283585,0.004742577989464494,0.26228651418529964,0.45899263787422717
1.1544933214801643,0.004691378322836356,0.2594553246748786,0.45403738320938825
1.1546895877319698,0.004640731377560194,0.25665415154813154,0.44913563150335534
1.1548858539837756,0.004590631262431355,0.2538829948224439,0.4442868090401427
1.1550821202355814,0.004541072086241472,0.2511418545153519,0.43949034210347626
1.1552783864873872,0.004492047957778963,0.24843073064440974,0.43474565697701534
1.155474652739193,0.004443552994628136,0.2457493726565973,0.43005218224906483
1.1556709189909988,0.004395581485656986,0.24309647852234914,0.42540937053221195
1.1558671852428044,0.00434812787533571,0.24047186167387935,0.4208166849876416
1.1560634514946102,0.004301186613786032,0.23787552212755655,0.416273588364115
1.156259717746416,0.004254752151125998,0.23530745989949994,0.4117795434104417
1.1564559839982218,0.004208818937471011,0.23276767500597745,0.40733401287540427
1.1566522502500276,0.004163381468327381,0.23025539443582901,0.4029364670212445
1.1568485165018332,0.0041184344843220744,0.2277695166950217,0.39858639761114867
1.157044782753639,0.004073972798236005,0.22531010482153624,0.3942832975699849
1.1572410490054448,0.004029991208633176,0.22287723062061576,0.3900266601503653
1.1574373152572506,0.003986484500183296,0.2204709638690412,0.38581597897055353
1.1576335815090564,0.003943447444892555,0.2180913219668265,0.38165074832289236
1.157829847760862,0.0039008749016967484,0.21573724918609166,0.37753047739310025
1.1580261140126678,0.003858761922458381,0.2134082427585486,0.37345469107483553
1.1582223802644735,0.0038171035948997806,0.21110422758330208,0.36942291397680027
1.1584186465162793,0.0037758950212948444,0.20882513046844284,0.3654346703268563
1.1586149127680851,0.0037351313180967478,0.20657088012143243,0.3614894839823234
1.1588111790198907,0.003694807624457494,0.20434118492463255,0.3575868805462291
1.1590074452716965,0.00365491921863905,0.20213512466996378,0.35372640444565095
1.1592037115235023,0.0036154614777125487,0.19995260677734145,0.3499076086975441
1.1593999777753081,0.0035764297811062998,0.19779363125348168,0.34613004621138327
1.159596244027114,0.003537819508246988,0.19565819810517265,0.3423932698964457
1.1597925102789195,0.003499626038560233,0.19354630733912143,0.3386968326617152
1.1599887765307253,0.0034618447944159327,0.1914572799332422,0.33504029402311686
1.160185042782531,0.003424471388005639,0.18939034259944443,0.3314232310010528
1.160381309034337,0.00338750148394917,0.18734549454012084,0.3278452222373226
1.1605775752861427,0.0033509307468667093,0.1853227357616736,0.32430584637060655
1.1607738415379485,0.003314754841377228,0.18332206627048328,0.32080468203934676
1.160970107789754,0.0032789694335549676,0.18134341727981185,0.3173413082934775
1.1611663740415599,0.0032435702832156778,0.17938584596081408,0.31391531751659735
1.1613626402933657,0.0032085532986248356,0.17744905817754147,0.31052631539712044
1.1615589065451715,0.0031739143999841017,0.1755330609455634,0.30717390719706217
1.1617551727969773,0.0031396495061373196,0.17363786108654808,0.3038576974281958
1.1619514390487828,0.0031057545346085363,0.17176346522801336,0.30057728987364685
1.1621477053005886,0.003072225414453756,0.16990959170829853,0.2973322898204245
1.1623439715523944,0.0030390582158494736,0.16807534703362692,0.2941223180311633
1.1625402378042002,0.0030062490981546284,0.16626066047963736,0.29094700164221093
1.162736504056006,0.0029737942234737504,0.16446552490681163,0.2878059684902837
1.1629327703078116,0.002941689755294897,0.16268993335783188,0.28469884717773974
1.1631290365596174,0.0029099318584552233,0.16093387828344763,0.28162526705440116
1.1633253028114232,0.0028785167404678223,0.15919674585375176,0.2785848635385
1.163521569063229,0.0028474407578123807,0.15747800822244568,0.27557728488608146
1.1637178353150348,0.002816700300210213,0.15577766539417628,0.2726021806529636
1.1639141015668404,0.0027862917573818185,0.1540957173735537,0.26965920039512153
1.1641103678186462,0.00275621151904678,0.1524321641653247,0.2667479936682252
1.164306634070452,0.0027264559770913766,0.1507869215817262,0.2638682104693896
1.1645029003222578,0.002697021610977682,0.1491591864905397,0.26101951154532094
1.1646991665740636,0.0026679050158860086,0.14754875894317487,0.2582015677493335
1.1648954328258692,0.0026391027949290995,0.1459556389440802,0.25541405020900754
1.165091699077675,0.0026106115512189053,0.14437982649759495,0.2526566300520007
1.1652879653294808,0.002582427887866582,0.14282132160810473,0.24992897840589123
1.1654842315812866,0.002554548422929454,0.14127981999550548,0.24723076843894548
1.1656804978330924,0.0025269699037846643,0.13975458649118797,0.24456168603028572
1.1658767640848982,0.002499689142086063,0.13824560309337294,0.2419214215156389
1.1660730303367037,0.002472702946958788,0.13675288529455978,0.2393096652838217
1.1662692965885095,0.0024460081245298213,0.13527644815297196,0.23672610780252484
1.1664655628403153,0.0024196014780518025,0.1338163008005952,0.23417043963043405
1.1666618290921211,0.0023934798509104138,0.13237187669286812,0.2316423566427386
1.166858095343927,0.002367640211247395,0.13094277828573977,0.2291415664369748
1.1670543615957325,0.0023420795527417477,0.12952898937587104,0.22666777798049378
1.1672506278475383,0.0023167948722124495,0.1281304941681319,0.22422070015814083
1.167446894099344,0.002291783169538685,0.1267472772752024,0.22180004177476903
1.16764316035115,0.002267041450331969,0.12537923288134337,0.21940551199816444
1.1678394266029557,0.0022425667986119644,0.12402571678029493,0.21703682897257484
1.1680356928547613,0.0022183563827881127,0.12268660596661482,0.21469371901464984
1.168231959106567,0.002194407375588256,0.12136190044270578,0.21237590870923878
1.1684282253583729,0.0021707169497399803,0.12005160021102043,0.2100831246411789
1.1686244916101787,0.0021472822779704187,0.11875570527396288,0.2078150933953659
1.1688207578619845,0.0021241005485870723,0.11747392484232719,0.2055715433330778
1.16901702411379,0.0021011690582734403,0.11620569687527242,0.2033522129918312
1.1692132903655958,0.0020784851503891323,0.11495100720853689,0.2011568444686002
1.1694095566174016,0.0020560461659332495,0.11370985573958865,0.19898517961343803
1.1696058228692074,0.002033849449696511,0.11248224257553367,0.19683696064302494
1.1698020891210132,0.0020118923440834284,0.11126815527608155,0.19471192955779573
1.1699983553728188,0.0019901722344731415,0.110067073094247,0.19260983387488811
1.1701946216246246,0.0019686866073331233,0.10887872336061741,0.19053043243435475
1.1703908878764304,0.00194743296343251,0.10770310892475862,0.18847348466862526
1.1705871541282362,0.0019264088029889445,0.10654023255794375,0.1864387490795927
1.170783420380042,0.0019056116256837992,0.10539009695322656,0.18442598326434229
1.1709796866318478,0.0018850389344084687,0.1042525973412416,0.18243494436106772
1.1711759528836534,0.0018646883061335506,0.10312716408483219,0.1804653963757853
1.1713722191354592,0.0018445573867451551,0.1020137108027537,0.17851711021229094
1.171568485387265,0.0018246438252643826,0.10091223459589078,0.1765898579418873
1.1717647516390708,0.0018049452712740007,0.0998227326390776,0.17468341258520764
1.1719610178908766,0.0017854593749040187,0.0987452021809118,0.17279754808780678
1.1721572841426822,0.001766183802719915,0.09767936665888566,0.17093204049145516
1.172353550394488,0.0017471163110910994,0.0966248075125818,0.16908667294304558
1.1725498166462938,0.0017282546876814435,0.09558152031829122,0.16726123086519976
1.1727460828980996,0.0017095967201868159,0.09454950507859143,0.16545549968212975
1.1729423491499054,0.001691140196302767,0.09352876179608849,0.16366926481798022
1.173138615401711,0.0016728829040449128,0.0925192703259704,0.16190231172542685
1.1733348816535167,0.0016548226729412,0.09152056497487582,0.1601544299531562
1.1735311479053225,0.0016369574146434002,0.09053245084873217,0.15842541737922058
1.1737274141571283,0.0016192850504512719,0.0895549279499662,0.15671507289221848
1.1739236804089341,0.0016018035016640763,0.08858799628101222,0.15502319538060935
1.1741199466607397,0.0015845106895806978,0.08763165584428026,0.15334958373293334
1.1743162129125455,0.0015674045396737624,0.08668580008471952,0.15169403721200236
1.1745124791643513,0.0015504830403782477,0.08574998565121887,0.15005636139751222
1.174708745416157,0.0015337442299313234,0.08482415547079206,0.14843636702778024
1.174905011667963,0.0015171861496925249,0.08390830009610403,0.14683386487297523
1.1751012779197685,0.001500806842849686,0.08300241034298889,0.1452486655811116
1.1752975441715743,0.0014846043543673042,0.0821064772903113,0.14368057968134307
1.17549381042338,0.0014685767478042654,0.08122022307229833,0.14212941899461695
1.1756900766751859,0.001452722164407887,0.08034333097513226,0.14059500287744553
1.1758863429269917,0.0014370387658497546,0.07947581029742587,0.13907715327926484
1.1760826091787973,0.0014215247118859924,0.07861767068366017,0.1375756922782811
1.176278875430603,0.0014061781604040966,0.07776892153128859,0.13609044207749044
1.1764751416824089,0.001390997268059366,0.0769295431617731,0.13462122501376964
1.1766714079342147,0.0013759802313121174,0.07609911830098283,0.13316786658863733
1.1768676741860205,0.001361125314010656,0.07527750727444141,0.13173019861329335
1.1770639404378263,0.0013464307862964867,0.0744647100852098,0.1303080536361037
1.1772602066896318,0.001331894918310437,0.07366072673642167,0.12890126420536904
1.1774564729414376,0.0013175159801927612,0.07286555723116805,0.12750966286941284
1.1776527391932434,0.0013032922471481747,0.0720790857366282,0.126133082476715
1.1778490054450492,0.0012892220529007908,0.07130093798818096,0.1247713612198236
1.178045271696855,0.0012753037687587157,0.07053108546822315,0.12342434161225427
1.1782415379486606,0.0012615357666482124,0.06976952817966241,0.12209186627831434
1.1784378042004664,0.0012479164184950188,0.0690162661254381,0.12077377784230264
1.1786340704522722,0.0012344440962246096,0.06827129915877012,0.11946991892818296
1.178830336704078,0.0012211171888293479,0.06753437301576531,0.11818013332158325
1.1790266029558838,0.001207934148889187,0.06680525487638024,0.11690427115954403
1.1792228692076894,0.0011948934442718923,0.06608394154193879,0.11564218449252445
1.1794191354594952,0.001181993543464341,0.06537042990154154,0.11439372532632061
1.179615401711301,0.0011692329155553792,0.06466471693207478,0.11315874562328126
1.1798116679631068,0.0011566100310578334,0.06396676608003081,0.1119370973005737
1.1800079342149126,0.001144123397432602,0.06327623633374777,0.11072863503552975
1.1802042004667181,0.0011317715716783236,0.06259304221635678,0.10953321902716429
1.180400466718524,0.0011195531137368868,0.061917186992296994,0.10835071009354097
1.1805967329703297,0.001107466582917586,0.06124867384351206,0.10718096909819916
1.1807929992221355,0.0010955105379134014,0.060587505869433,0.10602385694913921
1.1809892654739413,0.001083683542726302,0.05993356365983982,0.10487923478278752
1.181185531725747,0.0010719842144271106,0.05928653708427474,0.10374696813098691
1.1813817979775527,0.0010604111984650094,0.05864641076483899,0.10262692601080757
1.1815780642293585,0.0010489631405524262,0.058013184704150414,0.10151897750860583
1.1817743304811643,0.001037638686401156,0.05738685890483481,0.10042299171066685
1.1819705967329701,0.0010264364817338016,0.05676743153952211,0.09933883769834086
1.182166862984776,0.0010153551897022692,0.05615466412149256,0.09826638548315386
1.1823631292365815,0.0010043935260400246,0.055548389873693704,0.0972055104927432
1.1825593954883873,0.0009935502163566656,0.05494860879861177,0.09615608968138797
1.182755661740193,0.0009828239862612715,0.054355320898664634,0.09511800000336618
1.1829519279919989,0.0009722135613624889,0.05376852617632302,0.0940911184129271
1.1831481942438047,0.0009617176684338359,0.05318818518239759,0.09307532182847106
1.1833444604956103,0.0009513350683032946,0.052614008566180086,0.09207048948511082
1.183540726747416,0.0009410645604495515,0.05204593809516749,0.09107650517587124
1.1837369929992219,0.0009309049464448833,0.051483973744208066,0.09009325313200736
1.1839332592510277,0.0009208550278663949,0.05092811548895035,0.08912061760682485
1.1841295255028335,0.0009109136062958324,0.05037836330570735,0.08815848287511303
1.184325791754639,0.000901079489573001,0.049834598912025546,0.08720673335332639
1.1845220580064448,0.0008913515305503945,0.04929658517595226,0.08626525735458301
1.1847183242582506,0.0008817286032174425,0.04876431555107271,0.08533394617938628
1.1849145905100564,0.0008722095759227393,0.0482377898301801,0.08441269058796289
1.1851108567618622,0.0008627933255866831,0.047717008279783,0.08350138214703424
1.1853071230136678,0.0008534787234557915,0.047201966193204756,0.08259991183246089
1.1855033892654736,0.000844264659696919,0.046692445362025665,0.08170817148221257
1.1856996555172794,0.0008351500675705943,0.046188326491102015,0.08082605758258007
1.1858959217690852,0.0008261338868541287,0.04568960958232782,0.07995346779516971
1.186092188020891,0.0008172150573244407,0.04519629463761233,0.07909029978155495
1.1862884542726966,0.0008083925187581872,0.044708381658849806,0.0782364512033511
1.1864847205245024,0.0007996652124152966,0.044225827172608936,0.07739181965306363
1.1866809867763082,0.0007910321104438775,0.04374839171187569,0.07655630477234909
1.186877253028114,0.000782492214181266,0.04327603873051254,0.07572981004766918
1.1870735192799198,0.0007740445261080708,0.0428087682303159,0.07491223925682977
1.1872697855317256,0.0007656880487046478,0.04234658021306207,0.07410349617759923
1.1874660517835312,0.0007574217844509341,0.04188947468053933,0.07330348458770142
1.187662318035337,0.0007492447426502958,0.04143733293641163,0.0725121082680657
1.1878585842871427,0.0007411559719522467,0.040989969227928906,0.07172927431721454
1.1880548505389485,0.0007331545348627703,0.040547382858027614,0.07095489216258809
1.1882511167907543,0.000725239493599874,0.040109575365276144,0.0701888712806958
1.18844738304256,0.0007174099100838265,0.03967654824498773,0.06943112118236196
1.1886436492943657,0.0007096648460660774,0.03924829511331501,0.06868155137871425
1.1888399155461715,0.0007020033800551085,0.03882462382640519,0.06794007199816056
1.1890361817979773,0.0006944246250354264,0.03840545007873044,0.06720659711548184
1.1892324480497831,0.0006869276984502373,0.037990772262749876,0.06648104164538338
1.1894287143015887,0.0006795117180543841,0.0375805888114517,0.06576332046655922
1.1896249805533945,0.0006721758019061493,0.03717489819840825,0.06505334842266346
1.1898212468052003,0.0006649190701314456,0.03677365317254167,0.06435104022336091
1.190017513057006,0.0006577406705060586,0.036376658986188595,0.06365631242665619
1.190213779308812,0.0006506397724364735,0.03598389380142784,0.06296908482349284
1.1904100455606175,0.0006436155459123163,0.035595357619502284,0.06228927739700982
1.1906063118124233,0.0006366671609228885,0.03521105044167302,0.061616810130356
1.190802578064229,0.0006297937874573174,0.03483097226917609,0.06095160300667728
1.1909988443160349,0.0006229946025113663,0.03445501014942325,0.06029357595398696
1.1911951105678407,0.0006162688158277917,0.03408302611326197,0.05964265190867721
1.1913913768196462,0.000609615646707932,0.03371501982484726,0.058998755626693974
1.191587643071452,0.000603034314454002,0.03335099128533913,0.05836181186627627
1.1917839093232578,0.0005965240383680609,0.03299094049592363,0.05773174538566249
1.1919801755750636,0.0005900840379755892,0.03263485623817218,0.05710848088632864
1.1921764418268694,0.0005837135494354559,0.032282566971126386,0.056491943497476035
1.1923727080786752,0.0005774118365882132,0.031934015755398386,0.05588206172016763
1.1925689743304808,0.0005711781656285411,0.03158920413295161,0.05527876474010063
1.1927652405822866,0.0005650118024526551,0.031248133603075587,0.054681981780391554
1.1929615068340924,0.0005589120126666732,0.03091080562238397,0.05409164210057883
1.1931577730858982,0.000552878063700402,0.03057717290333585,0.05350767484481966
1.193354039337704,0.0005469092477830734,0.030247074171731024,0.05293001076250565
1.1935503055895096,0.0005410048736856931,0.029920495096241402,0.05235858322648161
1.1937465718413154,0.0005351642507731932,0.029597434107310517,0.05179332569039288
1.1939428380931212,0.0005293866887146844,0.02927788967542519,0.05123417156970581
1.194139104344927,0.0005236714974755079,0.02896186027951032,0.05068105424236717
1.1943353705967328,0.0005180179943019189,0.02864923959524881,0.050133906967961155
1.1945316368485384,0.0005124255231553291,0.028339929341981682,0.04959266577884122
1.1947279031003442,0.0005068934343097906,0.028033929520448662,0.049057268105833315
1.19492416935215,0.0005014210780392201,0.027731240131388713,0.048527651379728406
1.1951204356039558,0.0004960078046173349,0.02743186117553771,0.04800375303136085
1.1953167018557616,0.0004906529646562048,0.02713577882022344,0.04748551041287956
1.1955129681075671,0.00048535592419901986,0.026842847832619532,0.04697286130541872
1.195709234359373,0.00048011607075959387,0.026553029445426046,0.046465746413315565
1.1959055006111787,0.00047493279343948004,0.026266323659322684,0.04596410690550663
1.1961017668629845,0.0004698054813400294,0.025982730475018995,0.0454678839509399
1.1962980331147903,0.00046473352356250953,0.025702249893207314,0.04497701871856369
1.196494299366596,0.00045971631156877045,0.025424832507501858,0.044491452178776036
1.1966905656184017,0.00045475325876527756,0.025150349318450296,0.04401112666555554
1.1968868318702075,0.0004498437904468583,0.024878793844402714,0.04353598668336571
1.1970830981220133,0.00044498733197691003,0.02461016633849108,0.043065976849639594
1.197279364373819,0.0004401833086698226,0.024344467046758737,0.04260104182583617
1.1974756306256247,0.00043543114579614096,0.024081695554257192,0.04214112631078253
1.1976718968774305,0.0004307302758856669,0.02382175105385181,0.04168617486292462
1.1978681631292363,0.0004260801540365752,0.023564560638782785,0.041236134462748715
1.198064429381042,0.00042148023974086915,0.02331012404536529,0.040790953106308744
1.1982606956328479,0.00041692999254163603,0.023058441016512013,0.04035057874356046
1.1984569618846537,0.00041242887203175155,0.02280951130175363,0.039914959279480425
1.1986532281364592,0.0004079763383137242,0.022563318745232867,0.03948404247653644
1.198849494388265,0.00040357186562974635,0.022319742048743763,0.03905777654154575
1.1990457606400708,0.00039921494460004,0.02207875602670937,0.038636112231013514
1.1992420268918766,0.000394905066762592,0.021840360679570646,0.03821900062648358
1.1994382931436824,0.00039064172365533564,0.021604556007779854,0.03780639280953008
1.199634559395488,0.0003864244068160434,0.02137134201178177,0.03739823986168126
1.1998308256472938,0.00038225261036939383,0.021140669214415722,0.03699449263924205
1.2000270918990996,0.00037812584760866386,0.020912435286860678,0.03659510332660663
1.2002233581509054,0.0003740436414045558,0.02068663715929775,0.03620002597281423
1.2004196244027112,0.0003700055108025585,0.02046327467173869,0.035809214286456705
1.2006158906545168,0.0003660109806473568,0.02024234798501206,0.03542262253745193
1.2008121569063226,0.00036205957193472004,0.02002385533705715,0.03504020460616729
1.2010084231581284,0.00035815081370349814,0.019807707266015554,0.034661914267057926
1.2012046894099342,0.00035428425297233504,0.019593852587147912,0.03428770738866716
1.20140095566174,0.0003504594397085994,0.019382290460215026,0.03391754063694027
1.2015972219135456,0.0003466759240422498,0.019173020068099098,0.03355137071177992
1.2017934881653514,0.00034293325626140345,0.018966040616787364,0.033189154346131386
1.2019897544171572,0.00033923098740555444,0.0187613334888272,0.03283084817871326
1.202186020668963,0.00033556868163555714,0.01855879637045748,0.03247640926008935
1.2023822869207688,0.0003319459156449211,0.018358413834418483,0.03212579673120551
1.2025785531725743,0.00032836226647742185,0.01816018673770788,0.031778969915665964
1.2027748194243801,0.00032481731101070144,0.01796411591555435,0.031435888102410575
1.202971085676186,0.0003213106259606745,0.017770202181413702,0.03109651054665567
1.2031673519279917,0.00031784179069277153,0.017578396886271656,0.03076079622288541
1.2033636181797975,0.00031441040119912085,0.017388619757800636,0.03042870541264015
1.2035598844316033,0.00031101605800311105,0.017200869569218978,0.03010019969584131
1.203756150683409,0.00030765836815489913,0.01701514659114491,0.029775241296273326
1.2039524169352147,0.0003043369289290641,0.016831450553458888,0.029453791491576297
1.2041486831870205,0.0003010513441618317,0.016649778507139446,0.02913581216088198
1.2043449494388263,0.00029780122311709407,0.01647004926066491,0.02882126483613766
1.204541215690632,0.00029458618975697717,0.016292226617437094,0.028510112948050812
1.2047374819424377,0.0002914058698795751,0.016116310577686102,0.028202320502043743
1.2049337481942435,0.0002882598892829537,0.015942301141640133,0.02789785150352523
1.2051300144460493,0.00028514787376511877,0.015770198309544833,0.027596669957898615
1.205326280697855,0.00028206944983510544,0.015599983372186864,0.027298739727341894
1.2055225469496609,0.00027902425550401227,0.015431573641819457,0.02700402507749034
1.2057188132014665,0.0002760119381817393,0.015264958674368652,0.026712492016755636
1.2059150794532723,0.0002730321456884442,0.015100137743926798,0.026424106693570544
1.206111345705078,0.0002700845259848023,0.01493711014479194,0.026138835259392538
1.2063076119568839,0.00026716872716800276,0.014775875191447494,0.02585664386862744
1.2065038782086897,0.0002642844003404411,0.014616385436841605,0.025577498404493054
1.2067001444604952,0.0002614312105098862,0.014458581681125512,0.025301365948727204
1.206896410712301,0.0002586088267367676,0.014302464476172755,0.025028214686828035
1.2070926769641068,0.0002558169179350682,0.01414803456286839,0.02475801280366071
1.2072889432159126,0.0002530551528752267,0.01399529266308279,0.024490728481011935
1.2074852094677184,0.00025032320027333665,0.013844235038776805,0.024226329851771
1.207681475719524,0.0002476207356532885,0.01369478958932844,0.023964784869797858
1.2078777419713298,0.00024494744642531753,0.013546930822593051,0.02370606318016523
1.2080740082231356,0.0002423030211771443,0.01340065873874392,0.023450134848890584
1.2082702744749414,0.00023968714849644058,0.01325597333794702,0.023196969942000788
1.2084665407267472,0.0002370995169708632,0.01311287462037233,0.022946538525519377
1.208662806978553,0.00023453981604465535,0.01297134246961225,0.022698810496829726
1.2088590732303586,0.0002320077457124655,0.012831307825674699,0.022453756165739892
1.2090553394821644,0.00022950301306778173,0.012692764902066136,0.022211347324192568
1.2092516057339702,0.00022702532533624132,0.012555713698951242,0.021971555849434127
1.209447871985776,0.0002245743897434309,0.012420154216485714,0.021734353618716104
1.2096441382375818,0.00022214991351491775,0.01228608645245778,0.021499712509258903
1.2098404044893873,0.000219751606666287,0.012153468019874289,0.02126760411675562
1.2100366707411931,0.0002173791902268706,0.012022256738097729,0.021038001087853454
1.210232936992999,0.00021503238817125036,0.011892451077354713,0.020810876879114225
1.2104292032448047,0.00021271092477017105,0.011764049549787457,0.020586204982216742
1.2106254694966105,0.00021041452458223813,0.011637050709388539,0.020363958922969237
1.2108217357484161,0.00020814291257796055,0.0115114476128002,0.02014411219960102
1.211018002000222,0.00020589582035049722,0.011387178746632925,0.01992663822753405
1.2112142682520277,0.00020367298851929285,0.011264228641516936,0.019711511898285378
1.2114105345038335,0.0002014741581024079,0.011142598856516184,0.019498708361373105
1.2116068007556393,0.0001992990698157987,0.011022290911347161,0.01928820273051321
1.211803067007445,0.00019714746408099794,0.010903306286297737,0.01907997008455905
1.2119993332592507,0.00019501908206667715,0.010785624496126297,0.01887398527084675
1.2121955995110565,0.00019291367463110926,0.010669187191846435,0.018670223567382387
1.2123918657628623,0.00019083099810263216,0.010553991121749855,0.018468661539474324
1.212588132014668,0.00018877080886886013,0.010440036285936276,0.01826927580259068
1.2127843982664737,0.00018673286331738145,0.010327322684500229,0.018072042972215242
1.2129806645182795,0.00018471691783692864,0.010215850091259025,0.01787693966076145
1.2131769307700853,0.00018272273181864062,0.010105576570287733,0.017683942182924458
1.213373197021891,0.00018075007415408834,0.009996471022921297,0.017493027911667458
1.2135694632736969,0.0001787987156094545,0.0098885334492535,0.017304174834376934
1.2137657295255027,0.00017686842695092538,0.0097817638493762,0.017117360938441382
1.2139619957773082,0.00017495897894464097,0.009676162223378531,0.01693256421125138
1.214158262029114,0.0001730701425368485,0.009571722250850921,0.016749762567245766
1.2143545282809198,0.0001712016944169371,0.009468393969502782,0.01656893386300379
1.2145507945327256,0.0001693534181667765,0.009366165929724777,0.016390057185285196
1.2147470607845314,0.0001675250979328114,0.00926503725178466,0.016213111816882328
1.214943327036337,0.0001657165180317519,0.009165007080337214,0.016038077046024963
1.2151395932881428,0.00016392746294578603,0.009066074584377172,0.015864932166264244
1.2153358595399486,0.00016215771838054815,0.008968218509768778,0.015693656278077384
1.2155321257917544,0.0001604070781488061,0.008871395805654879,0.015524228943614993
1.2157283920435602,0.00015867534011781195,0.008775606015983546,0.015356630755653976
1.2159246582953658,0.00015696229992756848,0.008680849952300358,0.015190842123696768
1.2161209245471716,0.0001552677561460766,0.00858712857481096,0.01502684375195143
1.2163171907989774,0.0001535915051112432,0.008494441976375597,0.014864616128652737
1.2165134570507832,0.00015193334670266404,0.008402750368521488,0.014704139472692963
1.216709723302589,0.00015029308889104393,0.008312030616282046,0.014545394993651277
1.2169059895543946,0.00014867054093393412,0.008222282719722,0.014388364368030909
1.2171022558062004,0.0001470655120888463,0.008133506678901723,0.014233029272333133
1.2172985220580061,0.00014547781161329106,0.008045702493882633,0.014079371383072432
1.217494788309812,0.00014390724901432135,0.007958862658231985,0.013927372286021724
1.2176910545616177,0.00014235363932468335,0.007872943570699733,0.013777013574482019
1.2178873208134233,0.00014081680298653522,0.00778793819891242,0.013628277963321611
1.2180835870652291,0.00013929656066830333,0.007703846542927179,0.013481148299606654
1.218279853317035,0.00013779273303840634,0.007620668602802585,0.013335607430389258
1.2184761195688407,0.00013630514076525173,0.007538404378593263,0.013191638202730619
1.2186723858206465,0.00013483360557001566,0.007457035243993511,0.01304922324063323
1.2188686520724523,0.0001333779555756014,0.007376529747598528,0.012908345428012408
1.219064918324258,0.00013193802085236867,0.007296886017649741,0.012768988306402742
1.2192611845760637,0.00013051363433226533,0.007218102807196011,0.012631135773844528
1.2194574508278695,0.0001291046253270867,0.007140178692458459,0.012494771448263435
1.2196537170796753,0.00012771082601012454,0.007063111153781374,0.012359879272464071
1.219849983331481,0.0001263320711064592,0.006986865175441228,0.012226442964635795
1.2200462495832867,0.000124968201513655,0.0069114265189614745,0.012094447157285287
1.2202425158350925,0.00012361905864188567,0.006836796602884831,0.01196387671447978
1.2204387820868983,0.00012228448362640903,0.006762976810141823,0.01183471639976042
1.220635048338704,0.0001209643173345617,0.006689968487937641,0.01170695087869661
1.2208313145905099,0.00011965840071686057,0.006617763896195399,0.011580564613880084
1.2210275808423154,0.0001183665800514498,0.006546324018976356,0.011455542156721201
1.2212238470941212,0.0001170887060347756,0.006475644213292876,0.011331869160920419
1.221420113345927,0.00011582462949044418,0.006405724479167223,0.011209531372694023
1.2216163795977328,0.00011457420124205704,0.006336564816627263,0.011088514538251798
1.2218126458495386,0.00011333727211320795,0.006268165225697476,0.010968804403812997
1.2220089121013442,0.00011211369412812117,0.006200506184759551,0.01085038649181525
1.22220517835315,0.00011090332506131598,0.006133563116228371,0.010733246748690205
1.2224014446049558,0.00010970602440682408,0.006067335940832943,0.010617371687554115
1.2225977108567616,0.00010852165165898731,0.006001824658597369,0.01050274782288689
1.2227939771085674,0.0001073500663121269,0.005937029269544949,0.010389361669175359
1.222990243360373,0.00010619112789727856,0.005872947893621716,0.01027719971218425
1.2231865096121788,0.00010504469882482062,0.005809550528200418,0.010166248242461522
1.2233827758639846,0.00010391064642621681,0.005746826595651967,0.010056494378625252
1.2235790421157904,0.00010278883854928146,0.005684775893518559,0.009947925465920264
1.2237753083675962,0.00010167914308101686,0.005623398224934553,0.009840528849360854
1.2239715746194018,0.00010058142794651216,0.005562693398623219,0.009734291873727992
1.2241678408712076,0.00009949556147713388,0.005502652640280148,0.009629201767923022
1.2243641071230134,0.00009842141647477781,0.005443247071046547,0.009525245832708008
1.2245603733748192,0.00009735886866114349,0.005384474551127702,0.009422412120897576
1.224756639626625,0.00009630779376967117,0.005326335286938456,0.009320688731935518
1.2249529058784308,0.00009526806749380516,0.005268829479634306,0.009220063765517057
1.2251491721302363,0.00009423956548803707,0.005211957320583022,0.009120525321483856
1.2253454383820421,0.0000932221646820064,0.005155699238329161,0.009022061267920016
1.225541704633848,0.00009221574699660847,0.005100036697151436,0.008924659957507254
1.2257379708856537,0.00009122019554722477,0.005044969697063808,0.008828310186231127
1.2259342371374595,0.00009023539344923502,0.004990498238082103,0.008733000750081696
1.226130503389265,0.00008926122381802039,0.00493662232022259,0.00863872044505177
1.226326769641071,0.00008829756982978587,0.004883339456597122,0.00854545802783054
1.2265230358928767,0.00008734431743558217,0.00483062352897754,0.008453202101579162
1.2267193021446825,0.00008640135644803788,0.004778467563812566,0.008361942005425275
1.2269155683964883,0.00008546857696542056,0.004726871561117207,0.00827166723437155
1.2271118346482939,0.00008454586908599158,0.004675835520904372,0.008182367283418514
1.2273081009000997,0.00008363312290800985,0.00462535944318977,0.008094031647568348
1.2275043671519055,0.00008273022893574715,0.004575434846581006,0.008006649695673818
1.2277006334037113,0.00008183708144347318,0.004526039476084519,0.007920210840254948
1.227896899655517,0.00008095357681119237,0.004477171719301255,0.00783470506826643
1.2280931659073226,0.00008007961153279289,0.0044288311030899795,0.007750122428761563
1.2282894321591284,0.00007921508219371105,0.00438101716752363,0.007666453009364574
1.2284856984109342,0.00007835988546914073,0.004333729335942863,0.0075836869328142695
1.22868196466274,0.00007751391944028788,0.004286949083595753,0.007501814144345748
1.2288782309145458,0.00007667708622858914,0.004240663830564717,0.007420825091818001
1.2290744971663514,0.00007584928863358314,0.004194874072126358,0.007340710507079064
1.2292707634181572,0.0000750304293588159,0.004149580291136779,0.007261461081555322
1.229467029669963,0.00007422041101428561,0.004104782958019903,0.0071830674672693435
1.2296632959217688,0.00007341913621212533,0.004060479361235854,0.007105520227555902
1.2298595621735746,0.000072626510234453,0.004016646385093623,0.0070288098146610994
1.2300558284253804,0.00007184244146995763,0.003973279314379916,0.00695292738193805
1.230252094677186,0.00007106683847712851,0.003930378149098099,0.006877864192630246
1.2304483609289918,0.00007029960981444834,0.003887942889249802,0.006803611509980687
1.2306446271807976,0.00006954066404040803,0.0038459735348384,0.006730160597230658
1.2308408934326034,0.00006878991018655809,0.003804461146521429,0.006657502587163499
1.2310371596844092,0.00006804726068254244,0.003763387838276152,0.006585628755245143
1.2312334259362148,0.00006731262951699959,0.0037227531152263997,0.006514530862564188
1.2314296921880206,0.00006658593039060024,0.0036825569651694587,0.006444200652050744
1.2316259584398264,0.00006586707744532419,0.003642799400312647,0.0063746299093752025
1.2318222246916322,0.00006515598453297363,0.0036034800500783187,0.006305810384793392
1.232018490943438,0.00006445256691869951,0.0035645822644889366,0.006237733630924625
1.2322147571952435,0.00006375674314458842,0.0035260969967669314,0.0061703916466320195
1.2324110234470493,0.00006306843225177501,0.0034880242015397265,0.006103776666355589
1.2326072896988551,0.00006238755329018054,0.0034503638346809573,0.0060378809384822475
1.232803555950661,0.00006171402531826178,0.0034131158533159665,0.0059726967249556315
1.2329998222024667,0.00006104776751994558,0.003376276816773034,0.005908216243640053
1.2331960884542723,0.000060388701468016104,0.003339828368300657,0.005844431649349115
1.233392354706078,0.000059736750952274735,0.00330376781065829,0.005781335617780276
1.233588620957884,0.00005909183983829142,0.0032680951900843605,0.005718920873615878
1.2337848872096897,0.00005845389198266852,0.003232810551645791,0.005657180127320848
1.2339811534614955,0.00005782283123327897,0.0031979139392324264,0.005596106075499775
1.234177419713301,0.000057198581954584284,0.0031633963342833213,0.005535691271483307
1.2343736859651069,0.00005658107147052315,0.0031292438729171334,0.005475928473326765
1.2345699522169127,0.00005597022814411465,0.003095456404842813,0.0054168108278256685
1.2347662184687185,0.000055365980339488424,0.003062033930062264,0.005358331484968302
1.2349624847205243,0.00005476825642078193,0.0030289764485777896,0.005300483594738366
1.23515875097233,0.00005417698476270619,0.0029962833000137146,0.005243260294478363
1.2353550172241357,0.00005359209508739048,0.002963939401871339,0.005186654555810354
1.2355512834759415,0.00005301351977074899,0.0029319384764096307,0.0051306597955510895
1.2357475497277473,0.00005244119149882176,0.0029002805236297536,0.005075269591389002
1.235943815979553,0.000051875042957645674,0.002868965543534167,0.005020477521009346
1.2361400822313588,0.000051315006833255396,0.0028379935361255524,0.004966277162096357
1.2363363484831644,0.000050761015946388914,0.0028073610878287243,0.004912662029639115
1.2365326147349702,0.00005021300511824436,0.002777054159137984,0.004859625555723701
1.236728880986776,0.000049670910754257333,0.002747070827695884,0.004807161559591966
1.2369251472385818,0.000049134669387981216,0.002717410639396016,0.00475526393182378
1.2371214134903876,0.000048604217640847745,0.002688073152764931,0.004703926600227868
1.2373176797421932,0.000048079492219705274,0.0026590579389304887,0.0046531435288018844
1.237513945993999,0.00004756043047193568,0.0026303557649583666,0.004602908581205368
1.2377102122458048,0.00004704697226233811,0.0026019566134477387,0.004553215849327107
1.2379064784976106,0.00004653905807355553,0.0025738609464385333,0.0045040596809881985
1.2381027447494164,0.00004603662829615779,0.0025460692272794,0.004455434385289366
1.238299011001222,0.000045539623230940575,0.0025185819074373993,0.004407334233309203
1.2384952772530278,0.000045047983113001236,0.0024913983960590733,0.004359753439565476
1.2386915435048336,0.00004456164951056104,0.002464504777298055,0.004312686074249162
1.2388878097566394,0.00004408056621207316,0.0024378965443284423,0.004266126678198425
1.2390840760084452,0.00004360467720593679,0.002411573697146841,0.004220069914006069
1.2392803422602507,0.00004313392648055605,0.0023855362357490745,0.004174510444260706
1.2394766085120565,0.000042668258024329366,0.002359784160132565,0.004129442931553854
1.2396728747638623,0.00004220761599863723,0.0023343135958952305,0.004084861969548545
1.2398691410156681,0.00004175194646491036,0.002309112617508111,0.004040762147432469
1.240065407267474,0.000041301196659791394,0.002284180385904023,0.003997138402059657
1.2402616735192797,0.0000408553138373564,0.002259516901079177,0.003953985690159038
1.2404579397710853,0.000040414245251685107,0.002235122163030574,0.003911298968454996
1.2406542060228911,0.000039977938156889834,0.002210996157696227,0.0038690731933678645
1.240850472274697,0.00003954634039349176,0.002187130320698572,0.0038273031856953686
1.2410467385265027,0.00003911940187460661,0.0021635173307437226,0.00378598398355686
1.2412430047783085,0.00003869707298196929,0.0021401571160251922,0.0037451108341305765
1.241439271030114,0.00003827930411122014,0.002117049606706964,0.003704678993061499
1.2416355372819199,0.000037866045671509665,0.002094194734922481,0.0036646837242227033
1.2418318035337257,0.000037457248116931634,0.002071591225009565,0.0036251202755451994
1.2420280697855315,0.00003705286313433048,0.002049227968434916,0.003585983798478864
1.2422243360373373,0.000036652843985045846,0.0020271023527279057,0.0035472697812590536
1.2424206022891429,0.00003625714402098821,0.0020052144510353176,0.003508973773388268
1.2426168685409487,0.00003586571657988939,0.001983564334653861,0.0034710913157394545
1.2428131347927545,0.00003547851498567395,0.001962152073026647,0.0034336179407775183
1.2430094010445603,0.00003509549275614436,0.0019409735723136781,0.0033965491004446565
1.243205667296366,0.00003471660513439222,0.0019200190900264178,0.003359880292814355
1.2434019335481716,0.00003434180836905519,0.0018992882276083888,0.0033236073284334667
1.2435981997999774,0.00003397105814526024,0.001878780961417943,0.003287725972551025
1.2437944660517832,0.000033604311002907156,0.0018584973150960762,0.0032522320730829753
1.243990732303589,0.00003324152291283696,0.0018384371814820087,0.0032171214206523848
1.2441869985553948,0.00003288265060474043,0.0018185924153410592,0.0031823896986165204
1.2443832648072004,0.00003252765252796262,0.0017989578386677365,0.003148032831299987
1.2445795310590062,0.00003217648742940408,0.0017795334514621422,0.0031140468909322304
1.244775797310812,0.00003182911405596627,0.0017603192537242885,0.0030804279497424003
1.2449720635626178,0.00003148549115455103,0.001741315245453262,0.003047172079960351
1.2451683298144236,0.00003114557751435075,0.0017225200828700957,0.0030142753253783795
1.2453645960662292,0.00003080933299412063,0.001703924982154154,0.0029817336247207494
1.245560862318035,0.00003047671860439126,0.0016855281442007745,0.00294954316359742
1.2457571285698408,0.000030147695457091144,0.0016673293233746677,0.0029177001944285692
1.2459533948216466,0.00002982222471168792,0.00164932828085411,0.002886200997180059
1.2461496610734524,0.00002950026757385587,0.0016315247846164086,0.0028550418785984644
1.2463459273252582,0.00002918178552257206,0.0016139144719000392,0.0028242190967443046
1.2465421935770638,0.00002886674153621247,0.001596489991788975,0.00279372898990233
1.2467384598288695,0.000028555099110895706,0.0015792514504857245,0.002763568099276144
1.2469347260806753,0.000028246821828760572,0.0015621991041089708,0.002733732953823826
1.2471309923324811,0.000027941873021985672,0.0015453331912297873,0.002704220034884119
1.247327258584287,0.000027640216112953623,0.0015286537077961362,0.002675025804113492
1.2475235248360925,0.0000273418151136811,0.0015121529247216724,0.0026461466030445573
1.2477197910878983,0.00002704663549620211,0.001495827057615813,0.0026175790516624886
1.2479160573397041,0.000026754642930417393,0.0014796761064789987,0.0025893198844279906
1.24811232359151,0.000026465803086224727,0.0014637000713110565,0.0025613658358003373
1.2483085898433157,0.000026180081633522885,0.00144789895211147,0.002533713640240195
1.2485048560951213,0.000025897444302077015,0.0014322711216046549,0.0025063599991756048
1.248701122346927,0.00002561785786601076,0.0014168089011975101,0.002479301564539348
1.248897388598733,0.000025341289986873,0.001401511305290171,0.0024525352252949854
1.2490936548505387,0.00002506770835442833,0.001386378333882135,0.0024260578961659137
1.2492899211023445,0.000024797080658443324,0.0013714099869736168,0.0023998664918757347
1.24948618735415,0.000024529374588685762,0.0013566062645645554,0.0023739579271495367
1.2496824536059559,0.000024264558076256557,0.0013419631647909344,0.002348329042035568
1.2498787198577617,0.00002400260027801059,0.001327475234857689,0.0023229767479212853
1.2500749861095675,0.000023743470638963758,0.0013131423057420061,0.0022978981114360384
1.2502712523613733,0.000023487139106222178,0.0012989642662630777,0.0022730902554814634
1.2504675186131788,0.000023233574938389353,0.001284940969429575,0.0022485502431892753
1.2506637848649846,0.000022982747901388998,0.0012710719309671423,0.0022242751846544683
1.2508600511167904,0.000022734628267150787,0.0012573506720169095,0.0022002621018670215
1.2510563173685962,0.000022489187372036467,0.0012437749623988971,0.002176508220836872
1.251252583620402,0.000022246396636112928,0.0012303449392239004,0.0021530108254422383
1.2514488498722078,0.000022006227349634398,0.001217060730435605,0.0021297671801228345
1.2516451161240134,0.000021768651189926792,0.0012039224833579546,0.0021067745786084377
1.2518413823758192,0.000021533639270520043,0.0011909283876806532,0.00208403020918721
1.252037648627625,0.000021301164118652633,0.0011780717714941697,0.002061531277764701
1.2522339148794308,0.000021071198852556307,0.0011653520519802226,0.0020392751966023305
1.2524301811312366,0.00002084371660403452,0.0011527692291387799,0.002017259393363432
1.2526264473830422,0.00002061869050489022,0.0011403233029698534,0.0019954812957115676
1.252822713634848,0.000020396093686927674,0.0011280142733683023,0.0019739383313073936
1.2530189798866538,0.000020175899543674584,0.0011158381606233684,0.00195262786270924
1.2532152461384596,0.000019958082499472922,0.0011037910660833899,0.0019315473778461856
1.2534115123902654,0.00001974261723240171,0.0010918729897483822,0.0019106944894974505
1.253607778642071,0.000019529478420541694,0.0010800839316181575,0.0018900668104422278
1.2538040448938768,0.000019318640741973148,0.0010684238916929011,0.0018696619534592316
1.2540003111456826,0.00001911007888810609,0.0010568923137727565,0.001849477517487287
1.2541965773974884,0.000018903768186204255,0.0010454831726825712,0.001829510960064714
1.2543928436492942,0.000018699684849931734,0.0010341949526542435,0.0018097598631184658
1.2545891099010997,0.000018497805130906738,0.0010230278125338771,0.0017902218956377133
1.2547853761529055,0.00001829810525000014,0.0010119819067653073,0.0017708947733867126
1.2549816424047113,0.00001810056139820531,0.001001057385381432,0.0017517762575863917
1.2551779086565171,0.000017905149827781748,0.00099025249057674,0.0017328641153055977
1.255374174908323,0.000017711847625283957,0.0009795621776567396,0.0017141561347542716
1.2555704411601285,0.00001752063234258267,0.0009689860145067948,0.0016956502236018236
1.2557667074119343,0.000017331481661140345,0.0009585238431165876,0.0016773442565920554
1.25596297366374,0.000017144373154758606,0.0009481755019314867,0.0016592360472546777
1.256159239915546,0.000016959284520601816,0.0009379408150767549,0.0016413233711267208
1.2563555061673517,0.00001677619372076652,0.0009278160718181653,0.0016236039371047384
1.2565517724191575,0.000016595079532436717,0.0009177986715667128,0.0016060756616095113
1.256748038670963,0.00001641592096216706,0.0009078886184342416,0.0015887365691067137
1.2569443049227689,0.000016238696719053987,0.0008980859000785263,0.0015715846552470658
1.2571405711745747,0.00001606338595838334,0.0008883905288378776,0.001554617958901887
1.2573368374263805,0.000015889967556879353,0.0008788018551542158,0.001537834475690504
1.2575331036781863,0.00001571842102951795,0.0008693150627046931,0.0015212321461082416
1.2577293699299918,0.000015548726537959238,0.0008599291678262545,0.0015048090496112046
1.2579256361817976,0.000015380864279413555,0.00085064417051696,0.0014885632921737
1.2581219024336034,0.000015214814451094498,0.000841460070775387,0.0014724929797694463
1.2583181686854092,0.00001505055725021412,0.0008323768685993464,0.001456596218373463
1.258514434937215,0.000014888072980494046,0.0008233925499835057,0.0014408710725485963
1.2587107011890206,0.00001472734271037807,0.0008145031042136586,0.0014253156161829358
1.2589069674408264,0.000014568347831008913,0.0008057084783916907,0.0014099280528659238
1.2591032336926322,0.000014411069736836758,0.0007970087331218994,0.0013947066009888885
1.259299499944438,0.000014255489789971095,0.0007884039261787577,0.0013796494872154908
1.2594957661962438,0.00001410158935591904,0.0007798940353313872,0.0013647549476973925
1.2596920324480494,0.000013949350075860082,0.0007714755032565905,0.0013500211686460744
1.2598882986998552,0.000013798754298470685,0.0007631463398375519,0.0013354464400373365
1.260084564951661,0.00001364978448989194,0.0007549064822456731,0.0013210290983190491
1.2602808312034668,0.00001350242317659664,0.0007467558719020357,0.001306767474114615
1.2604770974552726,0.000013356652704292738,0.0007386944411578476,0.0012926598677417541
1.2606733637070782,0.000013212455744066634,0.0007307214200122646,0.0012787045846937546
1.260869629958884,0.00001306981528746433,0.0007228329015403161,0.0012648998894848763
1.2610658962106898,0.000012928714844966282,0.0007150283083406936,0.0012512441881875696
1.2612621624624956,0.00001278913794487241,0.0007073076404119577,0.0012377359030263952
1.2614584287143014,0.000012651068115485435,0.0006996708977528359,0.0012243734562260517
1.2616546949661072,0.00001251448888510736,0.0006921180803621982,0.0012111552700111682
1.2618509612179127,0.00001237938389099278,0.0006846473127019391,0.001198079736121324
1.2620472274697185,0.000012245737381824499,0.0006772557426438211,0.0011851453051499763
1.2622434937215243,0.000012113533848830992,0.0006699433419455776,0.0011723505272153145
1.2624397599733301,0.000011982757665852941,0.0006627101057271397,0.0011596939417780896
1.262636026225136,0.000011853393383141459,0.0006555560388663308,0.0011471741054082198
1.2628322924769415,0.000011725425436303415,0.0006484809573096066,0.0011347895586442574
1.2630285587287473,0.000011598838650832555,0.0006414808757015699,0.0011225387265529321
1.263224824980553,0.00001147361852498208,0.000634554425853039,0.001110420067602389
1.263421091232359,0.000011349750574289965,0.0006277019428388937,0.0010984321235702496
1.2636173574841647,0.000011227220249438228,0.000620923752461717,0.0010865734851555836
1.2638136237359703,0.000011106012938080884,0.0006142201711849042,0.001074842790585283
1.264009889987776,0.000010986113999147356,0.0006075906830685674,0.0010632387077489946
1.2642061562395819,0.000010867509226002807,0.0006010320127046797,0.0010517599125379608
1.2644024224913877,0.000010750184809691715,0.0005945434834476414,0.0010404051454144716
1.2645986887431935,0.00001063412701804625,0.0005881247542909123,0.0010291731041793101
1.264794954994999,0.000010519322182756276,0.0005817754928760027,0.0010180624385322974
1.2649912212468049,0.00001040575670319303,0.0005754953757239646,0.0010070717471851091
1.2651874874986107,0.000010293417122423219,0.0005692827814086417,0.0009961995936026273
1.2653837537504165,0.000010182290395379752,0.0005631361047841004,0.0009854446903281545
1.2655800200022223,0.000010072363584978838,0.0005570553441227615,0.000974805833243423
1.2657762862540278,9.963623754141792e-6,0.0005510404994213819,0.0009642818182722376
1.2659725525058336,9.856057965790459e-6,0.0005450915706763171,0.0009538714413382184
1.2661688187576394,9.749653287414553e-6,0.0005392083419307705,0.0009435734936462732
1.2663650850094452,9.644397081507435e-6,0.0005333878423551891,0.0009333867175629507
1.266561351261251,9.54027718030646e-6,0.0005276291254723577,0.0009233099242725221
1.2667576175130566,9.437281457954988e-6,0.0005219321912791105,0.000913341948608995
1.2669538837648624,9.335397788596226e-6,0.0005162970397719161,0.0009034816254070741
1.2671501500166682,9.2346140463744e-6,0.0005107236709474101,0.0008937277895012051
1.267346416268474,9.134918144764032e-6,0.0005052112028219773,0.0008840792586715392
1.2675426825202798,9.036298429034044e-6,0.0004997569369907443,0.0008745348414450477
1.2677389487720856,8.938743504005944e-6,0.0004943607414599816,0.0008650934294754873
1.2679352150238912,8.842241966427662e-6,0.0004890226772166539,0.0008557539278134845
1.268131481275697,8.74678240124345e-6,0.00048374280354108583,0.0008465152500430457
1.2683277475275028,8.652353381937663e-6,0.0004785211754541113,0.000837376317983766
1.2685240137793086,8.558943597478796e-6,0.0004733559870280746,0.0008283360321484488
1.2687202800311144,8.466542185489977e-6,0.00046824560828332844,0.0008193933390272647
1.26891654628292,8.37513839496854e-6,0.0004631899754118112,0.0008105472204033657
1.2691128125347257,8.284721487277615e-6,0.0004581890262135051,0.0008017966491168922
1.2693090787865315,8.195280735829566e-6,0.0004532427000924135,0.000793140589295027
1.2695053450383373,8.106805432152913e-6,0.00044835069188805854,0.0007845779922083125
1.2697016112901431,8.019285132098895e-6,0.00044351064026800397,0.0007761077927411953
1.2698978775419487,7.932709728781111e-6,0.000438721968379375,0.0007677290069797307
1.2700941437937545,7.84706913809266e-6,0.0004339846762191243,0.0007594406663303703
1.2702904100455603,7.762353275927202e-6,0.0004292987637836681,0.0007512418021993635
1.2704866762973661,7.67855205817896e-6,0.00042466423106956246,0.0007431314459930664
1.270682942549172,7.595655438975881e-6,0.0004200803020096892,0.0007351086187834349
1.2708792088009775,7.513653701864124e-6,0.0004155450990210461,0.0007271723683877537
1.2710754750527833,7.43253729859351e-6,0.0004110585386326909,0.0007193218051326242
1.271271741304589,7.3522966822636605e-6,0.00040662062084185813,0.0007115560412780852
1.2714680075563949,7.272922305974496e-6,0.0004022313456454293,0.0007038741890842801
1.2716642738082007,7.194404623026454e-6,0.00039789068535325524,0.000696275360233698
1.2718605400600063,7.116734284949524e-6,0.00039359600919535115,0.0006887585965971604
1.272056806311812,7.039902479707728e-6,0.00038934591112568996,0.0006813229298214924
1.2722530725636179,6.96390041394643e-6,0.0003851408393054857,0.0006739674558919572
1.2724493388154237,6.888719207562977e-6,0.00038098122952940684,0.0006666913077609427
1.2726456050672295,6.814349896151995e-6,0.0003768675050284706,0.0006594936542783002
1.2728418713190353,6.74078344250056e-6,0.00037279977742829925,0.0006523736940512201
1.2730381375708408,6.668010996212928e-6,0.00036877607845835355,0.0006453306308735432
1.2732344038226466,6.596024018147997e-6,0.0003647955916613923,0.0006383636949119978
1.2734306700744524,6.524814072100627e-6,0.00036085786163294193,0.0006314720862730606
1.2736269363262582,6.454372810081136e-6,0.0003569624448007291,0.0006246549675888943
1.273823202578064,6.384691970014723e-6,0.0003531089092061956,0.0006179114650145942
1.2740194688298696,6.31576338720205e-6,0.0003492965878659839,0.0006112406828758564
1.2742157350816754,6.247579053535423e-6,0.00034552482012756774,0.0006046418260479742
1.2744120013334812,6.18013100394166e-6,0.00034179359137824446,0.000598114159539261
1.274608267585287,6.113411307035957e-6,0.00033810290300593886,0.0005916569520496358
1.2748045338370928,6.047411981151762e-6,0.00033445275361698414,0.0005852694674124553
1.2750008000888984,5.98212507860808e-6,0.0003308431024632334,0.0005789509719979758
1.2751970663407042,5.917542788139322e-6,0.0003272721605991268,0.0005727007041386245
1.27539333259251,5.8536576480451884e-6,0.0003237389735759049,0.0005665179244952536
1.2755895988443158,5.790462248324801e-6,0.00032024354139048117,0.0005604019115110075
1.2757858650961216,5.727949178977818e-6,0.0003167858640397817,0.000554351943628464
1.2759821313479272,5.666111030004789e-6,0.00031336594152068934,0.000548367299290523
1.276178397599733,5.60494040121434e-6,0.00030998348790120013,0.0005424472535376817
1.2763746638515387,5.544430094281713e-6,0.0003066369426936038,0.000536591086801337
1.2765709301033445,5.484573100881801e-6,0.0003033260661369322,0.0005307981260034672
1.2767671963551503,5.42536242091066e-6,0.00030005085368258713,0.0005250677033257157
1.276963462606956,5.366791055144611e-6,0.0002968113009084007,0.0005193991514066093
1.2771597288587617,5.308852005215664e-6,0.0002936074035186086,0.0005137918033290738
1.2773559951105675,5.251538321471174e-6,0.000290438322701563,0.000508244983857687
1.2775522613623733,5.194843332767386e-6,0.00028730273885523196,0.0005027580337841734
1.2777485276141791,5.138760467422862e-6,0.00028420064019683697,0.0004973303218426484
1.277944793865985,5.083283152968708e-6,0.00028113203136031156,0.0004919612165527709
1.2781410601177905,5.028404816038042e-6,0.0002780969168605829,0.00048665008596729344
1.2783373263695963,4.9741188831789225e-6,0.00027509524842241127,0.0004813962970171369
1.278533592621402,4.92041889892307e-6,0.00027212567084104484,0.0004761992096210789
1.278729858873208,4.867298651862601e-6,0.00026918758788535514,0.00047105821885502525
1.2789261251250137,4.814751960665568e-6,0.00026628099955269244,0.0004659727312684525
1.2791223913768193,4.762772644000323e-6,0.0002634059058405095,0.00046094215341064453
1.279318657628625,4.71135452053631e-6,0.0002605623067461155,0.0004559658918311325
1.2795149238804309,4.660491420628396e-6,0.00025774989507721237,0.0004510433502243914
1.2797111901322367,4.610177363004811e-6,0.00025496731991715016,0.0004461739374731061
1.2799074563840425,4.560406518650119e-6,0.00025221442207707886,0.0004413570933219207
1.280103722635848,4.511173062907987e-6,0.0002494912015545234,0.0004365922600378396
1.2802999888876538,4.4624711711230576e-6,0.0002467976583470372,0.0004318788798877868
1.2804962551394596,4.414295018639957e-6,0.0002441337924521712,0.0004272163951387693
1.2806925213912654,4.36663883491477e-6,0.00024149872078092194,0.0004226042408021709
1.2808887876430712,4.319497108953815e-6,0.00023889135334690027,0.00041804186651374603
1.2810850538948768,4.272864396787807e-6,0.00023631176097113063,0.000413528742964238
1.2812813201466826,4.22673523988801e-6,0.00023376001690605385,0.0004090643431633391
1.2814775863984884,4.181104165551344e-6,0.00023123619233436012,0.0004046481423200637
1.2816738526502942,4.135965688568123e-6,0.00022874028888357498,0.00040027961716425906
1.2818701189021,4.091314422407959e-6,0.00022627117159129684,0.00039595824440393884
1.2820663851539056,4.047145178530125e-6,0.00022382835371476164,0.00039168352585154507
1.2822626514057114,4.003452802802638e-6,0.00022141175858390836,0.0003874549673943147
1.2824589176575172,3.960232155949918e-6,0.00021902131147974867,0.00038327207261225533
1.282655183909323,3.917478113170335e-6,0.0002166569396242517,0.00037913434283752534
1.2828514501611288,3.8751855745409484e-6,0.00021431831423277185,0.00037504127629588017
1.2830477164129346,3.833349591161752e-6,0.00021200446799224845,0.00037099238400884057
1.2832439826647402,3.7919653144064e-6,0.00020971531581049748,0.000366987199716419
1.283440248916546,3.7510278976643407e-6,0.00020745085768575478,0.0003630252582834976
1.2836365151683518,3.710532494326077e-6,0.0002052110936160802,0.00035910609457515195
1.2838327814201576,3.6704742577819685e-6,0.0002029960235997014,0.0003552292434563333
1.2840290476719634,3.630848388995645e-6,0.00020080491186804208,0.0003513942379253156
1.284225313923769,3.591650286014542e-6,0.00019863698773670804,0.00034760062927524996
1.2844215801755747,3.5528753979152016e-6,0.00019649225110100182,0.00034384798026987037
1.2846178464273805,3.514519173775294e-6,0.00019437070195924884,0.00034013585367368495
1.2848141126791863,3.476577062672337e-6,0.00019227234030962567,0.00033646381225166643
1.2850103789309921,3.4390445155509096e-6,0.00019019708213094508,0.0003328314182439616
1.2852066451827977,3.4019170900546234e-6,0.00018814387950534064,0.00032923823296987905
1.2854029114346035,3.3651905036445594e-6,0.00018611244083352485,0.000325683834448478
1.2855991776864093,3.3288604820118843e-6,0.0001841027943043831,0.00032216780657474747
1.285795443938215,3.29292274539213e-6,0.00018211496732610226,0.00031868973590669803
1.285991710190021,3.257373008718174e-6,0.0001801489865244349,0.000315249211589896
1.2861879764418265,3.222206995872012e-6,0.0001782045648131815,0.0003118458246325876
1.2863842426936323,3.18742057849553e-6,0.00017628076375404635,0.0003084791775086819
1.286580508945438,3.1530097232831063e-6,0.00017437749177950243,0.0003051488847616872
1.2867767751972439,3.118970403899702e-6,0.00017249472015698874,0.0003018545586664481
1.2869730414490497,3.085298599577665e-6,0.00017063242088878182,0.00029859580878075246
1.2871693077008552,3.0519902949746833e-6,0.00016879056578559653,0.00029537224201164013
1.287365573952661,3.0190415207145537e-6,0.00016696853463916067,0.00029218346573955814
1.2875618402044668,2.986448454788854e-6,0.00016516581286907437,0.0002890291077745544
1.2877581064562726,2.9542073074185486e-6,0.00016338240047390523,0.00028590880313399483
1.2879543727080784,2.9223142888252825e-6,0.00016161829745218824,0.0002828221868350679
1.2881506389598842,2.8907656092307767e-6,0.000159873503802516,0.00027976889389526657
1.2883469052116898,2.8595574811452805e-6,0.0001581479301306322,0.0002767485592158395
1.2885431714634956,2.8286862108143738e-6,0.0001564407141926853,0.00027376082418256893
1.2887394377153014,2.7981482290958023e-6,0.00015475163953899813,0.0002708053453101784
1.2889357039671072,2.767939975467659e-6,0.00015308070616819374,0.0002678817808282132
1.289131970218913,2.738057889408517e-6,0.00015142791407891275,0.0002649897889662333
1.2893282364707186,2.7084984103972093e-6,0.00014979326326987127,0.00026212902795367285
1.2895245027225244,2.679257992507595e-6,0.0001481764530600046,0.00025929915548419854
1.2897207689743302,2.6503332201383176e-6,0.00014657673092018637,0.00025649983149618157
1.289917035226136,2.6217207453404086e-6,0.00014499406735344597,0.00025373072313985634
1.2901133014779418,2.59341721941311e-6,0.00014342846924309728,0.00025099150238010556
1.2903095677297474,2.565419292323469e-6,0.0001418799432795653,0.00024828184576103157
1.2905058339815532,2.5377236127703794e-6,0.00014034849164706046,0.00024560143427269395
1.290702100233359,2.5103268716405717e-6,0.00013883352329282036,0.0002429499561074338
1.2908983664851648,2.4832258917584394e-6,0.00013733461264978976,0.00024032711174550066
1.2910946327369706,2.4564175222475498e-6,0.0001358517525105713,0.0002377326000616268
1.2912908989887761,2.429898613628145e-6,0.0001343849358487124,0.00023516611513077067
1.291487165240582,2.4036660177817735e-6,0.00013293415581878417,0.00023262734635049468
1.2916834314923877,2.3777165905321556e-6,0.00013149931534368507,0.0002301159790748579
1.2918796977441935,2.352047269123336e-6,0.0001300797198076054,0.00022763171063098505
1.2920759639959993,2.3266550845221427e-6,0.00012867522505752646,0.00022517425563314163
1.292272230247805,2.301537072953987e-6,0.0001272858310917679,0.00022274332971542883
1.2924684964996107,2.2766902706447786e-6,0.00012591153790867594,0.0002203386485118763
1.2926647627514165,2.252111713820529e-6,0.00012455234550659913,0.00021795992765674514
1.2928610290032223,2.22779845345204e-6,0.00012320796948359352,0.00021560688434319635
1.293057295255028,2.203747652163711e-6,0.00012187780795873138,0.00021327924520449443
1.2932535615068337,2.179956523693835e-6,0.00012056184141897912,0.00021097674025741915
1.2934498277586395,2.1564222820460447e-6,0.00011926006986273015,0.00020869909951515134
1.2936460940104453,2.133142141224422e-6,0.00011797249328842645,0.0002064460529909494
1.293842360262251,2.110113315313706e-6,0.00011669910305793903,0.00020421733072590416
1.2940386265140569,2.0873330594416774e-6,0.0001154393720758201,0.00020201266675402136
1.2942348927658627,2.0647987360567256e-6,0.00011419299316608241,0.0001998318022523375
1.2944311590176683,2.0425077240653943e-6,0.00011295997172742849,0.0001976744806390488
1.294627425269474,2.020457401329275e-6,0.00011174031300982495,0.00019554044734543786
1.2948236915212799,1.9986451446941995e-6,0.0001105340221143064,0.00019342944975979113
1.2950199577730857,1.977068333254847e-6,0.00010934100358644028,0.00019134123784619465
1.2952162240248914,1.955724422424991e-6,0.00010816063822923438,0.00018927557141639115
1.295412490276697,1.934610946639725e-6,0.00010699281449467102,0.0001872322136996036
1.2956087565285028,1.913725444944312e-6,0.00010583752687833046,0.00018521092570866833
1.2958050227803086,1.893065457450408e-6,0.00010469477001526062,0.00018321146640317494
1.2960012890321144,1.872628525309354e-6,0.00010356453867984656,0.00018123359274199846
1.2961975552839202,1.8524122034822632e-6,0.00010244659580377204,0.00017927706332547245
1.2963938215357258,1.8324141302486343e-6,0.00010134052612529366,0.000177341651300001
1.2965900877875316,1.8126319768048274e-6,0.00010024632155523193,0.00017542713329310317
1.2967863540393374,1.793063414430674e-6,0.00009916398209186894,0.00017353328590306383
1.2969826202911432,1.7737061144063408e-6,0.00009809350773354287,0.00017165988572805362
1.297178886542949,1.7545577482187612e-6,0.00009703488210463577,0.0001698067094913468
1.2973751527947546,1.7356160354263932e-6,0.00009598752773525536,0.0001679735405662699
1.2975714190465604,1.7168788050234288e-6,0.00009495115769909261,0.00016616016663284272
1.2977676852983662,1.6983439011561209e-6,0.00009392577199448974,0.00016436637426273375
1.297963951550172,1.6800091679710158e-6,0.0000929113706196934,0.00016259195002771184
1.2981602178019778,1.6618724496151389e-6,0.00009190795357305382,0.00016083668049959404
1.2983564840537833,1.643931589764313e-6,0.0000909155327382889,0.0001591003526505514
1.2985527503055891,1.6261844293789879e-6,0.00008993408651741232,0.00015738276296307414
1.298749016557395,1.608628831946081e-6,0.00008896342701598457,0.00015568371659073778
1.2989452828092007,1.5912626999215562e-6,0.0000880033561829668,0.00015400301754238803
1.2991415490610065,1.5740839741001693e-6,0.0000870536813628325,0.00015234046828852752
1.2993378153128123,1.5570906325735298e-6,0.0000861142151267144,0.0001506958697979695
1.299534081564618,1.540280703510616e-6,0.00008518455097187349,0.00014906902526266912
1.2997303478164237,1.5236523046998223e-6,0.00008426440998471782,0.00014745974438512376
1.2999266140682295,1.5072035472981835e-6,0.00008335399637104905,0.00014586783627677308
1.3001228803200353,1.490932502127657e-6,0.00008245351334268457,0.00014429311166246157
1.3003191465718411,1.4748372006187024e-6,0.00008156315906691565,0.00014273538288580234
1.3005154128236467,1.4589156365265535e-6,0.00008068308346816492,0.00014119446435487048
1.3007116790754525,1.4431658529571271e-6,0.00007981249542728221,0.00013967018327511389
1.3009079453272583,1.4275860407523286e-6,0.0000789510346507757,0.0001381623647879102
1.301104211579064,1.4121744085384433e-6,0.00007809870113603092,0.00013667083034435496
1.3013004778308699,1.3969291649422755e-6,0.00007725549488042088,0.00013519540139550316
1.3014967440826755,1.3818485185911634e-6,0.00007642141588129681,0.00013373589939246248
1.3016930103344813,1.3669306811029905e-6,0.00007559638943122354,0.00013229214725374067
1.301889276586287,1.352173906810517e-6,0.00007478012114057397,0.0001308639785506718
1.3020855428380929,1.3375764819220983e-6,0.00007397258093018821,0.00012945122959324862
1.3022818090898987,1.3231366934103249e-6,0.0000731737687978,0.0001280537364682916
1.3024780753417042,1.3088528282483516e-6,0.00007238368474110953,0.00012667133526250135
1.30267434159351,1.2947231734095535e-6,0.00007160232875782807,0.00012530386206266325
1.3028706078453158,1.280746030882613e-6,0.00007082946376019245,0.0001239511556853484
1.3030668740971216,1.2669197694232862e-6,0.00007006481099207441,0.00012261305477984596
1.3032631403489274,1.253242779292852e-6,0.0000693083499099498,0.00012128939733466185
1.303459406600733,1.239713454690288e-6,0.00006856006073038705,0.00011998002487325642
1.3036556728525388,1.226330193642984e-6,0.00006781992422368507,0.00011868478235875033
1.3038519391043446,1.2130913984777185e-6,0.00006708789501520815,0.00011740351853299942
1.3040482053561504,1.199995509730207e-6,0.00006636361497983458,0.00011613609212945058
1.3042444716079562,1.1870410215122454e-6,0.00006564699333078677,0.00011488236104335538
1.304440737859762,1.1742264286989884e-6,0.00006493805079182011,0.00011364217831043024
1.3046370041115676,1.1615502221490048e-6,0.00006423680756667237,0.00011241539335461254
1.3048332703633734,1.1490108888069116e-6,0.00006354328333665,0.00011120185207983268
1.3050295366151792,1.1366069169718095e-6,0.00006285738281557088,0.00011000140021783051
1.305225802866985,1.1243368469108105e-6,0.00006217877441267846,0.00010881389983015635
1.3054220691187908,1.1121992513853486e-6,0.0000615074356460865,0.00010763921666216429
1.3056183353705964,1.1001927036113142e-6,0.00006084336651377297,0.00010647721622489051
1.3058146016224021,1.0883157768050592e-6,0.000060186567013729524,0.00010532776402932019
1.306010867874208,1.076567044185961e-6,0.00005953703635195198,0.00010419072560017225
1.3062071341260137,1.0649451010976891e-6,0.00005889445535840071,0.00010306597156834894
1.3064034003778195,1.053448618580922e-6,0.000058258563151882986,0.00010195337019806719
1.3065996666296251,1.0420762838526524e-6,0.00005762935973005402,0.0001008527849533041
1.306795932881431,1.0308267841304576e-6,0.00005700684509059481,0.0000997640792981773
1.3069921991332367,1.0196988066323214e-6,0.00005639101923118485,0.00009868711669671747
1.3071884653850425,1.0086910377817675e-6,0.000055781910958797924,0.00009762176053545522
1.3073847316368483,9.978021401510738e-7,0.000055179701884806306,0.00009656788693631818
1.307580997888654,9.870307687447874e-7,0.0000545842568868012,0.00009552539285322196
1.3077772641404597,9.76375615700873e-7,0.00005399537616126649,0.00009449416958570241
1.3079735303922655,9.658354118392523e-7,0.00005341286528835261,0.00009347410030133361
1.3081697966440713,9.55408925634478e-7,0.00005283653495110398,0.00009246506023699736
1.308366062895877,9.450949676498764e-7,0.00005226610159974298,0.00009146691957911646
1.3085623291476827,9.348924095030323e-7,0.00005170136957003947,0.0000904795489261155
1.3087585953994885,9.248001095033288e-7,0.000051142537331852535,0.00008950281971501238
1.3089548616512943,9.148169017399909e-7,0.00005058981117887341,0.00008853661342190563
1.3091511279031,9.049415557883707e-7,0.00005004339109316232,0.00008758081763963894
1.3093473941549059,8.951728189021546e-7,0.00004950346005374173,0.00008663533010404482
1.3095436604067117,8.855094541350482e-7,0.000048969460313999054,0.0000857000640662489
1.3097399266585172,8.759503511431855e-7,0.000048441007652487015,0.00008477491527169925
1.309936192910323,8.664944212225557e-7,0.000047918102065869676,0.00008385976905872459
1.3101324591621288,8.571405756699507e-7,0.00004740074355082738,0.00008295451076564655
1.3103287254139346,8.47887725782749e-7,0.00004688893210404233,0.00008205902573081979
1.3105249916657404,8.387347837175668e-7,0.000046382642775751676,0.00008117320019723894
1.310721257917546,8.296806791550383e-7,0.00004588174048939262,0.000080296930531043
1.3109175241693518,8.207243581461243e-7,0.0000453862050006705,0.00007943011800444602
1.3111137904211576,8.118647673697777e-7,0.00004489603630713257,0.00007857266374665592
1.3113100566729634,8.031008535054656e-7,0.00004441123440632645,0.00007772446888688485
1.3115063229247692,7.94431563233183e-7,0.000043931799295806384,0.00007688543455433556
1.3117025891765748,7.858558509483993e-7,0.00004345759986437058,0.00007605546399485028
1.3118988554283806,7.773727132409085e-7,0.000042988438590511845,0.00007523445892762925
1.3120951216801864,7.689811628778224e-7,0.00004252430077436817,0.0000744223181289901
1.3122913879319922,7.606802151883676e-7,0.00004206517359063992,0.00007361894272413903
1.312487654183798,7.524688879838023e-7,0.00004161104457228929,0.00007282423615468784
1.3126839204356036,7.443462017082793e-7,0.00004116188950903332,0.00007203810440217209
1.3128801866874094,7.363111991703694e-7,0.00004071748524847004,0.00007126046188912541
1.3130764529392152,7.283629590202209e-7,0.00004027776231218759,0.00007049122301641469
1.313272719191021,7.205005611492722e-7,0.000039842734122221464,0.00006973029838612253
1.3134689854428268,7.127230828475193e-7,0.00003941241376513473,0.00006897759616918184
1.3136652516946323,7.050295988695855e-7,0.00003898681399035942,0.00006823302216714725
1.3138615179464381,6.974191837282826e-7,0.000038565895173839807,0.00006749648171476785
1.314057784198244,6.898909368943772e-7,0.000038149488469819345,0.00006676788935844726
1.3142540504500497,6.824439752362296e-7,0.0000377375798110961,0.00006604716114859978
1.3144503167018555,6.750774159395486e-7,0.000037330169195289564,0.00006533421291393656
1.314646582953661,6.677903761905613e-7,0.00003692725662002231,0.00006462896048319823
1.314842849205467,6.605819731765791e-7,0.000036528841804319394,0.00006393131969162312
1.3150391154572727,6.534513419734542e-7,0.00003613466099110398,0.00006324121309351689
1.3152353817090785,6.463976823696564e-7,0.00003574448281586258,0.00006255856483366227
1.3154316479608843,6.39420208782689e-7,0.00003535830727605564,0.0000618832942522442
1.31562791421269,6.325181356305221e-7,0.00003497613436917046,0.00006121532068954414
1.3158241804644957,6.256906773316884e-7,0.000034597964092686016,0.000060554563485806616
1.3160204467163015,6.189370464039677e-7,0.0000342238662788213,0.00005990094037500759
1.3162167129681073,6.122563929728663e-7,0.000033854354596705844,0.00005925436037531994
1.316412979219913,6.056478206935294e-7,0.00003348929340768431,0.000058614750383234165
1.3166092454717189,5.991104844995737e-7,0.000033128394481543424,0.00005798204145490324
1.3168055117235244,5.926435951479417e-7,0.000032771377053062765,0.00005735616486557036
1.3170017779753302,5.862464178610216e-7,0.00003241796686153397,0.000056737052106470786
1.317198044227136,5.799182742362042e-7,0.00003206784599375838,0.00005612463637998628
1.3173943104789418,5.736585351192784e-7,0.000031720953698155206,0.00005551884729135453
1.3175905767307476,5.674665380832168e-7,0.00003137758844601711,0.000054919606601416206
1.3177868429825532,5.61341561361597e-7,0.00003103805053691237,0.0000543268357197131
1.317983109234359,5.552828247941214e-7,0.0000307026336199013,0.00005374045592394821
1.3181793754861648,5.49289491754869e-7,0.000030371596059671318,0.00005316038909518023
1.3183756417379706,5.433607490089439e-7,0.000030044259384665933,0.000052586581126724176
1.3185719079897764,5.37495929262114e-7,0.000029720224628509742,0.00005201897447017381
1.318768174241582,5.316943775730828e-7,0.000029399491406752036,0.00005145750151205146
1.3189644404933878,5.259554553818662e-7,0.00002908206024041642,0.00005090209612796595
1.3191607067451936,5.202785089293664e-7,0.000028767930810250506,0.000050352690811770074
1.3193569729969994,5.146628911811066e-7,0.000028457110260388302,0.000049809218691848664
1.3195532392488052,5.091079498119367e-7,0.000028149626054604023,0.00004927161466276497
1.3197495055006108,5.036130300657771e-7,0.000027845480968687676,0.00004873981602249757
1.3199457717524166,4.981774725973851e-7,0.000027544674779331806,0.000048213759765844545
1.3201420380042224,4.928006308851073e-7,0.000027247207972775298,0.000047693384053254075
1.3203383042560282,4.874818418027383e-7,0.000026953080000772934,0.00004717862553847275
1.320534570507834,4.822204617838123e-7,0.000026662152057968715,0.000046669425378002594
1.3207308367596398,4.770158794880338e-7,0.000026374296717487825,0.00004616572524710952
1.3209271030114453,4.718674941464629e-7,0.000026089508668092887,0.000045667464887499314
1.3211233692632511,4.6677469905268835e-7,0.000025807782359437653,0.000045174584109762116
1.321319635515057,4.617368989949359e-7,0.00002552911296751146,0.00004468702441797758
1.3215159017668627,4.567534932596472e-7,0.000025253478470726073,0.00004420472780957674
1.3217121680186685,4.5182389860525346e-7,0.000024980749000792257,0.00004372764116828475
1.321908434270474,4.469475496062948e-7,0.000024710903036057206,0.00004325571033133956
1.32210470052228,4.421238769888451e-7,0.000024443945918672085,0.00004278887950514762
1.3223009667740857,4.373523160287566e-7,0.000024179883162880257,0.000042327092643167284
1.3224972330258915,4.3263229722032375e-7,0.00002391871993666582,0.00004187029265172019
1.3226934992776973,4.2796325362668227e-7,0.000023660414096492194,0.00004141842354265927
1.3228897655295029,4.23344633852526e-7,0.000023404888014211425,0.00004097143323939383
1.3230860317813087,4.187758932287353e-7,0.000023152140449747533,0.00004052926913652548
1.3232822980331145,4.142564844383994e-7,0.000022902171290463752,0.00004009187834797794
1.3234785642849203,4.097858641551985e-7,0.000022654980644435275,0.00003965920836594975
1.323674830536726,4.053634866251185e-7,0.000022410555471718783,0.00003923120676324294
1.3238710967885317,4.009888294120858e-7,0.0000221686515655591,0.00003880782831750325
1.3240673630403375,3.9666141142924087e-7,0.000021929176429053007,0.00003838902683433144
1.3242636292921433,3.9238075599122745e-7,0.000021692130059973806,0.00003797475415175673
1.324459895543949,3.8814638641323647e-7,0.000021457512456106343,0.00003756496210783903
1.3246561617957548,3.8395782601081757e-7,0.00002122532361523111,0.00003715960254067907
1.3248524280475604,3.7981459056309627e-7,0.000020995727841268312,0.000036758622938754375
1.3250486942993662,3.757161240894662e-7,0.00002076910668299039,0.00003636196247076292
1.325244960551172,3.7166185972356847e-7,0.0000205452584339471,0.00003596957451168144
1.3254412268029778,3.6765127621008414e-7,0.000020323950020228547,0.00003558141563911428
1.3256374930547836,3.636838974737883e-7,0.00002010495400784059,0.00003519744469377229
1.3258337593065894,3.5975929162812597e-7,0.00001988804645178778,0.00003481762276741221
1.326030025558395,3.558770732655347e-7,0.00001967299337792191,0.000034441913974610504
1.3262262918102008,3.5203687332083475e-7,0.00001945991086953077,0.00003407027570598212
1.3264225580620066,3.482382804980028e-7,0.000019249048107478638,0.00003370266005322358
1.3266188243138124,3.444808350263186e-7,0.000019040649906395902,0.00003333901669781051
1.3268150905656182,3.4076402961831255e-7,0.000018834955490092418,0.00003297929300113961
1.3270113568174238,3.370873169334117e-7,0.000018632026008123004,0.00003262343860235111
1.3272076230692296,3.3345022027474193e-7,0.00001843119110583703,0.000032271425053374974
1.3274038893210354,3.2985234457323377e-7,0.000018232355083030383,0.000031923214649933704
1.3276001555728412,3.262932975166312e-7,0.00001803551793619904,0.00003157876752519722
1.327796421824647,3.227726867934065e-7,0.000017840679661841414,0.00003123804381236627
1.3279926880764525,3.192901200926339e-7,0.000017647840279061957,0.00003090100364408152
1.3281889543282583,3.158452025625183e-7,0.000017457037619084936,0.00003056760636435533
1.3283852205800641,3.1243752992058796e-7,0.000017268305968985995,0.000030237811828770335
1.32858148683187,3.0906669569780335e-7,0.000017081645325560236,0.000029911580811400303
1.3287777530836757,3.0573229342578137e-7,0.000016897055685597055,0.00002958887408629945
1.3289740193354813,3.0243391663672764e-7,0.000016714537045883072,0.000029269652427523404
1.3291702855872871,2.9917115953344967e-7,0.000016534068349013767,0.000028953877142365264
1.329366551839093,2.959436328021358e-7,0.000016355515412457222,0.000028641513155612284
1.3295628180908987,2.927509644635778e-7,0.00001617885262197088,0.00002833252399511596
1.3297590843427045,2.895927837652886e-7,0.00001600407775219349,0.000028026872970264377
1.32995535059451,2.864687208082826e-7,0.00001583118866231343,0.000027724523513777956
1.3301516168463159,2.8337840442127773e-7,0.00001566018317935719,0.00002742543996402699
1.3303478830981217,2.803214695272904e-7,0.000015491008698044124,0.000027129587441583198
1.3305441493499275,2.7729756421159114e-7,0.00001532360412814199,0.00002683693332838227
1.3307404156017333,2.743063409016835e-7,0.000015157971631188588,0.00002654744352483236
1.330936681853539,2.71347451577087e-7,0.000014994113463471804,0.000026261083633896444
1.3311329481053447,2.6842054778015095e-7,0.000014832031823657695,0.000025977818971944428
1.3313292143571505,2.655252807138534e-7,0.000014671725624937468,0.000025697614677846655
1.3315254806089563,2.62661304379103e-7,0.000014513167828775162,0.00002542043725326998
1.331721746860762,2.5982827665474144e-7,0.00001435635189017623,0.000025146253924020885
1.3319180131125679,2.570258556731594e-7,0.000014201277806314116,0.000024875031845272833
1.3321142793643734,2.542536995673639e-7,0.000014047945574372057,0.00002460673817221607
1.3323105456161792,2.5151146647085617e-7,0.000013896355191530477,0.000024341340060033114
1.332506811867985,2.487988212397754e-7,0.000013746388895107805,0.000024078807757504194
1.3327030781197908,2.461154682854964e-7,0.000013597857591588627,0.000023819115625707112
1.3328993443715966,2.434611264399762e-7,0.00001345075876473153,0.00002356223470590759
1.3330956106234022,2.408355145566737e-7,0.000013305092411796264,0.000023308135983714585
1.333291876875208,2.382383514895534e-7,0.000013160858530034122,0.00002305679044476298
1.3334881431270138,2.3566935503039142e-7,0.000013018105303850505,0.000022808167946059846
1.3336844093788196,2.3312818495618535e-7,0.000012877374789928573,0.000022562224595993095
1.3338806756306254,2.306144380924548e-7,0.00001273861284671481,0.000022318927076644746
1.334076941882431,2.2812775337463105e-7,0.000012601562873894426,0.00002207824882888909
1.3342732081342368,2.2566781947311672e-7,0.000012465974386421104,0.00002184016573533335
1.3344694743860426,2.232343738518437e-7,0.000012331600988458573,0.00002160465610094271
1.3346657406378484,2.2082720272543926e-7,0.0000121981919728699,0.000021371700860656738
1.3348620068896542,2.1844612216392945e-7,0.000012065775572826297,0.000021141276889008446
1.3350582731414598,2.16090910764884e-7,0.000011934625318253852,0.000020913354001187977
1.3352545393932655,2.1376129300595952e-7,0.000011805015685941554,0.000020687899294755966
1.3354508056450713,2.114569399652467e-7,0.000011677216189878789,0.00002046487734449744
1.3356470718968771,2.0917747190512078e-7,0.000011551425628465053,0.000020244251730459744
1.335843338148683,2.0692254353535912e-7,0.000011427028765073144,0.000020026005199069695
1.3360396044004887,2.0469191494212957e-7,0.000011303805098690479,0.000019810117776752586
1.3362358706522943,2.024853558670207e-7,0.000011181754623525797,0.000019596565345722812
1.3364321369041001,2.0030263605274868e-7,0.000011060877333780409,0.00001938532378819136
1.336628403155906,1.9814352524319452e-7,0.000010941173223660822,0.000019176368986409062
1.3368246694077117,1.9600779046563815e-7,0.000010822689327218147,0.000018969675879549702
1.3370209356595175,1.938951832687698e-7,0.000010705498409813251,0.00001876521890688084
1.337217201911323,1.9180544972945758e-7,0.000010589601290598433,0.00001856297396103308
1.337413468163129,1.8973833591927737e-7,0.000010474997964509308,0.000018362916951209137
1.3376097344149347,1.8769358791080807e-7,0.000010361688426479319,0.000018165023786602055
1.3378060006667405,1.856709518770157e-7,0.000010249668994586612,0.000017969270433861306
1.3380022669185463,1.836701781410484e-7,0.000010138897793926222,0.000017775633271910285
1.3381985331703519,1.8169102582815207e-7,0.000010029335908922954,0.000017584088744256958
1.3383947994221577,1.7973326086902857e-7,9.920950079867147e-6,0.000017394614036279613
1.3385910656739635,1.7779665563554386e-7,9.813707922786973e-6,0.000017207187181292184
1.3387873319257693,1.7588098877317686e-7,9.707577887352556e-6,0.00001702178703898261
1.338983598177575,1.7398604591841518e-7,9.602517904535457e-6,0.000016838393616797516
1.3391798644293806,1.7211161840162328e-7,9.498527540526828e-6,0.000016656987013137363
1.3393761306811864,1.7025749311325524e-7,9.395641593400718e-6,0.000016477546078961155
1.3395723969329922,1.684234492104998e-7,9.293894025313848e-6,0.000016300048774504024
1.339768663184798,1.666092607302057e-7,9.1933180311955e-6,0.00001612447218215253
1.3399649294366038,1.6481469519262486e-7,9.093919943566244e-6,0.000015950793088368634
1.3401611956884094,1.6303953313509065e-7,8.995578303786177e-6,0.000015778991864069122
1.3403574619402152,1.6128357051380545e-7,8.898273100021703e-6,0.000015609048896762198
1.340553728192021,1.595466039118624e-7,8.802004326980893e-6,0.000015440944301793953
1.3407499944438268,1.578284299134219e-7,8.706771979382076e-6,0.000015274658194538785
1.3409462606956326,1.561288451050237e-7,8.6125757935415e-6,0.000015110170694742125
1.3411425269474382,1.5444764932835447e-7,8.519370446209604e-6,0.000014947463035992301
1.341338793199244,1.527846526521931e-7,8.427122610261824e-6,0.00001478651744674678
1.3415350594510498,1.5113966714982258e-7,8.335832281000219e-6,0.000014627315845202932
1.3417313257028556,1.4951250489547082e-7,8.245499453723816e-6,0.000014469840149568706
1.3419275919546614,1.4790297796425486e-7,8.156124123733869e-6,0.000014314072278043121
1.3421238582064672,1.463108970851639e-7,8.067737915034087e-6,0.000014159993449443577
1.3423201244582728,1.4473605785476048e-7,7.980425630733393e-6,0.00001400758164139619
1.3425163907100786,1.4317825383188874e-7,7.894134475136136e-6,0.000013856816458107852
1.3427126569618844,1.4163729079153342e-7,7.808801670445983e-6,0.00001370767936789751
1.3429089232136902,1.4011298667199704e-7,7.724366022242493e-6,0.000013560153522298507
1.343105189465496,1.3860517129890731e-7,7.640766515750054e-6,0.000013414223739552985
1.3433014557173015,1.37113687881312e-7,7.557933665134942e-6,0.00001326987672528977
1.3434977219691073,1.3563838429868055e-7,7.475901317112579e-6,0.000013127098068777706
1.3436939882209131,1.3417909690729932e-7,7.39473580136909e-6,0.000012985871225846442
1.343890254472719,1.3273564917707362e-7,7.31450208914454e-6,0.000012846177852073284
1.3440865207245247,1.3130785197806446e-7,7.235263570321745e-6,0.000012707997844603331
1.3442827869763303,1.298955082715284e-7,7.156995057715473e-6,0.000012571311175831461
1.344479053228136,1.2849844639634953e-7,7.079532483788901e-6,0.00001243610304263564
1.344675319479942,1.2711650936358196e-7,7.002869298719067e-6,0.000012302358391412906
1.3448715857317477,1.2574954028075534e-7,6.927005496677127e-6,0.000012170062090412527
1.3450678519835535,1.2439738225651978e-7,6.851941071838994e-6,0.000012039199007909382
1.345264118235359,1.230598784589258e-7,6.777673574859458e-6,0.000011909754051148288
1.3454603844871649,1.217368748829839e-7,6.70417606051785e-6,0.00001178171277006953
1.3456566507389707,1.204282215584923e-7,6.6314410829171235e-6,0.000011655060910453337
1.3458529169907765,1.1913376882576349e-7,6.559468636610983e-6,0.000011529784154385428
1.3460491832425823,1.1785336702617186e-7,6.4882587161479275e-6,0.000011405868183971402
1.3462454494943878,1.1658686650216272e-7,6.417811316080551e-6,0.000011283298681355394
1.3464417157461936,1.1533411430723502e-7,6.348177416001876e-6,0.000011162060048615776
1.3466379819979994,1.140949454835982e-7,6.279384782822007e-6,0.000011042134573949297
1.3468342482498052,1.1286920007256292e-7,6.211380992331549e-6,0.000010923506287860733
1.347030514501611,1.1165672829544877e-7,6.1441148598629495e-6,0.000010806160919458403
1.3472267807534168,1.1045739029678296e-7,6.0775364355744315e-6,0.000010690085855023812
1.3474230470052224,1.0927105610475866e-7,6.011592091117108e-6,0.000010575270169630741
1.3476193132570282,1.0809760583225023e-7,5.946250443086438e-6,0.000010461703885218571
1.347815579508834,1.0693691695087465e-7,5.881559596885246e-6,0.00001034937517582117
1.3480118457606398,1.0578885639463014e-7,5.817573730858774e-6,0.000010238270338980791
1.3482081120124456,1.0465328057782158e-7,5.754345844288705e-6,0.00001012837389800495
1.3484043782642512,1.0353003566996581e-7,5.691924949291421e-6,0.000010019668681080501
1.348600644516057,1.0241896958529015e-7,5.630208972175608e-6,9.912139679273914e-6
1.3487969107678628,1.0131995441072143e-7,5.569123295054756e-6,9.805775880789287e-6
1.3489931770196686,1.002328664401798e-7,5.508667912462128e-6,9.70056614153035e-6
1.3491894432714744,9.91575819686549e-8,5.448842818930089e-6,9.596499317420294e-6
1.34938570952328,9.809397729221301e-8,5.389648008990546e-6,9.493564264411443e-6
1.3495819757750858,9.704192912772669e-8,5.3310751387704196e-6,9.391749807605194e-6
1.3497782420268916,9.600131761898597e-8,5.2731051193433524e-6,9.291043854364631e-6
1.3499745082786974,9.497202423972309e-8,5.215737174634716e-6,9.191433550402087e-6
1.3501707745305032,9.395393185041392e-8,5.1589713540295285e-6,9.092906189484215e-6
1.3503670407823087,9.294692125235595e-8,5.102807591850509e-6,8.99544882541754e-6
1.3505633070341145,9.195087442258144e-8,5.0472536970637596e-6,8.899048632839015e-6
1.3507595732859203,9.096566555338585e-8,4.9923720808691475e-6,8.803694097431312e-6
1.3509558395377261,8.999116361415419e-8,4.938140081263877e-6,8.709376727509677e-6
1.351152105789532,8.902724544872142e-8,4.884513653649744e-6,8.616087373905662e-6
1.3513483720413375,8.807379643440038e-8,4.83144986258559e-6,8.523815790780113e-6
1.3515446382931433,8.71307102812455e-8,4.77890673143848e-6,8.432550656294945e-6
1.351740904544949,8.619788931892843e-8,4.726839615347102e-6,8.342279765915003e-6
1.351937170796755,8.52752399745815e-8,4.675263352334025e-6,8.25299053535815e-6
1.3521334370485607,8.436266133695386e-8,4.624224382498616e-6,8.164671179120828e-6
1.3523297033003665,8.346004346786134e-8,4.573768247510689e-6,8.077311107190412e-6
1.352525969552172,8.256726759351108e-8,4.523939418261038e-6,7.99090090889693e-6
1.3527222358039779,8.168420816616213e-8,4.474737589752231e-6,7.905432564616834e-6
1.3529185020557837,8.081075536147032e-8,4.426036748921558e-6,7.820897950927637e-6
1.3531147683075895,7.99468128638817e-8,4.3778252864516476e-6,7.73728656684334e-6
1.3533110345593953,7.90922846258886e-8,4.330103192623256e-6,7.654587773785391e-6
1.3535073008112009,7.824707460190257e-8,4.282870457718224e-6,7.572790933185804e-6
1.3537035670630067,7.741108674364711e-8,4.236127305365428e-6,7.4918854136543445e-6
1.3538998333148125,7.658422465109484e-8,4.189877398667992e-6,7.411861253684444e-6
1.3540960995666182,7.576639132700167e-8,4.14412199653993e-6,7.332709692112136e-6
1.354292365818424,7.495748971738173e-8,4.098861093147525e-6,7.2544220921144245e-6
1.3544886320702296,7.415742276939694e-8,4.0540946826557855e-6,7.176989816796325e-6
1.3546848983220354,7.336609343134828e-8,4.009822759228017e-6,7.100404229186931e-6
1.3548811645738412,7.258340543280867e-8,3.966032600622412e-6,7.024656486360469e-6
1.355077430825647,7.180926640077737e-8,3.922705998497927e-6,6.949736645315324e-6
1.3552736970774528,7.104358577929099e-8,3.879838679283507e-6,6.875634878367663e-6
1.3554699633292584,7.028627383322965e-8,3.83742651844306e-6,6.8023420003168386e-6
1.3556662295810642,6.953724162586691e-8,3.7954655043293164e-6,6.72984945148998e-6
1.35586249583287,6.879640115135281e-8,3.753947867788011e-6,6.658149318145897e-6
1.3560587620846758,6.80636672062542e-8,3.712857330624784e-6,6.587234376510411e-6
1.3562550283364816,6.733895586743367e-8,3.6721963142099296e-6,6.517097115188472e-6
1.3564512945882872,6.662218241330477e-8,3.6319690923821417e-6,6.447729352982238e-6
1.356647560840093,6.591326129403393e-8,3.592179831035755e-6,6.379122255736814e-6
1.3568438270918988,6.521210617173833e-8,3.552831436477455e-6,6.311266364989083e-6
1.3570400933437046,6.451863224472281e-8,3.513901700343995e-6,6.244152680025249e-6
1.3572363595955104,6.383275879754424e-8,3.475380730047947e-6,6.1777737320691555e-6
1.3574326258473162,6.31544056037894e-8,3.4372685202570184e-6,6.11212221151666e-6
1.3576288920991217,6.248349243808945e-8,3.3995650656374273e-6,6.0471908087508735e-6
1.3578251583509275,6.181993907611841e-8,3.362270360857484e-6,5.982972214144539e-6
1.3580214246027333,6.116366612958992e-8,3.325370274454367e-6,5.919459115400302e-6
1.3582176908545391,6.051459867951254e-8,3.2888444785061474e-6,5.8566439987545375e-6
1.358413957106345,5.987266329657153e-8,3.252692805161331e-6,5.794519223401681e-6
1.3586102233581505,5.9237786553785934e-8,3.2169152476791684e-6,5.7330771480887435e-6
1.3588064896099563,5.86098950254955e-8,3.1815117993190444e-6,5.672310131587994e-6
1.3590027558617621,5.7988915035515655e-8,3.1464892312462662e-6,5.6122105697303854e-6
1.359199022113568,5.737476901580195e-8,3.1118722150319424e-6,5.55277163803643e-6
1.3593952883653737,5.67673784733727e-8,3.077646072979123e-6,5.493987076278732e-6
1.3595915546171793,5.616666857810699e-8,3.043791678407044e-6,5.435850348951065e-6
1.359787820868985,5.5572568205476944e-8,3.010290390666845e-6,5.378354619519708e-6
1.3599840871207909,5.498500985275925e-8,2.9771235050925518e-6,5.321492756838083e-6
1.3601803533725967,5.4403930308945017e-8,2.944267601186716e-6,5.265257500707859e-6
1.3603766196244025,5.382926815201252e-8,2.9117321787321635e-6,5.209641910053941e-6
1.360572885876208,5.3260958507807405e-8,2.879537286302797e-6,5.154639386894436e-6
1.3607691521280139,5.269893260908558e-8,2.847702542111167e-6,5.100243657790008e-6
1.3609654183798197,5.214311788459816e-8,2.8162470837029218e-6,5.046448767608095e-6
1.3611616846316255,5.1593440148210734e-8,2.7851528255017056e-6,4.993248919712636e-6
1.3613579508834313,5.1049834501858204e-8,2.754370479574199e-6,4.940637901975457e-6
1.3615542171352368,5.0512239841873116e-8,2.72389943703079e-6,4.888609388887892e-6
1.3617504833870426,4.998059507060921e-8,2.6937396906912597e-6,4.8371570554362065e-6
1.3619467496388484,4.945483909183266e-8,2.663891233374628e-6,4.786274576553644e-6
1.3621430158906542,4.893491084566653e-8,2.634353099453472e-6,4.735955645129012e-6
1.36233928214246,4.842074989621638e-8,2.6051206747636837e-6,4.686194316187624e-6
1.3625355483942656,4.791229634476803e-8,2.5761933492262865e-6,4.636984978531059e-6
1.3627318146460714,4.7409490311196075e-8,2.5475711173220217e-6,4.588322033250798e-6
1.3629280808978772,4.691227191645824e-8,2.5192539735315195e-6,4.540199881372137e-6
1.363124347149683,4.642058128608634e-8,2.4912416797019507e-6,4.49261292248427e-6
1.3633206134014888,4.593435912006311e-8,2.4635273237069395e-6,4.445555495660615e-6
1.3635168796532946,4.545354765115703e-8,2.436104720427462e-6,4.399021918081275e-6
1.3637131459051002,4.497809000500871e-8,2.4089699451997675e-6,4.353006576293893e-6
1.363909412156906,4.450793006733858e-8,2.382119176902161e-6,4.3075039234615955e-6
1.3641056784087118,4.4043012463858704e-8,2.355548695610086e-6,4.262508477546996e-6
1.3643019446605176,4.358328293368119e-8,2.3292484936816846e-6,4.218014846985907e-6
1.3644982109123234,4.3128689565740014e-8,2.3032105857311216e-6,4.174018048703583e-6
1.364694477164129,4.2679180495700256e-8,2.2774389519448766e-6,4.130513246556843e-6
1.3648907434159347,4.223470307234529e-8,2.2519375564663482e-6,4.08749553562191e-6
1.3650870096677405,4.1795203875928325e-8,2.2267102662633595e-6,4.044959943172214e-6
1.3652832759195463,4.136062889376985e-8,2.2017567391282545e-6,4.002901396501575e-6
1.3654795421713521,4.093092597889332e-8,2.1770613260913593e-6,3.961314658120218e-6
1.3656758084231577,4.050604480262987e-8,2.152622069591298e-6,3.920194607926675e-6
1.3658720746749635,4.0085935090680404e-8,2.1284389636943995e-6,3.879536142644021e-6
1.3660683409267693,3.967054656990847e-8,2.104512002466301e-6,3.839334158973216e-6
1.3662646071785751,3.925982898675803e-8,2.0808401194170794e-6,3.7995835471935552e-6
1.366460873430381,3.88537340108394e-8,2.0574023843188246e-6,3.760279466390273e-6
1.3666571396821865,3.8452216891133726e-8,2.0341906703220493e-6,3.721418090139732e-6
1.3668534059339923,3.80552332676167e-8,2.0112049744669455e-6,3.6829957720695046e-6
1.367049672185798,3.766273878084585e-8,1.988445293792317e-6,3.6450088657294314e-6
1.367245938437604,3.727468907195896e-8,1.9659116253373756e-6,3.6074537245911037e-6
1.3674422046894097,3.6891037992136095e-8,1.9436320670416514e-6,3.570326369840269e-6
1.3676384709412153,3.65117324037048e-8,1.9216261445659886e-6,3.5336200095422175e-6
1.367834737193021,3.613672090624542e-8,1.8998703766915337e-6,3.4973277464652235e-6
1.3680310034448269,3.5765956667249506e-8,1.8783417819832402e-6,3.4614441508032306e-6
1.3682272696966327,3.53993973141341e-8,1.8570178882398669e-6,3.425965229336915e-6
1.3684235359484385,3.503700492854433e-8,1.835874953580984e-6,3.390888385860729e-6
1.3686198022002443,3.4678745428585824e-8,1.814905687505678e-6,3.356212178236655e-6
1.3688160684520498,3.432458262269139e-8,1.794133195894349e-6,3.3219346642321276e-6
1.3690123347038556,3.397447536768524e-8,1.773581810066869e-6,3.288052346340698e-6
1.3692086009556614,3.362837804651692e-8,1.7532753634095928e-6,3.254560189146816e-6
1.3694048672074672,3.3286240387012075e-8,1.7332311675528456e-6,3.2214515802572427e-6
1.369601133459273,3.2948015481326644e-8,1.7133923133329131e-6,3.18871975121011e-6
1.3697973997110786,3.2613666091551916e-8,1.6937387335361253e-6,3.156361273348452e-6
1.3699936659628844,3.2283155855102615e-8,1.6742704227592973e-6,3.124373253012306e-6
1.3701899322146902,3.19564484104518e-8,1.6549873755952095e-6,3.0927527963373653e-6
1.370386198466496,3.163350739708738e-8,1.6358895989632226e-6,3.061497009396844e-6
1.3705824647183018,3.131429619200154e-8,1.6169808522116582e-6,3.0306028643101806e-6
1.3707787309701074,3.099877729346176e-8,1.598264111198396e-6,3.000066704816487e-6
1.3709749972219132,3.068691301830673e-8,1.57973936488257e-6,2.969884705077633e-6
1.371171263473719,3.03786656855402e-8,1.5614066022206845e-6,2.940053039178466e-6
1.3713675297255248,3.007399761633373e-8,1.5432658121685479e-6,2.91056788112589e-6
1.3715637959773306,2.977287138667853e-8,1.525312010722752e-6,2.8814253732175317e-6
1.3717600622291362,2.9475251601547207e-8,1.5075338815169082e-6,2.8526218705022282e-6
1.371956328480942,2.9181104008931332e-8,1.4899305454130718e-6,2.8241540778235254e-6
1.3721525947327478,2.8890394032918383e-8,1.4725015105643707e-6,2.7960187259713736e-6
1.3723488609845536,2.860308782461336e-8,1.4552463364919104e-6,2.768212694310059e-6
1.3725451272363594,2.8319151239439712e-8,1.438163372957491e-6,2.7407328624638736e-6
1.372741393488165,2.8038551213790857e-8,1.4212452306631419e-6,2.7135760946036732e-6
1.3729376597399707,2.7761255529292964e-8,1.4044911145548375e-6,2.6867392984808022e-6
1.3731339259917765,2.748723203762657e-8,1.3879015011408446e-6,2.660219352042311e-6
1.3733301922435823,2.721644831683643e-8,1.3714768427756094e-6,2.6340130199701636e-6
1.3735264584953881,2.694887198011662e-8,1.3552174235829664e-6,2.608117021536543e-6
1.373722724747194,2.668447093964353e-8,1.3391187887623387e-6,2.582528090501454e-6
1.3739189909989995,2.6423213952462062e-8,1.323178768102931e-6,2.5572432787380117e-6
1.3741152572508053,2.616506988869056e-8,1.307397354201918e-6,2.5322597056301304e-6
1.374311523502611,2.5910007619901546e-8,1.2917745396557203e-6,2.5075744905316876e-6
1.374507789754417,2.5657996019121854e-8,1.2763103170604606e-6,2.483184752764547e-6
1.3747040560062227,2.5409004575169442e-8,1.2609946139988997e-6,2.459087510307261e-6
1.3749003222580283,2.516300578455021e-8,1.245814413630183e-6,2.435279875683321e-6
1.375096588509834,2.4919973162190546e-8,1.2307696625162556e-6,2.4117591792818695e-6
1.3752928547616399,2.467987982958238e-8,1.2158603339123314e-6,2.3885227024167534e-6
1.3754891210134457,2.4442699502541388e-8,1.201086438946237e-6,2.365567800795752e-6
1.3756853872652515,2.4208405023901266e-8,1.1864589937366408e-6,2.342891899645936e-6
1.375881653517057,2.3976964130232846e-8,1.1720073742612947e-6,2.3204924773553174e-6
1.3760779197688628,2.3748343506880783e-8,1.1577169416599065e-6,2.2983664664485793e-6
1.3762741860206686,2.3522513215408286e-8,1.1435699826607809e-6,2.276510938889143e-6
1.3764704522724744,2.329944685117308e-8,1.129549168931845e-6,2.254923161219768e-6
1.3766667185242802,2.3079121332672332e-8,1.115636847972205e-6,2.2336005719784477e-6
1.3768629847760858,2.2861516919869216e-8,1.101821115659613e-6,2.212540871993853e-6
1.3770592510278916,2.2646613433864602e-8,1.0881169080533603e-6,2.1917420861741814e-6
1.3772555172796974,2.2434387145109977e-8,1.074542929118172e-6,2.1712021002733694e-6
1.3774517835315032,2.2224810685044088e-8,1.0611175501024427e-6,2.1509186040459873e-6
1.377648049783309,2.201785312464043e-8,1.0478581158421106e-6,2.1308890861893193e-6
1.3778443160351146,2.1813483617509786e-8,1.0347344535913638e-6,2.1111104833172338e-6
1.3780405822869204,2.161167895502187e-8,1.021721553617157e-6,2.091580242436665e-6
1.3782368485387262,2.1412417452641156e-8,1.0088194023324779e-6,2.07229615144757e-6
1.378433114790532,2.1215677322513065e-8,9.960279856180252e-7,2.0532560578682702e-6
1.3786293810423378,2.1021436850194286e-8,9.833472896964875e-7,2.0344577687798627e-6
1.3788256472941436,2.082967427034817e-8,9.707779187402295e-7,2.0158991174155617e-6
1.3790219135459492,2.0640367619225642e-8,9.583207960437425e-7,1.9975779925064706e-6
1.379218179797755,2.0453494865684136e-8,9.459759187726659e-7,1.979492289771917e-6
1.3794144460495608,2.0269033980959734e-8,9.337432744537316e-7,1.9616399045904755e-6
1.3796107123013666,2.0086962938735336e-8,9.216228506089085e-7,1.944018732095759e-6
1.3798069785531724,1.9907259635594135e-8,9.096164365778978e-7,1.9266266856723418e-6
1.380003244804978,1.9729901217443552e-8,8.977273537199092e-7,1.909461683486808e-6
1.3801995110567837,1.9554865198120555e-8,8.859499307572389e-7,1.8925215841186583e-6
1.3803957773085895,1.9382130173744847e-8,8.742779776140454e-7,1.875804323195848e-6
1.3805920435603953,1.921167613744666e-8,8.627054537082163e-7,1.8593079075926528e-6
1.3807883098122011,1.9043484139201738e-8,8.512259409050042e-7,1.843030421839481e-6
1.3809845760640067,1.8877536652723777e-8,8.39833336582628e-7,1.8269700420443473e-6
1.3811808423158125,1.871381625837981e-8,8.285324182193083e-7,1.8111250731935298e-6
1.3813771085676183,1.8552304330633184e-8,8.173295914419073e-7,1.7954937611993866e-6
1.381573374819424,1.8392980999367672e-8,8.062311315343475e-7,1.7800742701369275e-6
1.38176964107123,1.8235825181870367e-8,7.952427338587109e-7,1.7648646789377364e-6
1.3819659073230355,1.8080816068114796e-8,7.84352140899366e-7,1.7498629079962941e-6
1.3821621735748413,1.79279355968505e-8,7.735513561431383e-7,1.735067154105856e-6
1.382358439826647,1.777716614301327e-8,7.628403667944722e-7,1.720475737134432e-6
1.3825547060784529,1.7628490084051657e-8,7.522191600478254e-7,1.7060869765503027e-6
1.3827509723302587,1.7481889799928143e-8,7.416877230883718e-7,1.6918991914264902e-6
1.3829472385820643,1.7337348010689513e-8,7.312406647367842e-7,1.6779106629973707e-6
1.38314350483387,1.719484896437295e-8,7.208716731321784e-7,1.664119754615833e-6
1.3833397710856759,1.705437734222462e-8,7.105807259321811e-7,1.6505249230693796e-6
1.3835360373374817,1.691591782800847e-8,7.003678104325627e-7,1.6371246248975567e-6
1.3837323035892874,1.6779455107981974e-8,6.90232913919774e-7,1.6239173162869192e-6
1.3839285698410932,1.6644973382688462e-8,6.801859456867162e-7,1.6109015462348219e-6
1.3841248360928988,1.651245297757549e-8,6.702455021806003e-7,1.5980758709873284e-6
1.3843211023447046,1.6381874060460355e-8,6.603994897853493e-7,1.5854385381714282e-6
1.3845173685965104,1.6253219400876498e-8,6.506346755578619e-7,1.5729878649576483e-6
1.3847136348483162,1.6126474340698046e-8,6.409380737067112e-7,1.5607222534416848e-6
1.384909901100122,1.6001626771296505e-8,6.312964047619381e-7,1.5486401879832634e-6
1.3851061673519276,1.5878666772714067e-8,6.217046007516192e-7,1.5367403500610477e-6
1.3853024336037334,1.575758341817843e-8,6.121752953159697e-7,1.5250216134682777e-6
1.3854986998555392,1.563836307098093e-8,6.027224148988298e-7,1.5134827845723666e-6
1.385694966107345,1.552098938332157e-8,5.933596527850499e-7,1.5021225830899187e-6
1.3858912323591508,1.540544340951641e-8,5.84097515959568e-7,1.4909396144027554e-6
1.3860874986109564,1.5291707715079175e-8,5.749063282772546e-7,1.4799321598186562e-6
1.3862837648627622,1.5179770086780806e-8,5.657747894868131e-7,1.4690989048388134e-6
1.386480031114568,1.5069618819266383e-8,5.567028821687957e-7,1.4584386689611583e-6
1.3866762973663738,1.4961242210601238e-8,5.476905888795461e-7,1.4479502712412207e-6
1.3868725636181796,1.485462856213456e-8,5.387379075262562e-7,1.4376325304240802e-6
1.3870688298699851,1.4749766105154399e-8,5.298457655208036e-7,1.4274842619976187e-6
1.387265096121791,1.4646642881294987e-8,5.210147033732108e-7,1.4175042455584217e-6
1.3874613623735967,1.4545246904466371e-8,5.122447024844909e-7,1.407691249449326e-6
1.3876576286254025,1.4445566192230833e-8,5.035357442273843e-7,1.398044041401722e-6
1.3878538948772083,1.4347588765810945e-8,4.948878099459208e-7,1.3885613885378283e-6
1.388050161129014,1.4251302419153496e-8,4.863043656611925e-7,1.3792421630095097e-6
1.3882464273808197,1.4156694235763396e-8,4.777860316849589e-7,1.3700855011572233e-6
1.3884426936326255,1.406375196161771e-8,4.6932747261238764e-7,1.3610904780929097e-6
1.3886389598844313,1.3972464378985604e-8,4.609234699788324e-7,1.3522560683486352e-6
1.388835226136237,1.3882821283062367e-8,4.525689191014958e-7,1.3435811499120413e-6
1.3890314923880427,1.3794813494695104e-8,4.4425834632054714e-7,1.3350645095710165e-6
1.3892277586398485,1.3708432601662363e-8,4.359912863410489e-7,1.3267049891944639e-6
1.3894240248916543,1.3623669543854528e-8,4.277731304969836e-7,1.3185015921253613e-6
1.38962029114346,1.354051418985891e-8,4.196092937272245e-7,1.310453430549094e-6
1.3898165573952659,1.3458955356515983e-8,4.115050772524197e-7,1.302559720383155e-6
1.3900128236470717,1.3378981012213961e-8,4.0346105852236243e-7,1.2948197210640661e-6
1.3902090898988773,1.3300580939107493e-8,3.954615246700687e-7,1.2872324425387526e-6
1.390405356150683,1.322374672125001e-8,3.8750461561423257e-7,1.2797969160378743e-6
1.3906016224024889,1.314846999506526e-8,3.7959030859329537e-7,1.272512186555378e-6
1.3907978886542947,1.3074742401450301e-8,3.717185807886495e-7,1.2653772982580285e-6
1.3909941549061005,1.3002555587473395e-8,3.638893500900838e-7,1.2583912979282365e-6
1.391190421157906,1.2931901258137755e-8,3.561021318984724e-7,1.2515533555453265e-6
1.3913866874097118,1.2862771184755299e-8,3.4835681610544726e-7,1.2448627955225511e-6
1.3915829536615176,1.2795157144259434e-8,3.406533929270837e-7,1.2383189514752989e-6
1.3917792199133234,1.2729050915506074e-8,3.3299185254871325e-7,1.231921156477169e-6
1.3919754861651292,1.2664444283330502e-8,3.253719530905728e-7,1.2256687398020173e-6
1.3921717524169348,1.2601329444209684e-8,3.1778928979420276e-7,1.219560894515913e-6
1.3923680186687406,1.2539699301458151e-8,3.1024264520485467e-7,1.2135967058560828e-6
1.3925642849205464,1.2479546723903413e-8,3.0273265709769807e-7,1.207775336046941e-6
1.3927605511723522,1.2420864451223522e-8,2.9526000339969894e-7,1.2020960307385086e-6
1.392956817424158,1.2363645086520227e-8,2.8782535889054577e-7,1.1965581207756768e-6
1.3931530836759636,1.230788149249082e-8,2.804238800017795e-7,1.1911610086005147e-6
1.3933493499277694,1.2253567697700161e-8,2.7305145913899337e-7,1.185904244011047e-6
1.3935456161795752,1.2200698058812048e-8,2.657074798781954e-7,1.1807873652222716e-6
1.393741882431381,1.2149267057838517e-8,2.5839128093215336e-7,1.1758098304064645e-6
1.3939381486831868,1.2099269311101713e-8,2.511021547081452e-7,1.1709710150418107e-6
1.3941344149349923,1.2050699319858863e-8,2.4384366551722823e-7,1.16627026549967e-6
1.3943306811867981,1.2003550378827275e-8,2.3662134029033105e-7,1.161706970779646e-6
1.394526947438604,1.1957815385745045e-8,2.294351956129937e-7,1.1572804870594956e-6
1.3947232136904097,1.1913487241020168e-8,2.2228521690934794e-7,1.1529901695184905e-6
1.3949194799422155,1.1870558847926849e-8,2.1517138954690484e-7,1.1488353726039158e-6
1.3951157461940213,1.1829023558359568e-8,2.0808454695783486e-7,1.144815418054882e-6
1.395312012445827,1.1788878678900768e-8,2.010018834349209e-7,1.1409299084179244e-6
1.3955082786976327,1.1750123582941707e-8,1.9392232117198917e-7,1.1371788344479478e-6
1.3957045449494385,1.1712757661698615e-8,1.8684586129289645e-7,1.1335621973667494e-6
1.3959008112012443,1.1676780306168334e-8,1.797725049091428e-7,1.1300799980268908e-6
1.3960970774530501,1.1642190548039903e-8,1.727119273745208e-7,1.1267322616962608e-6
1.3962933437048557,1.1608981263691503e-8,1.6570928883137436e-7,1.1235184723387442e-6
1.3964896099566615,1.157714004076331e-8,1.587712353369277e-7,1.1204372230821249e-6
1.3966858762084673,1.1546654096616298e-8,1.518988566622928e-7,1.1174871702387595e-6
1.396882142460273,1.1517510433702196e-8,1.4509325252982234e-7,1.1146670962444045e-6
1.397078408712079,1.1489696152809675e-8,1.3834318529146056e-7,1.1119758550747654e-6
1.3972746749638845,1.1463211175579667e-8,1.315293475964481e-7,1.109412897612961e-6
1.3974709412156903,1.1438072806242171e-8,1.2462077518649253e-7,1.1069798592930366e-6
1.397667207467496,1.1414299731796454e-8,1.17616496294698e-7,1.104678579825809e-6
1.3978634737193019,1.1391910839489634e-8,1.1051544151480283e-7,1.1025107794070797e-6
1.3980597399711077,1.1370925130221733e-8,1.0332428554435449e-7,1.1004780820787042e-6
1.3982560062229132,1.1351341176833872e-8,9.628544513463584e-8,1.0985813620396976e-6
1.398452272474719,1.1333112474155396e-8,8.951393488407723e-8,1.0968167544086483e-6
1.3986485387265248,1.1316186567193785e-8,8.300962325806715e-8,1.0951792599350496e-6
1.3988448049783306,1.1300511026827157e-8,7.677237816020887e-8,1.0936638731423574e-6
1.3990410712301364,1.1286033450233054e-8,7.080185071214012e-8,1.0922655815827886e-6
1.399237337481942,1.1272731884581302e-8,6.464365717369768e-8,1.0909807517818256e-6
1.3994336037337478,1.1260698202099913e-8,5.788186992131599e-8,1.089816919842812e-6
1.3996298699855536,1.1250050837230907e-8,5.051680131003499e-8,1.0887856498659468e-6
1.3998261362373594,1.1240908162979523e-8,4.254876503830751e-8,1.087898521012874e-6
1.4000224024891652,1.1233388490649891e-8,3.3978076155078596e-8,1.087167127584229e-6
1.400218668740971,1.122756524948563e-8,2.5623163657680406e-8,1.0866000927544518e-6
1.4004149349927766,1.1223217664799703e-8,1.89681464561543e-8,1.086178300812026e-6
1.4006112012445824,1.122000646599676e-8,1.4042965970442146e-8,1.0858684342332544e-6
1.4008074674963882,1.121759223508799e-8,1.0846698468652408e-8,1.0856370458952158e-6
1.401003733748194,1.121563573577284e-8,9.378416233360297e-9,1.0854506444734151e-6


==> data/eval_tesla_mid_iris_lin.csv <==
z,h_phi,e_r,e_z
-0.365,1.3994053749264462e-8,-2.2258641937099114e-8,1.357954695780829e-6
-0.36480373374819425,1.3998422336966203e-8,-2.2258310572786432e-8,1.3583800418177484e-6
-0.3646074674963885,1.4002790859687814e-8,-2.2257979924266622e-8,1.3588051310754197e-6
-0.3644112012445827,1.400715931759027e-8,-2.2257649989513223e-8,1.3592299641073738e-6
-0.36421493499277696,1.4011527710813401e-8,-2.2257320766475493e-8,1.3596545414660435e-6
-0.3640186687409712,1.4015896039496616e-8,-2.2256992253102662e-8,1.3600788637022663e-6
-0.3638224024891655,1.4026462071287167e-8,-6.680869011010784e-8,1.361060053336041e-6
-0.3636261362373597,1.40395742638975e-8,-6.680768594597838e-8,1.3623441044573643e-6
-0.36342986998555393,1.4052686259642278e-8,-6.680668394176253e-8,1.3636273774231826e-6
-0.3632336037337482,1.4065798058944762e-8,-6.680568409126584e-8,1.3649098739052097e-6
-0.36303733748194245,1.4078909662226988e-8,-6.680468638832979e-8,1.3661915955703859e-6
-0.36284107123013665,1.4095690873952958e-8,-1.1157875448041139e-7,1.367728957448998e-6
-0.3626448049783309,1.411758985325332e-8,-1.1157707764034988e-7,1.3698765623740655e-6
-0.36244853872652516,1.413948850380537e-8,-1.1157540439423251e-7,1.3720228678509172e-6
-0.3622522724747194,1.4161386826313404e-8,-1.1157373473178431e-7,1.374167876661251e-6
-0.3620560062229137,1.4183284821479727e-8,-1.1157206864279502e-7,1.3763115915788162e-6
-0.3618597399711079,1.4206302637069976e-8,-1.5671709418962406e-7,1.3784052989322273e-6
-0.36166347371930213,1.4237060682939827e-8,-1.5671474323627955e-7,1.3814239326256253e-6
-0.3614672074674964,1.4267818267895778e-8,-1.5671239730376896e-7,1.3844407444509043e-6
-0.36127094121569064,1.429857539292181e-8,-1.5671005637781142e-7,1.387455738294217e-6
-0.36107467496388485,1.4329332058999113e-8,-1.5670772044416848e-7,1.390468918030681e-6
-0.3608784087120791,1.4360088267106057e-8,-1.5670538948867285e-7,1.393480287524454e-6
-0.36068214246027336,1.439833038306319e-8,-2.02370438176894e-7,1.39701728058103e-6
-0.3604858762084676,1.4438048507553768e-8,-2.0236674148958313e-7,1.4009131621257366e-6
-0.3602896099566618,1.447776590718807e-8,-2.0236305166185513e-7,1.4048069907279747e-6
-0.3600933437048561,1.4517482583310675e-8,-2.0235936867675341e-7,1.408698770190973e-6
-0.35989707745305033,1.4557198537262873e-8,-2.0235569251738062e-7,1.4125885043085782e-6
-0.3597008112012446,1.4601858158527642e-8,-2.487005101076216e-7,1.4166907265298601e-6
-0.35950454494943884,1.465066923011485e-8,-2.486959733331442e-7,1.4214819680917166e-6
-0.35930827869763304,1.4699479412115596e-8,-2.486914449512054e-7,1.4262706901337598e-6
-0.3591120124458273,1.4748288706174946e-8,-2.486869249411375e-7,1.4310568973092564e-6
-0.35891574619402156,1.4797097113933931e-8,-2.486824132823034e-7,1.435840594260004e-6
-0.3587194799422158,1.4848236416376711e-8,-2.9585249056054663e-7,1.4405110084224502e-6
-0.35852321369041,1.4906301746868927e-8,-2.9584710252638726e-7,1.4462140641885466e-6
-0.35832694743860427,1.4964366020852765e-8,-2.9584172442892106e-7,1.4519141276390441e-6
-0.3581306811867985,1.502242924027603e-8,-2.958363562437451e-7,1.4576112042834894e-6
-0.3579344149349928,1.508049140708173e-8,-2.9583099794651605e-7,1.4633052996180133e-6
-0.35773814868318704,1.5138552523208093e-8,-2.9582564951297243e-7,1.4689964191250848e-6
-0.35754188243138124,1.5205687414058954e-8,-3.4397532683186944e-7,1.4751807146377027e-6
-0.3573456161795755,1.5273197549426724e-8,-3.439690848117146e-7,1.4818117069158697e-6
-0.35714934992776975,1.5340706460827994e-8,-3.4396285426096095e-7,1.4884392325446943e-6
-0.356953083675964,1.5408214150511005e-8,-3.4395663515152656e-7,1.4950632978837324e-6
-0.3567568174241582,1.5475720620718574e-8,-3.439504274554322e-7,1.5016839092771233e-6
-0.35656055117235247,1.5549699764297244e-8,-3.932832971769747e-7,1.508454808293934e-6
-0.3563642849205467,1.5626886609278444e-8,-3.9326909869522525e-7,1.5160250241749344e-6
-0.356168018668741,1.5704070669438754e-8,-3.932549191682656e-7,1.5235922698344684e-6
-0.3559717524169352,1.5781251948495015e-8,-3.932407585624206e-7,1.5311565492307196e-6
-0.35577548616512944,1.5858430450157457e-8,-3.9322661684399484e-7,1.5387178663148737e-6
-0.3555792199133237,1.5939277512186788e-8,-4.4393189683780757e-7,1.5461121295360147e-6
-0.35538295366151795,1.6026404792871825e-8,-4.439159143280422e-7,1.554655292574648e-6
-0.3551866874097122,1.611352893882062e-8,-4.4389995310747804e-7,1.563195112146375e-6
-0.3549904211579064,1.620064995420778e-8,-4.438840131383109e-7,1.5717315926968514e-6
-0.35479415490610067,1.628776784320047e-8,-4.4386809438285967e-7,1.5802647386639922e-6
-0.3545978886542949,1.6375590797957237e-8,-4.960515120572915e-7,1.5882908138870435e-6
-0.3544016224024892,1.6472947220449514e-8,-4.960336985852148e-7,1.5978356823273522e-6
-0.3542053561506834,1.657030014908372e-8,-4.960159087887766e-7,1.6073768242281969e-6
-0.35400908989887764,1.666764958850233e-8,-4.959981426260578e-7,1.6169142445336754e-6
-0.3538128236470719,1.6764995543339776e-8,-4.959804000552433e-7,1.6264479481792242e-6
-0.35361655739526615,1.6862338018222224e-8,-4.95962681034598e-7,1.6359779400915553e-6
-0.35342029114346035,1.6967809409148994e-8,-5.49794621698859e-7,1.6456905820510338e-6
-0.3532240248916546,1.707571360798178e-8,-5.497749504358034e-7,1.656265141954296e-6
-0.35302775863984887,1.7183613948570323e-8,-5.497553052484065e-7,1.6668355866145518e-6
-0.3528314923880431,1.729151043602779e-8,-5.497356860905973e-7,1.677401921477483e-6
-0.3526352261362374,1.7399403075458488e-8,-5.49716092916422e-7,1.6879641519788273e-6
-0.3524389598844316,1.751242847333888e-8,-6.054041554651149e-7,1.698356989675811e-6
-0.35224269363262584,1.7631246811695566e-8,-6.053831054294752e-7,1.7100002928128219e-6
-0.3520464273808201,1.7750061020780266e-8,-6.053620771820645e-7,1.7216400129625018e-6
-0.35185016112901435,1.786887110486637e-8,-6.053410706928061e-7,1.7332761538240671e-6
-0.35165389487720855,1.7987677068221302e-8,-6.053200859317186e-7,1.7449087190915575e-6
-0.3514576286254028,1.810834081413297e-8,-6.630589527390999e-7,1.7559791913503038e-6
-0.35126136237359706,1.8238474649804e-8,-6.630359297491418e-7,1.7687331946158006e-6
-0.3510650961217913,1.8368603969175207e-8,-6.630129305485835e-7,1.7814832790197776e-6
-0.3508688298699855,1.8498728776912316e-8,-6.629899551047655e-7,1.794229448601178e-6
-0.3506725636181798,1.862884907767481e-8,-6.629670033849598e-7,1.8069717073933932e-6
-0.35047629736637403,1.8758964876115656e-8,-6.629440753565359e-7,1.81971005942439e-6
-0.3502800311145683,1.88991833528512e-8,-7.228914232744229e-7,1.8326359242318627e-6
-0.35008376486276255,1.9041060085075404e-8,-7.228663811648539e-7,1.8465393021913025e-6
-0.34988749861095675,1.918293190491429e-8,-7.228413648778697e-7,1.8604384175369964e-6
-0.349691232359151,1.9324798817432313e-8,-7.228163743779928e-7,1.8743332746531469e-6
-0.34949496610734526,1.9466660827687273e-8,-7.227914096298895e-7,1.8882238779180798e-6
-0.3492986998555395,1.961529069044165e-8,-7.851474391581386e-7,1.9018920481689618e-6
-0.3491024336037337,1.9769385969342417e-8,-7.851202756645262e-7,1.916995465455452e-6
-0.348906167351928,1.9923475919711728e-8,-7.850931401331211e-7,1.93209425897011e-6
-0.34870990110012223,2.0077560547033754e-8,-7.850660325255595e-7,1.9471884334605437e-6
-0.3485136348483165,2.0231639856785307e-8,-7.850389528036195e-7,1.9622779936680015e-6
-0.34831736859651075,2.038888618372657e-8,-8.502743268650125e-7,1.9766947693238466e-6
-0.34812110234470495,2.055576359841297e-8,-8.502464026187256e-7,1.9930451517218633e-6
-0.3479248360928992,2.0722635533474938e-8,-8.502184881824587e-7,2.009393625398052e-6
-0.34772856984109346,2.0889501990837433e-8,-8.501905835516132e-7,2.0257401910223724e-6
-0.3475323035892877,2.1056362972424545e-8,-8.501626887216638e-7,2.0420848492644927e-6
-0.3473360373374819,2.122321848015939e-8,-8.501348036879492e-7,2.0584276007936104e-6
-0.3471397710856762,2.1402123034878816e-8,-9.18518056622251e-7,2.074914573615481e-6
-0.34694350483387043,2.158239417522977e-8,-9.184879376873341e-7,2.092571064227929e-6
-0.3467472385820647,2.176265940528793e-8,-9.184578293260741e-7,2.11022549609985e-6
-0.3465509723302589,2.1942918727128165e-8,-9.184277315334554e-7,2.1278778699534957e-6
-0.34635470607845315,2.2123172142824155e-8,-9.183976443046043e-7,2.145528186510449e-6
-0.3461584398266474,2.231111075290401e-8,-9.89889250723876e-7,2.1628399676142925e-6
-0.34596217357484166,2.2505389423954625e-8,-9.898568283819919e-7,2.1818640354839013e-6
-0.3457659073230359,2.269966173270999e-8,-9.898244174157746e-7,2.200885887163285e-6
-0.3455696410712301,2.2893927681402516e-8,-9.897920178198224e-7,2.219905523429275e-6
-0.3453733748194244,2.308818727226307e-8,-9.897596295888442e-7,2.23892294505829e-6
-0.34517710856761863,2.3285350501318202e-8,-1.0646023334886773e-6,2.257073466461113e-6
-0.3449808423158129,2.3494292592507616e-8,-1.064567500519399e-6,2.2775294645521837e-6
-0.3447845760640071,2.3703227848359553e-8,-1.0645326797643682e-6,2.2979830816737298e-6
-0.34458830981220134,2.3912156271270546e-8,-1.0644978712179297e-6,2.3184343186597797e-6
-0.3443920435603956,2.4121077863636205e-8,-1.0644630748743491e-6,2.3388831763442546e-6
-0.34419577730858986,2.4329992627850927e-8,-1.064428290727923e-6,2.359329655560535e-6
-0.34399951105678406,2.4551985402773155e-8,-1.1429993430138451e-6,2.3798406466285822e-6
-0.3438032448049783,2.477631419962339e-8,-1.1429646974118895e-6,2.401795361291286e-6
-0.34360697855317257,2.5000636197541225e-8,-1.1429300602694233e-6,2.423748197976097e-6
-0.3434107123013668,2.5224951398186963e-8,-1.1428954315836647e-6,2.445699157143288e-6
-0.3432144460495611,2.544925980322004e-8,-1.142860811351953e-6,2.4676482392527784e-6
-0.3430181797977553,2.5681354865335613e-8,-1.225448334021054e-6,2.4891060000390395e-6
-0.34282191354594954,2.592186537689775e-8,-1.2254112457323684e-6,2.5126334808560596e-6
-0.3426256472941438,2.6162368610168797e-8,-1.225374166495931e-6,2.5361589512972084e-6
-0.34242938104233805,2.6402864566925178e-8,-1.225337096308736e-6,2.5596824118548147e-6
-0.34223311479053226,2.6643353248942797e-8,-1.2253000351679048e-6,2.583203863020856e-6
-0.3420368485387265,2.688576061047726e-8,-1.312061956655102e-6,2.6056278046765254e-6
-0.34184058228692077,2.7143270201438702e-8,-1.3120223038882979e-6,2.630807422992762e-6
-0.341644316035115,2.7400772010849574e-8,-1.3119826607957352e-6,2.6559848919341206e-6
-0.3414480497833092,2.7658266040608434e-8,-1.3119430273742348e-6,2.681160212027133e-6
-0.3412517835315035,2.791575229261299e-8,-1.3119034036205082e-6,2.706333383797668e-6
-0.34105551727969774,2.8173230768760344e-8,-1.3118637895315643e-6,2.731504407771668e-6
-0.340859251027892,2.844405559952015e-8,-1.4030920213280634e-6,2.7566577048364917e-6
-0.34066298477608625,2.8719431056715773e-8,-1.403049684959813e-6,2.7835718968791885e-6
-0.34046671852428045,2.8994798205724266e-8,-1.4030073589153156e-6,2.8104837940943644e-6
-0.3402704522724747,2.9270157048571437e-8,-1.4029650431913309e-6,2.837393397043849e-6
-0.34007418602066897,2.9545507587282446e-8,-1.4029227377844702e-6,2.8643007062887837e-6
-0.3398779197688632,2.982798678160428e-8,-1.4990977362598746e-6,2.89054833077073e-6
-0.3396816535170574,3.012220567105822e-8,-1.4990630459212613e-6,2.919303041894706e-6
-0.3394853872652517,3.0416417752335044e-8,-1.4990283593090658e-6,2.948056510045179e-6
-0.33928912101344594,3.071062302616626e-8,-1.498993676422823e-6,2.976808735355298e-6
-0.3390928547616402,3.1004821493282744e-8,-1.4989589972618596e-6,3.0055597179580035e-6
-0.3388965885098344,3.1299013154416127e-8,-1.4989243218258306e-6,3.0343094579865357e-6
-0.33870032225802865,3.161291285850306e-8,-1.6003967424476376e-6,3.063534665264805e-6
-0.3385040560062229,3.192701309523104e-8,-1.60035971876984e-6,3.094231455820029e-6
-0.33830778975441717,3.2241106065850775e-8,-1.6003226990682455e-6,3.1249269197941085e-6
-0.3381115235026114,3.2555191771142614e-8,-1.6002856833423445e-6,3.155621057329301e-6
-0.3379152572508056,3.286927021188696e-8,-1.6002486715914645e-6,3.1863138685676046e-6
-0.3377189909989999,3.319596697732698e-8,-1.707210904030975e-6,3.2166879515731504e-6
-0.33752272474719414,3.353103098741544e-8,-1.7071714166672201e-6,3.2494334238497223e-6
-0.3373264584953884,3.386608724788285e-8,-1.7071319335435068e-6,3.2821774812671894e-6
-0.3371301922435826,3.420113575956172e-8,-1.7070924546593157e-6,3.314920123977362e-6
-0.33693392599177685,3.453617652328406e-8,-1.7070529800139994e-6,3.3476613521316473e-6
-0.3367376597399711,3.487592407606368e-8,-1.8198718881111962e-6,3.379201341848275e-6
-0.33654139348816536,3.5233099380226126e-8,-1.8198298023236952e-6,3.414107783452357e-6
-0.33634512723635956,3.559026642481231e-8,-1.8197877210544405e-6,3.4490127170919444e-6
-0.3361488609845538,3.5947425210708654e-8,-1.8197456443028783e-6,3.4839161429280653e-6
-0.3359525947327481,3.6304575738802174e-8,-1.8197035720682757e-6,3.518818061122362e-6
-0.33575632848094233,3.666171800997892e-8,-1.81966150435007e-6,3.5537184718359776e-6
-0.3355600622291366,3.703813942329834e-8,-1.9388124337461586e-6,3.588733188726744e-6
-0.3353637959773308,3.741865905890397e-8,-1.9387735713102884e-6,3.6259292429915307e-6
-0.33516752972552505,3.779917106729246e-8,-1.938734710581967e-6,3.6631244141263404e-6
-0.3349712634737193,3.817967544879892e-8,-1.938695851561033e-6,3.7003187021689422e-6
-0.33477499722191356,3.856017220375847e-8,-1.938656994247504e-6,3.7375121071575017e-6
-0.33457873097010776,3.895121975668655e-8,-2.064557013174292e-6,3.7737698140930065e-6
-0.334382464718302,3.935641855908797e-8,-2.06451559817171e-6,3.8133922656700835e-6
-0.3341861984664963,3.976160923330083e-8,-2.0644741849887575e-6,3.8530137761075836e-6
-0.33398993221469053,4.016679177968205e-8,-2.0644327736252677e-6,3.892634345445683e-6
-0.33379366596288473,4.057196619858867e-8,-2.0643913640810866e-6,3.932253973725428e-6
-0.333597399711079,4.09779119021654e-8,-2.197394091091002e-6,3.969766072833425e-6
-0.33340113345927325,4.140918187511804e-8,-2.1973499774043198e-6,4.011952723342713e-6
-0.3332048672074675,4.184044319023323e-8,-2.197305865655702e-6,4.054138371381749e-6
-0.33300860095566176,4.227169584789094e-8,-2.197261755844977e-6,4.096323016993395e-6
-0.33281233470385596,4.270293984847166e-8,-2.1972176479719602e-6,4.1385066602212275e-6
-0.3326160684520502,4.313417519235555e-8,-2.197173542036676e-6,4.180689301108416e-6
-0.3324198022002445,4.358285752627836e-8,-2.3377326330708824e-6,4.222177082442911e-6
-0.33222353594843873,4.4041670938978055e-8,-2.3376856674489515e-6,4.267073450196909e-6
-0.332027269696633,4.450047513411376e-8,-2.3376387038902547e-6,4.3119687506659575e-6
-0.3318310034448272,4.495927011209039e-8,-2.3375917423944325e-6,4.356862983896404e-6
-0.33163473719302144,4.541805587331246e-8,-2.3375447829616167e-6,4.401756149933925e-6
-0.3314384709412157,4.588374006788334e-8,-2.487106309319345e-6,4.44465262151149e-6
-0.3312422046894099,4.6371872936564004e-8,-2.4870842526584744e-6,4.492440784617166e-6
-0.33104593843760416,4.686000147628338e-8,-2.4870621961686264e-6,4.540228596980973e-6
-0.3308496721857984,4.7348125687074916e-8,-2.487040139850064e-6,4.588016058605005e-6
-0.3306534059339927,4.7836245568972195e-8,-2.4870180837025225e-6,4.635803169491999e-6
-0.33045713968218693,4.832436112200894e-8,-2.4869960277260666e-6,4.683589929644969e-6
-0.33026087343038113,4.88364100988424e-8,-2.6462456650498925e-6,4.7308829010077635e-6
-0.3300646071785754,4.935577651467693e-8,-2.646222205091063e-6,4.781721922234134e-6
-0.32986834092676964,4.9875138258103505e-8,-2.6461987456794777e-6,4.832560562913854e-6
-0.3296720746749639,5.03944955332405e-8,-2.6461752857194734e-6,4.883398845517754e-6
-0.32947580842315816,5.091384813604125e-8,-2.646151826306636e-6,4.934236747580721e-6
-0.32927954217135236,5.144300104322377e-8,-2.814741216479665e-6,4.983054396095972e-6
-0.3290832759195466,5.199543730359299e-8,-2.8147162708834916e-6,5.03712345956146e-6
-0.32888700966774087,5.254786866800225e-8,-2.8146913254806646e-6,5.091192126345351e-6
-0.32869074341593507,5.310029513649013e-8,-2.8146663802714854e-6,5.145260396450778e-6
-0.32849447716412933,5.3652716709094346e-8,-2.814641435255857e-6,5.199328269880287e-6
-0.3282982109123236,5.420513338585253e-8,-2.814616490433652e-6,5.253395746637504e-6
-0.32810194466051784,5.478651854499509e-8,-2.9931388713749695e-6,5.307160469032497e-6
-0.3279056784087121,5.537396809008224e-8,-2.993112353026477e-6,5.364649303991469e-6
-0.3277094121569063,5.596141220853654e-8,-2.9930858360734636e-6,5.422137692849318e-6
-0.32751314590510056,5.654885156638666e-8,-2.993059316946385e-6,5.479625708838701e-6
-0.3273168796532948,5.713628549768466e-8,-2.9930327992148622e-6,5.537113278733292e-6
-0.32712061340148907,5.773698457051085e-8,-3.1822375153524153e-6,5.592599517433572e-6
-0.3269243471496833,5.836154786614131e-8,-3.182211694710993e-6,5.653713120068376e-6
-0.3267280808978775,5.898610609406962e-8,-3.1821858742524205e-6,5.71482631212708e-6
-0.3265318146460718,5.961065925433101e-8,-3.182160053976947e-6,5.7759390936125415e-6
-0.32633554839426604,6.02352073469617e-8,-3.1821342338841063e-6,5.837051464527497e-6
-0.32613928214246024,6.085975037199758e-8,-3.1821084139744406e-6,5.898163424874904e-6
-0.3259430158906545,6.151897147715499e-8,-3.3826816899815195e-6,5.9592039961492575e-6
-0.32574674963884875,6.218287504111663e-8,-3.382654253986866e-6,6.024156546937017e-6
-0.325550483387043,6.284677322033747e-8,-3.3826268181865833e-6,6.089108661462285e-6
-0.32535421713523727,6.351066601485562e-8,-3.3825993825806992e-6,6.15406033972907e-6
-0.32515795088343147,6.417455342470925e-8,-3.3825719471690144e-6,6.219011581740074e-6
-0.3249616846316257,6.485531353859177e-8,-3.5951139139964043e-6,6.281990125927708e-6
-0.32476541837982,6.556091021096312e-8,-3.5950847664476727e-6,6.3510107772845415e-6
-0.32456915212801424,6.626650116267438e-8,-3.5950556191054503e-6,6.420030965163894e-6
-0.3243728858762085,6.697208639376651e-8,-3.5950264719696366e-6,6.489050689569377e-6
-0.3241766196244027,6.767766590428002e-8,-3.5949973250402296e-6,6.558069950504413e-6
-0.32398035337259695,6.838323969425502e-8,-3.5949681783173323e-6,6.627088747971332e-6
-0.3237840871207912,6.91298487016884e-8,-3.820228281743737e-6,6.6963200871945155e-6
-0.32358782086898547,6.987962754929204e-8,-3.82019732081249e-6,6.769651450701552e-6
-0.32339155461717967,7.062940032033132e-8,-3.82016636010039e-6,6.842982321895759e-6
-0.3231952883653739,7.137916701484929e-8,-3.8201353996073525e-6,6.916312700781948e-6
-0.3229990221135682,7.212892763288854e-8,-3.820104439333956e-6,6.989642587363008e-6
-0.32280275586176244,7.289989275220174e-8,-4.059277549581831e-6,7.061064654631793e-6
-0.32260648960995664,7.369658938938678e-8,-4.05925153890938e-6,7.13897507315926e-6
-0.3224102233581509,7.449328092156829e-8,-4.0592255283792475e-6,7.216885080369895e-6
-0.32221395710634515,7.528996734877439e-8,-4.059199517991624e-6,7.294794676266096e-6
-0.3220176908545394,7.608664867103327e-8,-4.0591735077459995e-6,7.3727038608495924e-6
-0.32182142460273366,7.688332488837283e-8,-4.059147497643118e-6,7.450612634123618e-6
-0.32162515835092786,7.77277197314471e-8,-4.313142810598432e-6,7.529026018822874e-6
-0.3214288920991221,7.857424139361085e-8,-4.3131151871731e-6,7.611791925971973e-6
-0.3212326258473164,7.942075763424277e-8,-4.3130875638987826e-6,7.69455739630142e-6
-0.32103635959551063,8.026726845337345e-8,-4.313059940775724e-6,7.777322429813407e-6
-0.32084009334370484,8.11137738510321e-8,-4.313032317803796e-6,7.860087026510472e-6
-0.3206438270918991,8.198473542947802e-8,-4.58238647782726e-6,7.940921867457002e-6
-0.32044756084009335,8.288410036921868e-8,-4.582357144354576e-6,8.028836852512748e-6
-0.3202512945882876,8.378345955180398e-8,-4.582327811042617e-6,8.116751373707857e-6
-0.3200550283364818,8.468281297726611e-8,-4.582298477891159e-6,8.204665431043848e-6
-0.31985876208467606,8.558216064563639e-8,-4.5822691448999454e-6,8.292579024523459e-6
-0.3196624958328703,8.648150255694653e-8,-4.58223981206956e-6,8.38049215415042e-6
-0.3194662295810646,8.743512330653284e-8,-4.867908601970378e-6,8.469207679236165e-6
-0.31926996332925883,8.839052642546979e-8,-4.867877455480705e-6,8.562582622657998e-6
-0.31907369707745303,8.934592343141802e-8,-4.867846309161312e-6,8.655957073548132e-6
-0.3188774308256473,9.030131432441208e-8,-4.867815163012338e-6,8.749331031910913e-6
-0.31868116457384155,9.125669910448433e-8,-4.867784017033881e-6,8.842704497748087e-6
-0.3184848983220358,9.224027493141556e-8,-5.171145788509058e-6,8.934149429522514e-6
-0.31828863207023,9.325519361756482e-8,-5.171118118978844e-6,9.033311666343707e-6
-0.31809236581842426,9.427010687315041e-8,-5.171090449767801e-6,9.132473272141458e-6
-0.3178960995666185,9.52850146982344e-8,-5.171062780876053e-6,9.231634246924571e-6
-0.3176998333148128,9.62999170928803e-8,-5.171035112303334e-6,9.33079459069952e-6
-0.317503567063007,9.731481405715102e-8,-5.171007444049891e-6,9.42995430347401e-6
-0.31730730081120123,9.839079173428416e-8,-5.493211195874298e-6,9.530337879374722e-6
-0.3171110345593955,9.946892082517973e-8,-5.493181838914286e-6,9.635623688483727e-6
-0.31691476830758974,1.0054704415432838e-7,-5.49315248229275e-6,9.740908828087824e-6
-0.316718502055784,1.0162516172179604e-7,-5.493123126009704e-6,9.846193298194583e-6
-0.3165222358039782,1.0270327352764973e-7,-5.493093770065113e-6,9.951477098812992e-6
-0.31632596955217246,1.0381212760793372e-7,-5.8349478919866045e-6,0.000010055040204769507
-0.3161297033003667,1.0495732790370128e-7,-5.834916745841282e-6,0.00001016682154114232
-0.31593343704856097,1.0610252208656687e-7,-5.83488560005509e-6,0.000010278602167207593
-0.3157371707967552,1.0724771015660132e-7,-5.834854454628305e-6,0.000010390382082973996
-0.31554090454494943,1.0839289211387483e-7,-5.834823309560606e-6,0.00001050216128844944
-0.3153446382931437,1.0953806795845754e-7,-5.834792164852437e-6,0.000010613939783642315
-0.31514837204133794,1.1075091642681482e-7,-6.197516514856042e-6,0.000010727584728583821
-0.31495210578953214,1.1196727652110582e-7,-6.197483472210812e-6,0.000010846255183009856
-0.3147558395377264,1.1318363013027758e-7,-6.197450429946849e-6,0.000010964924883878453
-0.31455957328592066,1.1439997725440558e-7,-6.1974173880636945e-6,0.000011083593831197642
-0.3143633070341149,1.1561631789356454e-7,-6.197384346561813e-6,0.0000112022620249782
-0.31416704078230917,1.1686618114708816e-7,-6.583045992301797e-6,0.00001131950231063766
-0.31397077453050337,1.1815820839478896e-7,-6.583020367249057e-6,0.000011445475987949743
-0.31377450827869763,1.1945023061319803e-7,-6.5829947426254535e-6,0.000011571448788888957
-0.3135782420268919,1.20742247802401e-7,-6.582969118430596e-6,0.000011697420713469416
-0.31338197577508614,1.2203425996248127e-7,-6.58294349466454e-6,0.000011823391761707459
-0.31318570952328034,1.233262670935227e-7,-6.5829178713275665e-6,0.000011949361933616829
-0.3129894432714746,1.2469180495731658e-7,-6.993041660336195e-6,0.000012078076471682951
-0.31279317701966886,1.2606430036741752e-7,-6.993014500416111e-6,0.000012211773383357337
-0.3125969107678631,1.274367904469864e-7,-6.992987340950295e-6,0.000012345469366168719
-0.3124006445160573,1.2880927519611398e-7,-6.992960181938927e-6,0.00001247916442013282
-0.31220437826425157,1.3018175461488864e-7,-6.99293302338198e-6,0.000012612858545266134
-0.3120081120124458,1.315870465537271e-7,-7.428267726118124e-6,0.000012745804335039784
-0.3118118457606401,1.3304496199282182e-7,-7.428238939591559e-6,0.000012887694018145098
-0.31161557950883434,1.3450287178214073e-7,-7.42821015354645e-6,0.000013029582716758605
-0.31141931325702854,1.3596077592177793e-7,-7.428181367982999e-6,0.000013171470430899422
-0.3112230470052228,1.3741867441182718e-7,-7.428152582901537e-6,0.000013313357160582516
-0.31102678075341705,1.3887656725238376e-7,-7.428123798301541e-6,0.000013455242905825875
-0.3108305145016113,1.404119719779209e-7,-7.89023249604272e-6,0.000013601149968333888
-0.3106342482498055,1.419605553417829e-7,-7.89020198642481e-6,0.000013751729171060562
-0.31043798199799977,1.4350913271768632e-7,-7.890171477317359e-6,0.000013902307330369807
-0.310241715746194,1.4505770410573095e-7,-7.890140968720374e-6,0.000014052884446279408
-0.3100454494943883,1.4660626950601873e-7,-7.890110460633849e-6,0.000014203460518808213
-0.3098491832425825,1.4818618259374942e-7,-8.381319644054562e-6,0.000014354174756329411
-0.30965291699077674,1.4983115024931976e-7,-8.381293800137911e-6,0.000014513946394665167
-0.309456650738971,1.514761128326611e-7,-8.381267956829998e-6,0.000014673716698496608
-0.30926038448716525,1.5312107034389252e-7,-8.3812421141308e-6,0.000014833485667855232
-0.3090641182353595,1.547660227831349e-7,-8.381216272040515e-6,0.000014993253302774242
-0.3088678519835537,1.564109701505071e-7,-8.381190430558905e-6,0.00001515301960328505
-0.30867158573174797,1.581359762758225e-7,-8.903416531898157e-6,0.00001531865270311097
-0.3084753194799422,1.598834137823798e-7,-8.90338917709043e-6,0.000015488128226422174
-0.3082790532281365,1.6163084592017506e-7,-8.903361822927037e-6,0.000015657602337215915
-0.30808278697633074,1.633782726893343e-7,-8.903334469408586e-6,0.000015827075035526203
-0.30788652072452494,1.6512569408998494e-7,-8.903307116533682e-6,0.000015996546321387144
-0.3076902544727192,1.6689890517215695e-7,-9.457813917403369e-6,0.000016168027329682095
-0.30749398822091345,1.6875515201873205e-7,-9.45778496430218e-6,0.000016347791245339503
-0.30729772196910765,1.7061139318285873e-7,-9.457756011883148e-6,0.000016527553665953873
-0.3071014557173019,1.7246762866466822e-7,-9.45772706014626e-6,0.000016707314591560377
-0.30690518946549616,1.743238584642964e-7,-9.457698109090997e-6,0.000016887074022196483
-0.3067089232136904,1.7618008258187607e-7,-9.457669158717797e-6,0.000017066831957895322
-0.3065126569618847,1.7811637819064642e-7,-0.000010046470292477159,0.000017255177776021524
-0.3063163907100789,1.8008815825172227e-7,-0.000010046439649463516,0.000017445848418676117
-0.30612012445827314,1.8205993229867956e-7,-0.00001004640900717105,0.00001763651747903194
-0.3059238582064674,1.8403170033165936e-7,-0.000010046378365600488,0.000017827184957124944
-0.30572759195466165,1.8600346235080442e-7,-0.000010046347724752063,0.0000180178508529962
-0.3055313257028559,1.879935041215317e-7,-0.000010672474353325729,0.000018212917392934345
-0.3053350594510501,1.9008814837736793e-7,-0.000010672451089193224,0.00001841525004165055
-0.30513879319924436,1.9218278806725227e-7,-0.000010672427825189909,0.000018617582118862846
-0.3049425269474386,1.9427742319121132e-7,-0.000010672404561315838,0.000018819913624571695
-0.3047462606956328,1.9637205374926916e-7,-0.000010672381297570438,0.000019022244558781444
-0.3045499944438271,1.9846667974145175e-7,-0.000010672358033954242,0.000019224574921495374
-0.30435372819202133,2.0063828922937807e-7,-0.000011338175039070004,0.0000194378897969691
-0.3041574619402156,2.028635879252656e-7,-0.000011338150364977365,0.000019652697804534872
-0.30396119568840985,2.0508888177847496e-7,-0.0000113381256910218,0.000019867505205957233
-0.30376492943660405,2.073141707890336e-7,-0.000011338101017203,0.00002008231200124174
-0.3035686631847983,2.0953945495696717e-7,-0.000011338076343521268,0.00002029711819039232
-0.30337239693299256,2.1176882237288914e-7,-0.000012045223462068935,0.00002051702108823912
-0.3031761306811868,2.1413289066591742e-7,-0.000012045197293206168,0.000020745069388759186
-0.3029798644293811,2.1649695382289507e-7,-0.000012045171124487826,0.00002097311704641667
-0.3027835981775753,2.1886101184385144e-7,-0.000012045144955914807,0.00002120116406121735
-0.30258733192576953,2.212250647288136e-7,-0.00001204511878748811,0.00002142921043316187
-0.3023910656739638,2.2358911247781138e-7,-0.000012045092619205519,0.000021657256162256205
-0.302194799422158,2.260224067333337e-7,-0.000012796149452504294,0.00002189780354334822
-0.30199853317035225,2.2853385630045617e-7,-0.00001279612169974656,0.000022139901099071417
-0.3018022669185465,2.3104530042066305e-7,-0.000012796093947143258,0.000022381997973022673
-0.30160600066674076,2.33556739093986e-7,-0.00001279606619469347,0.000022624094165206864
-0.301409734414935,2.3606817232045383e-7,-0.0000127960384423975,0.00002286618967562824
-0.3012134681631292,2.385796001000995e-7,-0.00001279601069025532,0.000023108284504288763
-0.3010172019113235,2.412336654694784e-7,-0.000013594553850516931,0.000023371234708358675
-0.30082093565951773,2.4390181538055875e-7,-0.000013594531247207453,0.000023628299234748713
-0.300624669407712,2.465699608553691e-7,-0.000013594508643888983,0.000023885363532882067
-0.30042840315590624,2.4923810189391063e-7,-0.000013594486040561406,0.000024142427602763392
-0.30023213690410044,2.519062384961825e-7,-0.000013594463437224081,0.00002439949144438962
-0.3000358706522947,2.546308668123272e-7,-0.000014443512598563919,0.000024670234630575337
-0.29983960440048896,2.5746563853857525e-7,-0.000014443488606858317,0.00002494324523972884
-0.29964333814868316,2.60300405556061e-7,-0.00001444346461514316,0.00002521625560660947
-0.2994470718968774,2.6313516786478194e-7,-0.0000144434406234181,0.000025489265731215406
-0.29925080564507167,2.6596992546473525e-7,-0.000014443416631684155,0.00002576227561354694
-0.29905453939326593,2.6880467835591996e-7,-0.000014443392639939891,0.000026035285253603362
-0.2988582731414602,2.717753659789755e-7,-0.000015345301188623246,0.000026330707316492967
-0.2986620068896544,2.7478712822713437e-7,-0.000015345275723587397,0.000026620649518877863
-0.29846574063784864,2.7779888656508405e-7,-0.000015345250258586992,0.00002691059156870125
-0.2982694743860429,2.808106377296632e-7,-0.000015345224793483954,0.00002720053315218759
-0.29807320813423716,2.8382238498403007e-7,-0.000015345199328417148,0.000027490474583113188
-0.2978769418824314,2.868711433294426e-7,-0.000016303269374685497,0.000027794609721200427
-0.2976806756306256,2.9007092224941384e-7,-0.000016303242346296398,0.00002810253017547933
-0.29748440937881987,2.9327069586462075e-7,-0.000016303215317896044,0.000028410450356818292
-0.2972881431270141,2.964704641750632e-7,-0.000016303188289484874,0.000028718370265216896
-0.2970918768752083,2.9967022718074154e-7,-0.000016303161261062927,0.000029026289900676093
-0.2968956106234026,3.028699848816511e-7,-0.000016303134232629735,0.000029334209263196853
-0.29669934437159684,3.061949517777649e-7,-0.000017322638393114533,0.000029666131162998923
-0.2965030781197911,3.0959479938847096e-7,-0.000017322621089097793,0.000029993167572009304
-0.29630681186798535,3.129946436029823e-7,-0.00001732260378508371,0.000030320203772741385
-0.29611054561617955,3.1639448442130106e-7,-0.0000173225864810719,0.00003064723976519212
-0.2959142793643738,3.19794321843425e-7,-0.000017322569177061854,0.00003097427554936274
-0.29571801311256807,3.2320177681169e-7,-0.000018407536791234264,0.000031315785177715225
-0.2955217468607623,3.268145532604424e-7,-0.0000184075184259843,0.00003166313093289691
-0.2953254806089566,3.304273261047166e-7,-0.000018407500060736212,0.000032010476467027644
-0.2951292143571508,3.3404009534451304e-7,-0.000018407481695490528,0.00003235782178010283
-0.29493294810534504,3.376528609798302e-7,-0.0000184074633302477,0.000032705166872124266
-0.2947366818535393,3.412656230106716e-7,-0.00001840744496500728,0.000033052511743091704
-0.2945404156017335,3.4497924990169737e-7,-0.000019560234954213504,0.00003342507148151396
-0.2943441493499278,3.48818261987849e-7,-0.00001956021546282455,0.00003379398493772849
-0.294147883098122,3.526572702485007e-7,-0.000019560195971438647,0.00003416289815933614
-0.29395161684631627,3.5649627468365065e-7,-0.000019560176480054748,0.00003453181114633376
-0.2937553505945105,3.603352752932993e-7,-0.000019560156988673908,0.000034900723898722156
-0.2935590843427047,3.641742720774484e-7,-0.000019560137497295097,0.00003526963641650205
-0.293362818090899,3.6821901066965033e-7,-0.00002078499876535055,0.00003567578183262371
-0.29316655183909324,3.7229840244109033e-7,-0.000020784978078938373,0.00003606759971525328
-0.2929702855872875,3.7637779015248675e-7,-0.00002078495739253046,0.000036459417348888546
-0.29277401933548175,3.8045717380384006e-7,-0.000020784936706124676,0.000036851234733533416
-0.29257775308367595,3.8453655339514936e-7,-0.000020784916019721626,0.00003724305186918299
-0.2923814868318702,3.8868389883118836e-7,-0.000022087515269809534,0.00003766121517990461
-0.29218522058006446,3.9301893110681037e-7,-0.000022087499392544096,0.00003807739163637309
-0.2919889543282587,3.9735396026626175e-7,-0.000022087483515276923,0.00003849356792432192
-0.291792688076453,4.016889863095397e-7,-0.000022087467638009307,0.00003890974404374983
-0.2915964218246472,4.060240092366463e-7,-0.00002208745176073944,0.00003932591999465992
-0.29140015557284143,4.1035902904758017e-7,-0.000022087435883466765,0.00003974209577704928
-0.2912038893210357,4.148751959664511e-7,-0.000023472759796361476,0.000040197757898045614
-0.2910076230692299,4.194821048972878e-7,-0.000023472742942391775,0.00004063983310056934
-0.29081135681742415,4.240890105202572e-7,-0.000023472726088420303,0.00004108190812420578
-0.2906150905656184,4.286959128353615e-7,-0.000023472709234448282,0.00004152398296895756
-0.29041882431381266,4.333028118426004e-7,-0.000023472692380472686,0.00004196605763482345
-0.2902225580620069,4.379289611875911e-7,-0.00002494480115626807,0.000042434756434306794
-0.2900262918102011,4.4282478205690613e-7,-0.000024944783265621057,0.00004290434015415198
-0.2898300255583954,4.477205994148918e-7,-0.0000249447653749722,0.000043373923684108414
-0.28963375930658963,4.5261641326154625e-7,-0.000024944747484322042,0.000043843507024176286
-0.2894374930547839,4.5751222359686906e-7,-0.000024944729593669422,0.00004431309017435362
-0.28924122680297815,4.624080304208601e-7,-0.000024944711703015593,0.00004478267313464049
-0.28904496055117235,4.6744722483415027e-7,-0.00002650904816232034,0.00004529348710905364
-0.2888486942993666,4.726500544922646e-7,-0.000026509029171350807,0.000045792288721749896
-0.28865242804756086,4.778528804230918e-7,-0.000026509010180379468,0.000046291090132877935
-0.28845616179575506,4.830557026266332e-7,-0.00002650899118940598,0.000046789891342436975
-0.2882598955439493,4.882585211028851e-7,-0.000026508972198430654,0.00004728869235042905
-0.2880636292921436,4.934613358518505e-7,-0.000026508953207453857,0.000047787493156853036
-0.28786736304033783,4.989474275987602e-7,-0.000028172904486332844,0.00004834391366053661
-0.2876710967885321,5.044768166844903e-7,-0.000028172891439937662,0.000048873793170135614
-0.2874748305367263,5.100062032096562e-7,-0.0000281728783935451,0.00004940367251079945
-0.28727856428492055,5.15535587174252e-7,-0.000028172865347153682,0.00004993355168252873
-0.2870822980331148,5.210649685782814e-7,-0.00002817285230076423,0.00005046343068532267
-0.28688603178130906,5.266837445302757e-7,-0.000029942826273748094,0.000051035735294609015
-0.2866897655295033,5.325605094522139e-7,-0.000029942812422351824,0.00005159866406172827
-0.2864934992776975,5.384372716555933e-7,-0.000029942798570956668,0.000052161592649489506
-0.2862972330258918,5.443140311404078e-7,-0.000029942784719563664,0.00005272452105789323
-0.28610096677408603,5.501907879066627e-7,-0.00002994277086817339,0.000053287449286936736
-0.28590470052228023,5.560675419543601e-7,-0.00002994275701678434,0.00005385037733662019
-0.2857084342704745,5.621832628531106e-7,-0.000031823852510171245,0.00005447346805466059
-0.28551216801866874,5.684292096601582e-7,-0.00003182383780419272,0.000055071505095901914
-0.285315901766863,5.746751535809163e-7,-0.0000318238230982163,0.000055669541946717956
-0.28511963551505726,5.809210946153892e-7,-0.000031823808392241205,0.00005626757860710961
-0.28492336926325146,5.871670327635768e-7,-0.00003182379368626832,0.00005686561507707661
-0.2847271030114457,5.934275612454925e-7,-0.00003382299353000807,0.00005750630136171796
-0.28453083675963997,6.000658718783066e-7,-0.000033822977916830503,0.000058141634084614606
-0.28433457050783423,6.067041794467801e-7,-0.000033822962303654367,0.00005877696660533648
-0.2841383042560285,6.133424839509175e-7,-0.00003382294669048044,0.00005941229892388656
-0.2839420380042227,6.199807853907155e-7,-0.00003382293107730971,0.00006004763104026487
-0.28374577175241694,6.266190837661747e-7,-0.000033822915464140484,0.0000606829629544684
-0.2835495055006112,6.334355273505206e-7,-0.000035948047722638526,0.0000613806631276171
-0.2833532392488054,6.404909145698163e-7,-0.00003594803379294963,0.00006205565333116265
-0.28315697299699966,6.475462990551799e-7,-0.00003594801986325983,0.00006273064338972894
-0.2829607067451939,6.546016808066168e-7,-0.00003594800593356804,0.00006340563330332288
-0.28276444049338817,6.61657059824125e-7,-0.000035947992003875386,0.00006408062307194305
-0.2825681742415824,6.687124361077043e-7,-0.00003594797807418173,0.00006475561269558754
-0.2823719079897766,6.76129114975834e-7,-0.000038206981188036764,0.00006551459784699283
-0.2821756417379709,6.836278545147825e-7,-0.000038206966395486414,0.00006623176037848743
-0.28197937548616514,6.911265900256197e-7,-0.00003820695160292356,0.00006694892264847524
-0.2817831092343594,6.986253248828462e-7,-0.00003820693681038148,0.00006766608497961015
-0.28158684298255365,7.06124055711959e-7,-0.00003820692201782798,0.00006838324704923954
-0.28139057673074785,7.137182998144365e-7,-0.00004060781550965381,0.00006916365803374478
-0.2811943104789421,7.216882420169766e-7,-0.00004060779980078994,0.00006992562742942168
-0.28099804422713637,7.29658181136396e-7,-0.000040607784091922926,0.0000706875966616096
-0.28080177797533057,7.376281171726948e-7,-0.00004060776838305593,0.00007144956573030501
-0.2806055117235248,7.455980501258745e-7,-0.00004060775267418667,0.00007221153463550772
-0.2804092454717191,7.535679799959285e-7,-0.000040607736965315426,0.00007297350337721786
-0.28021297921991334,7.618336341898759e-7,-0.00004315943199390316,0.00007382266098910497
-0.2800167129681076,7.703043725003426e-7,-0.000043159415312071136,0.00007463223379280517
-0.2798204467163018,7.787751075367328e-7,-0.00004315939863023895,0.00007544180642288356
-0.27962418046449605,7.872458392990393e-7,-0.00004315938194840563,0.00007625137887934494
-0.2794279142126903,7.957165677872642e-7,-0.00004315936526657116,0.00007706095116219149
-0.27923164796088457,8.041872930014095e-7,-0.00004315934858473441,0.00007787052327141984
-0.2790353817090788,8.13179110196832e-7,-0.00004587331327627416,0.00007879412727849976
-0.278839115457273,8.221824922777996e-7,-0.00004587330131620209,0.00007965438988014781
-0.2786428492054673,8.311858720114096e-7,-0.000045873289356124916,0.00008051465242349268
-0.27844658295366154,8.40189249397654e-7,-0.00004587327739604605,0.00008137491490853722
-0.27825031670185574,8.491926244365441e-7,-0.00004587326543596218,0.00008223517733528029
-0.27805405045005,8.583988791226465e-7,-0.00004875987319080445,0.00008318410502755512
-0.27785778419824425,8.679687954252951e-7,-0.000048759860483231115,0.00008409835219253109
-0.2776615179464385,8.775387092338772e-7,-0.00004875984777565228,0.0000850125992955646
-0.27746525169463276,8.871086205483836e-7,-0.00004875983506807046,0.00008592684633665498
-0.27726898544282697,8.966785293688298e-7,-0.000048759822360485744,0.00008684109331580729
-0.2770727191910212,9.06248435695199e-7,-0.00004875980965289438,0.00008775534023301065
-0.2768764529392155,9.162627060413331e-7,-0.000051828006189969055,0.00008878645962802757
-0.27668018668740973,9.264347932298289e-7,-0.000051827992688162706,0.0000897580787107031
-0.276483920435604,9.366068777683774e-7,-0.00005182797918635333,0.00009072969772756144
-0.2762876541837982,9.467789596569743e-7,-0.00005182796568453814,0.00009170131667860788
-0.27609138793199245,9.56951038895622e-7,-0.000051827952182718506,0.00009267293556383748
-0.2758951216801867,9.671984781309536e-7,-0.000055089166891500335,0.0000937318532096366
-0.2756988554283809,9.780106210240598e-7,-0.00005508915254577338,0.00009476444569533601
-0.27550258917657516,9.888227611015851e-7,-0.000055089138200041655,0.00009579703811110445
-0.2753063229247694,9.99634898363523e-7,-0.0000550891238543023,0.00009682963045694849
-0.2751100566729637,1.010447032809878e-6,-0.00005508910950856396,0.00009786222273286623
-0.27491379042115793,1.0212591644406432e-6,-0.00005508909516281652,0.00009889481493884696
-0.27471752416935213,1.0324098619304773e-6,-0.00005855609291084936,0.00010004577800378506
-0.2745212579175464,1.0439024455591088e-6,-0.00005855608019988708,0.00010114317589993876
-0.27432499166574065,1.0553950266930087e-6,-0.00005855606748892046,0.00010224057372026994
-0.2741287254139349,1.0668876053321787e-6,-0.00005855605477795249,0.00010333797146477938
-0.27393245916212916,1.0783801814766124e-6,-0.00005855604206698006,0.00010443536913346193
-0.27373619291032336,1.0898727551263118e-6,-0.00005855602935600628,0.00010553276672632631
-0.2735399266585176,1.1019986273384375e-6,-0.00006224183110827776,0.00010678310431935799
-0.2733436604067119,1.1142145969102719e-6,-0.0000622418176030367,0.00010794937529346744
-0.2731473941549061,1.1264305638314875e-6,-0.00006224180409779412,0.00010911564618701869
-0.27295112790310033,1.1386465281020808e-6,-0.00006224179059254826,0.00011028191700000353
-0.2727548616512946,1.1508624897220478e-6,-0.00006224177708729938,0.00011144818773243047
-0.27255859539948885,1.1632732479733294e-6,-0.00006615954916372602,0.0001127326282503338
-0.2723623291476831,1.176258133300727e-6,-0.00006615953481461762,0.00011397209337080584
-0.2721660628958773,1.1892430158118864e-6,-0.00006615952046550267,0.00011521155840569078
-0.27196979664407156,1.202227895506793e-6,-0.00006615950611638603,0.00011645102335497572
-0.2717735303922658,1.2152127723854493e-6,-0.00006615949176726455,0.00011769048821866246
-0.2715772641404601,1.2281976464478622e-6,-0.00006615947741814143,0.00011892995299676318
-0.27138099788865433,1.241698434499772e-6,-0.00007032382263900519,0.00012032564087171697
-0.27118473163684853,1.2555006260856778e-6,-0.00007032380739327962,0.00012164289393944604
-0.2709884653850428,1.269302814679351e-6,-0.00007032379214754696,0.0001229601469162271
-0.27079219913323704,1.2831050002808105e-6,-0.00007032377690181084,0.0001242773998020695
-0.27059593288143124,1.2969071828900438e-6,-0.00007032376165607467,0.00012559465259696418
-0.27039966662962556,1.310717284804121e-6,-0.00007475158260156656,0.0001270278599511834
-0.27020340037781976,1.3253884966584604e-6,-0.00007475157160199561,0.00012842792160007018
-0.270007134126014,1.340059711240704e-6,-0.00007475156061369951,0.00012982798374214645
-0.26981086787420827,1.3547309126961015e-6,-0.00007475154960008756,0.00013122804494458302
-0.26961460162240247,1.369402111987893e-6,-0.00007475153858647444,0.0001326281061987878
-0.26941833537059673,1.3840733224873495e-6,-0.00007475152760366775,0.00013402816871104062
-0.269222069118791,1.3990989838539946e-6,-0.00007945950842760884,0.00013558460647391732
-0.26902580286698524,1.4146942025960204e-6,-0.00007945949673544958,0.00013707283593664347
-0.2688295366151795,1.4302894218166297e-6,-0.00007945948504968309,0.0001385610657047462
-0.2686332703633737,1.4458846295051809e-6,-0.00007945947334260491,0.00014004929469319785
-0.26843700411156796,1.461479845053435e-6,-0.0000794594616589392,0.00014153752465355152
-0.2682407378597622,1.4770750546163488e-6,-0.00007945944996675807,0.00014302575433542178
-0.26804447160795647,1.493414872231809e-6,-0.00008446391229062441,0.00014471537438169452
-0.2678482053561507,1.5099922937310032e-6,-0.0000844638998789722,0.00014629732447586654
-0.2676519391043449,1.5265696986849353e-6,-0.00008446388743475878,0.00014787927335323958
-0.2674556728525392,1.543147101194215e-6,-0.00008446387499054177,0.00014946122228909353
-0.26725940660073344,1.5597245146301837e-6,-0.00008446386257713656,0.0001510431724899022
-0.26706314034892764,1.5764403492330135e-6,-0.00008978347452371994,0.00015277695444732817
-0.2668668740971219,1.5940618139554593e-6,-0.00008978346131282837,0.00015445852399760735
-0.26667060784531615,1.6116832810478095e-6,-0.000089783448113382,0.00015614009405826647
-0.2664743415935104,1.629304733287236e-6,-0.00008978343488564715,0.00015782166307303595
-0.26627807534170467,1.6469261925656615e-6,-0.00008978342168012412,0.00015950323301987376
-0.26608180908989887,1.6645476469166882e-6,-0.00008978340846921019,0.00016118480281776388
-0.2658855428380931,1.6827318783609942e-6,-0.00009543820006308412,0.00016306750550776876
-0.2656892765862874,1.7014631749445556e-6,-0.00009543818761156791,0.000164854967716454
-0.26549301033448164,1.7201944723629845e-6,-0.00009543817516494512,0.00016664243028768823
-0.2652967440826759,1.7389257533374333e-6,-0.00009543816269738356,0.00016842989162978273
-0.2651004778308701,1.7576570500323664e-6,-0.00009543815025697502,0.00017021735470534015
-0.26490421157906435,1.776388336840667e-6,-0.00009543813780543529,0.00017200481715590342
-0.2647079453272586,1.7961592559716613e-6,-0.00010144924446879662,0.00017404831042969405
-0.2645116790754528,1.816070317633258e-6,-0.00010144923123344057,0.00017594832939894572
-0.26431541282364707,1.8359813759193524e-6,-0.00010144921799691887,0.00017784834836082002
-0.2641191465718413,1.8558924331634717e-6,-0.00010144920476271462,0.00017974836753027106
-0.2639228803200356,1.8758034870320928e-6,-0.0001014491915273445,0.00018164838669234554
-0.26372661406822984,1.89603475948901e-6,-0.00010783887581587548,0.000183745803851842
-0.26353034781642404,1.917199890063758e-6,-0.00010783886174735896,0.00018576546647944048
-0.2633340815646183,1.938365024626648e-6,-0.00010783884768893183,0.00018778512979724212
-0.26313781531281255,1.9595301375733117e-6,-0.00010783883360229961,0.00018980479144626273
-0.2629415490610068,1.98069526522092e-6,-0.00010783881954177061,0.0001918244547721789
-0.26274528280920106,2.0018603847509516e-6,-0.00010783880547323272,0.00019384411767307076
-0.26254901655739527,2.0238646337259997e-6,-0.00011463092120474472,0.00019612132582233038
-0.2623527503055895,2.046362813504394e-6,-0.00011463090625057113,0.00019826816809750486
-0.2621564840537838,2.0688609927078012e-6,-0.00011463089129992418,0.00020041501066272267
-0.261960217801978,2.0913591537496457e-6,-0.00011463087632649868,0.0002025618518981834
-0.26176395155017224,2.113857335229581e-6,-0.00011463086138802065,0.00020470869535877464
-0.2615676852983665,2.1363606140677678e-6,-0.00012184875849919224,0.0002070447826833803
-0.26137141904656075,2.160275412046526e-6,-0.00012184874689193621,0.00020932697088627713
-0.261175152794755,2.184190207747179e-6,-0.00012184873528468713,0.00021160915891387037
-0.2609788865429492,2.208105001169729e-6,-0.00012184872367742991,0.00021389134676617108
-0.26078262029114346,2.232019792314162e-6,-0.00012184871207018251,0.00021617353444317044
-0.2605863540393377,2.255934581180471e-6,-0.00012184870046293333,0.000218455721944877
-0.260390087787532,2.2804225380676568e-6,-0.00012951889959342727,0.000220991156513409
-0.26019382153572623,2.3058427258176056e-6,-0.00012951888725041072,0.0002234174072206728
-0.25999755528392043,2.331262911145045e-6,-0.00012951887490739202,0.00022584365774154448
-0.2598012890321147,2.3566830940499543e-6,-0.0001295188625643773,0.00022826990807600173
-0.25960502278030895,2.3821032745323473e-6,-0.0001295188502213603,0.0002306961582240481
-0.25940875652850315,2.4075234525922316e-6,-0.00012951883787834777,0.00023312240818569179
-0.2592124902766974,2.4341563536694752e-6,-0.00013767184640329255,0.00023587329020724636
-0.25901622402489166,2.4611766896541825e-6,-0.00013767183327788573,0.00023845269660482027
-0.2588199577730859,2.488197011314622e-6,-0.00013767182015225006,0.0002410321016831631
-0.2586236915212802,2.515217353895385e-6,-0.00013767180702706135,0.00024361150880530057
-0.2584274252694744,2.542237682151879e-6,-0.00013767179390165724,0.00024619091460820083
-0.25823115901766863,2.5694876452215966e-6,-0.00014633799314897868,0.0002490115165197636
-0.2580348927658629,2.598208853264039e-6,-0.00014633797919159588,0.00025175374520955245
-0.25783862651405715,2.6269300585671205e-6,-0.00014633796523420663,0.00025449597368856357
-0.2576423602622514,2.6556512611308322e-6,-0.00014633795127682946,0.00025723820195678324
-0.2574460940104456,2.6843724609551983e-6,-0.0001463379373194462,0.00025998043001421953
-0.25724982775863986,2.7130936580401883e-6,-0.0001463379233620644,0.00026272265786086356
-0.2570535615068341,2.7427407769188623e-6,-0.0001555495539238992,0.0002657839167120547
-0.2568572952550283,2.773269903566138e-6,-0.00015554954096770243,0.00026869923808422926
-0.2566610290032226,2.803799027670544e-6,-0.00015554952801150268,0.00027161455928249515
-0.25646476275141683,2.834328149232078e-6,-0.00015554951505529897,0.00027452988030684535
-0.2562684964996111,2.864857268250759e-6,-0.0001555495020991004,0.0002774452011572893
-0.25607223024780534,2.895386384726569e-6,-0.0001555494891429057,0.00028036052183384795
-0.25587596399599954,2.9276245750555446e-6,-0.00016534088413257584,0.0002836816579425473
-0.2556796977441938,2.960075409302483e-6,-0.00016534087035531905,0.00028678098683908515
-0.25548343149238806,2.9925262408454126e-6,-0.00016534085657805877,0.0002898803155506913
-0.2552871652405823,3.0249770696843437e-6,-0.000165340842800807,0.0002929796440773744
-0.25509089898877657,3.057427895819249e-6,-0.00016534082902355216,0.00029607897241911064
-0.25489463273697077,3.0904231908302686e-6,-0.00017574854405579015,0.00029948497018892115
-0.25469836648516503,3.124916697394737e-6,-0.00017574852940546026,0.00030277991982462823
-0.2545021002333593,3.1594102010838315e-6,-0.00017574851475512227,0.0003060748692637038
-0.2543058339815535,3.1939037018975735e-6,-0.00017574850010479328,0.0003093698185061334
-0.25410956772974774,3.228397199835942e-6,-0.00017574848545445643,0.0003126647675519075
-0.253913301477942,3.2628906948989476e-6,-0.00017574847080412855,0.00031595971640102996
-0.25371703522613626,3.2987819326486305e-6,-0.00018681129619848834,0.00031965602528264444
-0.2535207689743305,3.3354466840197e-6,-0.00018681128061977308,0.00032315893980860554
-0.2533245027225247,3.372111432333198e-6,-0.00018681126504106795,0.0003266618541254701
-0.25312823647071897,3.408776177589103e-6,-0.0001868112494623587,0.0003301647682332179
-0.2529319702189132,3.4454409197874365e-6,-0.00018681123388364983,0.0003336676821318595
-0.2527357039671075,3.4821540064165214e-6,-0.0001985700725690837,0.0003374562785556852
-0.25253943771530174,3.521126608924018e-6,-0.0001985700587466747,0.0003411802293310438
-0.25234317146349594,3.5600992087186504e-6,-0.00019857004492426067,0.0003449041799528656
-0.2521469052116902,3.5990718058003954e-6,-0.0001985700311018568,0.00034862813042115643
-0.25195063895988445,3.6380444001692756e-6,-0.00019857001727944276,0.00035235208073591633
-0.25175437270807866,3.67701699182528e-6,-0.00019857000345702808,0.00035607603089715233
-0.2515581064562729,3.716966956781592e-6,-0.0002110686530110659,0.0003601894741361971
-0.25136184020446717,3.7583926087394697e-6,-0.00021106863831382776,0.00036414834171548144
-0.2511655739526614,3.799818257812785e-6,-0.00021106862361659073,0.00036810720913150216
-0.2509693077008557,3.841243904001523e-6,-0.00021106860891934745,0.0003720660763842833
-0.2507730414490499,3.882669547305699e-6,-0.00021106859422210944,0.0003760249434738232
-0.25057677519724414,3.924095187725298e-6,-0.0002110685795248669,0.00037998381040011027
-0.2503805089454384,3.967543988715023e-6,-0.0002243539137365719,0.000384447949188922
-0.25018424269363265,4.0115770889084815e-6,-0.00022435389810916887,0.0003886565498211728
-0.24998797644182688,4.055610175990419e-6,-0.00022435388248175808,0.00039286514931982636
-0.2497917101900211,4.0996432800940105e-6,-0.00022435386685434644,0.00039707375056490706
-0.24959544393821537,4.143676371086075e-6,-0.00022435385122693247,0.00040128235067641487
-0.24939917768640962,4.188134601811164e-6,-0.00023847540497964347,0.0004058595727315791
-0.24920291143460385,4.23493927406376e-6,-0.0002384753883632309,0.00041033365638324304
-0.24900664518279808,4.281743943055108e-6,-0.00023847537174682607,0.0004148077398503355
-0.24881037893099234,4.328548608785227e-6,-0.000238475355130402,0.0004192818231328652
-0.2486141126791866,4.375353271254092e-6,-0.00023847533851399668,0.0004237559062308307
-0.24841784642738085,4.422157930461712e-6,-0.00023847532189757902,0.00042822998914423394
-0.24822158017557508,4.470526547212834e-6,-0.00025348556544807266,0.0004331990262685776
-0.2480253139237693,4.520277207379812e-6,-0.000253485548630302,0.00043795534316246737
-0.24782904767196356,4.570027864246024e-6,-0.0002534855318125176,0.00044271165999896237
-0.24763278142015782,4.619778517811468e-6,-0.00025348551499473757,0.000447467976778062
-0.24743651516835205,4.6695291680761574e-6,-0.0002534854981769626,0.00045222429349977324
-0.24724024891654628,4.719279815040094e-6,-0.0002534854813591788,0.00045698061016408197
-0.24704398266474054,4.771875195655731e-6,-0.00026944030161148207,0.0004623727143361427
-0.2468477164129348,4.82475723198358e-6,-0.00026944028372925414,0.000467429073189873
-0.24665145016112902,4.87763926480177e-6,-0.00026944026584703224,0.0004724854319825609
-0.24645518390932328,4.930521294110267e-6,-0.00026944024796480144,0.0004775417907142235
-0.2462589176575175,4.9834033199090886e-6,-0.0002694402300825684,0.0004825981493848646
-0.24606265140571176,5.0372374121805955e-6,-0.0002863991734972642,0.0004881279622140633
-0.24586638515390602,5.093447902617255e-6,-0.0002863991544831035,0.0004935033023624566
-0.24567011890210025,5.149658389322078e-6,-0.0002863991354689341,0.0004988786424459601
-0.24547385265029448,5.205868872295057e-6,-0.0002863991164547772,0.0005042539824645584
-0.24527758639848873,5.2620793515361915e-6,-0.00028639909744061103,0.0005096293224182848
-0.245081320146683,5.3182898270454815e-6,-0.00028639907842643517,0.0005150046623070944
-0.24488505389487722,5.376848151227731e-6,-0.00030442532366543174,0.000521007216494028
-0.24468878764307145,5.436596566474262e-6,-0.0003044253034475352,0.0005267216769309202
-0.2444925213912657,5.496344977752684e-6,-0.0003044252832296285,0.0005324361372988047
-0.24429625513945996,5.556093385063018e-6,-0.0003044252630117427,0.0005381505975976764
-0.24409998888765422,5.615841788405262e-6,-0.00030442524279383933,0.0005438650578275753
-0.24390372263584845,5.67574519867846e-6,-0.000323594310806794,0.0005500176496939139
-0.24370745638404268,5.7392558397105936e-6,-0.0003235942959741259,0.0005560920143684888
-0.24351119013223693,5.8027664778315805e-6,-0.00032359428114145047,0.0005621663789103319
-0.2433149238804312,5.86627711304141e-6,-0.00032359426630876515,0.0005682407433193592
-0.24311865762862542,5.929787745340094e-6,-0.000323594251476089,0.0005743151075956384
-0.24292239137681965,5.99329837472762e-6,-0.0003235942366434188,0.0005803894717391229
-0.2427261251250139,6.058465871637024e-6,-0.00034397940999825573,0.0005870766821401902
-0.24252985887320816,6.12597741958897e-6,-0.00034397939423642335,0.0005935328423767206
-0.2423335926214024,6.193488964447407e-6,-0.000343979378474592,0.0005999890024721442
-0.24213732636959662,6.261000506212336e-6,-0.0003439793627127599,0.0006064451624264736
-0.24194106011779087,6.3285120448837464e-6,-0.0003439793469509277,0.0006129013222397019
-0.24174479386598513,6.396023580461639e-6,-0.0003439793311890956,0.0006193574819118458
-0.2415485276141794,6.466882383367894e-6,-0.000365648731706613,0.0006266212665265421
-0.24135226136237362,6.538646887773838e-6,-0.00036564871495744117,0.0006334832167654289
-0.24115599511056784,6.610411401001147e-6,-0.00036564869820834356,0.0006403451680119975
-0.2409597288587621,6.682175886723827e-6,-0.0003656486814591006,0.0006472071167933906
-0.24076346260695636,6.753940381267862e-6,-0.00036564866470992956,0.0006540690665824692
-0.2405671963551506,6.826428044498085e-6,-0.0003886831297955682,0.0006615241895225739
-0.24037093010334482,6.902713423776585e-6,-0.00038868311199717246,0.0006688174396952634
-0.24017466385153907,6.978998799561851e-6,-0.0003886830941987781,0.0006761106897085999
-0.23997839759973333,7.0552841718538925e-6,-0.0003886830764004026,0.0006834039395626369
-0.23978213134792756,7.131569540652728e-6,-0.00038868305860201627,0.0006906971892573521
-0.23958586509612181,7.207854905958328e-6,-0.00038868304080363013,0.0006979904387927043
-0.23938959884431604,7.286701408222042e-6,-0.0004131711957879601,0.0007060906754834241
-0.2391933325925103,7.367792968569206e-6,-0.00041317117944023317,0.0007138422342338421
-0.23899706634070453,7.448884525707831e-6,-0.0004131711630925044,0.0007215937928052663
-0.23880080008889878,7.529976079637987e-6,-0.0004131711467447881,0.0007293453511977158
-0.238604533837093,7.611067630359615e-6,-0.0004131711303970705,0.0007370969094111731
-0.23840826758528727,7.69215917787275e-6,-0.0004131711140493327,0.0007448484674456631
-0.2382120013334815,7.777872796413092e-6,-0.00043920485216655006,0.0007536467776373748
-0.23801573508167576,7.864073884818112e-6,-0.00043920483479626787,0.0007618853235178344
-0.23781946882987,7.950274969813945e-6,-0.0004392048174260206,0.000770123869208106
-0.23762320257806424,8.036476051400574e-6,-0.0004392048000557389,0.0007783624147081961
-0.2374269363262585,8.122677129578009e-6,-0.00043920478268548023,0.000786600960018121
-0.23723067007445273,8.2103789730885e-6,-0.00046687886132592654,0.0007956353816852811
-0.23703440382264698,8.302011535437057e-6,-0.0004668788428691901,0.0008043915005558506
-0.2368381375708412,8.393644094163188e-6,-0.00046687882441247725,0.0008131476192243766
-0.23664187131903547,8.48527664926689e-6,-0.00046687880595575195,0.0008219037376907933
-0.2364456050672297,8.576909200748163e-6,-0.00046687878749902736,0.0008306598559551564
-0.23624933881542395,8.668541748606993e-6,-0.00046687876904231453,0.0008394159740174396
-0.23605307256361818,8.763915801074187e-6,-0.0004962966288298935,0.0008492315296911395
-0.23585680631181244,8.861322078273965e-6,-0.000496296609218858,0.000858537716963253
-0.2356605400600067,8.958728351624752e-6,-0.0004962965896078468,0.0008678439040206971
-0.23546427380820092,9.05613462112659e-6,-0.0004962965699968355,0.0008771500908634119
-0.23526800755639518,9.153540886779422e-6,-0.0004962965503858012,0.0008864562774913991
-0.2350717413045894,9.251068289318197e-6,-0.0005275720627017263,0.0008965309154660425
-0.23487547505278367,9.354612878970124e-6,-0.000527572045867825,0.0009064216761241524
-0.2346792088009779,9.458157465318142e-6,-0.0005275720290339504,0.0009163124364566565
-0.23448294254917215,9.56170204836224e-6,-0.0005275720122000768,0.0009262031964635777
-0.23428667629736638,9.665246628102413e-6,-0.000527571995366177,0.000936093956144833
-0.23409041004556064,9.768791204538635e-6,-0.0005275719785323053,0.0009459847155005026
-0.23389414379375487,9.874881219966962e-6,-0.0005608226508396697,0.0009569343347876453
-0.23369787754194912,9.984951777819831e-6,-0.0005608226329539451,0.0009674463120274148
-0.23350161129014335,0.000010095022332162367,-0.0005608226150682204,0.0009779582889212206
-0.2333053450383376,0.000010205092882994527,-0.0005608225971824985,0.0009884702654690547
-0.23310907878653186,0.000010315163430316323,-0.000560822579296785,0.0009989822416709617
-0.2329128125347261,0.000010425233974127773,-0.0005608225614110644,0.0010094942175268911
-0.23271654628292035,0.000010540579340066387,-0.0005961688327306852,0.0010213888157525914
-0.23252028003111458,0.000010657587160445034,-0.0005961688137273905,0.0010325610301569063
-0.23232401377930884,0.000010774594977093945,-0.0005961687947241039,0.0010437332441936256
-0.23212774752750306,0.000010891602790013135,-0.0005961687757208187,0.001054905457862762
-0.23193148127569732,0.00001100861059920264,-0.0005961687567175259,0.0010660776711643543
-0.23173521502389155,0.000011126582036582882,-0.0006337426967019848,0.0010782910585033759
-0.2315389487720858,0.000011250964338292466,-0.000633742676511294,0.0010901649792387647
-0.23134268252028004,0.000011375346636039336,-0.0006337426563206046,0.0011020388995835885
-0.2311464162684743,0.000011499728929823419,-0.0006337426361299071,0.0011139128195379177
-0.23095015001666855,0.000011624111219644752,-0.0006337426159392118,0.0011257867391016863
-0.23075388376486278,0.000011748493505503353,-0.0006337425957485173,0.0011376606582749102
-0.23055761751305703,0.000011876803919313929,-0.0006736926618765483,0.001150931749348607
-0.23036135126125126,0.000012009027051246737,-0.0006736926447288203,0.0011635510475115295
-0.23016508500944552,0.000012141250179813977,-0.0006736926275811193,0.0011761703454925296
-0.22996881875763975,0.000012273473305015756,-0.000673692610433408,0.001188789643291664
-0.229772552505834,0.000012405696426851982,-0.0006736925932856822,0.0012014089409089087
-0.22957628625402823,0.000012537919545322713,-0.0006736925761379718,0.00121402823834424
-0.2293800200022225,0.000012677388358081083,-0.0007161696870897992,0.001228445895368609
-0.22918375375041672,0.000012817948296435581,-0.0007161696688744581,0.0012418568500994127
-0.22898748749861098,0.000012958508231214983,-0.0007161696506591222,0.0012552678046369805
-0.2287912212468052,0.000013099068162419395,-0.00071616963244377,0.0012686787589813045
-0.22859495499499946,0.00001323962809004871,-0.0007161696142284378,0.0012820897131324061
-0.22839868874319372,0.000013382290692732914,-0.0007613250279693177,0.0012969037793233444
-0.22820242249138795,0.000013531713100479565,-0.0007613250086199087,0.0013111560459933373
-0.2280061562395822,0.000013681135504428543,-0.0007613249892705165,0.001325408312458069
-0.22780988998777643,0.000013830557904579949,-0.0007613249699211089,0.0013396605787175761
-0.2276136237359707,0.000013979980300933646,-0.0007613249505717246,0.0013539128447718134
-0.22741735748416492,0.000014129402693489772,-0.0007613249312223244,0.001368165110620796
-0.22722109123235917,0.000014284528662484355,-0.0008093275104771653,0.0013842626808207767
-0.2270248249805534,0.000014443372337431971,-0.0008093274899231548,0.0013994090280710142
-0.22682855872874766,0.00001460221600834551,-0.0008093274693691127,0.001414555375103134
-0.2266322924769419,0.00001476105967522503,-0.000809327448815102,0.0014297017219172211
-0.22643602622513614,0.00001491990333807043,-0.0008093274282610789,0.001444848068513342
-0.22623975997333037,0.00001507874699688182,-0.0008093274077070672,0.001459994414891421
-0.22604349372152463,0.000015247342594565659,-0.000860365722755825,0.0014774784511016486
-0.2258472274697189,0.000015416203348780068,-0.0008603657087645469,0.0014935749325608557
-0.22565096121791312,0.000015585064100248503,-0.0008603656947732606,0.0015096714134938266
-0.22545469496610737,0.000015753924848970848,-0.0008603656807819778,0.0015257678939006427
-0.2252584287143016,0.000015922785594947264,-0.0008603656667907035,0.0015418643737813045
-0.22506216246249586,0.000016095264561267615,-0.0009146321148471979,0.0015598366395303618
-0.22486589621069009,0.000016274775976771432,-0.0009146320999855701,0.0015769427897957158
-0.22466962995888434,0.000016454287389358407,-0.0009146320851239484,0.0015940489395020719
-0.22447336370707857,0.000016633798799028566,-0.0009146320702623358,0.0016111550886495512
-0.22427709745527283,0.000016813310205781858,-0.0009146320554007138,0.0016282612372380885
-0.22408083120346706,0.000016992821609618365,-0.0009146320405390914,0.0016453673852677227
-0.2238845649516613,0.000017180325594666295,-0.0009723212438759403,0.0016648930947635377
-0.22368829869985557,0.000017371159439203797,-0.0009723212280898619,0.0016830722424381573
-0.2234920324480498,0.000017561993280643042,-0.0009723212123037757,0.0017012513895191747
-0.22329576619624406,0.000017752827118983973,-0.0009723211965176873,0.001719430536006407
-0.22309949994443828,0.000017943660954226654,-0.0009723211807316156,0.0017376096819000358
-0.22290323369263254,0.000018135362559095856,-0.0010336491173228597,0.001757672722192015
-0.22270696744082677,0.000018338232995389695,-0.001033649100554863,0.0017769921593690703
-0.22251070118902103,0.000018541103428392445,-0.0010336490837868407,0.0017963115959155995
-0.22231443493721526,0.00001874397385810428,-0.0010336490670188197,0.0018156310318314431
-0.2221181686854095,0.000018946844284525082,-0.0010336490502508117,0.0018349504671167048
-0.22192190243360374,0.000019149714707654915,-0.001033649033482799,0.001854269901771335
-0.221725636181798,0.0000193581939888552,-0.0010988530752785955,0.0018760729215986692
-0.22152936992999223,0.00001957386176160676,-0.0010988530587846437,0.0018966041502660354
-0.22133310367818648,0.00001978952953112113,-0.0010988530422906921,0.0019171353778421308
-0.22113683742638074,0.000020005197297398223,-0.0010988530257967303,0.001937666604326911
-0.22094057117457497,0.000020220865060438216,-0.001098853009302769,0.001958197829720427
-0.22074430492276922,0.000020436532820240933,-0.0010988529928088273,0.001978729054022637
-0.22054803867096345,0.000020663128732364112,-0.0011681785280575569,0.002002411733260638
-0.2203517724191577,0.000020892402751786697,-0.0011681785105381985,0.002024230702789066
-0.22015550616735194,0.00002112167682327683,-0.0011681784930177325,0.0020460496764430174
-0.2199592399155462,0.000021350950780316474,-0.0011681784754994649,0.0020678686383685564
-0.21976297366374042,0.00002158022478942374,-0.001168178457980104,0.002089687604419567
-0.21956670741193468,0.000021811929709044585,-0.001241877653612717,0.0021140311954389534
-0.2193704411601289,0.00002205566837949438,-0.0012418776350041757,0.0021372186866032046
-0.21917417490832317,0.00002229940704629194,-0.0012418776163956686,0.0021604061765362415
-0.21897790865651742,0.000022543145709437226,-0.0012418775977871214,0.0021835936652380766
-0.21878164240471165,0.000022786884368930343,-0.0012418775791785735,0.002206781152708811
-0.2185853761529059,0.000023030623024771227,-0.001241877560570062,0.0022299686389482196
-0.21838910990110014,0.000023282556914383538,-0.0013202263041594898,0.0022564172904836455
-0.2181928436492944,0.000023541672780696602,-0.0013202262843940258,0.002281059163537048
-0.21799657739748862,0.000023800788643130438,-0.0013202262646285663,0.0023057010352826868
-0.21780031114568288,0.00002405990450168493,-0.001320226244863114,0.00233034290572066
-0.2176040448938771,0.00002431902035636016,-0.0013202262250976758,0.0023549847748508303
-0.21740777864207136,0.000024578136207156127,-0.0013202262053322112,0.0023796266426732784
-0.2172115123902656,0.000024851932187802877,-0.001403534438461818,0.002408349161247626
-0.21701524613845985,0.0000251273986292921,-0.00140353441779669,0.0024345365453943553
-0.21681897988665408,0.000025402865066725554,-0.001403534397131561,0.002460723929620867
-0.21662271363484834,0.000025678331500103044,-0.0014035343764664473,0.0024869113139270862
-0.2164264473830426,0.000025953797929424683,-0.0014035343558012963,0.0025130986983130975
-0.21623018113123682,0.000026233794873692936,-0.0014921170028073924,0.002542634927372067
-0.21603391487943108,0.000026526647082935625,-0.001492116980858794,0.0025704645825753176
-0.2158376486276253,0.000026819499287870646,-0.0014921169589102294,0.0025982942378633693
-0.21564138237581956,0.000027112351488497888,-0.001492116936961644,0.002626123893235976
-0.2154451161240138,0.000027405203684817384,-0.0014921169150130594,0.002653953548693311
-0.21524884987220805,0.000027698055876829054,-0.0014921168930644552,0.002681783204235433
-0.21505258362040228,0.000028002429324279704,-0.0015862904547327046,0.002713866970239444
-0.21485631736859653,0.00002831376460381773,-0.0015862904314209486,0.0027434418893887147
-0.21466005111679076,0.000028625099878780388,-0.0015862904081092287,0.002773016808627843
-0.21446378486498502,0.000028936435149167752,-0.001586290384797488,0.002802591727956923
-0.21426751861317928,0.00002924777041497975,-0.0015862903614857482,0.002832166647376024
-0.2140712523613735,0.000029559105676216593,-0.0015862903381740033,0.002861741566885111
-0.21387498610956776,0.000029889817320284624,-0.0016864076346961958,0.002896576313356458
-0.213678719857762,0.000030220802223333395,-0.0016864076099365904,0.0029280059777404346
-0.21348245360595625,0.00003055178712152258,-0.0016864075851769893,0.002959435642219927
-0.21328618735415047,0.000030882772014852315,-0.0016864075604173816,0.002990865306794966
-0.21308992110234473,0.0000312137569033226,-0.0016864075356577796,0.0030222949714655166
-0.21289365485053896,0.000031552030159263865,-0.0017928588510062985,0.0030581294367903566
-0.21269738859873322,0.000031903907844042674,-0.0017928588313897824,0.003091531153238726
-0.21250112234692745,0.00003225578552497137,-0.0017928588117732207,0.0031249328697109087
-0.2123048560951217,0.000032607663202049974,-0.0017928587921566853,0.0031583345862070435
-0.21210858984331593,0.00003295954087527856,-0.0017928587725401402,0.0031917363027271833
-0.2119123235915102,0.000033311418544656995,-0.0017928587529236213,0.0032251380192711444
-0.21171605733970444,0.00003367907005691281,-0.0019060453082108363,0.0032640454838574213
-0.21151979108789867,0.00003405316242328247,-0.0019060452873732583,0.0032995441094021997
-0.21132352483609293,0.000034427254785562366,-0.001906045266535754,0.003335042734972504
-0.21112725858428716,0.00003480134714375262,-0.0019060452456981518,0.0033705413605682848
-0.21093099233248142,0.000035175439497853076,-0.001906045224860599,0.0034060399861893347
-0.21073472608067564,0.0000355512152950281,-0.002026377646358336,0.0034460367422442613
-0.2105384598288699,0.00003594892483824971,-0.0020263776242238026,0.0034837639009570715
-0.21034219357706413,0.00003634663437712702,-0.0020263776020892524,0.003521491059696681
-0.21014592732525839,0.00003674434391166003,-0.0020263775799547173,0.0035592182184635054
-0.20994966107345261,0.00003714205344184895,-0.0020263775578201813,0.003596945377257325
-0.20975339482164687,0.00003753976296769339,-0.002026377535685673,0.003634672536077966
-0.2095571285698411,0.000037948331734610996,-0.0021543068344291507,0.0036781104595488712
-0.20936086231803536,0.00003837114945993661,-0.0021543068109170314,0.0037182059860284985
-0.2091645960662296,0.00003879396718064752,-0.002154306787404936,0.0037583015125368267
-0.20896832981442384,0.00003921678489674389,-0.0021543067638928074,0.0037983970390738798
-0.2087720635626181,0.00003963960260822562,-0.0021543067403806816,0.0038384925656395866
-0.20857579731081233,0.00004006242031509267,-0.0021543067168685276,0.0038785880922338695
-0.20837953105900658,0.00004050642586367352,-0.0022903184871967885,0.003925744637085929
-0.2081832648072008,0.00004095593808713266,-0.002290318472274001,0.003968360757075837
-0.20798699855539507,0.000041405450399103614,-0.0022903184573511777,0.0040109768855327715
-0.2077907323035893,0.00004185496252526441,-0.0022903184424284883,0.0040535929964493605
-0.20759446605178355,0.000042304474739937026,-0.002290318427505733,0.004096209115832945
-0.20739819979997778,0.00004275836931978047,-0.002434922602265711,0.004144659803302591
-0.20720193354817204,0.00004323626245080807,-0.002434922586407189,0.004189959236972577
-0.2070056672963663,0.000043714155578723124,-0.002434922570548727,0.004235258670428036
-0.20680940104456053,0.00004419204870352574,-0.0024349225546902967,0.004280558103668702
-0.20661313479275478,0.000044669941825215875,-0.0024349225388318354,0.004325857536694637
-0.206416868540949,0.00004514783494379345,-0.002434922522973319,0.004371156969505886
-0.20622060228914327,0.000045641270398180875,-0.0025886568484297257,0.004423730778294733
-0.2060243360373375,0.000046149336373379733,-0.0025886568315769383,0.0044718824576244565
-0.20582806978553175,0.000046657402345270786,-0.0025886568147240863,0.004520034136725887
-0.20563180353372598,0.00004716546831385433,-0.002588656797871311,0.004568185815599117
-0.20543553728192024,0.00004767353427913023,-0.0025886567810184976,0.004616337494244119
-0.20523927103011447,0.000048181600241098475,-0.0025886567641656157,0.004664489172661005
-0.20504300477830872,0.00004871776035346535,-0.0027520980425890557,0.0047215132146318835
-0.20484673852650295,0.000049257904319128756,-0.0027520980246795806,0.0047726966911933455
-0.2046504722746972,0.00004979804804338729,-0.0027520980067702516,0.004823880144969592
-0.20445420602289147,0.000050338192239910376,-0.0027520979888606004,0.0048750636435884774
-0.2042579397710857,0.00005087833619502883,-0.0027520979709511244,0.004926247119422413
-0.20406167351927995,0.00005142654541897385,-0.002925851540616698,0.0049848508601384595
-0.20386540726747418,0.00005200079133293692,-0.002925851527839293,0.005039259005770513
-0.20366914101566844,0.00005257503724439224,-0.0029258515150619637,0.005093667151354684
-0.20347287476386267,0.00005314928315333981,-0.002925851502284625,0.005148075296890783
-0.20327660851205692,0.00005372352905977952,-0.00292585148950729,0.0052024834423788895
-0.20308034226025115,0.00005429777496371157,-0.0029258514767299647,0.005256891587818875
-0.2028840760084454,0.00005489368794810032,-0.00311056693465673,0.005320453069850294
-0.20268780975663964,0.00005550418726002361,-0.0031105669210755127,0.005378291423918933
-0.2024915435048339,0.000056114686569281284,-0.003110566907494296,0.005436129777936546
-0.20229527725302815,0.000056725185875873256,-0.003110566893913082,0.005493968131903041
-0.20209901100122238,0.00005733568517979995,-0.003110566880331873,0.005551806485818564
-0.20190274474941663,0.00005794618448106103,-0.003110566866750657,0.005609644839683029
-0.20170647849761086,0.00005859363836977907,-0.0033069440540428523,0.005678558422884531
-0.20151021224580512,0.000059242679882780784,-0.003306944039607244,0.005740043277024989
-0.20131394599399935,0.00005989172139294925,-0.003306944025171516,0.005801528131110963
-0.2011176797421936,0.0000605407629002844,-0.0033069440107358137,0.005863012985142814
-0.20092141349038783,0.00006118980440478658,-0.003306943996300091,0.005924497839120289
-0.2007251472385821,0.00006185195643458943,-0.0035157192671067808,0.005995309376735631
-0.20052888098677632,0.00006254197347604004,-0.0035157192517628285,0.006060670681655354
-0.20033261473497058,0.00006323199051447905,-0.0035157192364188633,0.006126031986517405
-0.2001363484831648,0.00006392200754990667,-0.003515719221074925,0.006191393291321788
-0.19994008223135906,0.00006461202458232277,-0.0035157192057308777,0.006256754596068335
-0.19974381597955332,0.00006530204161172728,-0.0035157191903870105,0.0063221159007574735
-0.19954754972774755,0.0000660217294060548,-0.0037376741586709764,0.006398913090009209
-0.1993512834759418,0.00006675530870314731,-0.003737674153566288,0.006468397433414537
-0.19915501722413603,0.00006748888806138963,-0.0037376741484634077,0.0065378817828103996
-0.1989587509723303,0.00006822246729432709,-0.0037376741433568996,0.006607366120547607
-0.19876248472052452,0.00006895604658841418,-0.0037376741382521106,0.006676850464275546
-0.19856621846871877,0.00006969158643346939,-0.0039736404170605385,0.006755697855364556
-0.198369952216913,0.00007047147794361712,-0.003973640411633657,0.00682956786970829
-0.19817368596510726,0.00007125136982400908,-0.0039736404062177535,0.006903437919312333
-0.1979774197133015,0.00007203126085418488,-0.003973640400776993,0.006977307888654871
-0.19778115346149575,0.00007281115246766988,-0.003973640395353271,0.0070511779134250704
-0.19758488720968997,0.00007359104397355724,-0.003973640389926489,0.00712504792822587
-0.19738862095788423,0.00007439080497185545,-0.004224504346188007,0.0072105617475915935
-0.1971923547060785,0.00007521993260505273,-0.004224504340418817,0.0072890942362143964
-0.19699608845427272,0.0000760490604483645,-0.004224504334655794,0.007367626744953782
-0.19679982220246697,0.00007687818757128799,-0.004224504328871815,0.007446159185735305
-0.1966035559506612,0.00007770731549785085,-0.004224504323111229,0.007524691702811611
-0.19640728969885546,0.00007853644312651893,-0.004224504317342045,0.0076032241919202735
-0.1962110234470497,0.00007940560264943066,-0.004491205987764041,0.007695931810485479
-0.19601475719524394,0.00008028707481413464,-0.004491205981630856,0.007779421026782897
-0.19581849094343817,0.00008116854700712995,-0.004491205975498478,0.007862910246000974
-0.19562222469163243,0.00008205001913993173,-0.0044912059693643855,0.007946399459764879
-0.19542595843982666,0.00008293149130102473,-0.0044912059632312,0.00802988867644957
-0.19522969218802091,0.00008381997413695687,-0.004774702754415819,0.008125086647494471
-0.19503342593621517,0.00008475708714773125,-0.004774702730760156,0.008213848379597943
-0.1948371596844094,0.0000856942001538629,-0.0047747027071045525,0.008302610111048572
-0.19464089343260366,0.00008663131315535163,-0.004774702683448954,0.008391371841846197
-0.19444462718079789,0.00008756842615219778,-0.004774702659793286,0.008480133571990936
-0.19424836092899214,0.00008850553914440088,-0.004774702636137683,0.008568895301482507
-0.19405209467718637,0.00008947156248590948,-0.0050760489910170875,0.008672099369221385
-0.19385582842538063,0.00009046781959289033,-0.005076048965863683,0.008766470303432656
-0.19365956217357486,0.00009146407669493459,-0.005076048940710279,0.00886084123694949
-0.1934632959217691,0.00009246033379204197,-0.005076048915556882,0.008955212169772003
-0.19326702966996334,0.00009345659088421253,-0.005076048890403414,0.009049583101900275
-0.1930707634181576,0.00009445284797144647,-0.005076048865250005,0.009143954033334404
-0.19287449716635183,0.00009550265254728541,-0.005396413818429138,0.009255800946695925
-0.19267823091454608,0.00009656178645799654,-0.005396413791683081,0.009356135583037991
-0.19248196466274034,0.00009762092049240249,-0.005396413764938113,0.00945647023085465
-0.19228569841093457,0.00009868005426367078,-0.0053964137381909685,0.009556804853507236
-0.19208943215912883,0.00009973918815863388,-0.005396413711444918,0.009657139487634622
-0.19189316590732305,0.00010081265623971915,-0.005736998312647203,0.00977196894995731
-0.1916968996555173,0.00010193863539236744,-0.005736998284207653,0.009878644250227837
-0.19150063340371154,0.00010306461453943406,-0.005736998255767964,0.009985319549713396
-0.1913043671519058,0.00010419059368091896,-0.005736998227328342,0.010091994848413765
-0.19110810090010003,0.00010531657281682219,-0.005736998198888806,0.010198670146329192
-0.19091183464829428,0.00010644255194714345,-0.005736998170449052,0.01030534544345938
-0.1907155683964885,0.00010760953188861553,-0.006098892430923589,0.010429827290008818
-0.19051930214468277,0.000108806538644114,-0.0060988924096745676,0.010543253156539673
-0.19032303589287702,0.00011000354539544233,-0.006098892388425541,0.010656679022765424
-0.19012676964107125,0.00011120055214260001,-0.006098892367176366,0.0107701048886864
-0.1899305033892655,0.00011239755888558724,-0.006098892345927422,0.010883530754302874
-0.18973423713745974,0.00011359456562440397,-0.006098892324678344,0.010996956619614421
-0.189537970885654,0.00011486293989925429,-0.0064834179332967454,0.011131753346584504
-0.18934170463384822,0.00011613541603369454,-0.006483417910690184,0.01125236831562914
-0.18914543838204248,0.00011740789216369729,-0.006483417888083537,0.011372983284349658
-0.1889491721302367,0.0001186803682892635,-0.006483417865476958,0.01149359825274638
-0.18875290587843097,0.00011995284441039278,-0.0064834178428704045,0.011614213220818395
-0.1885566396266252,0.00012125051572903285,-0.006892188158957489,0.011752500081182633
-0.18836037337481945,0.00012260321966337114,-0.006892188134906774,0.011880759744715707
-0.18816410712301368,0.00012395592359298963,-0.006892188110855889,0.012009019407903714
-0.18796784087120794,0.00012530862751788702,-0.006892188086805081,0.012137279070746708
-0.1877715746194022,0.00012666133143806422,-0.006892188062754196,0.012265538733245034
-0.18757530836759642,0.00012801403535352138,-0.006892188038703419,0.012393798395398298
-0.18737904211579068,0.00012942494213950888,-0.0073267308516565925,0.01254360562511099
-0.1871827758639849,0.00013086293213924238,-0.007326730826069218,0.012679994485247498
-0.18698650961217916,0.00013230092213395369,-0.0073267308004820435,0.012816383345016677
-0.1867902433603734,0.00013373891212364313,-0.0073267307748946615,0.012952772204419219
-0.18659397710856765,0.0001351769021083104,-0.007326730749307296,0.013089161063454863
-0.18639771085676188,0.00013661950103625994,-0.007788635596855131,0.013242747924578777
-0.18620144460495613,0.00013814814734867527,-0.007788635567709387,0.013387781516185387
-0.18600517835315036,0.00013967679365537057,-0.007788635538563749,0.013532815107140026
-0.18580891210134462,0.0001412054399563452,-0.007788635509417993,0.013677848697442662
-0.18561264584953885,0.00014273408625160004,-0.007788635480272346,0.013822882287094024
-0.1854163795977331,0.00014426273254113402,-0.007788635451126684,0.013967915876093133
-0.18522011334592736,0.0001458318573076847,-0.008279623272403377,0.014134348382608268
-0.1850238470941216,0.0001474568679306802,-0.008279623241394933,0.01428857516654802
-0.18482758084231585,0.00014908187854758946,-0.008279623210386501,0.014442801949794266
-0.18463131459051008,0.00015070688915841307,-0.008279623179377853,0.014597028732347155
-0.18443504833870433,0.00015233189976315045,-0.00827962314836942,0.01475125551420617
-0.18423878208689856,0.0001539569103618022,-0.008279623117360978,0.014905482295372082
-0.18404251583509282,0.00015566277343360887,-0.00880156262035023,0.015085773879696542
-0.18384624958328705,0.0001573902231359015,-0.008801562587359864,0.015249776550172019
-0.1836499833314813,0.00015911767211343464,-0.008801562554368819,0.015413779151718056
-0.18345371707967553,0.0001608451225210615,-0.008801562521379232,0.015577781888909683
-0.1832574508278698,0.0001625725722039291,-0.00880156248838911,0.01574178455717148
-0.18306118457606405,0.00016431728100151116,-0.009356405583685475,0.01592662814063628
-0.18286491832425827,0.0001661536276523513,-0.009356405548586634,0.016101026366206507
-0.18266865207245253,0.00016798997429630263,-0.009356405513487832,0.01627542459099198
-0.18247238582064676,0.00016982632093336532,-0.009356405478389227,0.016449822814992236
-0.18227611956884102,0.0001716626675635389,-0.009356405443290403,0.01662422103820794
-0.18207985331703525,0.0001734990141868247,-0.00935640540819168,0.016798619260638317
-0.1818835870652295,0.00017539642882108327,-0.009946029385972348,0.01699891905282042
-0.18168732081342373,0.00017734849872555686,-0.009946029350700077,0.017184378422909166
-0.181491054561618,0.0001793005686231076,-0.00994602931542798,0.017369837792503024
-0.18129478830981222,0.00018125263851373515,-0.00994602928015573,0.017555297161602958
-0.18109852205800647,0.00018320470839744036,-0.009946029244883732,0.017740756530208755
-0.1809022558062007,0.00018515677827422267,-0.009946029209611358,0.017926215898320053
-0.18070598955439496,0.00018721959238070867,-0.010572601906923336,0.01814311817383659
-0.18050972330258921,0.00018929463732513175,-0.010572601869387174,0.018340348666476818
-0.18031345705078344,0.0001913696822621873,-0.010572601831851268,0.018537579158591323
-0.1801171907989777,0.00019344472719187564,-0.010572601794315142,0.01873480965017943
-0.17992092454717193,0.00019551977211419735,-0.010572601756779114,0.01893204014124246
-0.17972465829536619,0.00019763055350071365,-0.011238647588810421,0.019154338829166413
-0.17952839204356041,0.0001998363207344157,-0.011238647548865274,0.019364087507682193
-0.17933212579175467,0.0002020420879602776,-0.011238647508920088,0.019573836185639175
-0.1791358595399489,0.00020424785517829952,-0.011238647468974941,0.019783584863035372
-0.17893959328814316,0.0002064536223884813,-0.011238647429029497,0.01999333353987279
-0.17874332703633738,0.0002086593895908237,-0.01123864738908435,0.020203082216149672
-0.17854706078453164,0.00021095495276967537,-0.011946652445456802,0.020443901654345006
-0.1783507945327259,0.00021329967746259982,-0.011946652402947832,0.020666962918517585
-0.17815452828092013,0.0002156444021471807,-0.011946652360438981,0.020890024182095217
-0.17795826202911438,0.00021798912682341898,-0.011946652317930176,0.021113085445076767
-0.1777619957773086,0.00022033385149131468,-0.01194665227542132,0.02133614670746353
-0.17756572952550287,0.00022268138902431858,-0.012699114583783568,0.021582780796514503
-0.1773694632736971,0.0002251737966404158,-0.012699114537783109,0.021819999837225833
-0.17717319702189135,0.00022766620424748385,-0.01269911449178244,0.02205721887745052
-0.17697693077008558,0.00023015861184552417,-0.01269911444578195,0.022294437917188888
-0.17678066451827984,0.00023265101943453567,-0.012699114399781471,0.02253165695644073
-0.17658439826647407,0.00023514342701451977,-0.012699114353780792,0.0227688759952068
-0.17638813201466833,0.00023769766855726354,-0.013498817737738745,0.023036143965395963
-0.17619186576286255,0.00024034703091365463,-0.013498817688783846,0.02328842020758062
-0.1759955995110568,0.0002429963932604371,-0.013498817639828766,0.02354069644924716
-0.17579933325925107,0.00024564575559761124,-0.013498817590873648,0.023792972690395445
-0.1756030670074453,0.0002482951179251778,-0.013498817541918734,0.02404524893102699
-0.17540680075563955,0.0002509444802431365,-0.013498817492963784,0.02429752517114076
-0.17521053450383378,0.0002537221205282869,-0.01434888072101856,0.024587058949106767
-0.17501426825202804,0.0002565383215598968,-0.014348880668919334,0.02485534809015557
-0.17481800200022227,0.00025935452258128103,-0.014348880616820311,0.025123637230652453
-0.17462173574841652,0.00026217072359243986,-0.014348880564721063,0.02539192637059918
-0.17442546949661075,0.00026498692459337396,-0.014348880512622226,0.025660215509994727
-0.174229203244805,0.0002678286256462556,-0.015252475168743148,0.025956736250225577
-0.17403293699299924,0.00027082217177294417,-0.015252475113297758,0.026242054595524793
-0.1738366707411935,0.00027381571788875095,-0.015252475057852743,0.026527372940237805
-0.17364040448938772,0.00027680926399367527,-0.015252475002407749,0.026812691284364143
-0.17344413823758198,0.00027980281008771826,-0.015252474946962611,0.027098009627904436
-0.17324787198577624,0.00028279635617087836,-0.015252474891517372,0.027383327970859364
-0.17305160573397046,0.0002858876729585728,-0.016212860551919565,0.027704663136220824
-0.17285533948216472,0.0002890697103205035,-0.016212860453646057,0.02800809013597806
-0.17265907323035895,0.00029225174766314607,-0.016212860355372567,0.028311517135065092
-0.1724628069785532,0.00029543378498650126,-0.016212860257099095,0.02861494413348078
-0.17226654072674744,0.00029861582229056877,-0.01621286015882574,0.02891837113122566
-0.1720702744749417,0.0003017978595753486,-0.01621286006055224,0.029221798128298525
-0.17187400822313592,0.000305159172206586,-0.017233600759419043,0.02956991615708108
-0.17167774197133018,0.0003085415464224903,-0.01723360065483491,0.029892599798624506
-0.1714814757195244,0.0003119239206178689,-0.017233600550250566,0.030215283439454163
-0.17128520946771866,0.00031530629479272133,-0.01723360044566601,0.030537967079570093
-0.17108894321591292,0.0003186886689470464,-0.01723360034108148,0.03086065071897206
-0.17089267696410715,0.00032212876035222387,-0.01831860581433134,0.03121718153171212
-0.1706964107123014,0.0003257240844427877,-0.01831860570303089,0.03156034376566066
-0.17050014446049563,0.0003293194085115069,-0.018318605591730416,0.03190350599885228
-0.1703038782086899,0.0003329147325583811,-0.018318605480429982,0.032246668231282
-0.17010761195688412,0.00033651005658341134,-0.01831860536912932,0.03258983046295276
-0.16991134570507838,0.00034010538058659647,-0.018318605257828635,0.03293299269386389
-0.1697150794532726,0.0003438472038463922,-0.019471921331876578,0.03331938100231376
-0.16951881320146686,0.00034766888485003177,-0.019471921213428518,0.03368432125800465
-0.1693225469496611,0.00035149056583042514,-0.019471921094980922,0.034049261512886835
-0.16912628069785535,0.0003553122467875703,-0.0194719209765331,0.03441420176695937
-0.16893001444604958,0.0003591339277214692,-0.019471920858085794,0.034779142020224696
-0.16873374819424383,0.0003629612311648135,-0.02069763475542303,0.035174577021584164
-0.1685374819424381,0.000367023478346267,-0.020697634620533468,0.035562676697407675
-0.16834121569063232,0.0003710857255012481,-0.02069763448564402,0.03595077637435509
-0.16814494943882657,0.00037514797262975337,-0.020697634350754453,0.03633887605242626
-0.1679486831870208,0.0003792102197317851,-0.02069763421586493,0.036726975731620835
-0.16775241693521506,0.0003832724668073415,-0.020697634080975073,0.03711507541193841
-0.1675561506834093,0.0003874373407932355,-0.022000278564395865,0.03754378495908535
-0.16735988443160354,0.0003917552529916643,-0.022000278420840992,0.03795651367702835
-0.16716361817979777,0.0003960731651619183,-0.022000278277286164,0.038369242396167666
-0.16696735192799203,0.00040039107730399686,-0.02200027813373101,0.03878197111650264
-0.16677108567618626,0.00040470898941790176,-0.02200027799017613,0.039194699838032504
-0.16657481942438052,0.00040902690150362945,-0.022000277846621275,0.03960742856075726
-0.16637855317257477,0.000413556633648376,-0.023384904573101523,0.04007204992144018
-0.166182286920769,0.0004181463012027818,-0.023384904420324787,0.040510970660527265
-0.16598602066896326,0.0004227359687272017,-0.02338490426754776,0.040949891400887894
-0.1657897544171575,0.00042732563622163803,-0.02338490411477126,0.04138881214252073
-0.16559348816535174,0.00043191530368608827,-0.02338490396199425,0.04182773288542571
-0.16539722191354597,0.00043655046356161874,-0.024856673265349502,0.04230324461479555
-0.16520095566174023,0.0004414289896398141,-0.024856673102758315,0.042770019617503874
-0.16500468940993446,0.0004463075156860985,-0.02485667294016761,0.04323679462156584
-0.16480842315812871,0.0004511860417004697,-0.0248566727775767,0.043703569626981964
-0.16461215690632294,0.00045606456768293154,-0.02485667261498534,0.044170344633753376
-0.1644158906545172,0.0004609430936334823,-0.02485667245239468,0.044637119641877776
-0.16421962440271143,0.00046598603563831445,-0.026420954437099766,0.04515264947607833
-0.16402335815090568,0.00047117157731061066,-0.026420954190461778,0.045649038579428744
-0.16382709189909994,0.000476357118934501,-0.02642095394382385,0.04614542767469354
-0.16363082564729417,0.0004815426605099838,-0.02642095369718552,0.04664181676187215
-0.16343455939548843,0.0004867282020370615,-0.02642095345054761,0.04713820584096412
-0.16323829314368266,0.0004919137435157312,-0.02642095320390934,0.04763459491197036
-0.1630420268918769,0.0004973976579761292,-0.0280835616079987,0.04819338304192056
-0.16284576064007114,0.0005029095133245317,-0.028083561345535638,0.04872125592058096
-0.1626494943882654,0.0005084213686214208,-0.02808356108307272,0.04924912879063456
-0.16245322813645963,0.0005139332238667974,-0.02808356082060998,0.04977700165208494
-0.16225696188465388,0.0005194450790606606,-0.028083560558146665,0.05030487450492893
-0.1620606956328481,0.0005250586364435188,-0.02985079268561264,0.05087685326682399
-0.16186442938104237,0.000530917339609944,-0.029850792406309907,0.051438206683254474
-0.1616681631292366,0.0005367760427215549,-0.029850792127006483,0.05199956009052725
-0.16147189687743085,0.0005426347457783455,-0.029850791847703475,0.052560913488642884
-0.1612756306256251,0.0005484934487803194,-0.029850791568400373,0.053122266877601354
-0.16107936437381934,0.0005543521517274755,-0.029850791289097407,0.053683620257403114
-0.1608830981220136,0.0005604586266424496,-0.03172922876360823,0.05430382049034918
-0.16068683187020782,0.0005666860034154027,-0.03172922846638399,0.05490077794599377
-0.16049056561840208,0.0005729133801300218,-0.03172922816916136,0.055497735391895196
-0.1602942993665963,0.0005791407567863052,-0.03172922787193764,0.05609469282805163
-0.16009803311479057,0.0005853681333842527,-0.031729227574713796,0.056691650254463086
-0.1599017668629848,0.0005916154559003176,-0.03372555224153486,0.057326021318070484
-0.15970550061117905,0.0005982346435890891,-0.03372555183644232,0.057960836040216956
-0.15950923435937328,0.0006048538311983551,-0.03372555143134888,0.058595650760399215
-0.15931296810756754,0.0006114730187281154,-0.03372555102625623,0.05923046547861348
-0.1591167018557618,0.0006180922061783682,-0.033725550621162746,0.05986528019486119
-0.15892043560395602,0.0006247113935491171,-0.033725550216069766,0.06050009490914102
-0.15872416935215028,0.0006315102375071809,-0.03584714530554126,0.061188252030765174
-0.1585279031003445,0.000638545822311934,-0.03584714487446114,0.06186332017237541
-0.15833163684853876,0.0006455814070320789,-0.03584714444338188,0.06253838831189179
-0.158135370596733,0.0006526169916676181,-0.035847144012301616,0.0632134564493147
-0.15793910434492725,0.0006596525762185494,-0.03584714358122184,0.06388852458464507
-0.15774283809312148,0.0006666881606848766,-0.03584714315014212,0.06456359271788244
-0.15754657184131574,0.0006740831301288986,-0.0381021981327434,0.06530980970460765
-0.15735030558950996,0.0006815613056969569,-0.0381021976740098,0.06602768395956826
-0.15715403933770422,0.0006890394815699649,-0.03810219721527566,0.06674555825021941
-0.15695777308589845,0.000696517656562968,-0.03810219675654221,0.0674634324628079
-0.1567615068340927,0.0007039958318609239,-0.03810219629780863,0.06818130671108712
-0.15656524058228696,0.0007115645887006319,-0.040499105947315824,0.06894466131128818
-0.1563689743304812,0.000719513196378492,-0.040499105459154174,0.06970805612360864
-0.15617270807867545,0.0007274618039605407,-0.04049910497099335,0.07047145093356057
-0.15597644182686968,0.0007354104114467827,-0.04049910448283108,0.07123484574114258
-0.15578017557506393,0.0007433590188372111,-0.04049910399467039,0.07199824054635244
-0.15558390932325816,0.0007513076261318317,-0.04049910350650812,0.07276163534919389
-0.15538764307145242,0.0007595427695150796,-0.04304655233981121,0.0735896884851614
-0.15519137681964665,0.00076799135493173,-0.04304655168513748,0.07440145955887613
-0.1549951105678409,0.0007764399402198893,-0.04304655103046534,0.07521323063763782
-0.15479884431603513,0.0007848885253795597,-0.04304655037579161,0.07602500172144917
-0.1546025780642294,0.0007933371104107364,-0.0430465497211177,0.07683677281030821
-0.15440631181242365,0.0008017856953134265,-0.0430465490664444,0.07764854390421677
-0.15421004556061788,0.0008107415659776105,-0.04575399846483932,0.07854673504816617
-0.15401377930881213,0.0008197215316930768,-0.045753997768295446,0.0794099120695485
-0.15381751305700636,0.0008287014972718353,-0.04575399707175229,0.08027308909630373
-0.15362124680520062,0.0008376814627138845,-0.04575399637520837,0.0811362661284296
-0.15342498055339485,0.0008466614280192284,-0.04575399567866423,0.08199944316592796
-0.1532287143015891,0.0008558312875260694,-0.04863172953732482,0.08291866322719539
-0.15303244804978333,0.0008653760547284675,-0.048631728796232856,0.08383650143439905
-0.1528361817979776,0.0008749208217854115,-0.04863172805514098,0.08475433964731835
-0.15263991554617182,0.0008844655886969059,-0.04863172731404891,0.08567217786595263
-0.15244364929436607,0.0008940103554629463,-0.04863172657295684,0.0865900160903003
-0.1522473830425603,0.0009035551220835382,-0.04863172583186486,0.08750785432036404
-0.15205111679075456,0.0009135307852821892,-0.05169045334843911,0.08850528939080864
-0.15185485053894882,0.0009236758767376488,-0.05169045255995016,0.08948125060507953
-0.15165858428714304,0.0009338209680383573,-0.05169045177146061,0.09045721182543373
-0.1514623180353373,0.000943966059184311,-0.05169045098297069,0.09143317305186861
-0.15126605178353153,0.0009541111501755121,-0.05169045019448106,0.09240913428438495
-0.1510697855317258,0.0009643196204546331,-0.05494146938739416,0.09342920015019096
-0.15087351927992002,0.0009751027766349054,-0.05494146852028175,0.0944669499739813
-0.15067725302811427,0.0009858859326449913,-0.054941467653168485,0.09550469979099205
-0.1504809867763085,0.0009966690884848953,-0.05494146678605572,0.09654244960122854
-0.15028472052450276,0.001007452244154612,-0.05494146591894307,0.09758019940469091
-0.150088454272697,0.001018235399654145,-0.05494146505182978,0.09861794920137645
-0.14989218802089124,0.0010293448735403294,-0.058396868574206465,0.099725388327291
-0.14969592176908547,0.0010408062079620545,-0.058396867651703745,0.10082882054762457
-0.14949965551727973,0.0010522675422027237,-0.05839686672920099,0.10193225276074871
-0.14930338926547398,0.0010637288762623334,-0.05839686580669825,0.10303568496666131
-0.1491071230136682,0.0010751902101408908,-0.05839686488419467,0.1041391171653678
-0.14891085676186247,0.0010866515438383902,-0.05839686396169274,0.10524254935686381
-0.1487145905100567,0.0010987349592064453,-0.06206958294773001,0.10644432112244903
-0.14851832425825096,0.0011109171235064294,-0.06206958196630086,0.10761759179239472
-0.14832205800644518,0.0011230992876137974,-0.062069580984872606,0.10879086245467126
-0.14812579175463944,0.0011352814515285408,-0.06206958000344509,0.10996413310927707
-0.14792952550283367,0.0011474636152506634,-0.06206957902201678,0.11113740375621375
-0.14773325925102793,0.0011598333702037295,-0.06597328272881445,0.11236675528762681
-0.14753699299922216,0.0011727816990217735,-0.0659732816846985,0.11361428361994617
-0.1473407267474164,0.0011857300276348931,-0.06597328064058328,0.11486181194410255
-0.14714446049561067,0.0011986783560430864,-0.06597327959646827,0.11610934026010103
-0.1469481942438049,0.0012116266842463574,-0.06597327855235322,0.11735686856794134
-0.14675192799199915,0.0012245750122447023,-0.0659732775082381,0.11860439686762227
-0.14655566174019338,0.001238033703352783,-0.0701226853846965,0.11993894935056619
-0.14635939548838764,0.0012517964198373176,-0.0701226839328709,0.12126540788420753
-0.14616312923658187,0.0012655591360369127,-0.07012268248104385,0.12259186640373687
-0.14596686298477612,0.0012793218519515576,-0.07012268102921823,0.12391832490916055
-0.14577059673297035,0.0012930845675812627,-0.07012267957739153,0.12524478340047124
-0.1455743304811646,0.001306854209379511,-0.0745332826637721,0.12660934071165816
-0.14537806422935884,0.0013214825772511554,-0.07453328111939149,0.12801969114175232
-0.1451817979775531,0.0013361109448196862,-0.07453327957501096,0.12943004155683538
-0.14498553172574732,0.0013507393120851118,-0.07453327803063112,0.1308403919569095
-0.14478926547394158,0.0013653676790474222,-0.07453327648625163,0.13225074234197168
-0.14459299922213584,0.0013799960457066252,-0.07453327494186995,0.1336610927120253
-0.14439673297033007,0.001394982625420709,-0.07922128896134528,0.13514329735460276
-0.14420046671852432,0.0014105310907071554,-0.07922128731851136,0.13664284518156974
-0.14400420046671855,0.001426079555671172,-0.07922128567567763,0.1381423929925705
-0.1438079342149128,0.0014416280203127518,-0.0792212840328446,0.13964194078760175
-0.14361166796310704,0.0014571764846319037,-0.07922128239001087,0.14114148856666753
-0.1434154017113013,0.0014727249486286196,-0.07922128074717802,0.1426410363297633
-0.14321913545949552,0.0014890270740018647,-0.08420415041562841,0.1442503113759588
-0.14302286920768978,0.0015055535068189334,-0.0842041486680719,0.14584469580103543
-0.142826602955884,0.0015220799392930183,-0.08420414692051537,0.1474390802091249
-0.14263033670407826,0.001538606371424115,-0.0842041451729569,0.149033464600229
-0.14243407045227252,0.0015551328032122236,-0.08420414342540038,0.1506278489743508
-0.14223780420046675,0.001571817198067481,-0.0895006134659579,0.15227349588352188
-0.142041537948661,0.0015893831477709055,-0.08950061106256826,0.15396864604338067
-0.14184527169685524,0.0016069490970026298,-0.08950060865917739,0.1556637961744548
-0.1416490054450495,0.0016245150457626473,-0.08950060625578768,0.15735894627674746
-0.14145273919324372,0.0016420809940509617,-0.08950060385239905,0.15905409635025403
-0.14125647294143798,0.0016596469418675723,-0.0895006014490071,0.16074924639497218
-0.1410602066896322,0.0016778016485920729,-0.09513046681385427,0.16253733537879456
-0.14086394043782646,0.001696472548495326,-0.09513046425781212,0.16433953898820297
-0.1406676741860207,0.0017151434478969159,-0.09513046170176985,0.1661417425669933
-0.14047140793421495,0.001733814346796842,-0.09513045914572782,0.16794394611517544
-0.14027514168240918,0.0017524852451951036,-0.09513045658968665,0.16974614963274126
-0.14007887543060343,0.0017711561430916961,-0.09513045403364472,0.17154835311969702
-0.1398826091787977,0.0017909001581856584,-0.10111444366245452,0.17349024304253874
-0.13968634292699192,0.0018107455107799516,-0.10111444094406451,0.17540626071015114
-0.13949007667518618,0.0018305908628407095,-0.10111443822567469,0.17732227834520273
-0.1392938104233804,0.0018504362143679457,-0.10111443550728466,0.1792382959477009
-0.13909754417157466,0.0018702815653616485,-0.10111443278889497,0.18115431351764094
-0.1389012779197689,0.0018904946659884965,-0.10747483051456942,0.1831412985471323
-0.13870501166796315,0.0019115883478533458,-0.10747482762351712,0.18517831898792914
-0.13850874541615738,0.0019326820291507775,-0.10747482473246474,0.1872153393941021
-0.13831247916435163,0.001953775709880788,-0.10747482184141266,0.18925235976564597
-0.13811621291254586,0.0019748693900433862,-0.10747481895036026,0.1912893801025686
-0.13791994666074012,0.001995963069638569,-0.10747481605930685,0.19332640040486412
-0.13772368040893435,0.0020179530728694508,-0.11423583538714416,0.1954850128409358
-0.1375274141571286,0.0020403737116645618,-0.11423583092155679,0.19765057792464025
-0.13733114790532286,0.0020627943495832306,-0.11423582645596793,0.199816142932485
-0.1371348816535171,0.002085214986625456,-0.11423582199037917,0.20198170786447933
-0.13693861540171134,0.0021076356227912344,-0.11423581752479085,0.20414727272061609
-0.13674234914990557,0.0021301345168431244,-0.12142279293820157,0.206355769338056
-0.13654608289809983,0.002153965712830953,-0.12142278819018258,0.20865787113149248
-0.13634981664629406,0.0021777969078869072,-0.12142278344216446,0.2109599728442782
-0.13615355039448832,0.002201628102010984,-0.12142277869415048,0.21326207447641138
-0.13595728414268254,0.0022254592952031865,-0.12142277394613255,0.21556417602788977
-0.1357610178908768,0.0022492904874635154,-0.1214227691981161,0.2178662774987139
-0.13556475163907103,0.0022737746096426342,-0.12906189315827885,0.2202674713412595
-0.13536848538726529,0.0022991051031683554,-0.1290618881099758,0.2227147176592105
-0.13517221913545954,0.0023244355957032703,-0.12906188306166994,0.22516196389139675
-0.13497595288365377,0.0023497660872473713,-0.12906187801336763,0.22760921003783474
-0.13477968663184803,0.002375096577800658,-0.12906187296506208,0.23005645609851388
-0.13458342038004226,0.0024004270673631412,-0.12906186791676144,0.23250370207344379
-0.1343871541282365,0.002427057155526877,-0.13718157727706806,0.2351131116285372
-0.13419088787643074,0.002453981268989114,-0.1371815719094894,0.23771465252945995
-0.133994621624625,0.002480905382329697,-0.13718156654192654,0.24031619342921037
-0.13379835537281923,0.0025078294927531612,-0.1371815611743362,0.2429177340577745
-0.13360208912101348,0.0025347536030549717,-0.13718155580676084,0.24551927468516105
-0.1334058228692077,0.002562008873129471,-0.14581192996816242,0.24818958264436145
-0.13320955661740197,0.0025906268334329385,-0.14581192324315115,0.25095512671939724
-0.1330132903655962,0.0026192447924165197,-0.14581191651814268,0.2537206705864854
-0.13281702411379046,0.002647862750080198,-0.14581190979313177,0.2564862142456179
-0.1326207578619847,0.00267648070642399,-0.1458119030681239,0.25925175769679876
-0.13242449161017894,0.0027050986614478873,-0.145811896343117,0.26201730094003
-0.1322282253583732,0.002734753086126679,-0.15498504847344446,0.26492039033361237
-0.13203195910656743,0.0027651714199748347,-0.15498504132334176,0.26786025586529116
-0.13183569285476168,0.0027955897524196637,-0.15498503417324014,0.2708001211758706
-0.1316394266029559,0.0028260080834611725,-0.15498502702314013,0.2737399862653568
-0.13144316035115017,0.002856426413099354,-0.15498501987303864,0.27667985113374816
-0.1312468940993444,0.0028868447413342153,-0.15498501272294107,0.27961971578104383
-0.13105062784753865,0.0029190922793601833,-0.16473520577020215,0.2827743129252131
-0.13085436159573288,0.0029514242399911366,-0.1647351981681036,0.2858994932372646
-0.13065809534392714,0.0029837561991300425,-0.16473519056600436,0.28902467331425086
-0.1304618290921214,0.00301608815677692,-0.16473518296391032,0.2921498531561586
-0.13026556284031562,0.0030484201129317703,-0.16473517536181606,0.29527503276300227
-0.13006929658850988,0.0030814356392710567,-0.1750987035417803,0.2985043174181033
-0.1298730303367041,0.003115801604718072,-0.1750986954590766,0.3018264998089748
-0.12967676408489837,0.003150167568578722,-0.17509868737636985,0.3051486819499164
-0.1294804978330926,0.003184533530853012,-0.17509867929366704,0.30847086384091565
-0.12928423158128685,0.0032188994915409385,-0.17509867121096775,0.31179304548199427
-0.12908796532948108,0.0032532654506425055,-0.17509866312826763,0.31511522687312854
-0.12889169907767534,0.003289180315339371,-0.18611683967143308,0.3186253537142971
-0.12869543282586957,0.0033257087685631135,-0.18611682645972832,0.32215673583383664
-0.12849916657406382,0.003362237226402362,-0.1861168132470256,0.32568811837114675
-0.12830290032225805,0.003398765667231558,-0.18611680003632866,0.32921949922898286
-0.1281066340704523,0.0034352941126762574,-0.18611678682463337,0.3327508805045968
-0.12791036781864656,0.003472038164115907,-0.19783130243243846,0.33634446499316417
-0.1277141015668408,0.003510865770956215,-0.19783128839068415,0.3400979527828181
-0.12751783531503505,0.003549693375040592,-0.1978312743489293,0.3438514402734874
-0.12732156906322928,0.0035885209763690563,-0.19783126030717596,0.3476049274651837
-0.12712530281142354,0.0036273485749415903,-0.19783124626542714,0.3513584143578853
-0.12692903655961776,0.0036661761707582063,-0.19783123222367832,0.35511190095161976
-0.12673277030781202,0.0037061555531479416,-0.2102830774089994,0.359021543272895
-0.12653650405600625,0.0037474270231046564,-0.21028306248508685,0.3630111002614269
-0.1263402378042005,0.003788698490132309,-0.2102830475611827,0.3670006569321934
-0.12614397155239473,0.0038299699542309064,-0.21028303263727827,0.3709902132851905
-0.125947705300589,0.0038712414154004433,-0.2102830177133728,0.37497976932043364
-0.12575143904878322,0.003912512873640919,-0.21028300278947712,0.37896932503790176
-0.12555517279697748,0.003955989291387794,-0.2235185694531953,0.38322055885496686
-0.12535890654517173,0.003999858441666821,-0.22351855359174164,0.3874610291494205
-0.12516264029336596,0.004043727585409874,-0.22351853773076463,0.39170149877422983
-0.12496637404156022,0.004087596732885676,-0.22351852186883933,0.395941968725146
-0.12477010778975445,0.004131465873825506,-0.2235185060073922,0.40018243800641945
-0.1245738415379487,0.004175960079770529,-0.23758980550213368,0.40453603865374516
-0.12437757528614293,0.004222590938291351,-0.2375897843844383,0.4090430252344568
-0.12418130903433719,0.004269221792667472,-0.2375897632667437,0.41355001132839997
-0.12398504278253142,0.004315852642898913,-0.23758974214905695,0.41805699693559684
-0.12378877653072567,0.004362483488985655,-0.23758972103137388,0.42256398205602397
-0.1235925102789199,0.004409114330927717,-0.2375896999136892,0.42707096668969013
-0.12339624402711416,0.004457511917319664,-0.25254975070738,0.43180850305124974
-0.12319997777530842,0.004507078908083464,-0.2525497282683372,0.4365985470834888
-0.12300371152350265,0.004556645894443236,-0.2525497058292996,0.4413885905985123
-0.1228074452716969,0.00460621287639899,-0.25254968339026646,0.4461786335963177
-0.12261117901989113,0.0046557798539507205,-0.25254966095124043,0.4509686760769048
-0.12241491276808539,0.00470534682709842,-0.2525496385122161,0.4557587180402816
-0.12221864651627962,0.004757963375623667,-0.26845158197873553,0.4609110719466489
-0.12202238026447387,0.004810651359070159,-0.2684515581356707,0.46600195037400904
-0.1218261140126681,0.004863339337837071,-0.26845153429260354,0.47109282825178433
-0.12162984776086236,0.004916027311924387,-0.2684515104495483,0.47618370557999207
-0.12143358150905659,0.004968715281332123,-0.268451486606495,0.4812745823586065
-0.12123731525725084,0.005022572671014892,-0.2853546609209873,0.4865554404010768
-0.12104104900544507,0.005078578158262965,-0.28535463558609747,0.49196604183414216
-0.12084478275363933,0.005134583640538652,-0.28535461025121417,0.4973766426832439
-0.12064851650183359,0.005190589117841957,-0.2853545849163358,0.5027872429483835
-0.12045225025002781,0.0052465945901728865,-0.28535455958146577,0.5081978426295541
-0.12025598399822207,0.0053026000575314295,-0.2853545342466011,0.5136084417267585
-0.1200597177464163,0.005361173149943246,-0.30332758302639296,0.5193532603477304
-0.11986345149461056,0.005420706114645728,-0.30332755156499985,0.5251033947403803
-0.11966718524280479,0.005480239073173404,-0.3033275201036106,0.5308535285872933
-0.11947091899099904,0.0055397720255262696,-0.3033274886422254,0.5366036618884564
-0.11927465273919327,0.005599304971704332,-0.30332745718084364,0.5423537946438781
-0.11907838648738753,0.005659212587672617,-0.32243860838851646,0.548242266459037
-0.11888212023558176,0.0057224964014989076,-0.32243857496870193,0.5543529098420212
-0.11868585398377601,0.0057857802087660105,-0.32243854154890306,0.5604635526452948
-0.11848958773197027,0.0058490640094739366,-0.3224385081291052,0.5665741948688582
-0.1182933214801645,0.005912347803622695,-0.32243847470931036,0.5726848365126946
-0.11809705522835875,0.005975631591212256,-0.32243844128951626,0.5787954775768138
-0.11790078897655298,0.0060407968980066215,-0.34275362348971056,0.5852060346009393
-0.11770452272474724,0.006108067863498042,-0.3427535879895642,0.5916997907209729
-0.11750825647294147,0.006175338822021999,-0.3427535524894233,0.5981935462252008
-0.11731199022113573,0.006242609773578462,-0.34275351698927936,0.6046873011136322
-0.11711572396932995,0.006309880718167448,-0.342753481489146,0.6111810553862577
-0.11691945771752421,0.006377151655788956,-0.3427534459890152,0.6176748090430755
-0.11672319146571844,0.006447999336977444,-0.36434848276960957,0.6246497820381283
-0.1165269252139127,0.006519508644341138,-0.3643484450595595,0.6315506751432163
-0.11633065896210693,0.006591017913622491,-0.36434840735005025,0.6384515646321679
-0.11613439271030118,0.006662527236864915,-0.36434836963946876,0.6453524593909639
-0.11593812645849544,0.006734036522024979,-0.3643483319294239,0.652253350533639
-0.11574186020668967,0.006806518670925971,-0.3873078121801582,0.6594056725400471
-0.11554559395488392,0.00688253411986667,-0.3873077749757505,0.6667391749548899
-0.11534932770307815,0.006958549561505403,-0.3873077377713415,0.6740726767865546
-0.11515306145127241,0.007034564995842165,-0.3873077005669443,0.6814061780350393
-0.11495679519946667,0.0071105804228769505,-0.38730766336254424,0.6887396787003364
-0.11476052894766087,0.007186595842609801,-0.3873076261581506,0.6960731787824697
-0.11456426269585512,0.00726541884175704,-0.41171800584969304,0.7038581277191571
-0.11436799644404938,0.007346225187688115,-0.4117179663321847,0.7116512780307053
-0.11417173019224364,0.007427031525863244,-0.41171792681468045,0.7194444277228176
-0.11397546394043784,0.007507837856282437,-0.4117178872971775,0.727237576795484
-0.1137791976886321,0.007588644178945658,-0.41171784777967535,0.7350307252487114
-0.11358293143682635,0.007669450493852933,-0.41171780826218035,0.7428238730825136
-0.11338666518502061,0.007755126308415936,-0.4376665366710812,0.7512925698330486
-0.11319039893321486,0.007841025474990087,-0.4376664946966744,0.7595741762481119
-0.11299413268140907,0.007926924633326107,-0.43766645272227495,0.7678557820052254
-0.11279786642960332,0.008012823783423948,-0.43766641074787693,0.7761373871043931
-0.11260160017779758,0.008098722925283623,-0.4376663687734833,0.7844189915456039
-0.11240533392599183,0.008186388399800393,-0.4652503859246359,0.7931074989742855
-0.11220906767418604,0.008277701344821847,-0.46525034134059007,0.8019081765530821
-0.11201280142238029,0.008369014281092938,-0.465250296756549,0.810708853433018
-0.11181653517057455,0.008460327208613685,-0.46525025217250915,0.819509529614082
-0.1116202689187688,0.008551640127384089,-0.4652502075884779,0.828310205096297
-0.111424002666963,0.008642953037404187,-0.4652501630044474,0.8371108798796494
-0.11122773641515726,0.008738274311966585,-0.4945773763267911,0.8465652051878142
-0.11103147016335152,0.008835343156537993,-0.4945773426158372,0.855917571454287
-0.11083520391154578,0.008932411994493092,-0.49457730890488943,0.865269937232884
-0.11063893765974003,0.00902948082583187,-0.494577275193947,0.8746223025236177
-0.11044267140793423,0.009126549650554353,-0.4945772414830045,0.8839746673264661
-0.11024640515612849,0.009224014429662907,-0.5257579994862328,0.8936696558305453
-0.11005013890432275,0.009327202978065071,-0.5257579636790435,0.90360836103292
-0.109853872652517,0.009430391519439512,-0.5257579278718593,0.9135470657170687
-0.1096576064007112,0.009533580053786243,-0.5257578920646672,0.9234857698830023
-0.10946134014890546,0.009636768581105189,-0.5257578562574837,0.9334244735307247
-0.10926507389709972,0.009739957101396393,-0.525757820450303,0.9433631766602292
-0.10906880764529397,0.009845962610393874,-0.5589041427521528,0.9539149296487801
-0.10887254139348823,0.009955656627878165,-0.5589041047183735,0.9644767321529004
-0.10867627514168243,0.010065350637897737,-0.5589040666845999,0.9750385341065666
-0.10848000888987669,0.010175044640452538,-0.5589040286508241,0.9856003355098056
-0.10828374263807095,0.010284738635542589,-0.558903990617053,0.9961621363625887
-0.1080874763862652,0.010394432623167898,-0.5589039525832868,1.0067239366649474
-0.1078912101344594,0.01050966828799725,-0.5941397103052369,1.0182017888016925
-0.10769494388265366,0.01062627785802335,-0.5941396699063917,1.0294257546878967
-0.10749867763084792,0.010742887447878598,-0.5941396295074035,1.0406497226615086
-0.10730241137904217,0.010859496974288752,-0.5941395891087132,1.0518736847062888
-0.10710614512723637,0.010976106520528084,-0.5941395487098735,1.0630976488384796
-0.10690987887543063,0.011093963289222113,-0.6315986820802535,1.0748726318752797
-0.10671361262362489,0.011217924791951661,-0.6315986489843574,1.0868004139484857
-0.10651734637181914,0.011341886288185598,-0.6315986158884671,1.0987281954990922
-0.1063210801200134,0.011465847777923905,-0.6315985827925832,1.1106559765270336
-0.1061248138682076,0.011589809261166659,-0.631598549696691,1.1225837570323742
-0.10592854761640186,0.011713770737913779,-0.6315985166008108,1.1345115370150798
-0.10573228136459611,0.011841931711045042,-0.6714213068656687,1.1473223053339237
-0.10553601511279037,0.011973709050876158,-0.6714212717101228,1.1599981794197145
-0.10533974886098457,0.01210548638380745,-0.6714212365545876,1.1726740529503508
-0.10514348260917883,0.012237263709838868,-0.6714212013990497,1.1853499259258256
-0.10494721635737309,0.012369041028970459,-0.6714211662435092,1.1980257983461715
-0.10475095010556734,0.012500818341202194,-0.6714211310879726,1.2107016702113549
-0.10455468385376154,0.012640114601545132,-0.7137543078855378,1.2246319424364263
-0.1043584176019558,0.012780200480599396,-0.7137542705420944,1.2381028349375631
-0.10416215135015006,0.012920286352324423,-0.7137542331986609,1.2515737268489966
-0.10396588509834431,0.01306037221672017,-0.7137541958552235,1.265044618170727
-0.10376961884653857,0.013200458073786676,-0.7137541585117887,1.2785155089027707
-0.10357335259473277,0.013342951800775776,-0.7587558712923378,1.292810454345906
-0.10337708634292703,0.013491869967777214,-0.7587558316247676,1.3071262339459149
-0.10318082009112128,0.013640788126993257,-0.7587557919571983,1.3214420129194855
-0.10298455383931554,0.013789706278423908,-0.7587557522896322,1.3357577912666918
-0.10278828758750974,0.013938624422069164,-0.7587557126220725,1.3500735689874896
-0.102592021335704,0.014087542557929,-0.7587556729545102,1.36438934608187
-0.10239575508389825,0.014242472441620307,-0.8065950850978129,1.379937995081493
-0.10219948883209251,0.014400779832754649,-0.8065950551105618,1.3951519243777446
-0.10200322258028671,0.014559087218003558,-0.8065950251233123,1.4103658534318386
-0.10180695632848097,0.014717394597366927,-0.8065949951360688,1.4255797822438256
-0.10161069007667523,0.014875701970844795,-0.8065949651488156,1.4407937108137225
-0.10141442382486948,0.015034086366053957,-0.857450854498506,1.4567393183192356
-0.10121815757306374,0.015202375028247839,-0.8574508226421242,1.472908048732608
-0.10102189132125794,0.015370663684189441,-0.8574507907857445,1.4890767788888108
-0.1008256250694522,0.01553895233387867,-0.857450758929372,1.5052455087877576
-0.10062935881764645,0.015707240977315556,-0.8574507270729859,1.5214142384295168
-0.10043309256584071,0.015875529614500113,-0.85745069521661,1.537582967814059
-0.10023682631403491,0.016047798814021012,-0.9115122469983331,1.554928955989681
-0.10004056006222917,0.016226697902893376,-0.9115122131562238,1.5721124232016113
-0.09984429381042342,0.016405596985123675,-0.9115121793141159,1.5892958901402916
-0.09964802755861768,0.0165844960607119,-0.9115121454719962,1.606479356805753
-0.09945176130681188,0.016763395129658108,-0.9115121116298784,1.6236628231979529
-0.09925549505500614,0.016942294191962217,-0.9115120777877684,1.6408462893169429
-0.0990592288032004,0.017129569147459743,-0.9689812414327128,1.6597056809123805
-0.09886296255139465,0.017319747460257752,-0.96898120548087,1.6779676059526545
-0.09866669629958891,0.01750992576599964,-0.9689811695290169,1.6962295307026827
-0.09847043004778311,0.01770010406468541,-0.9689811335771799,1.714491455162431
-0.09827416379597737,0.017890282356315027,-0.9689810976253239,1.7327533793318985
-0.09807789754417162,0.01808177994894678,-1.0300734962663853,1.75210172205953
-0.09788163129236588,0.018283948609221758,-1.03007345630354,1.7715097913336466
-0.09768536504056008,0.018486117261653418,-1.030073416340712,1.790917859907981
-0.09748909878875434,0.018688285906241664,-1.0300733763778755,1.8103259277824946
-0.09729283253694859,0.01889045454298656,-1.0300733364150396,1.8297339949572606
-0.09709656628514285,0.019092623171888104,-1.0300732964522195,1.8491420614322303
-0.0969003000333371,0.01930087609033336,-1.0950173810208745,1.8701843524446047
-0.0967040337815313,0.01951579104320239,-1.0950173385668336,1.8908104815790558
-0.09650776752972556,0.01973070598773905,-1.0950172961128017,1.9114366099701041
-0.09631150127791982,0.019945620923943422,-1.095017253658772,1.9320627376177402
-0.09611523502611408,0.020160535851815507,-1.0950172112047458,1.9526888645219818
-0.09591896877430828,0.02037545077135536,-1.0950171687507186,1.9733149906828444
-0.09572270252250253,0.020601810402142744,-1.1640548206466186,1.9961876060223482
-0.09552643627069679,0.020830275074261623,-1.1640547755462176,2.0181082082592385
-0.09533017001889105,0.021058739648266156,-1.1640547304464408,2.04002880114054
-0.09513390376708525,0.02128720439194437,-1.1640546853454072,2.061949410363796
-0.0949376375152795,0.021515669037508175,-1.1640546402450096,2.0838700102315006
-0.09474137126347376,0.021747186543958606,-1.237443514881287,2.1073440743640663
-0.09454510501166802,0.02199005493974396,-1.2374434669697885,2.13064032785267
-0.09434883875986227,0.022232923326125933,-1.2374434190583063,2.1539365805023722
-0.09415257250805648,0.02247579170310455,-1.237443371146816,2.1772328323130794
-0.09395630625625073,0.022718660070679686,-1.2374433232353241,2.200529083284806
-0.09376004000444499,0.022961528428851432,-1.2374432753238511,2.2238253334175857
-0.09356377375263925,0.02321325886660658,-1.3153939222352535,2.2493478884963167
-0.09336750750083345,0.02347142628344053,-1.3153937395113005,2.274107439914869
-0.0931712412490277,0.023729593664411873,-1.3153935567873307,2.2988669904283663
-0.09297497499722196,0.02398776100952068,-1.3153933740633108,2.3236265400368676
-0.09277870874541622,0.02424592831876691,-1.3153931913392718,2.3483860887403405
-0.09258244249361042,0.024504095592150662,-1.315393008615198,2.3731456365387698
-0.09238617624180467,0.02477778613726033,-1.3981841659402483,2.400866785936515
-0.09218990998999893,0.025052202483785695,-1.3981839717360625,2.4271835754596274
-0.09199364373819319,0.025326618663383628,-1.398183777518008,2.45350035169841
-0.09179737748638744,0.025601035062489227,-1.3981835833275655,2.4798171516201557
-0.09160111123458164,0.02587545129466745,-1.3981833891232716,2.5061339382575873
-0.0914048449827759,0.02615559129598211,-1.4861825638717887,2.534576137316286
-0.09120857873097016,0.026447278757036962,-1.4861823574652497,2.5625481219599235
-0.09101231247916441,0.026738966177581175,-1.4861821510586792,2.5905201055812404
-0.09081604622735862,0.02703065355761483,-1.4861819446520883,2.618492088180183
-0.09061977997555287,0.02732234089713774,-1.4861817382454505,2.6464640697568087
-0.09042351372374713,0.027614028196149967,-1.4861815318387637,2.6744360503111313
-0.09022724747194139,0.02791870320197573,-1.5797162273838732,2.7053396178610054
-0.09003098122013559,0.02822874816331312,-1.5797160080083201,2.735070864692923
-0.08983471496832984,0.028538793187588344,-1.5797157886440938,2.7648021205771443
-0.0896384487165241,0.02884883795681973,-1.5797155692570684,2.7945333550970313
-0.08944218246471836,0.029158882788988982,-1.5797153498813923,2.824264598669237
-0.08924591621291261,0.029470557920357503,-1.679131600950036,2.855956630171053
-0.08904964996110681,0.02980011476080368,-1.6791313445536684,2.8875574268876703
-0.08885338370930107,0.030129671550927793,-1.6791310881573827,2.919158219023079
-0.08865711745749533,0.030459228290729976,-1.6791308317611249,2.9507590065772815
-0.08846085120568958,0.030788784980210204,-1.6791305753649104,2.9823597895502667
-0.08826458495388378,0.03111834161936866,-1.6791303189687687,3.0139605679420476
-0.08806831870207804,0.031457434568567214,-1.7847974617090494,3.0484086281525027
-0.0878720524502723,0.03180773004986873,-1.784797189216792,3.081996098626183
-0.08767578619846655,0.03215802547768921,-1.784796916724604,3.115583564231004
-0.08747951994666076,0.032508320852028816,-1.784796644232458,3.1491710249670533
-0.08728325369485501,0.032858616172887246,-1.7847963717403539,3.1827584808342566
-0.08708698744304927,0.033208911440264756,-1.7847960992483243,3.2163459318327208
-0.08689072119124353,0.033577636922953284,-1.8971080121810775,3.253770931997108
-0.08669445493943778,0.03394997517335539,-1.8971077225812953,3.289469980653071
-0.08649818868763198,0.03432231332936363,-1.897107432985216,3.3251690205258058
-0.08630192243582624,0.034694651503643675,-1.8971071433818536,3.360868062441569
-0.0861056561840205,0.03506698958352984,-1.8971068537822287,3.3965670955741087
-0.08590938993221475,0.035444303357349306,-2.016480589489984,3.434962838094714
-0.08571312368040895,0.03584007041428382,-2.016480281706127,3.4729062780894813
-0.08551685742860321,0.0362358374108107,-2.016479973922326,3.5108497125848452
-0.08532059117679747,0.036631604346930004,-2.016479666138607,3.5487931415808465
-0.08512432492499172,0.037027371222641735,-2.016479358354933,3.5867365650774854
-0.08492805867318598,0.03742313803794596,-2.016479050571325,3.6246799830747483
-0.08473179242138018,0.03783352981945882,-2.1430673679771237,3.6664006892677623
-0.08453552616957444,0.038254141521871676,-2.143066376801136,3.7067296366418288
-0.0843392599177687,0.038674753029750125,-2.1430653856249977,3.7470585744595017
-0.08414299366596295,0.039095364343094165,-2.143064394448767,3.7873875027208843
-0.08394672741415715,0.03951597546190384,-2.1430634032723788,3.827716421425884
-0.08375046116235141,0.039936586386178946,-2.14306241209585,3.8680453305745086
-0.08355419491054566,0.040383272139298224,-2.2772837694790082,3.9133490866653764
-0.08335792865873992,0.04083022598560377,-2.277282715521238,3.9562153679811294
-0.08316166240693412,0.04127717962505305,-2.2772816615633236,3.999081639135227
-0.08296539615512838,0.04172413305764583,-2.277280607605289,4.0419479001277185
-0.08276912990332264,0.04217108628338227,-2.277279553647101,4.084814150958522
-0.08257286365151689,0.04262898346121061,-2.419898103469487,4.131296162677886
-0.08237659739971115,0.043103927681750406,-2.4198969827471886,4.176859435545896
-0.08218033114790535,0.04357887168233036,-2.419895862024744,4.222422697608645
-0.0819840648960996,0.04405381546295016,-2.4198947413021323,4.267985948865965
-0.08178779864429386,0.04452875902360995,-2.41989362057938,4.3135491893179925
-0.08159153239248812,0.04500370236430965,-2.4198924998564517,4.3591124189646
-0.08139526614068232,0.04550220585232471,-2.5714319124711746,4.409608352070966
-0.08119899988887658,0.04600689103861153,-2.571430720747703,4.458038294933205
-0.08100273363707083,0.04651157595051901,-2.5714295290250964,4.506468222418567
-0.08080646738526509,0.04701626070949988,-2.5714283373003033,4.554898146187945
-0.08061020113345929,0.04752094519410142,-2.571427145576358,4.603328054580469
-0.08041393488165355,0.048031736308383366,-2.7323794803318426,4.655110622620272
-0.0802176686298478,0.04856801003703179,-2.7323779470345855,4.706586581550847
-0.08002140237804206,0.049104283464745685,-2.7323764137374478,4.7580625222365
-0.07982513612623632,0.049640556591525116,-2.7323748804404424,4.809538444677211
-0.07962886987443052,0.05017682941737026,-2.732373347143583,4.8610143488729864
-0.07943260362262478,0.05071310194228083,-2.732371813846807,4.912490234823768
-0.07923633737081903,0.05126946550852207,-2.903316416921994,4.968768206302154
-0.07904007111901329,0.051839288379477114,-2.9033147864804514,5.023481089118455
-0.07884380486720749,0.05240911093043164,-2.9033131560390455,5.078193952533875
-0.07864753861540175,0.052978933161385446,-2.9033115255978013,5.132906796548376
-0.078451272363596,0.05354875507233866,-2.90330989515667,5.187619621161957
-0.07825500611179026,0.054118731492128085,-3.084932157519044,5.245313701377425
-0.07805873985998446,0.05472419939362068,-3.0849304237634003,5.3034670982197
-0.07786247360817872,0.05532966695483535,-3.084928690007819,5.361620474431527
-0.07766620735637297,0.05593513417577234,-3.0849269562524446,5.419773830013276
-0.07746994110456723,0.056540601056431675,-3.08492522249718,5.477927164964699
-0.07727367485276149,0.05714606759681347,-3.084923488742061,5.5360804792859915
-0.07707740860095569,0.05776705614703655,-3.2778873999660036,5.5988032161176555
-0.07688114234914994,0.05841039463994759,-3.2778855563321776,5.660613483247534
-0.0766848760973442,0.05905373277101557,-3.2778837126984914,5.722423728439643
-0.07648860984553846,0.05969707054024048,-3.2778818690649953,5.784233951694117
-0.07629234359373266,0.06034040794762253,-3.2778800254316147,5.846044153010913
-0.07609607734192692,0.06098374499316139,-3.277878181798385,5.907854332390015
-0.07589981109012117,0.06165985662002815,-3.482681517906855,5.976003336560128
-0.07570354483831543,0.06234338919375796,-3.4826787255477467,6.041696080902607
-0.07550727858650963,0.0630269214120138,-3.482675933200442,6.107388806695669
-0.07531101233470389,0.06371045269708057,-3.482673140832243,6.17308145849396
-0.07511474608289814,0.06439398362667358,-3.4826703484759123,6.238774091742836
-0.0749184798310924,0.06508740411601971,-3.7000271932476956,6.308697411205051
-0.07472221357928666,0.06581359429345421,-3.700024224182706,6.378513184066094
-0.07452594732748086,0.06653978388816158,-3.7000212551187035,6.448328917552502
-0.07432968107567511,0.06726597290014183,-3.7000182860556747,6.518144611664244
-0.07413341482386937,0.06799216132939537,-3.700015316993634,6.5879602664014865
-0.07393714857206363,0.06871834917592234,-3.700012347932627,6.657775881764085
-0.07374088232025783,0.06947391511203557,-3.930902952441958,6.733812533420215
-0.07354461606845208,0.07024541839091807,-3.930899795450645,6.808010104881165
-0.07334834981664634,0.07101692105018975,-3.9308966384603594,6.882207634475364
-0.0731520835648406,0.07178842308985092,-3.9308934814711645,6.956405122202709
-0.07295581731303485,0.07255992450990174,-3.930890324482997,7.030602568063315
-0.07275955106122906,0.07333454279309727,-4.176152513393912,7.108587531229661
-0.07256328480942331,0.07415418026445109,-4.176149156534528,7.18744200711939
-0.07236701855761757,0.07497381707696682,-4.176145799676237,7.266296438491772
-0.07217075230581182,0.07579345323064467,-4.1761424428190645,7.345150825346904
-0.07197448605400603,0.07661308872548508,-4.176139085963002,7.424005167684546
-0.07177821980220028,0.07743272356148785,-4.176135729108081,7.502859465504907
-0.07158195355039454,0.07827693837638663,-4.436386091098207,7.587680746537047
-0.0713856872985888,0.07914765077228807,-4.436381263354885,7.67147872786488
-0.071189421046783,0.08001836222066684,-4.436376435613702,7.755276645405223
-0.07099315479497725,0.08088907272152296,-4.436371607874655,7.839074499158214
-0.07079688854317151,0.08175978227485695,-4.436366780137769,7.922872289123736
-0.07060062229136577,0.08263049088066934,-4.436361952403014,8.006670015301875
-0.07040435603956002,0.08355046387131214,-4.71249720007119,8.098924752659462
-0.07020808978775422,0.08447536752969657,-4.712492067055764,8.18797204798462
-0.07001182353594848,0.08540027018064329,-4.712486934042627,8.277019275488705
-0.06981555728414274,0.08632517182415288,-4.712481801031755,8.366066435171993
-0.069619291032337,0.08725007246022595,-4.7124766680231565,8.455113527034499
-0.0694230247805312,0.08819435699467751,-5.005741867626776,8.549823582059748
-0.06922675852872545,0.08917681465296295,-5.00573640993125,8.644449202403141
-0.06903049227691971,0.09015927124008719,-5.005730952238128,8.739074750635787
-0.06883422602511396,0.09114172675605064,-5.005725494547463,8.83370022675763
-0.06863795977330817,0.0921241812008542,-5.005720036859126,8.928325630768763
-0.06844169352150242,0.0931066345744976,-5.005714579173234,9.022950962669166
-0.06824542726969668,0.0941358229484446,-5.317163295029606,9.125990230321483
-0.06804916101789094,0.09517940208912828,-5.3171574919855225,9.226543786219471
-0.06785289476608519,0.09622297981683307,-5.3171516889240324,9.327097239086106
-0.0676566285142794,0.09726655695367198,-5.317145885905125,9.427650667993928
-0.06746036226247365,0.09831013267753277,-5.317140082868733,9.52820399387062
-0.0672640960106679,0.09936617307300355,-5.647355549682623,9.63393623126528
-0.06706782975886216,0.10047455748761497,-5.647346462648738,9.740777458734453
-0.06687156350705636,0.10158294011874913,-5.64733737561972,9.84761856950831
-0.06667529725525062,0.10269132096640637,-5.647328288595529,9.95445956358682
-0.06647903100344488,0.10379970003058783,-5.647319201576271,10.06130044097004
-0.06628276475163913,0.10490807731129467,-5.647310114561818,10.168141201658205
-0.06608649849983333,0.10606026766863948,-5.997384510033392,10.283286915009713
-0.06589023224802759,0.10723735089902066,-5.997374849271509,10.396800616700741
-0.06569396599622185,0.1084144322333209,-5.997365188514817,10.510314194328696
-0.0654976997444161,0.10959151167154109,-5.997355527763248,10.623827647893563
-0.06530143349261036,0.1107685892136823,-5.997345867016902,10.737340977395556
-0.06510516724080456,0.11195172131905326,-6.369016452969082,10.85557398995049
-0.06490890098899882,0.11320174329804125,-6.36900618196926,10.976177239284578
-0.06471263473719308,0.11445176326117903,-6.368995910975014,11.096780356718913
-0.06451636848538733,0.11570178120846791,-6.368985639986177,11.217383342253555
-0.06432010223358153,0.11695179713990916,-6.3689753690028645,11.337986195888554
-0.06412383598177579,0.11820181105550319,-6.368965098025073,11.458588917623867
-0.06392756972997005,0.11949274221205153,-6.763545098649019,11.587378827072326
-0.0637313034781643,0.12082019678585965,-6.763534178557433,11.71551444823232
-0.06353503722635856,0.12214764921642293,-6.763523258471676,11.843649929156781
-0.06333877097455276,0.12347509950374279,-6.7635123383918065,11.971785269846206
-0.06314250472274702,0.12480254764781983,-6.763501418317708,12.099920470300106
-0.06294623847094127,0.12612999364865535,-6.7634904982495945,12.228055530518857
-0.06274997221913553,0.1275373890270075,-7.181838752412791,12.368240117009766
-0.06255370596732973,0.12894694012248778,-7.181823696037104,12.504363542495952
-0.06235743971552399,0.13035648826291063,-7.1818086396765475,12.640486763042647
-0.062161173463718244,0.13176603344827964,-7.181793583331111,12.776609778649913
-0.0619649072119125,0.13317557567859753,-7.181778527000761,12.91273258931832
-0.0617686409601067,0.13462278907121833,-7.625287027623625,13.0568796874846
-0.06157237470830096,0.13611937400446317,-7.625271022737629,13.201477818795968
-0.061376108456495215,0.13761595579649066,-7.6252550178676115,13.346075732257319
-0.06117984220468947,0.13911253444730387,-7.625239013013669,13.490673427868614
-0.06098357595288373,0.14060910995690598,-7.625223008175804,13.635270905630353
-0.06078730970107793,0.14210568232530046,-7.62520700335395,13.77986816554257
-0.060591043449272186,0.14368464909745965,-8.09591162704971,13.936936705426785
-0.06039477719746644,0.14527360165783568,-8.095894613270625,14.090537256868462
-0.0601985109456607,0.1468625508789827,-8.09587759950849,14.244137576727447
-0.0600022446938549,0.14845149676090444,-8.095860585763484,14.39773766500401
-0.05980597844204916,0.15004043930360353,-8.095843572035465,14.551337521698198
-0.059609712190243413,0.1516637888741183,-8.595382562056587,14.712814056825483
-0.05941344593843767,0.15335077061747077,-8.595364475008271,14.875978171162966
-0.05921717968663187,0.15503774881094828,-8.595346387978093,15.039142039309166
-0.05902091343482613,0.15672472345455335,-8.595328300966015,15.202305661264038
-0.058824647183020384,0.15841169454829027,-8.5953102139721,15.365469037027928
-0.05862838093121464,0.16009866209216247,-8.595292126996254,15.52863216660096
-0.0584321146794089,0.161869774764958,-9.1245588116757,15.704588950724997
-0.0582358484276031,0.16366061522531167,-9.124533366704195,15.877886156063798
-0.058039582175797355,0.16545145130207797,-9.124507922143966,16.051183034902273
-0.05784331592399161,0.16724228116407708,-9.124482476923552,16.22447941245311
-0.05764704967218587,0.16903310664251042,-9.1244570321144,16.397775463505454
-0.05745078342038007,0.1708554187873454,-9.685151810163243,16.57885542953749
-0.057254517168574326,0.17275628457750936,-9.685124767455136,16.762895996949453
-0.05705825091676858,0.174657145060108,-9.685097724804512,16.946936155438575
-0.05686198466496284,0.17655800023515264,-9.685070682211443,17.13097590500547
-0.05666571841315704,0.178458850102655,-9.685043639675799,17.31501524565132
-0.0564694521613513,0.18035969466262536,-9.685016597197675,17.499054177376625
-0.05627318590954555,0.18234952452542463,-10.27981684655141,17.696631519130868
-0.05607691965773981,0.18436710282658159,-10.279788104327034,17.89208151894573
-0.055880653405934066,0.1863846754911673,-10.279759362166468,18.08753108457336
-0.05568438715412827,0.1884022425055399,-10.27973062006169,18.28298021471008
-0.055488120902322524,0.19041980388336474,-10.279701878020656,18.478428910661542
-0.05529185465051678,0.19246687931151918,-10.910629359992338,18.68173471101905
-0.05509558839871104,0.19460826464283354,-10.910598809534436,18.889302729074082
-0.05489932214690524,0.1967496439781311,-10.910568259141513,19.096870285164368
-0.054703055895099495,0.1988910173174233,-10.910537708813608,19.304437379290555
-0.05450678964329375,0.2010323846607235,-10.910507158550608,19.512004011453392
-0.05431052339148801,0.20317374600804444,-10.910476608352505,19.719570181654262
-0.05411425713968221,0.2054088718025419,-11.579132689735925,19.941409929670424
-0.053917990887876466,0.20768146114413866,-11.579095693288998,20.161828930922827
-0.05372172463607072,0.20995404279170365,-11.579058696348712,20.382247279504348
-0.05352545838426498,0.21222661804393014,-11.579021700759448,20.60266509728185
-0.053329192132459236,0.21449918560217238,-11.578984704676937,20.82308226239263
-0.05313292588065344,0.2167994372524487,-12.28753582832912,21.051490993381314
-0.05293665962884769,0.21921106199476365,-12.287496507886267,21.285543886535525
-0.05274039337704195,0.2216226790198153,-12.287457187572556,21.519596129193697
-0.052544127125236206,0.2240342883276289,-12.28741786738796,21.753647721357655
-0.05234786087343041,0.22644588991823072,-12.287378547332375,21.987698663029732
-0.052151594621624664,0.2288574837916445,-12.287339227405957,22.221748954211908
-0.05195532836981892,0.23136989275942918,-13.03861339588499,22.471171553653683
-0.05175906211801318,0.23392892843803587,-13.038571602194073,22.719702447513775
-0.051562795866207434,0.23648795509255977,-13.0385298074702,22.968232572781652
-0.051366529614401635,0.2390469751872443,-13.03848801522421,23.216762160999153
-0.05117026336259589,0.2416059862578991,-13.038446221945023,23.465290980628822
-0.05097399711079015,0.24419130937775158,-13.83490852724588,23.722076872915846
-0.050777730858984405,0.2469066306588235,-13.834864101438052,23.9859817246435
-0.050581464607178606,0.24962194322062403,-13.834819675776142,24.24988584141437
-0.05038519835537286,0.2523372470631798,-13.834775250260076,24.51378922323088
-0.05018893210356712,0.25505254218652046,-13.834730824889888,24.777691870095367
-0.049992665851761375,0.25776782859067426,-13.834686399665628,25.041593782010413
-0.049796399599955576,0.26059060979790616,-14.67343017661384,25.321876510569496
-0.04960013334814983,0.26347049657172794,-14.673307840092292,25.601932370826383
-0.04940386709634409,0.26635035933966134,-14.67318550371703,25.881986721080196
-0.049207600844538346,0.2692301981017064,-14.673063167487967,26.162039561334623
-0.0490113345927326,0.27211001285786307,-14.672940831405155,26.44209089159324
-0.048815068340926804,0.2750259541987594,-15.555855730432311,26.731845920264945
-0.04861880208912106,0.2780790305681745,-15.555725807353216,27.028960562738376
-0.04842253583731532,0.28113208144296925,-15.555595884429433,27.326073601571338
-0.048226269585509574,0.28418510682314363,-15.55546596166088,27.623185036767712
-0.048030003333703775,0.2872381067086984,-15.555336039047656,27.920294868331673
-0.04783373708189803,0.290291081099632,-15.555206116589728,28.21740309626687
-0.04763747083009229,0.2934842671228175,-16.490104345278375,28.534859922968046
-0.047441204578286544,0.2967207041629379,-16.489966352099785,28.850071060679504
-0.047244938326480745,0.29995711412478476,-16.489828359086285,29.165280495147563
-0.047048672074675,0.30319349700835646,-16.489690366237536,29.480488226376103
-0.04685240582286926,0.30642985281365387,-16.489552373553963,29.7956942543696
-0.046656139571063515,0.3097283065918805,-17.479337816863158,30.12394490513182
-0.04645987331925777,0.3131588959181893,-17.479191235303315,30.458358509492466
-0.04626360706745197,0.31658945648089404,-17.479044653918574,30.79277030460772
-0.04606734081564623,0.32001998827999273,-17.478898072709033,31.12718029048223
-0.045871074563840486,0.32345049131548653,-17.478751491674807,31.461588467119793
-0.04567480831203474,0.32688096558737517,-17.47860491081559,31.79599483452542
-0.045478542060228944,0.33049130823994843,-18.525584271366863,32.15555386199871
-0.0452822758084232,0.33412723819218054,-18.525410678187388,32.51034304670046
-0.04508600955661746,0.3377631340738045,-18.525237083729035,32.86513101609535
-0.04488974330481171,0.34139899588456935,-18.525063487992085,33.21991777017497
-0.044693477053005914,0.3450348236242253,-18.524889890976517,33.574703308930516
-0.04449721080120017,0.34876587383854163,-19.63209612692074,33.94637768123967
-0.04430094454939443,0.3526189736541109,-19.63191161864465,34.32281905830721
-0.044104678297588684,0.3564720372567989,-19.631727109009464,34.69925914365402
-0.04390841204578294,0.3603250646463388,-19.631542598015056,35.07569793727026
-0.04371214579397714,0.36417805582246554,-19.6313580856617,35.45213543914726
-0.0435158795421714,0.3680312942000959,-20.802703951310473,35.83607404124862
-0.043319613290365655,0.3721141436850014,-20.802507819105088,36.23548655517621
-0.04312334703855991,0.3761969546756321,-20.802311685454946,36.63489769600625
-0.04292708078675411,0.3802797271717061,-20.802115550359932,37.034307463728574
-0.04273081453494837,0.38436246117293715,-20.801919413820087,37.433715858333784
-0.042534548283142626,0.3884451566790429,-20.801723275835375,37.83312287981186
-0.04233828203133688,0.3926650169202277,-22.04059274518972,38.25381405588874
-0.04214201577953108,0.39699082098363947,-22.040384229565564,38.67759482895143
-0.04194574952772534,0.4013165841223191,-22.040175712405386,39.101374142223364
-0.0417494832759196,0.40564230633596654,-22.03996719370914,39.52515199569407
-0.04155321702411385,0.40996798762428016,-22.039758673476815,39.9489283893529
-0.04135695077230811,0.41432627496817864,-23.34783236586698,40.38355074805058
-0.04116068452050231,0.4189086393046759,-23.347555090623604,40.83318020195783
-0.04096441826869657,0.4234909492205303,-23.34727780652511,41.28281058989817
-0.040768152016890824,0.428073204714005,-23.347000513571565,41.73244191190643
-0.04057188576508508,0.4326554057833618,-23.346723211762132,42.18207416801625
-0.04037561951327928,0.4372375524268641,-23.34644590109661,42.6317073582624
-0.04017935326147354,0.44201098386399396,-24.726958635497958,43.1074996094538
-0.039983087009667795,0.4468640223975431,-24.72666356133398,43.58463771397814
-0.03978682075786205,0.4517170026393498,-24.7263684787942,44.061776773153746
-0.03959055450605631,0.4565699257207163,-24.726073384733432,44.53891690512009
-0.03939428825425051,0.46142279050664253,-24.725778282296115,45.01605799181016
-0.039198022002444766,0.4663571779879649,-26.184245048206,45.50732525896436
-0.03900175575063902,0.47149623080135783,-26.18393099782553,46.0136465025083
-0.03880548949883328,0.4766352219762755,-26.183616937414183,46.51996880402173
-0.03860922324702748,0.4817741515107503,-26.183302866971896,47.02629216354265
-0.038412956995221736,0.4869130194028111,-26.182988786498214,47.53261658111023
-0.03821669074341599,0.49205182565048977,-26.182674695992503,48.038942056763034
-0.03802042449161025,0.4974517609769399,-27.722891784791354,48.57675916990232
-0.03782415823980445,0.5028927962306348,-27.722557480768614,49.11403729885105
-0.03762789198799871,0.5083337658706825,-27.722223166067398,49.6513165540305
-0.037431625736192964,0.5137746698949889,-27.72188884068772,50.188596935482025
-0.03723535948438722,0.519215508301458,-27.721554504628735,50.72587844324654
-0.03703909323258148,0.5247974372379469,-29.3455388136357,51.28123677646411
-0.03684282698077568,0.5305569333510722,-29.345102696860533,51.85132053495813
-0.036646560728969935,0.5363163438664693,-29.344666552354536,52.42140972433904
-0.03645029447716419,0.5420756687786977,-29.344230380115537,52.99150434497278
-0.03625402822535845,0.5478349080823139,-29.343794180141142,53.56160439722497
-0.03605776197355265,0.5536058277861552,-31.055171324626812,54.1343938561765
-0.035861495721746905,0.5597008642689789,-31.054706723819297,54.73936313804842
-0.03566522946994116,0.5657958095634439,-31.05424209346674,55.34433820562283
-0.03546896321813542,0.5718906636637515,-31.05377743356658,55.94931905928941
-0.03527269696632962,0.5779854265641041,-31.053312744116038,56.55430569943768
-0.035076430714523876,0.5840800982586982,-31.05284802511283,57.15929812645693
-0.03488016446271813,0.5903969007929459,-32.85736810219366,57.78662414835773
-0.03468389821091239,0.5968456446930481,-32.856873039681005,58.428600636208614
-0.034487631959106646,0.603294291425997,-32.856377945681785,59.07058328924274
-0.03429136570730085,0.6097428409856138,-32.855882820193465,59.71257210787421
-0.034095099455495104,0.6161912933657145,-32.85538766321321,60.35456709251919
-0.03389883320368936,0.6227216203932667,-34.75709277228799,61.00172760269662
-0.03370256695188362,0.6295432129435443,-34.75656519964271,61.68293836697286
-0.03350630070007782,0.6363647019458253,-34.75603759343957,62.36415570141499
-0.033310034448272074,0.6431860873935189,-34.75550995367582,63.045379606465254
-0.03311376819646633,0.6500073692800397,-34.754982280348365,63.72661008256675
-0.03291750194466059,0.6568285475988004,-34.75445457345461,64.40784713016191
-0.03272123569285479,0.6639663665410571,-36.741368078350135,65.11565881346195
-0.032524969441049045,0.6711773059101399,-36.73982695777608,65.8373576384028
-0.0323287031892433,0.6783879427786063,-36.73828552477754,66.55908117791932
-0.03213243693743756,0.6855982770851293,-36.73674377926957,67.28082943711613
-0.031936170685631815,0.692808308768366,-36.73520172116757,68.0026024210962
-0.031739904433826016,0.7002202597482776,-38.80986106419887,68.73800172413041
-0.03154363818202027,0.7078371648045174,-38.808221318507314,69.50260406411367
-0.03134737193021453,0.7154537480013852,-38.80658124028363,70.26723270079472
-0.031151105678408786,0.7230700092736077,-38.80494082943718,71.03188763960534
-0.030954839426602987,0.7306859485558952,-38.80330008587789,71.79656888597948
-0.030758573174797244,0.7383789334453119,-40.983446497274336,72.56029027953137
-0.0305623069229915,0.7464224296365809,-40.98170147366611,73.37029723837519
-0.030366040671185757,0.7544655833038691,-40.97995609605447,74.18033218279214
-0.030169774419379958,0.7625083943776901,-40.978210364343056,74.99039511856449
-0.029973508167574214,0.7705508627885328,-40.976464278435834,75.80048605147681
-0.02977724191576847,0.7785929884668727,-40.974717838236835,76.61060498731516
-0.029580975663962727,0.7870237378825984,-43.263775322609554,77.45135095112434
-0.029384709412156984,0.7955147746015078,-43.261917552469306,78.30941951383774
-0.029188443160351185,0.8040054466658393,-43.26005940529803,79.16751787095447
-0.02899217690854544,0.8124957540015803,-43.25820088099332,80.02564602863417
-0.0287959106567397,0.8209856965347045,-43.256341979452834,80.88380399303647
-0.028599644404933955,0.8297339877832359,-45.65287097383401,81.75697243636341
-0.028403378153128156,0.838693832622506,-45.65008854117959,82.66542913526966
-0.028207111901322413,0.8476531312568715,-45.6473050152831,83.57395927094211
-0.02801084564951667,0.8566118834717121,-45.64452039556747,84.48256287317959
-0.027814579397710926,0.8655700890522916,-45.641734681455,85.39123997179769
-0.027618313145905182,0.8746567011782052,-48.14798920662682,86.29698155814539
-0.027422046894099383,0.8841062355034472,-48.14502316030602,87.25931101568106
-0.02722578064229364,0.8935551875306325,-48.14205594933049,88.22171875296493
-0.027029514390487897,0.9030035571773127,-48.13908756853078,89.18420482631214
-0.026833248138682153,0.9124513440679364,-48.136118021843565,90.14676924300525
-0.026636981886876354,0.9218985480221533,-48.13314730713434,91.10941204304544
-0.02644071563507061,0.9318472766241697,-50.756045628563896,92.10539216925207
-0.026244449383264867,0.9418086650315346,-50.75288211995066,93.12473983387201
-0.026048183131459124,0.9517694324267741,-50.749717366518716,94.14417100483911
-0.025851916879653325,0.9617295785655106,-50.74655136760994,95.16368571609401
-0.02565565062784758,0.9716891032032287,-50.74338412256579,96.18328400159291
-0.025459384376041838,0.9820179585195581,-53.4852527416642,97.21694688630015
-0.025263118124236095,0.9925149776020734,-53.48187955153205,98.29642714260032
-0.02506685187243035,1.003011334510874,-53.47850503317521,99.37599644591884
-0.024870585620624552,1.0135070289852068,-53.47512918589091,100.45565483247265
-0.02467431936881881,1.0240020607641744,-53.47175200897578,101.53540233849827
-0.024478053117013066,1.0347205579248073,-56.32916374859498,102.60741964100376
-0.024281786865207322,1.045775616942091,-56.32452873984726,103.74929305884271
-0.024085520613401523,1.0568297660902004,-56.319891964125404,104.89124435134731
-0.02388925436159578,1.067883005022243,-56.31525342052999,106.0332735484516
-0.023692988109790036,1.0789353333911595,-56.31061310816026,107.17538068010785
-0.023496721857984293,1.0900674649907212,-59.283952750031794,108.29198597182784
-0.023300455606178494,1.1017024200444192,-59.279018885415795,109.49954632298012
-0.02310418935437275,1.113336406562318,-59.27408313869107,110.70718957131663
-0.022907923102567007,1.1249694241749308,-59.269145508899,111.9149157487243
-0.022711656850761264,1.1366014725125824,-59.26420599507974,113.12272488710741
-0.02251539059895552,1.1482325512054068,-59.25926459627313,114.3306170183852
-0.02231912434714972,1.1603960954557881,-62.35308004449826,115.5621141679809
-0.022122858095343978,1.172633385176267,-62.347825741300284,116.83890130100842
-0.021926591843538235,1.184869643457524,-62.34256943221597,118.11577671681641
-0.02173032559173249,1.1971048699057714,-62.337311116223084,119.3927404493903
-0.021534059339926692,1.2093390641270236,-62.33205079229786,120.66979253273391
-0.02133779308812095,1.2219614321854535,-65.54573415408454,121.95249587171048
-0.021141526836315205,1.2348252988589292,-65.54014046962041,123.30199987860519
-0.020945260584509462,1.2476880660381053,-65.5345444998148,124.65159803843953
-0.020748994332703663,1.260549737602918,-65.52894668915154,126.0012898883031
-0.02055272808089792,1.2734103088342292,-65.52334659096537,127.3510759635333
-0.020356461829092176,1.2865021358534716,-68.85207313189343,128.68639905495976
-0.020160195577286433,1.300014762014825,-68.84481543707597,130.11136025320315
-0.01996392932548069,1.3135259633816536,-68.83755413485929,131.53645634191983
-0.01976766307367489,1.3270357392457164,-68.8302892228523,132.96168738815823
-0.019571396821869147,1.3405440888982898,-68.82302069866152,134.38705345901172
-0.019375130570063404,1.354126883338902,-72.26277577511941,135.77885960599855
-0.01917886431825766,1.3683088696776773,-72.25505289364544,137.28333708487997
-0.01898259806645186,1.3824893398984903,-72.24732617037134,138.78795810013958
-0.018786331814646118,1.3966682932470673,-72.23959560274847,140.29272272318053
-0.018590065562840374,1.4108457289686467,-72.23186118822657,141.79763102545687
-0.01839379931103463,1.4250216463079604,-72.22412292425257,143.30268307846882
-0.018197533059228832,1.4398028176406252,-75.77271250291125,144.83569457638794
-0.01800126680742309,1.4546736372885516,-75.76449212784786,146.42351044654265
-0.017805000555617345,1.4695428431526265,-75.75626765943106,148.01147909943427
-0.017608734303811602,1.4844104344291964,-75.7480390949423,149.59960061114396
-0.01741246805200586,1.4992764103140737,-75.73980643166144,151.18787505780315
-0.01721620180020006,1.5145906823997057,-79.39106044065464,152.78511389826463
-0.017019935548394316,1.5301716103233598,-79.38231714269061,154.45980604796898
-0.016823669296588573,1.545750824539652,-79.37356964519384,156.13466065538128
-0.01662740304478283,1.5613283159895588,-79.36481747178621,157.80967793353074
-0.01643113679297703,1.5769040920205666,-79.35606109305192,159.48485783141723
-0.016234870541171287,1.5927605804317182,-83.09859712467309,161.14732205779725
-0.016038604289365543,1.609068673828038,-83.08476918657142,162.90995508367862
-0.0158423380375598,1.6253740521436089,-83.07092980107682,164.672890917588
-0.015646071785754057,1.6416767131304533,-83.05707895556391,166.43612980900355
-0.015449805533948258,1.6579766545381192,-83.04321663739051,168.19967200767638
-0.015253539282142514,1.6744078941236809,-86.86484824632707,169.93325499608255
-0.01505727303033677,1.691455090753502,-86.8501564870279,171.7887987273665
-0.014861006778531027,1.7084994026918185,-86.83545254849618,173.6446641764918
-0.014664740526725228,1.7255408275469413,-86.82073641728168,175.50085160887744
-0.014468474274919485,1.7425793629245268,-86.80600807991533,177.35736129023167
-0.014272208023113742,1.7596150064275973,-86.79126752290888,179.21419348655476
-0.014075941771307998,1.7773935644814784,-90.68339808425938,181.11661544334464
-0.0138796755195022,1.7951901232959964,-90.66778622639822,183.06862512617732
-0.013683409267696456,1.8129836167577686,-90.65216140516202,185.02097666684452
-0.013487143015890712,1.830774042321117,-90.63652360620914,186.97367034784156
-0.013290876764084969,1.848561397437542,-90.62087281518035,188.92670645197248
-0.013094610512279226,1.8669424857631465,-94.56927559909471,190.90816220099575
-0.012898344260473427,1.8855016180780346,-94.552714748311,192.9592121420058
-0.012702078008667683,1.9040574987057135,-94.53614012717927,195.010624713982
-0.01250581175686194,1.9226101249420329,-94.5195517204459,197.0624002169935
-0.012309545505056196,1.9411594940798447,-94.50294951283583,199.11453895143927
-0.012113279253250397,1.960148551747531,-98.5024173610415,201.17359027572914
-0.011917013001444654,1.9794784643619434,-98.47400181499984,203.3213518002554
-0.01172074674963891,1.9988027947293325,-98.44553290682346,205.47010139804829
-0.011524480497833167,2.0181215323634114,-98.4170105026895,207.61984093256766
-0.011328214246027368,2.0374346667515923,-98.38843446835622,209.77057227197622
-0.011131947994221625,2.0570483919190656,-102.41845734805035,211.91222902038368
-0.010935681742415881,2.0771467235086742,-102.38833422192464,214.16313978078287
-0.010739415490610138,2.0972391373789243,-102.35815434868204,216.41509803306442
-0.010543149238804395,2.1173256223782992,-102.32791758556174,218.6681057590332
-0.010346882986998596,2.137406167327228,-102.29762378935428,220.9221649455091
-0.010150616735192852,2.1576458452023104,-106.32496285998778,223.14916928500364
-0.009954350483387109,2.178510719131574,-106.29307771907044,225.50471693202178
-0.009758084231581365,2.1993693291732686,-106.26113232177669,227.86137338773665
-0.009561817979775566,2.220221663486228,-106.2291265160361,230.2191407566554
-0.009365551727969823,2.241067710199376,-106.19706014930003,232.57802114862682
-0.00916928547616408,2.261931369633035,-110.19591761452196,234.8917374744692
-0.008973019224358336,2.283555804170858,-110.16222644848492,237.35272011951352
-0.008776752972552537,2.3051736200048096,-110.1284714111114,239.81487442605345
-0.008580486720746794,2.3267848045832715,-110.09465234069715,242.27820262501046
-0.00838422046894105,2.3483893453228624,-110.06076907502495,244.7427069529846
-0.008187954217135307,2.3699872296083084,-110.02682145136305,247.20838965227733
-0.007991687965329564,2.392247421086333,-113.9841491681247,249.7072532391237
-0.007795421713523765,2.414614478829242,-113.94149550386972,252.27164676165438
-0.007599155461718021,2.436973154557673,-113.89873440758441,254.8377142024235
-0.007402889209912278,2.459323427150561,-113.85586551924965,257.4054597312857
-0.007206622958106534,2.4816652754159936,-113.81288847733892,259.97488753185337
-0.0070103567063007355,2.504513969240369,-117.70416167019654,262.56360068521775
-0.006814090454494992,2.5276109197208205,-117.65926335336414,265.2316868548341
-0.006617824202689249,2.5506990470357174,-117.61425147991112,267.90153478858304
-0.006421557950883505,2.5737783288596723,-117.56912566771543,270.5731488929157
-0.006225291699077706,2.5968487427921136,-117.52388553304802,273.2465335888823
-0.006029025447271963,2.620270906163718,-121.29743114263967,275.924725333734
-0.0058327591954662195,2.6440728743973896,-121.25029218519983,278.69439223531845
-0.005636492943660476,2.667865579097647,-121.20303350555906,281.4659085613994
-0.005440226691854733,2.691648996726699,-121.15565469916953,284.23927895647705
-0.005243960440048934,2.715423103667155,-121.10815535977655,287.0145080805051
-0.00504769418824319,2.739400224466699,-124.72964234449022,289.7808624250554
-0.004851427936437447,2.763875602941769,-124.68029118524825,292.6488876476333
-0.0046551616846317034,2.7883412830989887,-124.63081415902705,295.5188488107942
-0.0044588954328259045,2.81279724019223,-124.58121083873597,298.3907507961475
-0.004262629181020161,2.8372434493912966,-124.53148079547539,301.264598501596
-0.004066362929214418,2.861754639603881,-127.9925681498658,304.1164923134236
-0.0038700966774086742,2.886869475444987,-127.93357788369104,307.07438980406334
-0.003673830425602931,2.911972715123331,-127.87440073536989,310.0348137680922
-0.003477564173797132,2.937064321878088,-127.81503592091859,312.99777196783214
-0.0032812979219913885,2.962144258793838,-127.75548265226632,315.96327219677175
-0.003085031670185645,2.9872124887997904,-127.6957401372277,318.93132227973035
-0.0028887654183799016,3.0128561933801463,-130.95067845374643,321.94593765372014
-0.0026924991665741027,3.0385513524541055,-130.88909857538462,324.9936359648151
-0.0024962329147683593,3.064234406173666,-130.82732240725943,328.04397013784455
-0.002299966662962616,3.089905315925998,-130.7653491209024,331.0969483171234
-0.0021037004111568725,3.115564042934886,-130.70317788349666,334.1525786798422
-0.0019074341593510735,3.1416283894032415,-133.69974390390928,337.2428357365578
-0.00171116790754533,3.16786287603776,-133.63590815954717,340.37039282063574
-0.0015149016557395867,3.194084813747281,-133.57186788358777,343.5006809868586
-0.0013186354039338433,3.2202941622964834,-133.50762220837242,346.63370871375207
-0.0011223691521280998,3.2464908812789206,-133.44317026166703,349.7694845142279
-0.0009261029003223009,3.2729400569183,-136.14142161950807,352.9301486144474
-0.0007298366485165575,3.2996535544952157,-136.07546469532295,356.130077321095
-0.0005335703967108141,3.326354086043177,-136.0092953462819,359.3328264510201
-0.00033730414490507066,3.3530416097727955,-135.94291266662367,362.5384048017627
-0.00014103789309927173,3.3797160837160187,-135.87631574578737,365.7468212066958
0.00005522835870647169,3.406499254442376,-138.02151902958298,368.945054437876
0.0002514946105122151,3.4335864331675374,-138.00333581505726,372.1034308221513
0.00044776086231795853,3.4606700619605983,-137.98534124032307,375.2500387078657
0.0006440271141237575,3.4877501767926655,-137.96753262303116,378.3850121406324
0.0008402933659295009,3.51482681468793,-137.9499073128383,381.5084832584682
0.0010365596177352443,3.5421650178310804,-139.56077026366037,384.83709211114734
0.0012328258695409877,3.5695543403017407,-139.5430002169707,388.0015322597941
0.0014290921213467311,3.5969401928954987,-139.52541096393733,391.15452947008214
0.00162535837315253,3.6243226108473348,-139.5079999776549,394.2962112822447
0.0018216246249582735,3.6518015504122863,-140.8594859831744,397.7219305658212
0.002017890876764017,3.6794457833479033,-140.8418822978234,400.9060890788181
0.0022141571285697603,3.707086580323708,-140.8244549770584,404.07895576410044
0.0024104233803755593,3.734723970617541,-140.80720165000992,407.24065357666416
0.0026066896321813027,3.7623579932380817,-140.79011987804358,410.3913049981626
0.002802955883987046,3.790183613151752,-141.86432931176552,413.9127509543847
0.0029992221357927895,3.818025097226121,-141.84698438208488,417.10937480797827
0.0031954883875985884,3.8458631762572404,-141.82981020823064,420.2949213838424
0.003391754639404332,3.8736979099151108,-141.81280420146334,423.4695130147494
0.0035880208912100753,3.9018119544034553,-144.89141090399795,427.5824980336216
0.0037842871430158187,3.9300681243503637,-141.41334982251973,436.6337401977124
0.003980553394821562,3.957749318447533,-140.660619300635,438.96020661509584
0.004176819646627361,3.985280409641804,-139.88374445600311,441.27772486428677
0.0043730858984331045,4.013367913629912,-143.24051870603708,445.3066676802752
0.004569352150238848,4.041413852508004,-142.5509348284208,447.5269108671558
0.004765618402044591,4.069322471970181,-141.84122482975903,449.73517341304654
0.00496188465385039,4.097218280005479,-145.22257884087603,454.01108063098997
0.005158150905656134,4.1256591460581244,-144.59392205780435,456.1404363727586
0.005354417157461877,4.15397503877828,-143.94913536825845,458.25545440106464
0.0055506834092676205,4.1821628336206444,-143.28865488510544,460.3546265325533
0.005746949661073419,4.210053202295304,-143.85747487473023,470.5917143592628
0.005943215912879163,4.238201528142892,-142.99078988154292,472.8854576857915
0.006139482164684906,4.26618548506052,-142.18136714802597,475.12525366407476
0.00633574841649065,4.294015698911698,-141.42316786325824,477.31639294636364
0.006532014668296393,4.321948924195919,-145.96959409566938,482.1555342877793
0.006728280920102192,4.350588572410212,-145.87792625077037,483.8088533627845
0.0069245471719079355,4.379211665511531,-145.80027077767605,485.45721016201117
0.007120813423713679,4.406901426991812,-140.24414503554476,492.41076777665637
0.007317079675519422,4.43440364273118,-140.0150644025254,494.0113688452809
0.007513345927325221,4.461863684031508,-139.8134469051384,495.60230719963556
0.007709612179130965,4.489911587826545,-145.74592766979254,502.5385205447056
0.007905878430936708,4.518526436352061,-145.84445135457344,504.1666897201212
0.008102144682742451,4.546835938199972,-140.5300774467188,511.76246498569947
0.008298410934548195,4.574416517204437,-140.52272957941025,513.338742770225
0.008494677186353994,4.601995719773753,-140.51603531770098,514.9147949894198
0.008690943438159737,4.6295736653998585,-140.5099079482729,516.4906525595267
0.00888720968996548,4.657150458100679,-140.50427587387892,518.0663409918593
0.009083475941771224,4.684726189062297,-140.49907939784032,519.6418815412035
0.009279742193577023,4.712107037192723,-140.7894298278977,535.2823580162217
0.009476008445382766,4.739749645641862,-140.89409187766725,536.8701887422346
0.00967227469718851,4.767412078464034,-140.99157602959883,538.4604083585091
0.009868540948994253,4.795093000574733,-141.08261462035455,540.0527573416292
0.010064807200800052,4.8227912103384805,-141.1678411466596,541.6470115396523
0.010261073452605796,4.850505622580069,-141.24780669210656,543.2429763108576
0.010457339704411539,4.878235274505133,-141.3229931733212,544.8404823603646
0.010653605956217282,4.905229532572601,-135.42467260651145,553.3942956677117
0.010849872208023026,4.9317130569398255,-134.45046362686375,555.3624207029013
0.011046138459828825,4.958006409196104,-133.4869450346712,557.3312053923172
0.011242404711634568,4.984885359181299,-141.37924012410107,562.4705681557363
0.011438670963440312,5.012504054526012,-140.06460974174004,564.7300830952431
0.011634937215246055,5.039866505805725,-138.76884923649632,566.9873911153728
0.011831203467051854,5.066976616969797,-137.49306406634497,569.2414543628524
0.012027469718857597,5.093838375066301,-136.23825602116708,571.4912463749474
0.01222373597066334,5.120455990766914,-135.00532280340622,573.7357616891396
0.012420002222469084,5.14649555291076,-129.9311754025356,581.6796713824876
0.012616268474274883,5.173090191677883,-136.1086495784874,585.9646529858455
0.012812534726080627,5.199677452481146,-134.8256676506917,588.384172080847
0.01300880097788637,5.226015123687555,-133.56518525428044,590.7849495354881
0.013205067229692113,5.252107582503795,-132.32687441106373,593.1670680352784
0.013401333481497857,5.277959150664987,-131.11040540705528,595.5306168588331
0.013597599733303656,5.303574090015646,-129.91544725172724,597.8756914882488
0.0137938659851094,5.329501385705507,-134.93455584540456,601.7450761327036
0.013990132236915143,5.355857432237025,-133.64371458389502,604.2263816836476
0.014186398488720886,5.381962410207606,-132.3758415855934,606.6873615600919
0.014382664740526685,5.407820737056512,-131.1305645407392,609.1281459714528
0.014578930992332428,5.433436853013686,-129.90751333333927,611.5488713134952
0.014775197244138172,5.458804986451266,-125.79042372787174,619.2259340862317
0.014971463495943915,5.48357708006294,-129.95935388693525,622.7176506269986
0.015167729747749714,5.508962977138459,-128.7326979597745,625.1610553577821
0.015363995999555458,5.534110286200493,-127.52802110516734,627.583845610488
0.015560262251361201,5.559023283708765,-126.34494123822111,629.9861874728766
0.015756528503166944,5.583706184870303,-125.18307946512184,632.3682506592565
0.015952794754972688,5.608163090267359,-124.04205962599045,634.7302076857122
0.016149061006778487,5.632430130702702,-127.39950957801341,637.968179934734
0.01634532725858423,5.657317282426187,-126.21005623654546,640.4170018298626
0.016541593510389974,5.68197308164319,-125.04193570356094,642.8446695862476
0.016737859762195717,5.70640167122739,-123.89475815058361,645.2513808602304
0.016934126014001516,5.730607169542317,-122.76813902922771,647.6373358417557
0.01713039226580726,5.754593476087089,-121.66169658737633,650.0027352338036
0.017326658517613003,5.778364605049223,-120.57505648315401,652.3477830210105
0.017522924769418746,5.801672684730877,-118.74973535991742,654.8421582679057
0.017719191021224545,5.824986263141861,-118.82120515499193,657.697286615615
0.01791545727303029,5.848313891789905,-118.89299189592553,660.5575746142616
0.018111723524836032,5.871655643182061,-118.96509795894956,663.4230411908513
0.018307989776641775,5.895011580102963,-119.03752515870951,666.2937071307986
0.01850425602844752,5.918381765692531,-119.11027532227095,669.1695933194544
0.018700522280253318,5.941766255023526,-119.1833498322892,672.0507221436519
0.01889678853205906,5.9651651221121815,-119.25675109831688,674.9371129813348
0.019093054783864805,5.98762972965352,-113.41468133399569,676.689687441952
0.019289321035670548,6.009895826102129,-113.48215643986401,679.3817288027457
0.019485587287476347,6.032175186025232,-113.54993379280772,682.078624325435
0.01968185353928209,6.0544678803961185,-113.61801565112415,684.7803919454403
0.019878119791087834,6.076773969062852,-113.68640376096201,687.4870513422889
0.020074386042893577,6.09909351221599,-113.75509988051589,690.198622290281
0.02027065229469932,6.121426570391018,-113.824105780126,692.9151246589731
0.02046691854650512,6.1437731906136746,-113.89342263513001,695.6365803272932
0.020663184798310863,6.165357476131087,-107.88062096236976,697.3530438518621
0.020859451050116606,6.186537031492389,-107.94409316829939,699.8817400834221
0.02105571730192235,6.2077290621301,-108.00785257761956,702.4149857506284
0.02125198355372815,6.22893363713168,-108.07190132235914,704.9527978054351
0.021448249805533892,6.250150813341829,-108.136241076753,707.4951948071143
0.021644516057339636,6.271380647934366,-108.20087352667399,710.042195404427
0.02184078230914538,6.292623198414599,-108.26580036973117,712.5938183360645
0.022037048560951178,6.313878510468967,-108.33102287547689,715.1500838564534
0.02223331481275692,6.334571206058683,-102.22295205906804,716.8502922356643
0.022429581064562665,6.354639953491967,-102.2823550936514,719.2150466266733
0.022625847316368408,6.3747203752427986,-102.34202966769234,721.5840424468211
0.02282211356817415,6.394812538013947,-102.40197777753653,723.9572956550539
0.02301837981997995,6.414916495526032,-102.46220102037833,726.3348236595548
0.023214646071785694,6.435032301814454,-102.52270100460505,728.7166439525002
0.023410912323591437,6.4551600112317296,-102.58347934988934,731.1027741104658
0.02360717857539718,6.475299668272513,-102.6445373801732,733.4932328194201
0.02380344482720298,6.495076490424204,-96.17050274238956,735.1601524371897
0.023999711079008723,6.513968320159203,-96.3419714248403,737.3852209232783
0.024195977330814467,6.532893942606233,-96.51473796059578,739.6173766575018
0.02439224358262021,6.551853579232832,-96.68881308917119,741.8566594075603
0.02458850983442601,6.570847519178013,-96.86420894373818,744.1031050753943
0.024784776086231752,6.589876020598099,-97.04093710249073,746.3567516783114
0.024981042338037496,6.608939328685936,-97.21900894511971,748.6176382649192
0.02517730858984324,6.6280377247037645,-97.39843662109703,750.8858019179686
0.025373574841648983,6.646710106174151,-90.6526805202208,752.5828434301949
0.02556984109345478,6.664517731445614,-90.81132512450287,754.6344851911064
0.025766107345260525,6.682356587181888,-90.97118137002163,756.692565656112
0.02596237359706627,6.700226942728844,-91.13226042580195,758.7571166524397
0.026158639848872012,6.718129037376469,-91.2945730196592,760.8281718011075
0.02635490610067781,6.736063112763558,-91.45812997619643,762.9057647758452
0.026551172352483554,6.754029412906585,-91.62294221747885,764.9899292990149
0.026747438604289298,6.77202818422899,-91.78902076371146,767.0806991374122
0.02694370485609504,6.789591516820651,-85.11229057991804,768.8278910582934
0.02713997110790084,6.806310483142491,-85.25820528482895,770.7106278037836
0.027336237359706583,6.823058200372785,-85.40524479894216,772.5991672541531
0.027532503611512327,6.839834889125296,-85.5534189859039,774.4935387961541
0.02772876986331807,6.856640772254085,-85.70273779671983,776.3937718363977
0.027925036115123814,6.873476074881991,-85.85321127030365,778.2998957969885
0.028121302366929612,6.8903410244296035,-86.00484953402712,780.2119401110087
0.028317568618735356,6.907235850644609,-86.15766280426354,782.1299342178916
0.0285138348705411,6.923743839214577,-79.5835134274964,783.9474086932987
0.028710101122346843,6.939376460624539,-79.71680337842945,785.6661583250473
0.02890636737415264,6.955035343481169,-79.85112924472193,787.390093958755
0.029102633625958385,6.970720692124752,-79.98650009330504,789.1192409216342
0.02929889987776413,6.986432713062662,-80.12292506935671,790.8536245260964
0.029495166129569872,7.002171614998131,-80.26041339672078,792.5932700649907
0.02969143238137567,7.017937608859517,-80.3989743783157,794.3382028067449
0.029887698633181414,7.033730907830007,-80.53861739654641,796.0884479903173
0.030083964884987158,7.04925874766559,-74.40021295961287,797.9931357939545
0.0302802311367929,7.063874811928832,-74.54105942635235,799.5895435405065
0.030476497388598645,7.078518569223809,-74.68241190931454,801.1892938885983
0.030672763640404443,7.093190119132401,-74.82427275777493,802.7923982105056
0.030869029892210187,7.107889561708801,-74.96664433427088,804.3988679271123
0.03106529614401593,7.12261699748235,-75.10952901468663,806.0087145081463
0.031261562395821674,7.137372527460324,-75.25292918834342,807.6219494724211
0.03145782864762747,7.152010960841539,-69.63662049932609,809.4108926580041
0.031654094899433216,7.16569126176822,-69.76899917922465,810.9016749248011
0.03185036115123896,7.179397591232089,-69.90185695254038,812.3955946126991
0.0320466274030447,7.193130043556987,-70.03519605882761,813.8926624612361
0.032242893654850446,7.206888713518514,-70.16901875035879,815.3928892560677
0.032439159906656245,7.220673696346748,-70.30332729221112,816.8962858291828
0.03263542615846199,7.23448508772896,-70.4381239623557,818.4028630591445
0.03283169241026773,7.2483058405460445,-64.94714873414193,820.1117149351028
0.033027958662073476,7.261064943035518,-65.07124131351043,821.4994858074192
0.033224224913879274,7.273848445337226,-65.19578631789874,822.8901936508087
0.03342049116568502,7.286656436571289,-65.32078587675842,824.2838485801233
0.03361675741749076,7.299489006289037,-65.4462421317125,825.6804607538411
0.033813023669296505,7.31234624447557,-65.57215723663381,827.0800403742821
0.034009289921102304,7.325228241552418,-65.69853335773513,828.4825976878255
0.03420555617290805,7.3381350883801675,-65.82537267364054,829.8881429851258
0.03440182242471379,7.350097086040085,-60.44873452584205,831.4002302745729
0.034598088676519534,7.361972543263051,-60.56510060049591,832.690076447516
0.03479435492832528,7.373870881868372,-60.681894535312146,833.9826722342275
0.034990621180131076,7.3857921862042275,-60.79911836007528,835.278027170345
0.03518688743193682,7.397736541031713,-60.91677411624682,836.5761508328382
0.03538315368374256,7.409672766476196,-60.868119994147165,836.1357309748582
0.035579419935548307,7.421630539630226,-60.984491338567125,837.4262962838582
0.035775686187354105,7.432824339146203,-55.923169265908776,838.8391901292567
0.03597195243915985,7.443805979512251,-55.98236824920506,840.0115333987221
0.03616821869096559,7.454799237679733,-56.04155745786886,841.1845030696554
0.036364484942771336,7.465804111730511,-56.100736892958,842.3580990248097
0.036560751194577135,7.476820599746654,-56.15990655553445,843.5323211469479
0.03675701744638288,7.487848699810417,-56.219066446655695,844.7071693188548
0.03695328369818862,7.498888410004278,-56.27821656737694,845.8826434233356
0.037149549949994365,7.509208260110663,-51.502396657389255,847.1747750806228
0.03734581620180011,7.519321815498548,-51.557147646061225,848.2569174882906
0.03754208245360591,7.529446115768646,-51.61188959093142,849.3396391425445
0.03773834870541165,7.53958115914624,-51.666622492982384,850.4229399349341
0.037934614957217394,7.549726943856805,-51.72134635319475,851.5068197570235
0.03813088120902314,7.559883468126,-51.77606117254993,852.5912785003951
0.038327147460828936,7.57005073017967,-51.830766952032505,853.6763160566518
0.03852341371263468,7.579516947769898,-47.153021716979,854.8636202692898
0.03871967996444042,7.588776443794347,-47.2034537371756,855.8574971177654
0.03891594621624617,7.598045837103259,-47.25387742367779,856.8519074373847
0.039112212468051966,7.60732512606127,-47.30429277738878,857.8468511282449
0.03930847871985771,7.6166143090331895,-47.354699799221166,858.8423280904583
0.03950474497166345,7.62591338438399,-47.40509849007839,859.8383382241514
0.039701011223469196,7.635222350478817,-47.455488850867276,860.8348814294684
0.03989727747527494,7.643846118439191,-42.86927550279273,861.9194666478227
0.04009354372708074,7.652264443428732,-42.91546624716479,862.8264772654363
0.04028980997888648,7.660691833352228,-42.96164935568069,863.7339764146242
0.040486076230692225,7.669128286711258,-43.00782482917366,864.641964003876
0.04068234248249797,7.677573802007553,-43.053992668477576,865.5504399416964
0.04087860873430377,7.686028377742986,-43.10015287442414,866.4594041366067
0.04107487498610951,7.6944920124196,-43.1463054478463,867.3688564971395
0.041271141237915254,7.702291593173188,-38.69913174817432,868.3506720398441
0.041467407489721,7.709890978587941,-38.74042546742421,869.172912057533
0.0416636737415268,7.7174984849052635,-38.781899255581955,869.9968179455448
0.04185993999333254,7.7251141478306256,-38.8235542287349,870.822397924999
0.04205620624513828,7.732738003271184,-38.86539151198861,871.6496602750117
0.04225247249694403,7.740370087337208,-38.90741223956433,872.4786133332312
0.04244873874874977,7.748010436343501,-38.94961755488846,873.3092654963735
0.04264500500055557,7.754877481019183,-34.61671700610624,874.1433958911097
0.04284127125236131,7.761675350730186,-34.65521487542583,874.8903805543176
0.043037537504167056,7.768480792220069,-34.69388279297614,875.6389245966379
0.0432338037559728,7.775293839157342,-34.73272182703608,876.3890358294623
0.0434300700077786,7.782114525401043,-34.77173305463984,877.1407221201471
0.04362633625958434,7.788942885002081,-34.81091756166553,877.8939913925385
0.043822602511390085,7.79572242214288,-30.548268960418454,878.6673113900179
0.04401886876319583,7.801721499214446,-30.5837770478447,879.33828848262
0.04421513501500157,7.807727560440531,-30.61944373969665,880.0107089970675
0.04441140126680737,7.813740637186513,-30.655270044154634,880.6845802586424
0.044607667518613114,7.819760760995008,-30.691256977759004,881.3599096458227
0.04480393377041886,7.825787963587139,-30.72740556550336,882.0367045907951
0.0450002000222246,7.831822276863772,-30.763716840921948,882.7149725799613
0.0451964662740304,7.837669965272035,-26.561312675023313,883.3434018956623
0.045392732525836144,7.84288625780572,-26.593977443959513,883.940667421346
0.04558899877764189,7.848108975717028,-26.62679006075239,884.539266497829
0.04578526502944763,7.853338148176487,-26.65975147834776,885.1392059979867
0.04598153128125343,7.858573804519043,-26.692862657706378,885.740492845418
0.04617779753305917,7.863815974245216,-26.726124567895834,886.3431340149268
0.046374063784864916,7.869064687022278,-26.75953818617161,886.947136533028
0.04657033003667066,7.8739862660195215,-22.633688049435,887.4324013023022
0.0467665962884764,7.8784317819816065,-22.667193129283717,887.957064718993
0.0469628625402822,7.8828838805513755,-22.70076642256224,888.4824755641118
0.047159128792087945,7.887342575134785,-22.734408116366755,889.00863538279
0.04735539504389369,7.891807879174193,-22.7681183984519,889.53554572448
0.04755166129569943,7.896279806148474,-22.801897457213165,890.0632081429778
0.04774792754750523,7.90075836957316,-22.83574548170396,890.5916241964251
0.047944193799310975,7.904678527462478,-18.78030306645681,890.9725807540972
0.04814046005111672,7.908367319470076,-18.809378710547314,891.4171350450515
0.04833672630292246,7.912061823879337,-18.838513843767434,891.8623380959729
0.04853299255472826,7.915762052380218,-18.867708630105476,892.3081912548903
0.048729258806534004,7.9194680166945135,-18.896963234127703,892.7546958736185
0.04892552505833975,7.923179728575967,-18.926277820969243,893.2018533077794
0.04912179131014549,7.92689682191177,-14.913831604166278,893.5594849272106
0.049318057561951234,7.929826312754483,-14.938388241042718,893.923529406705
0.04951432381375703,7.932760628181935,-14.962995335709243,894.2881219193596
0.049710590065562776,7.935699778108049,-14.98765302786991,894.6532636089279
0.04990685631736852,7.938643772473799,-15.012361457710567,895.0189556223995
0.05010312256917426,7.941592621247289,-15.037120765906653,895.3851991099996
0.05029938882098006,7.94454633442386,-15.061931093626681,895.751995225211
0.050495655072785806,7.947271253762008,-11.080667433612529,896.0022465934824
0.05069192132459155,7.949447982441148,-11.100724396933426,896.2864920255195
0.05088818757639729,7.951628651676403,-11.120822778796711,896.5711851725775
0.05108445382820309,7.953813269603621,-11.140962694455375,896.8563269738827
0.051280720080008835,7.956001844380854,-11.161144259573696,897.1419183713294
0.05147698633181458,7.958194384188473,-11.181367590213029,897.427960309489
0.05167325258362032,7.960390897229202,-11.201632802848277,897.714453735615
0.051869518835426065,7.962130958116678,-7.275072171470207,897.8587500567189
0.052065785087231864,7.963560278772066,-7.290047965770036,898.0637542101126
0.05226205133903761,7.964992539383454,-7.305031052355567,898.2689707153022
0.05245831759084335,7.96642774138195,-7.320021436411832,898.4743996815231
0.052654583842649094,7.967865886199639,-7.335019123131438,898.6800412180921
0.05285085009445489,7.969306975269582,-7.350024117710191,898.8858954344164
0.05304711634626064,7.9707430086198165,-3.4834638156609756,898.9915578927612
0.05324338259806638,7.9714277367854045,-3.494080540205527,899.1180493392249
0.05343964884987212,7.972114549160201,-3.5047024414030155,899.2446913521749
0.05363591510167792,7.97280344675983,-3.515329522942576,899.3714840091759
0.053832181353483666,7.9734944306006055,-3.5259617885112213,899.498427387855
0.05402844760528941,7.974187501699517,-3.5365992418043923,899.625521565893
0.05422471385709515,7.9748826610742425,-3.5472418865176927,899.7527666210365
0.054420980108900896,7.975254827103384,0.31403956457524274,899.7394229801203
0.054617246360706695,7.975193801119327,0.3078294316371277,899.7869928870671
0.05481351261251244,7.975133994267014,0.30161626590606616,899.8346508832042
0.05500977886431818,7.9750754071410155,0.295400065218832,899.882397013991
0.055206045116123925,7.975018040336288,0.28918082740874596,899.9302313249216
0.055402311367929724,7.974961894448158,0.28295855031117156,899.9781538615221
0.05559857761973547,7.9749069700723485,0.27673323175434916,900.0261646693549
0.05579484387154121,7.974186330876366,4.297588744507674,897.3026762093936
0.055991110123346954,7.973343125718593,4.294873215358802,897.2767990802911
0.0561873763751527,7.972500453649591,4.292156357955928,897.2509604777914
0.0563836426269585,7.971658314931096,4.289438171351282,897.2251604218031
0.05657990887876424,7.970816709824998,4.286718654593148,897.1993989322561
0.056776175130569984,7.969975638593329,4.283997806730145,897.1736760290935
0.05697244138237573,7.968943571824082,7.934103638123808,897.012428694172
0.057168707634181526,7.967386257058611,7.935358534765172,896.9070529836395
0.05736497388598727,7.965828693139125,7.936617625621935,896.8016239522891
0.05756124013779301,7.9642708794452375,7.937880930735467,896.696141394782
0.057757506389598756,7.962712815347286,7.939148470282785,896.5906051046823
0.057953772641404555,7.96115450020628,7.940420264562402,896.4850148744524
0.0581500388932103,7.959346885899581,11.435523615925764,896.2027701402169
0.05834630514501604,7.957102173891187,11.43867064290399,896.0336409281547
0.058542571396821785,7.95485684117043,11.441828278785994,895.8643775879393
0.05873883764862753,7.952610885837631,11.44499657474119,895.6949795991766
0.05893510390043333,7.9503643059774864,11.448175582257406,895.5254464386162
0.05913137015223907,7.948117099658943,11.45136535315066,895.3557775801394
0.059327636404044815,7.945548145605828,14.972945890295485,894.9566750174306
0.05952390265585056,7.942608966176158,14.978028773261869,894.7231040209267
0.05972016890765636,7.939668785831563,14.983128940343459,894.489315728897
0.0599164351594621,7.936727601340975,14.988246475659778,894.2553092902498
0.060112701411267844,7.933785409450969,14.993381463872542,894.0210838491664
0.06030896766307359,7.9308422068856075,14.998533990181983,893.7866385450652
0.060505233914879386,7.927498722963242,18.55542757499761,893.2686635764428
0.06070150016668513,7.923856240412748,18.56236680941604,892.9714530607674
0.06089776641849087,7.92021239232524,18.569329848138484,892.6739449720683
0.061094032670296616,7.916567174167909,18.57631680809644,892.3761381331873
0.06129029892210236,7.9129205813789065,18.583327806970395,892.0780313603426
0.06148656517390816,7.909272609367126,18.59036296319576,891.7796234630775
0.0616828314257139,7.90509455607207,22.52296018224684,891.1032248612529
0.061879097677519646,7.900672711423541,22.536687356574795,890.7272811165021
0.06207536392932539,7.896248170291098,22.550443256593475,890.3510302864652
0.06227163018113119,7.891820926936362,22.56422795203056,889.9744718605716
0.06246789643293693,7.887390975613898,22.57804151279241,889.5976053275656
0.06266416268474267,7.882958310571201,22.591884008965483,889.2204301754912
0.06286042893654842,7.878522926048728,22.60575551081258,888.8429458917037
0.06305669518835422,7.873502667290969,26.923152004946022,888.086551108554
0.06325296144015996,7.868216678716783,26.942335042341647,887.6132599638191
0.0634492276919657,7.862926921521919,26.961558316526553,887.1395409830766
0.06364549394377145,7.857633387727672,26.980821925220212,886.6653934564329
0.06384176019557719,7.852336069343132,27.000125966385465,886.1908166730586
0.06403802644738299,7.847034958365171,27.01947053823998,885.7158099211771
0.06423429269918873,7.84173004677845,27.03885573924555,885.2403724880764
0.06443055895099448,7.835834491697701,31.428714753177232,884.4247383419563
0.06462682520280022,7.829663655978418,31.45358150096307,883.8514779619153
0.06482309145460602,7.82348793477809,31.478500527864615,883.2776646948735
0.06501935770641176,7.817307317775107,31.50347196089462,882.7032976254396
0.0652156239582175,7.811121794630254,31.528495927392854,882.1283758370303
0.06541189021002325,7.804931354986696,31.553572555010415,881.5528984118798
0.06560815646182905,7.798735988469951,31.578701971729174,880.976864431032
0.06580442271363479,7.791949615322135,36.054665443634036,880.1005891949826
0.06600068896544053,7.784870269996875,36.08556502684023,879.4235355445128
0.06619695521724628,7.777784853783739,36.11652972059592,878.7457970332532
0.06639322146905202,7.770693353865005,36.1475596831379,878.0673725299378
0.06658948772085782,7.763595757399566,36.17865507310563,877.3882609018727
0.06678575397266356,7.756492051522933,36.209816049535135,876.7084610149224
0.06698202022446931,7.749382223347155,36.24104277186679,876.027971733524
0.06717828647627505,7.741709820132619,40.64040868890756,875.1118085363646
0.06737455272808085,7.733729119262621,40.6848693511252,874.3487842080754
0.0675708189798866,7.7257396749432194,40.729506788665105,873.5842837367854
0.06776708523169234,7.717741452361457,40.77432209006405,872.8182995628038
0.06796335148349808,7.7097344164706305,40.819316352893416,872.0508240698244
0.06815961773530382,7.701718531988394,40.86449068385053,871.2818495843675
0.06835588398710962,7.693636943047325,45.18680079968129,870.2256120390957
0.06855215023891537,7.6847634834299425,45.23590708834347,869.3811075028657
0.06874841649072111,7.675880366516173,45.28521120022238,868.53496128031
0.06894468274252685,7.666987553299446,45.33471436994623,867.6871648384985
0.06914094899433265,7.658085004511626,45.384417842527036,866.8377095796615
0.0693372152461384,7.649172680620898,45.43432287347521,865.9865868405333
0.06953348149794414,7.6402505418296345,45.48443072890584,865.1337878917045
0.06972974774974988,7.630881416556241,49.91353789483103,863.8486393195112
0.06992601400155568,7.621079749004774,49.96783877297208,862.9174762018997
0.07012228025336142,7.611267402078479,50.022361827559855,861.9844826898533
0.07031854650516717,7.601444331915602,50.0771084673273,861.049649102179
0.07051481275697291,7.591610494359801,50.132080113051906,860.1129656828439
0.07071107900877865,7.5817658449577605,50.1872781976751,859.1744226002033
0.07090734526058445,7.571910338956776,50.24270416643758,858.234009946232
0.0711036115123902,7.561187051921986,54.78612340368368,856.7071548663432
0.07129987776419594,7.550428540005797,54.845734264889956,855.6873102799354
0.07149614401600168,7.539658303734752,54.905592918050154,854.6654392153232
0.07169241026780748,7.52887629415491,54.965700959808416,853.6415307624043
0.07188867651961323,7.518082461982493,55.02606000067137,852.6155739252376
0.07208494277141897,7.507276757601191,55.08667166516333,851.5875576211572
0.07228120902322471,7.496031461869025,59.862767798990944,849.8648052871472
0.07247747527503051,7.484279041427147,59.897219450476165,848.7510882295929
0.07267374152683626,7.4725198484797,59.931782786323886,847.6360310093339
0.072870007778642,7.460753861078899,59.96645828624689,846.5196293324257
0.07306627403044774,7.448981057183374,60.00124643252287,845.4018788868066
0.07326254028225349,7.437201414657658,60.0361477100075,844.282775342207
0.07345880653405928,7.425414911271697,60.071162606153635,843.1623143500549
0.07365507278586503,7.412713874158964,65.0885470112309,841.2654233242587
0.07385133903767077,7.3999353975534925,65.12719989243011,840.0429151967468
0.07404760528947651,7.387149322511384,65.16597900365642,838.8189038797377
0.07424387154128231,7.374355624226875,65.20488489106549,837.5933845226373
0.07444013779308806,7.361554277787569,65.24391810375391,836.3663522542447
0.0746364040448938,7.348745258173851,65.28307919376994,835.1378021826556
0.07483267029669954,7.3355298391579025,70.46878352733775,833.1685377629389
0.07502893654850534,7.321694981136792,70.51174260625226,831.8343992690293
0.07522520280031109,7.307851678091096,70.55484287217885,830.4985905116203
0.07542146905211683,7.293999902275413,70.59808493984139,829.1611060679065
0.07561773530392257,7.2801396258242335,70.64146942728227,827.8219404919232
0.07581400155572832,7.266270820751284,70.68499695589395,826.4810883144056
0.07601026780753412,7.252393458948878,70.7286681504473,825.1385440426786
0.07620653405933986,7.237607800673522,76.10237443934679,822.9857486194857
0.0764028003111456,7.222667628362856,76.14311468358669,821.6638504153668
0.07659906656295135,7.207719033974725,76.1866493929792,820.2630421252493
0.07679533281475714,7.192761887134472,76.23026369942916,818.861032744421
0.07699159906656289,7.177796172222,76.27395780909566,817.4578198427815
0.07718786531836863,7.1628218735759575,76.3177319288381,816.0534009832277
0.07738413157017437,7.147481317801561,81.8953357637004,813.8072015651958
0.07758039782198017,7.131413819425152,81.8363740385418,812.3327786305913
0.07777666407378592,7.115357958476126,81.7766611177389,810.8543711144619
0.07797293032559166,7.099313882561733,81.71618425348419,809.371929671204
0.0781691965773974,7.0832827422041085,81.62204274452655,807.2771833940694
0.07836546282920315,7.067269665787153,81.55510920941934,805.739110996222
0.07856172908100895,7.050674359779865,87.23922748418161,803.240657321561
0.07875799533281469,7.03355908418213,87.16960007923639,801.6120944005038
0.07895426158462043,7.016457425510104,87.10044939102312,799.9875560174083
0.07915052783642618,6.999369291342916,87.03177069803898,798.3670092041673
0.07934679408823198,6.982294597801722,86.96355939208817,796.7504216246068
0.07954306034003772,6.965233241869038,86.8958107917701,795.1377606927792
0.07973932659184346,6.947347709966465,92.80239512191,792.3596509116169
0.0799355928436492,6.9291406326894265,92.73201118412737,790.6542559324575
0.08013185909545495,6.910947350101781,92.66210056247837,788.9528976336596
0.08032812534726075,6.892767723897142,92.59265834578937,787.2555421531583
0.08052439159906649,6.874601692094883,92.52368019488544,785.5621584654839
0.08072065785087223,6.856449147610945,92.45516151765734,783.8727144154874
0.08091692410267798,6.83723008270545,98.59724725440718,780.802980488921
0.08111319035448378,6.817885744128531,98.52618619600037,779.0187540291222
0.08130945660628952,6.798555321444274,98.45559441756112,777.2385713981098
0.08150572285809526,6.77923869439636,98.3854672505532,775.462399900443
0.08170198910990101,6.759935774339166,98.31580029378883,773.6902082323709
0.0818982553617068,6.740590476626988,104.88915243736714,770.3754354406165
0.08209452161351255,6.72001205115406,104.80995974612787,768.5052016952402
0.0822907878653183,6.699449153719293,104.7309108400811,766.6368857864497
0.08248705411712404,6.678901756253819,104.6520053099584,764.7704833518931
0.08268332036892978,6.658369830761534,104.57324274805917,762.9059900439315
0.08287958662073558,6.63785334931884,104.49462274824313,761.0434015295602
0.08307585287254132,6.617352284074456,104.41614490593236,759.1827134903565
0.08327211912434707,6.5955825654243645,111.4137791082635,755.4665609394402
0.08346838537615281,6.573723847604236,111.33180924129152,753.4971481382968
0.08366465162795861,6.55188120278878,111.24998713051983,751.5297140544486
0.08386091787976435,6.5300546021048484,111.16831235840388,749.5642542228402
0.0840571841315701,6.508244016753721,111.08678450898792,747.6007641933489
0.08425345038337584,6.486449418010894,111.0054031678999,745.6392395307075
0.08444971663518164,6.463519391695842,118.29965737915315,741.6438183211427
0.08464598288698738,6.440309521240474,118.21449779359719,739.5676782203662
0.08484224913879312,6.417116349501585,118.12949077285448,737.4935882350484
0.08503851539059887,6.3939398466443516,118.04463588845186,735.4215437704855
0.08523478164240461,6.370779982910537,117.95993271353706,733.3515402472374
0.08543104789421041,6.3476367286182285,117.87538082287327,731.283573101043
0.08562731414601615,6.3235220126909235,125.46804735300951,727.0007816804026
0.0858235803978219,6.29890550266972,125.38009986553581,724.8181773188073
0.08601984664962764,6.274306238258155,125.29230897801929,722.6376844798876
0.08621611290143344,6.249724188810643,125.20467425335188,720.4592984632694
0.08641237915323918,6.2251593237598835,125.11719525606617,718.2830145840853
0.08660864540504493,6.200611612616576,125.02987155233495,716.108828172891
0.08680491165685067,6.175200669047187,133.80123608448693,711.261676119736
0.08700117790865647,6.148953137147617,133.66747880981683,708.9648514823044
0.08719744416046221,6.122731802243693,133.53428204285544,706.6716823351418
0.08739371041226796,6.096536554625318,133.40164267582838,704.382153778587
0.0875899766640737,6.070367285192849,133.2695576223589,702.0962509929491
0.08778624291587944,6.044223885452848,133.13802381729846,699.8139592379678
0.08798250916768524,6.018106247513866,133.00703821653883,697.5352638522916
0.08817877541949098,5.991401607764374,143.02480320015096,692.224154371736
0.08837504167129673,5.963344767101795,142.88120642396365,689.75640035021
0.08857130792310247,5.935316051091177,142.7382057055652,687.2925738515203
0.08876757417490827,5.907315343070017,142.59579777092793,684.8326590113882
0.08896384042671401,5.879342527018538,142.45397936835556,682.3766400499329
0.08916010667851976,5.85139748755521,142.3127472683061,679.9245012711203
0.0893563729303255,5.8234801099324045,142.17209826321175,677.4762270622149
0.0895526391821313,5.7953604256158116,152.65036614275414,671.9043281698191
0.08974890543393704,5.7654154605365235,152.49608847962907,669.2548017835079
0.08994517168574279,5.735500712645065,152.3424452163293,666.6094983309672
0.09014143793754853,5.70561605777861,152.189432900464,663.9684009070886
0.09033770418935427,5.675761372451669,152.0370481029844,661.3314926959142
0.09053397044116007,5.645936533851463,151.88528741798848,658.6987569700713
0.09073023669296582,5.616141419833371,151.73414746253795,656.0701770901853
0.09092650294477156,5.5863759089163505,151.5836248764715,653.445736504319
0.0911227691965773,5.554649821809629,162.52199550107213,647.3944365064997
0.0913190354483831,5.522768302682486,162.3584120865879,644.5660432785985
0.09151530170018884,5.490918824124403,162.19549421588275,641.7421315742736
0.09171156795199459,5.459101255881054,162.03323830502163,638.9226836347807
0.09190783420380033,5.427315468400887,161.87164079405358,636.1076817941139
0.09210410045560607,5.395561332830411,161.71069814680857,633.2971084784142
0.09230036670741187,5.3638387210094605,161.55040685071157,630.4909462053809
0.09249663295921762,5.330236719541017,174.9018879326313,623.5502612919818
0.09269289921102336,5.295936509394126,174.62509045500502,620.4873405300702
0.0928891654628291,5.261690837151821,174.34612915891555,617.4202872977943
0.0930854317146349,5.2275001415610305,174.06497695939044,614.3490399306115
0.09328169796644065,5.193364821824076,173.7816058146638,611.273532601203
0.09347796421824639,5.159285348346146,173.495987895516,608.1937026215172
0.09367423047005213,5.125262155529284,173.20809443010586,605.1094833068536
0.09387049672185793,5.091295692173218,172.91789622851275,602.0208072767998
0.09406676297366368,5.057386413526333,172.6253635854607,598.9276058924127
0.09426302922546942,5.0214353536123255,187.62004193660476,584.1318700250054
0.09445929547727516,4.984645215645324,187.2797943528869,580.6889191165146
0.0946555617290809,4.947922128764731,186.93676931210302,577.2405440192265
0.0948518279808867,4.911266657039232,186.5909304763042,573.7866609481191
0.09504809423269245,4.8746793113274025,186.24224007496696,570.327180085329
0.09524436048449819,4.8381606979043195,185.8906607592819,566.8620162266213
0.09544062673630394,4.801711375346256,185.53615378232493,563.3910784300353
0.09563689298810973,4.765331921054625,185.1786798172255,559.9142747467861
0.09583315923991548,4.729022921267246,184.81819881287805,556.4315114485689
0.09602942549172122,4.690203601381902,201.3920811053597,549.6332003723355
0.09622569174352696,4.650717927030549,200.97578623270527,545.7550130550565
0.09642195799533276,4.611314305495836,200.5559352035244,541.869726132981
0.0966182242471385,4.571993442937082,200.13247903102015,537.9772244703278
0.09681449049894425,4.5327560425406865,199.7053675968551,534.0773895492458
0.09701075675075,4.493602844647603,199.27455021767452,530.1701025434775
0.09720702300255574,4.454534549412541,198.83997446494064,526.255238137272
0.09740328925436154,4.415551930395084,198.40158784061728,522.3326734357801
0.09759955550616728,4.37665575078279,197.95933649988189,518.4022812725171
0.09779582175797302,4.334440797519399,215.0025841675804,511.9664200982271
0.09799208800977877,4.2922927146884,214.49554941713737,507.6050358534014
0.09818835426158457,4.250244599753854,213.9839715052715,503.2343827139148
0.09838462051339031,4.208297345723015,213.46778451040169,498.85430335710606
0.09858088676519605,4.166451860666525,212.94692120744435,494.4646372198504
0.0987771530170018,4.124709068011718,212.4213130353044,490.0652204141138
0.0989734192688076,4.083069906842361,211.89089006340558,485.65588563990116
0.09916968552061334,4.041535332205182,211.35558095718775,481.2364620953896
0.09936595177241908,3.9989687802287492,228.12455922695707,475.60627614298676
0.09956221802422482,3.954234002196049,227.73470830853609,470.6625929919648
0.09975848427603057,3.909575076109073,227.35161713328668,465.7523296729597
0.09995475052783637,3.864990688269366,226.97512226522798,460.8748348085555
0.10015101677964211,3.820479555231734,226.60506534731599,456.02947484558416
0.10034728303144785,3.776040422938302,226.2412929083292,451.2156334250955
0.1005435492832536,3.7316720658822256,225.88365617846196,446.4327107794875
0.1007398155350594,3.68737335870152,225.53201310327893,441.68012651483036
0.10093608178686514,3.6431430640151206,225.18622175219218,436.95730923020017
0.10113234803867088,3.5973746014797827,241.17883162092087,430.45203434351015
0.10132861429047663,3.5500779071942272,240.78686214928447,425.23562667209814
0.10152488054228243,3.5028575131972386,240.40128892651992,420.0522091680607
0.10172114679408817,3.4557121656659953,240.02196656101262,414.9011823619941
0.10191741304589391,3.4086406897472696,239.64875561547817,409.7819645663167
0.10211367929769966,3.3616418415361973,239.28151753291252,404.6939841667296
0.1023099455495054,3.3147145342706845,238.92012205263956,399.6366902294403
0.1025062118013112,3.267857574185562,238.56443832305465,394.6095391823269
0.10270247805311694,3.2210698725029268,238.2143418176077,389.61200474095915
0.10289874430492268,3.172425126248771,253.66754162702256,382.30175211339986
0.10309501055672843,3.1226779094966917,253.2695174041928,376.79137742786
0.10329127680853423,3.0730082069196283,252.87763150845922,371.3139805507459
0.10348754306033997,3.023414807539163,252.491752158482,365.8689999202893
0.10368380931214571,2.9738966015771444,252.11175396178297,360.4558912408124
0.10388007556395146,2.9244523921615393,251.7375109234069,355.0741174409347
0.1040763418157572,2.8750810782936203,251.36890305267346,349.7231577019149
0.104272608067563,2.8257815663337817,251.00581303231428,344.40250256511274
0.10446887431936874,2.776552784571247,250.64812666703912,339.1116543440748
0.10466514057117449,2.7253522606151233,265.12905917661726,331.13986055847045
0.10486140682298023,2.673356421675057,264.7219657238427,325.3224783897203
0.10505767307478603,2.6214398950717053,264.3208272009982,319.5383724425139
0.10525393932659177,2.5696015000089805,263.9255223502144,313.7870092939786
0.10545020557839752,2.517840172455818,263.53593683716156,308.0678724964899
0.10564647183020326,2.4661547362205063,263.15195388247656,302.38044987921296
0.10584273808200906,2.4145441200025815,262.7734630012375,296.7242449898698
0.1060390043338148,2.363007258692207,262.4003559249362,291.09877146402727
0.10623527058562054,2.3115431060377065,262.03252704977564,285.5035534299999
0.10643153683742629,2.2598990747974823,264.231034324919,278.8113318716632
0.10662780308923203,2.207851568662055,266.1508883828429,271.89404724556925
0.10682406934103783,2.1554240573965466,268.10349724223704,264.9094132417056
0.10702033559284357,2.1026100481725196,270.08959027038026,257.8563039123551
0.10721660184464932,2.049402875350222,272.1099142448846,250.7335688172442
0.10741286809645506,1.9957957665997812,274.16523991146533,243.54003366907978
0.10760913434826086,1.941781770204684,276.2563568343866,236.27449848926207
0.1078054006000666,1.887353778960118,278.3840763963034,228.93573746629926
0.10800166685187235,1.8325045258080432,280.54923250647016,221.5224983001006
0.10819793310367809,1.777226579324746,282.75268233511235,214.0335015278398
0.10839419935548389,1.7230374761606568,273.03805465473516,208.85831374597933
0.10859046560728963,1.6692434969421264,275.1416617257032,201.6969537531295
0.10878673185909538,1.6150329576280065,277.2830631028007,194.4620860375171
0.10898299811090112,1.5603983523441602,279.46314088597444,187.15242467695992
0.10917926436270686,1.5053320013319162,281.6828023339215,179.76665534313526
0.10937553061451266,1.449826045892446,283.94298070441505,172.30343456854936
0.1095717968663184,1.3938724431541292,286.24463612647315,164.76138899294415
0.10976806311812415,1.3374629440124572,288.5887544948162,157.13911421808956
0.10996432936992989,1.2805891279307735,290.976353104441,149.43517489224152
0.11016059562173569,1.2232423547897662,293.40847663505707,141.6481029612902
0.11035686187354143,1.1672320949769655,278.2009241537492,137.12117292134167
0.11055312812534718,1.1124121147634023,280.43474397645093,129.89573420868248
0.11074939437715292,1.0575504493781336,280.2654081819192,131.32257429913994
0.11094566062895872,1.0023027439109415,282.72980792343867,123.70484432468214
0.11114192688076446,0.9465667225132359,285.2414259498242,116.00157230703329
0.1113381931325702,0.8903330358218475,287.8014358674562,108.21117927566326
0.11153445938437595,0.8335920621507473,290.4110409055136,100.33204877410523
0.1117307256361817,0.7763339424693616,293.0714806199279,92.3625270221981
0.11192699188798749,0.7185485730559559,295.78403216771994,84.30092193249412
0.11212325813979324,0.6602255978771726,298.55001163141503,76.14550209992339
0.11231952439159898,0.6030034509963128,277.7297286695297,72.08479753021612
0.11251579064340472,0.548262242216287,280.1041002538283,64.86947377989769
0.11271205689521052,0.4930503781240367,282.52602776908424,57.572233337969465
0.11290832314701627,0.43735840337242526,284.9967359080085,50.19150835582144
0.11310458939882201,0.3811766207193377,287.51748750230524,42.725694028457966
0.11330085565062775,0.3244950832643735,290.08958489510155,35.17314762070768
0.11349712190243355,0.2673035863854874,292.71437136829894,27.532187468236756
0.1136933881542393,0.20959164100157227,295.3932286852265,19.801091156755646
0.11388965440604504,0.15134850769195898,298.1275872253931,11.978096230931566
0.11408592065785078,0.09255897500106992,300.5991202450235,4.237969422201026
0.11428218690965652,0.033385943464577614,302.3868972097743,-1.771798018192403
0.11447845316146232,-0.023705114409055095,289.97254285871855,-11.100733640095301
0.11467471941326807,-0.08053715852200496,289.15682723911766,-18.325196500170136
0.11487098566507381,-0.13720747242080664,288.32445038282367,-25.597801143046155
0.11506725191687955,-0.19371275247320804,287.47493028320815,-32.91970553419215
0.11526351816868535,-0.2500640627276224,287.15070266107904,-35.2787890484973
0.1154597844204911,-0.30634897759379104,286.40624230984696,-41.93896372726526
0.11565605067229684,-0.3624879063700954,285.66307049108116,-48.592111286755554
0.11585231692410258,-0.4189111588078377,287.73174960655183,-55.57385268722182
0.11604858317590833,-0.4753097489189347,286.98357836263824,-62.27966380720001
0.11624484942771413,-0.5315616396797427,286.2367261935958,-68.97826407991312
0.11644111567951987,-0.5876670545585607,285.49119852924343,-75.66961199239364
0.11663738193132561,-0.643626306085723,284.74700119538346,-82.35367660698381
0.11683364818313136,-0.6994395949352722,284.0041393517978,-89.03041394866119
0.11702991443493715,-0.7551072331433311,283.26261867564676,-95.69979317445026
0.1172261806867429,-0.8107366830390578,283.6094416266165,-102.43609717506214
0.11742244693854864,-0.8663265531899451,282.8648448410249,-109.13008296130258
0.11761871319035438,-0.9217704264759183,282.12161562123515,-115.81654276606565
0.11781497944216018,-0.9770685471470228,281.37975901602164,-122.49543776217061
0.11801124569396593,-1.0322212134737028,280.63928029449016,-129.1667354364784
0.11820751194577167,-1.0872286910828013,279.9001844744543,-135.83039963969378
0.11840377819757741,-1.1420912475373457,279.162476510236,-142.4863945742506
0.11860004444938316,-1.1967707491065518,277.7767305010291,-149.12392169174146
0.11879631070118896,-1.2512173338520498,277.0473821324204,-155.73052584310784
0.1189925769529947,-1.3055209179834766,276.31942555458494,-162.3294159672378
0.11918884320480044,-1.3596817712164673,275.5928654160678,-168.9205575332645
0.11938510945660619,-1.4137001651164192,274.8677063029743,-175.5039163610686
0.11958137570841199,-1.4675763730841762,274.14395273916244,-182.0794586202549
0.11977764196021773,-1.521310670341701,273.4216091864343,-188.64715082926233
0.11997390821202347,-1.5747808355548067,269.1033315766884,-195.35107270677014
0.12017017446382922,-1.6275544603535335,268.6730211786219,-201.7387051941618
0.12036644071563501,-1.6802439269929352,268.24573478629844,-208.10611066328735
0.12056270696744076,-1.7328498262478629,267.8214449471333,-214.45342185954934
0.1207589732192465,-1.7853727435627604,267.40012451148755,-220.78077044346406
0.12095523947105224,-1.8378132591115492,266.9817466287717,-227.08828700072806
0.12115150572285799,-1.8901719478566983,266.5662847435948,-233.37610105230408
0.12134777197466379,-1.9424493796076023,266.1537125919945,-239.64434106424636
0.12154403822646953,-1.9944283972929298,259.3141570228675,-246.22215726321568
0.12174030447827527,-2.045283993453139,258.9169803239738,-252.3021084508012
0.12193657073008102,-2.0960619070209368,258.5225492319207,-258.3633220523725
0.12213283698188682,-2.146762674530514,258.1308392044032,-264.4059194438364
0.12232910323369256,-2.197386827755536,257.74182596607574,-270.4300210185446
0.1225253694854983,-2.2479348937618715,257.35548550514045,-276.4357461964242
0.12272163573730405,-2.298407394959445,256.9717940700423,-282.4232134330043
0.12291790198910985,-2.3488048491534945,256.5907281661405,-288.3925402283735
0.12311416824091559,-2.3988521018353524,248.44727035054126,-294.79914706234365
0.12331043449272133,-2.447578255196899,248.0843013610517,-300.54031515903284
0.12350670074452708,-2.4962334127731185,247.72380102435494,-306.2643010122256
0.12370296699633282,-2.544818057134601,247.36574760990214,-311.9712144746709
0.12389923324813862,-2.5933326666408543,247.0101196201451,-317.661164518594
0.12409549949994436,-2.6417777154860405,246.6568957876188,-323.33425924379105
0.1242917657517501,-2.6901536737442253,246.30605507205905,-328.9906058857386
0.12448803200355585,-2.7384610074139255,245.95757665756184,-334.6303108235706
0.12468429825536165,-2.786360183800568,236.81525177664338,-340.8327771984209
0.12488056450716739,-2.8328066613587675,236.4858561255992,-346.22123885257895
0.12507683075897313,-2.8791887070056137,236.15866505641054,-351.5940576201184
0.12527309701077888,-2.925506751854768,235.83365945604135,-356.95133220848186
0.12546936326258468,-2.971761223319218,235.51082041348454,-362.29316054188234
0.12566562951439042,-3.017952545150845,235.19012921725954,-367.6196397684983
0.12586189576619616,-3.0640811374795383,234.87156735295642,-372.93086626762425
0.1260581620180019,-3.1101474168517482,234.55511650079677,-378.22693565672574
0.12625442826980765,-3.1557117858342267,224.1051698788214,-384.2145123964842
0.12645069452161345,-3.199704439270903,224.1904744420289,-389.073579220877
0.1266469607734192,-3.2437138308587325,224.27573494097308,-393.9327038469379
0.12684322702522494,-3.287739951949182,224.36095140902634,-398.79188637551385
0.12703949327703068,-3.331782793900328,224.44612387953214,-403.65112690725937
0.12723575952883648,-3.375842348076839,224.53125238578897,-408.51042554264893
0.12743202578064222,-3.4199186058499307,224.61633696107342,-413.3697823819647
0.12762829203244797,-3.4640115585974556,224.70137763862692,-418.2291975253122
0.1278245582842537,-3.505844012269914,213.13405426212367,-423.7694451606981
0.12802082453605945,-3.547682694468273,213.2121083498396,-428.30838780671905
0.12821709078786525,-3.5895366921558285,213.29012219623397,-432.8473842984316
0.128413357039671,-3.631405997434438,213.3680958317173,-437.38643472711215
0.12860962329147674,-3.6732906024120147,213.4460292866816,-441.9255391838458
0.12880588954328248,-3.7151904992024525,213.52392259147973,-446.464697759571
0.12900215579508828,-3.757105679925707,213.60177577643483,-451.00391054503916
0.12919842204689402,-3.797276599084393,202.03074987899,-456.395888119916
0.12939468829869977,-3.836935414309726,202.10204793718236,-460.62616211295096
0.1295909545505055,-3.876608219382575,202.17330929903014,-464.8564860525311
0.1297872208023113,-3.916295007100652,202.24453399221704,-469.086860021226
0.12998348705411705,-3.955995770267103,202.31572204441056,-473.3172841014391
0.1301797533059228,-3.9957105016906,202.38687348323708,-477.5477583754538
0.13037601955772854,-4.035439194185278,202.45798833630846,-481.77828292535537
0.13057228580953428,-4.073956828301358,191.00078910807292,-487.0166039716596
0.13076855206134008,-4.111450209481871,191.06571885068362,-490.9493774382319
0.13096481831314583,-4.148956330943681,191.13061523078406,-494.8821970806895
0.13116108456495157,-4.1864751861388765,191.19547827349328,-498.8150629734919
0.1313573508167573,-4.224006768524498,191.2603080039233,-502.7479751909759
0.1315536170685631,-4.26155107156259,191.32510444714498,-506.6809338073368
0.13174988332036885,-4.299108088720122,191.38986762821438,-510.6139388966194
0.1319461495721746,-4.336010753689843,180.54303785228373,-515.6440875462376
0.13214241582398034,-4.371458204175824,180.67499957675525,-519.2694283233259
0.13233868207578614,-4.406931585788446,180.80728534776213,-522.8989952252057
0.13253494832759188,-4.442430962278285,180.93989628067715,-526.5327995863576
0.13273121457939763,-4.477956397613289,181.0728334958403,-530.1708527842488
0.13292748083120337,-4.51350795597973,181.20609811858623,-533.813166239566
0.13312374708300911,-4.549085701783095,181.339691279271,-537.4597514164109
0.1333200133348149,-4.5830427808352985,171.07687582535584,-541.9860289673528
0.13351627958662066,-4.616631618420108,171.2014525969946,-545.4078296814178
0.1337125458384264,-4.650244936253042,171.32633739847458,-548.8336263652077
0.13390881209023214,-4.6838827949282384,171.4515312976945,-552.2634298201169
0.13410507834203794,-4.717545255247678,171.57703536734562,-555.6972508888402
0.13430134459384369,-4.751232378222021,171.70285068494283,-559.1351004556002
0.13449761084564943,-4.7843363525621445,161.74842246397006,-563.4706445867255
0.13469387709745517,-4.816093606380888,161.86562772089022,-566.6925855441818
0.13489014334926097,-4.847873892108402,161.98312451264198,-569.9182912356481
0.13508640960106666,-4.879677267089812,162.10091385627072,-573.1477719066133
0.13528267585287246,-4.9115037888679645,162.218996773401,-576.3810378419919
0.13547894210467826,-4.943353515184192,162.33737429028656,-579.6180993663769
0.13567520835648395,-4.975226503979202,162.45604743781038,-582.8589668442048
0.13587147460828974,-5.005572145693622,152.82793548165498,-586.7943894696414
0.13606774086009543,-5.035577967053304,152.93859874024812,-589.8307671454444
0.13626400711190123,-5.065605535010174,153.0495391966234,-592.8707052744712
0.13646027336370703,-5.0956549040817904,153.16075782489932,-595.9142136236576
0.13665653961551272,-5.125726128974769,153.27225560362115,-598.9613019978765
0.13685280586731852,-5.155819264585599,153.3840335158041,-602.0119802401309
0.13704907211912432,-5.185363636999699,144.35783382056698,-605.7496582352696
0.13724533837093,-5.213707042057144,144.46826020061357,-608.6127706512477
0.1374416046227358,-5.2420721344744035,144.57883328336442,-611.478295129782
0.1376378708745415,-5.270458943073259,144.68955334537935,-614.3462351577933
0.1378341371263473,-5.298867496729319,144.8004206638914,-617.21659422942
0.1380304033781531,-5.327297824372072,144.91143551680932,-620.0893758460027
0.13822666962995878,-5.355411469400115,136.4650649627125,-623.5908040268685
0.13842293588176457,-5.38220517134355,136.56918279530382,-626.2916153185158
0.13861920213357026,-5.4090193217186195,136.67343941232073,-628.994702475778
0.13881546838537606,-5.435853947789997,136.77783507630494,-631.7000688010282
0.13901173463718186,-5.46270907687336,136.88237005045008,-634.4077176035019
0.13920800088898755,-5.48958473633548,136.987044598603,-637.117652199288
0.13940426714079335,-5.516340226092767,128.86366312890303,-640.417102669622
0.13960053339259915,-5.541641456694816,128.96194382055685,-642.9644952031952
0.13979679964440483,-5.5669619893750255,129.0603559559882,-645.5140375368712
0.13999306589621063,-5.592301849954382,129.1588997847394,-648.0657328018483
0.14018933214801632,-5.617661064302255,129.2575755569553,-650.619584135851
0.14038559839982212,-5.643039658336612,129.3563835234105,-653.1755946831354
0.14058186465162792,-5.668437658024058,129.4553239354955,-655.7337675945134
0.1407781309034336,-5.692342243368719,121.64578348196564,-658.6837917842972
0.1409743971552394,-5.716226321982202,121.73870490460038,-661.0873143236679
0.1411706634070451,-5.740128650169069,121.8317510926098,-663.49287113411
0.1413669296588509,-5.764049252436085,121.92492228382922,-665.9004651916352
0.1415631959106567,-5.787988153336069,122.01821871667343,-668.3100994784706
0.14175946216246238,-5.811945377468082,122.11164063015858,-670.7217769830975
0.14195572841426818,-5.834663658193775,114.79282008041295,-673.4912101498046
0.14215199466607398,-5.857200911431587,114.86719652044552,-675.7654533644936
0.14234826091787967,-5.8797527752425065,114.94170587624805,-678.0417993223358
0.14254452716968546,-5.902319275729996,115.01634848824642,-680.3202522617455
0.14274079342149115,-5.9249004390627436,115.09112469800662,-682.6008164334291
0.14293705967329695,-5.947496291474986,115.16603484824391,-684.8834961004267
0.14313332592510275,-5.968754766434335,108.31843291759627,-687.4289914251997
0.14332959217690844,-5.990020968612818,108.3892682952303,-689.5808175477023
0.14352585842871424,-6.011301085774939,108.46023085057517,-691.7346490607724
0.14372212468051992,-6.032595142891937,108.53132091094997,-693.8904900282739
0.14391839093232572,-6.053903164997777,108.60253880477833,-696.0483445259138
0.14411465718413152,-6.075056819519331,102.02689398291204,-698.5205708936671
0.1443109234359372,-6.0950878618584,102.09423084133172,-700.5533211928192
0.144507189687743,-6.115132131949586,102.16168906824306,-702.5879800487971
0.1447034559395487,-6.135189653619613,102.2292689772986,-704.6245513466347
0.1448997221913545,-6.155260450755206,102.29697088321733,-706.6630389827602
0.1450959884431603,-6.1753445473032205,102.36479510177925,-708.7034468650038
0.14529225469496598,-6.195108617853705,96.04771531771134,-710.9802136219687
0.14548852094677178,-6.213965835984413,96.11185855046958,-712.9012104971545
0.14568478719857758,-6.232835654505428,96.17611794008792,-714.8240279671601
0.14588105345038327,-6.2517180962147085,96.24049378823752,-716.7486697580741
0.14607731970218907,-6.270613183967801,96.3049863976134,-718.6751396069548
0.14627358595399476,-6.289520940677973,96.36959607194007,-720.6034412618734
0.14646985220580055,-6.307949310792165,90.26402890684781,-722.6970952546308
0.14666611845760635,-6.325670919097965,90.32340145274414,-724.5133804138511
0.14686238470941204,-6.3434041980301075,90.38296655938946,-726.3321940726088
0.14705865096121784,-6.361149185301812,90.44272511560014,-728.1535456004948
0.14725491721302353,-6.378905918792363,90.50267801555334,-729.9774444167629
0.14745118346482933,-6.396674436548122,90.56282615881848,-731.8038999906823
0.14764744971663513,-6.413902213108743,84.6539286105367,-733.7068288552664
0.14784371596844081,-6.43052251226778,84.71089123448883,-735.4232890070359
0.1480399822202466,-6.447154008115267,84.76804013663322,-737.1421818198108
0.1482362484720524,-6.463796737103949,84.82537618428263,-738.8635163955507
0.1484325147238581,-6.48045073584807,84.88290025001636,-740.5873018849343
0.1486287809756639,-6.4971160411242845,84.94061321173163,-742.3135474877114
0.1488250472274696,-6.513181578868122,79.25947916953231,-744.032008148199
0.14902131347927539,-6.528742903561463,79.31413033271045,-745.6527419845578
0.14921757973108118,-6.544314970300678,79.36896171375906,-747.2758164342014
0.14941384598288687,-6.559897814320712,79.42397415915269,-748.9012403406202
0.14961011223469267,-6.575491471013548,79.47916852056096,-750.5290225951377
0.14980637848649836,-6.591095975929008,79.53454565488553,-752.1591721372158
0.15000264473830416,-6.60604002743079,74.06539937230055,-753.701751788492
0.15019891099010996,-6.620581707002611,74.11777496772665,-755.229831315216
0.15039517724191565,-6.635133680970844,74.17032474025432,-756.7601605324551
0.15059144349372144,-6.649695983355411,74.22304951525274,-758.2927480245041
0.15078770974552724,-6.664268648328649,74.27595012321763,-759.8276024225502
0.15098397599733293,-6.6788517102161995,74.32902739978243,-761.3647324050087
0.15118024224913873,-6.692748147650235,69.32336341375564,-762.7382197213436
0.15137650850094442,-6.706359994080656,69.38462516050046,-764.1685396477862
0.15157277475275022,-6.719983874843526,69.44599388719091,-765.6002593069929
0.15176904100455602,-6.733619810985843,69.5074698265434,-767.0333808818941
0.1519653072563617,-6.747267823601552,69.56905321187497,-768.4679065592769
0.1521615735081675,-6.760528393540802,64.98922035272638,-769.7988493049482
0.1523578397599732,-6.773285694631274,65.02200771865083,-770.7068510100676
0.152554106011779,-6.786051970202003,65.06938192545934,-771.9374167190706
0.1527503722635848,-6.798827536417887,65.1166748497014,-773.1678562995695
0.15294663851539048,-6.811612377278254,65.16388670033803,-774.3981703573018
0.15314290476719628,-6.824273872847551,60.7403769113827,-776.0262177065661
0.15333917101900207,-6.836199422039241,60.783818178103374,-777.1678891846962
0.15353543727080776,-6.848133490605244,60.827185166051564,-778.3094464407218
0.15373170352261356,-6.860076063923177,60.87047806549305,-779.4508900241123
0.15392796977441925,-6.872027127410275,60.913697066055136,-780.5922204819838
0.15412423602622505,-6.883986666523333,60.95684235671766,-781.733438359124
0.15432050227803085,-6.895226144090181,56.66392450357512,-783.2415160750159
0.15451676852983653,-6.9063512406546215,56.70346219519132,-784.2971102777692
0.15471303478164233,-6.917484090976918,56.74293262810738,-785.3526024579062
0.15490930103344802,-6.928624681820375,56.78233597371026,-786.4079931076116
0.15510556728525382,-6.939772999984183,56.821672402792785,-787.4632827169817
0.15530183353705962,-6.950459791126648,52.54850587792529,-788.9428436819375
0.1554980997888653,-6.960770391733512,52.518866374634705,-789.9075800831706
0.1556943660406711,-6.971075161219763,52.48913067456337,-790.8726988699248
0.1558906322924769,-6.981374080096959,52.459298417811425,-791.8382002190012
0.1560868985442826,-6.991667128780447,52.42936924309639,-792.804084300905
0.1562831647960884,-7.001954287588756,52.39934278773445,-793.7703512797757
0.15647943104789408,-7.011839089849955,48.09725756893555,-795.087159221795
0.15667569729969988,-7.021276220538318,48.069422202699116,-795.9762962052495
0.15687196355150568,-7.030707893520189,48.04149628962756,-796.8657867455528
0.15706822980331137,-7.040134070485988,48.01347943676893,-797.755630546716
0.15726449605511716,-7.0495547328832355,47.985371303830945,-798.6458277311078
0.15746076230692285,-7.05896988304251,47.95717160653906,-799.5363788634222
0.15765702855872865,-7.068069596024013,43.75983136518991,-800.6894302973467
0.15785329481053445,-7.076655601605893,43.733710327501534,-801.505730908854
0.15804956106234014,-7.085236491503704,43.70750409712785,-802.3223577013298
0.15824582731414594,-7.093812222142948,43.68121228805785,-803.1393102387449
0.15844209356595174,-7.102382775951092,43.65483458009235,-803.9565885996014
0.15863835981775742,-7.110948158455738,43.628370711702644,-804.7741933192037
0.15883462606956322,-7.119279716833633,39.461788841510156,-807.0733684853169
0.1590308923213689,-7.127020873700838,39.42244068601955,-807.998263124513
0.1592271585731747,-7.134754297921507,39.38304123795533,-808.922769666539
0.1594234248249805,-7.14247999388888,39.343590568100666,-809.8468861579524
0.1596196910767862,-7.150197937577809,39.30408871071022,-810.7706091579016
0.159815957328592,-7.157908123127323,39.26453572455732,-811.6939361655386
0.16001222358039768,-7.165546246503286,35.625816035945824,-811.8050577942498
0.16020848983220348,-7.172537608321226,35.61781722204553,-812.6747545599655
0.16040475608400928,-7.179527387459204,35.609733067184244,-813.5476581892
0.16060102233581497,-7.18651557198825,35.60156239296015,-814.4238018335959
0.16079728858762077,-7.193502156585061,35.59330403827829,-815.3032191710811
0.16099355483942657,-7.2004433897028886,32.283322495824436,-815.3709705509564
0.16118982109123225,-7.206778754700721,32.27554658447081,-816.1818163437049
0.16138608734303805,-7.213112580358756,32.26768627033195,-816.9957741717166
0.16158235359484374,-7.219444857172661,32.259740378639236,-817.812876737062
0.16177861984664954,-7.225775576281381,32.25170771861517,-818.6331572007001
0.16197488609845534,-7.232077939973426,29.001408062891187,-818.5866376776388
0.16217115235026103,-7.237769194740304,28.99382397235187,-819.3415464493816
0.16236741860206683,-7.243458947318583,28.986156109380644,-820.0994848328621
0.16256368485387251,-7.249147190767611,28.978403298368608,-820.8604851951209
0.1627599511056783,-7.254833912378539,28.970564314637343,-821.6245802979661
0.1629562173574841,-7.26050987827463,25.766967172591293,-821.4628678155775
0.1631524836092898,-7.26556634082611,25.759580637376907,-822.1624608719853
0.1633487498610956,-7.27062133941158,25.752111049732484,-822.8649987740307
0.1635450161129014,-7.27567486987668,25.744557234191277,-823.5705135136866
0.16374128236470709,-7.280726915445298,25.73691793362631,-824.2790374152678
0.16393754861651288,-7.285777447102547,25.72919180874981,-824.9906031401989
0.16413381486831857,-7.290226699579204,22.601959488127683,-824.6318855014392
0.16433008112012437,-7.294658386315858,22.557624752151174,-825.2422018912666
0.16452634737193017,-7.299081300671473,22.51285260278002,-825.8541589718677
0.16472261362373586,-7.303495361223222,22.46763768806941,-826.4677677669754
0.16491887987554166,-7.307899074108185,19.52388576507422,-826.1214692972292
0.16511514612734735,-7.311726807292923,19.481794589583256,-826.6740098887217
0.16531141237915314,-7.315546282005352,19.439284423126647,-827.2280887553936
0.16550767863095894,-7.319357351225857,19.396349842630627,-827.7837157180215
0.16570394488276463,-7.3231599355503,19.35298560688239,-828.3409010248531
0.16590021113457043,-7.32694877698207,16.432100881822016,-827.8922929894816
0.16609647738637623,-7.330169861737515,16.391612467270594,-828.3912099987717
0.16629274363818192,-7.333382989466301,16.350716143037907,-828.8915817232247
0.16648900988998772,-7.336588036265191,16.309406667602904,-829.3934174075858
0.1666852761417934,-7.339784924282812,16.26767889255509,-829.8967265695251
0.1668815423935992,-7.342971030812788,13.356709372025165,-829.3431298151253
0.167077808645405,-7.345588726490029,13.317967153028341,-829.7880099838283
0.1672740748972107,-7.34819876816537,13.278829840647305,-830.2342568769839
0.1674703411490165,-7.350801081123227,13.239292477406885,-830.6818792291234
0.16766660740082218,-7.353395589287078,13.199350034252188,-831.1308857888594
0.16786287365262798,-7.355982215190431,13.158997409428668,-831.5812853168977
0.16805913990443377,-7.358059742341721,10.548402079796114,-830.9549550895531
0.16825540615623946,-7.3601290681590505,10.538458520513917,-831.3437190946738
0.16845167240804526,-7.362196408740255,10.528192297438412,-831.7383987017172
0.16864793865985095,-7.364261702661269,10.517588724136324,-832.1392094070117
0.16884420491165675,-7.365941402988653,7.9879220032438125,-831.7202797270409
0.16904047116346255,-7.367508459873738,7.980649796000564,-831.9998787107309
0.16923673741526823,-7.369074051170941,7.973129064735149,-832.2838749855224
0.16943300366707403,-7.3706381480994185,7.965347903063386,-832.5724386949271
0.16962926991887983,-7.371914488440471,5.441941015002444,-832.344852312533
0.16982553617068552,-7.372982154573158,5.43780771405174,-832.5094548854661
0.17002180242249132,-7.37404900692923,5.433525202925292,-832.6766035552309
0.170218068674297,-7.3751149795567175,5.429085801658353,-832.8464039580931
0.1704143349261028,-7.375981257769333,2.9091138934602743,-832.8248174641546
0.1706106011779086,-7.376552181561032,2.908733591125621,-832.8665658704704
0.1708068674297143,-7.377123033065754,2.9083387241007763,-832.9085536306677
0.1710031336815201,-7.377693798036906,2.9079284977062194,-832.9507914143808
0.17119939993332578,-7.37814072714122,0.36013485580465954,-833.1603264036187
0.17139566618513158,-7.378212547345141,0.3717115168058598,-833.0939914561552
0.17159193243693738,-7.3782866303849435,0.3831968841299016,-833.0282168814217
0.17178819868874307,-7.378362958710306,0.3945920412428663,-832.9629970221679
0.17198446494054886,-7.378405608056546,-2.1469149636301132,-833.0362131931228
0.17218073119235466,-7.377985488947306,-2.134215608451708,-832.934386001494
0.17237699744416035,-7.37756785264709,-2.121614812936272,-832.8331681277382
0.17257326369596615,-7.3771526796866125,-2.1091114264985897,-832.7325535344642
0.17276952994777184,-7.376739950571802,-2.096704316428532,-832.6325362713867
0.17296579619957764,-7.3758849581070365,-4.653750320001176,-832.5857682053597
0.17316206245138344,-7.374972969036392,-4.639659437890224,-832.4465436793369
0.17335832870318912,-7.374063734101728,-4.62567579606165,-832.3079880557834
0.17355459495499492,-7.373157231441911,-4.611798167420723,-832.1700948556179
0.1737508612068006,-7.371909100294275,-7.187504330314997,-832.040955516745
0.1739471274586064,-7.370499974588162,-7.171861454785503,-831.8630506637941
0.1741433937104122,-7.369093905466509,-7.1563358198114315,-831.6858822670551
0.1743396599622179,-7.36769086870064,-7.140926104937829,-831.5094433183083
0.1745359262140237,-7.366051879789224,-9.782458300989525,-831.3224318315456
0.1747321924658295,-7.364130668075912,-9.795276423300344,-831.1586113085784
0.17492845871763518,-7.362206945445786,-9.807684676893416,-830.9958881174862
0.17512472496944098,-7.360280839213852,-9.81970146575486,-830.8342200457048
0.17532099122124667,-7.358269083194344,-12.357878452252557,-830.7147476763732
0.17551725747305247,-7.355841486150476,-12.379902697122247,-830.4797100405776
0.17571352372485827,-7.353409612727091,-12.401258483282,-830.2465107542537
0.17590978997666396,-7.350973624358124,-12.421974206848219,-830.015083513704
0.17610605622846975,-7.34853362925519,-12.442076638643726,-829.7853655197664
0.17630232248027544,-7.3456681975915625,-14.99079339820478,-829.6109329486901
0.17649858873208124,-7.342723138658759,-15.019916045367054,-829.3095445748967
0.17669485498388704,-7.339772446729596,-15.048206910664206,-829.0105207556414
0.17689112123569273,-7.336816286106816,-15.075699091582415,-828.7137823450943
0.17708738748749853,-7.3336021830016325,-17.628940879126183,-828.557487339011
0.17728365373930433,-7.3301386405740026,-17.665140993039806,-828.1884185330108
0.17747991999111,-7.326668096534416,-17.700353185837407,-827.8222323920716
0.1776761862429158,-7.323190758149108,-17.73461495983483,-827.4588375152113
0.1778724524947215,-7.319631908934455,-20.33812466113516,-827.3245905832111
0.1780687187465273,-7.315635442468185,-20.386874281527355,-826.8929333595495
0.1782649849983331,-7.311629474179458,-20.434470121520334,-826.4642075283904
0.17846125125013879,-7.307614317777049,-20.480951394950395,-826.0383256643784
0.17865751750194458,-7.303590105019276,-20.526355025064554,-825.6152051099602
0.17885378375375027,-7.299279720213111,-23.212935862916204,-825.4657353601981
0.17905005000555607,-7.2947183277693535,-23.268801033122394,-824.9642646539731
0.17924631625736187,-7.290146044138364,-23.323409150744205,-824.466056161199
0.17944258250916756,-7.285563184600809,-23.376800679322876,-823.971018498322
0.17963884876097336,-7.280969964728974,-23.429014036297595,-823.4790645217109
0.17983511501277916,-7.275900666380958,-26.139163691139636,-823.2999574213252
0.18003138126458484,-7.270764313167323,-26.201418916255875,-822.7293277356796
0.18022764751639064,-7.265615871011199,-26.262338527572936,-822.1622384736105
0.18042391376819633,-7.260455562490179,-26.32196296142243,-821.5985968501257
0.18062018002000213,-7.2551610128908495,-29.26752016948013,-819.4576947486978
0.18081644627180793,-7.2494104450302,-29.33213685598018,-818.8324793668846
0.18101271252361362,-7.243647233293582,-29.396181324761287,-818.2086283937789
0.18120897877541942,-7.237871521274461,-29.45966161773891,-817.5861209555928
0.1814052450272251,-7.2320833949317915,-29.52258517792807,-816.9649384048255
0.1816015112790309,-7.225956548639037,-32.490528562009395,-816.6525179982937
0.1817977775308367,-7.219572746373144,-32.561876769563135,-815.9608250749486
0.1819940437826424,-7.213174972281605,-32.63291395509717,-815.269328303187
0.1821903100344482,-7.206763286977295,-32.70364202031031,-814.5780261896853
0.182386576286254,-7.2003377507313475,-32.77406285187222,-813.8869172549634
0.18258284253805968,-7.193766007174638,-35.97560277177175,-813.5693648624676
0.18277910878986547,-7.186697488649958,-36.05422462120759,-812.8028366480198
0.18297537504167116,-7.179613573184423,-36.13250674328652,-812.0365210794155
0.18317164129347696,-7.172514327081779,-36.21045119622409,-811.2704165516773
0.18336790754528276,-7.1653998162713926,-36.288060022121,-810.5045214745883
0.18356417379708845,-7.158270106310869,-36.365335247107794,-809.7388342725283
0.18376044004889425,-7.150594994086759,-39.61239621862423,-809.3136925957831
0.18395670630069993,-7.142811995649757,-39.69815448429329,-808.4703049228149
0.18415297255250573,-7.135012201917336,-39.783546032243464,-807.627144738791
0.18434923880431153,-7.127195684569173,-39.86857306021557,-806.7842103441815
0.18454550505611722,-7.119362514880795,-39.95323774892902,-805.9415000549347
0.18474177130792302,-7.11120674425323,-43.24516776196599,-805.4853865439097
0.18493803755972882,-7.102710003122976,-43.338588013835164,-804.5627665187617
0.1851343038115345,-7.094194965678797,-43.43161220354652,-803.6403903691842
0.1853305700633403,-7.085661709403146,-43.52424268349481,-802.7182562886817
0.185526836315146,-7.077110311342228,-43.61648178801473,-801.7963624870731
0.1857231025669518,-7.068466899907619,-46.98365659262159,-801.3120208100355
0.1859193688187576,-7.059238753311819,-47.05330140869739,-800.2915212696807
0.18611563507056328,-7.049996973244463,-47.12258531770104,-799.2720017752781
0.18631190132236908,-7.040741630331437,-47.191510905429645,-798.2534562907848
0.18650816757417477,-7.031472794714388,-47.2600807339385,-797.2358788319832
0.18670443382598056,-7.022190536054831,-47.32829734180382,-796.2192634659207
0.18690070007778636,-7.012262089333694,-50.74749959947532,-795.5962022990293
0.18709696632959205,-7.002294774199039,-50.82175772660647,-794.4956735294894
0.18729323258139785,-6.992312922216907,-50.8956355907698,-793.3961836616882
0.18748949883320365,-6.982316607868115,-50.96913588314207,-792.2977263903629
0.18768576508500934,-6.972305905126215,-51.042261270498926,-791.2002954636049
0.18788203133681514,-6.9617394438204645,-54.53440946470933,-790.5349417861014
0.18807829758862082,-6.951028386651255,-54.61375049833365,-789.3510080262047
0.18827456384042662,-6.940301797375923,-54.69268919742544,-788.1681790570397
0.18847083009223242,-6.929559754834459,-54.77122838062092,-786.9864482540504
0.1886670963440381,-6.918802337332858,-54.849370841274634,-785.8058090480797
0.1888633625958439,-6.907585394088285,-58.42080802943871,-785.0984796009313
0.1890596288476496,-6.896111062260091,-58.5052952201526,-783.8289807544531
0.1892558950994554,-6.88462019069544,-58.58935810586628,-782.5606529577692
0.1894521613512612,-6.873112862568663,-58.67299962948596,-781.2934892724386
0.18964842760306688,-6.861589160494097,-58.7562227077871,-780.0274828173649
0.18984469385487268,-6.849694564048756,-62.56429402693692,-779.3027052790853
0.19004096010667848,-6.837405228671287,-62.66694278109891,-777.9471039534642
0.19023722635848417,-6.825095762999574,-62.769426337533126,-776.5912473437618
0.19043349261028997,-6.812766199405096,-62.8717451225478,-775.2351350894996
0.19062975886209566,-6.800416570174841,-62.97389956094942,-773.8787668329071
0.19082602511390145,-6.788046907511508,-63.07589007606858,-772.5221422189034
0.19102229136570725,-6.775057302343651,-67.16385941154105,-771.7577044726079
0.19121855761751294,-6.761864444915779,-67.27448144717255,-770.2987105407326
0.19141482386931874,-6.74864989343347,-67.3849264853486,-768.8394365392433
0.19161109012112443,-6.735413682575599,-67.49519498021748,-767.3798820942555
0.19180735637293023,-6.722155846930747,-67.60528738433251,-765.9200468347318
0.19200362262473603,-6.708844685837315,-71.80574780865447,-765.1911010580875
0.1921998888765417,-6.694728663231268,-72.07342501289556,-761.7034979898112
0.1923961551283475,-6.680571326766846,-72.193185896948,-760.1300420050629
0.1925924213801532,-6.66639050387302,-72.312756265417,-758.5562775107003
0.192788687631959,-6.6521862319113065,-72.43213660286463,-756.9822041284722
0.1929849538837648,-6.637958548147531,-72.55132739218288,-755.4078214831052
0.19318122013557049,-6.623457942592979,-76.8859275445545,-754.6041937812136
0.19337748638737629,-6.608355182652582,-77.01477277915,-752.9177422854631
0.19357375263918208,-6.593227154660982,-77.14341402359953,-751.2309541943822
0.19377001889098777,-6.57807389862178,-77.27185179427605,-749.5438291146224
0.19396628514279357,-6.562895454436366,-77.40008660578881,-747.8563666559744
0.19416255139459926,-6.547691861904297,-77.52811897097843,-746.1685664313266
0.19435881764640506,-6.531990668121028,-82.01820045196675,-745.2881906310021
0.19455508389821086,-6.515874495091274,-82.20935055206974,-743.4784601707607
0.19475135015001654,-6.499720829572793,-82.40029795118652,-741.6685767959673
0.19494761640182234,-6.483529710271901,-82.59104228165953,-739.8585421993098
0.19514388265362803,-6.467301176104862,-82.78158317859445,-738.0483580667074
0.19534014890543383,-6.451035266196955,-82.97192027984714,-736.2380260773723
0.19553641515723963,-6.434335863321419,-87.59037644554641,-735.4518687966045
0.19573268140904532,-6.417124273339985,-87.79976781995816,-733.5016138622859
0.19592894766085112,-6.399871610953308,-88.00893333045315,-731.5512016126697
0.19612521391265691,-6.382577919800193,-88.21787259065155,-729.6006338409001
0.1963214801644626,-6.365243243735679,-88.42658521717773,-727.6499123327767
0.1965177464162684,-6.347867626830103,-88.63507082968395,-725.6990388668305
0.1967140126680741,-6.330180299143997,-93.40484233511242,-725.0289864829267
0.1969102789198799,-6.311825675444712,-93.6331088439505,-722.933780755782
0.1971065451716857,-6.293426275841014,-93.86112502200513,-720.838414165928
0.19730281142349138,-6.274982149174753,-94.08889046595348,-718.7428886010803
0.19749907767529717,-6.256493344510077,-94.3164047757648,-716.6472059410664
0.19769534392710286,-6.237959911132508,-94.54366755467561,-714.5513680579104
0.19789161017890866,-6.219296845712676,-99.46892085886611,-714.0194982590469
0.19808787643071446,-6.199750132034203,-99.71671627403613,-711.7748050890887
0.19828414268252015,-6.180154811473495,-99.96423554573013,-709.5299483166291
0.19848040893432595,-6.160510938354774,-100.21147825561101,-707.2849299178271
0.19867667518613175,-6.140818567230447,-100.45844398889227,-705.0397518604087
0.19887294143793743,-6.121077752880099,-100.70513233433141,-702.7944161037967
0.19906920768974323,-6.101288550309442,-100.9515428842281,-700.5489245991614
0.19926547394154892,-6.080764192572783,-105.49124384027881,-699.858825883922
0.19946174019335472,-6.060024650475446,-105.85025290071363,-697.5430072280813
0.19965800644516052,-6.039214291732713,-106.21288699599137,-695.2157774767334
0.1998542726969662,-6.018332399328256,-106.57919636936774,-692.8770195548188
0.200050538948772,-5.997378246116919,-106.94923215451706,-690.5266147147025
0.2002468052005777,-5.9762043290180324,-111.1530214603212,-689.6004273831204
0.2004430714523835,-5.954351120764222,-111.53708167827303,-687.1635323741326
0.2006393377041893,-5.932422146504848,-111.92509335438248,-684.7144197768307
0.20083560395599498,-5.910416624179752,-112.31711233093003,-682.2529616954193
0.20103187020780078,-5.888333760476895,-112.71319545980133,-679.7790283676891
0.20122813645960658,-5.866172750629701,-113.11340062481392,-677.292488129594
0.20142440271141226,-5.8434973038334626,-117.39410846139296,-676.2080651386779
0.20162066896321806,-5.820354270920696,-118.36744157971683,-670.0358153522598
0.20181693521502375,-5.797081884730548,-118.78449749907136,-667.4483739088889
0.20201320146682955,-5.773727208774521,-119.20596164071743,-664.8476476620195
0.20220946771863535,-5.750289373130444,-119.63189816254544,-662.233493427239
0.20240573397044104,-5.726767494949497,-120.0623724186517,-659.6057658652387
0.20260200022224684,-5.702426791925949,-124.41089237688338,-658.3523457382569
0.20279826647405252,-5.6779654108044975,-124.85725251288872,-655.6335394678176
0.20299453272585832,-5.6534159507688395,-125.30842504739267,-652.9004997749646
0.20319079897766412,-5.628777461403398,-125.76448147596216,-650.153069942292
0.2033870652294698,-5.6040489778932585,-126.22549465567158,-647.3910908399068
0.2035833314812756,-5.578973339581128,-130.46791910022685,-645.9867126801425
0.2037795977330814,-5.553316069105766,-130.9868303577943,-643.1735329417517
0.2039758639848871,-5.527556344915103,-131.5119615755752,-640.3420783845567
0.2041721302366929,-5.5016929352005555,-132.043428832061,-637.4920672541962
0.20436839648849858,-5.475724584913856,-132.58135113877555,-634.6232113689796
0.20456466274030438,-5.44965001522743,-133.12585053372453,-631.7352159265282
0.20476092899211018,-5.422866406376059,-137.26823595549575,-630.008802757942
0.20495719524391587,-5.395870255045128,-137.83015371016887,-627.031397858497
0.20515346149572167,-5.368763132386061,-138.39908273768665,-624.0337866036325
0.20534972774752736,-5.341543649007134,-138.97515936147258,-621.0156429112803
0.20554599399933315,-5.314210388488297,-139.55852349459695,-617.976632921448
0.20574226025113895,-5.286475045766459,-143.71283097071296,-616.0172539002303
0.20593852650294464,-5.2582101108104995,-144.3148969529501,-612.886195626182
0.20613479275475044,-5.229826248941237,-144.9247427013151,-609.7330808410784
0.20633105900655624,-5.201321919383378,-145.54252423772436,-606.5575407382742
0.20652732525836193,-5.172695547662945,-146.16840382909118,-603.359193245855
0.20672359151016773,-5.143933336462156,-150.31413246487347,-601.1467928514431
0.2069198577619734,-5.114368511783624,-150.95992231914232,-597.8542767955363
0.2071161240137792,-5.08465566394824,-152.01973561468543,-592.3981951059941
0.207312390265585,-5.0547571872005115,-152.6543019904775,-589.123479881584
0.2075086565173907,-5.0247333229592135,-153.2974996387009,-585.8248599829815
0.2077049227691965,-4.994582358922076,-153.94951279337675,-582.501907993741
0.2079011890210022,-4.96387916096086,-157.81393344105086,-579.9360918961863
0.20809745527280799,-4.932833358812222,-158.55159487962584,-576.511470482008
0.20829372152461378,-4.901641938414073,-159.2978727790761,-573.0670035286954
0.20848998777641947,-4.870303194002458,-160.05289632665904,-569.602486222177
0.20868625402822527,-4.838815394906792,-160.81679704882808,-566.1177112041719
0.20888252028003107,-4.8067286746953455,-164.35124496936214,-563.3011022244423
0.20907878653183676,-4.774394839238864,-165.13980948137265,-559.7299537623305
0.20927505278364256,-4.74190531892517,-165.93773752790742,-556.1377361107483
0.20947131903544824,-4.709258261824051,-166.74517160968625,-552.5242295622456
0.20966758528725404,-4.676451788514615,-167.56225684169053,-548.8892116730784
0.20986385153905984,-4.642987903821696,-170.99816296344437,-545.8909119528329
0.21006011779086553,-4.609344346085796,-171.83940368403745,-542.1735036434848
0.21025638404267133,-4.575534687713487,-172.69080013119645,-538.433782891951
0.21045265029447702,-4.54155692185496,-173.55250919065566,-534.671514690546
0.21064891654628282,-4.507359679839688,-176.8449398266158,-531.5390241725324
0.21084518279808862,-4.472564253833109,-177.7305063253121,-527.6980303896534
0.2110414490498943,-4.4375939620799,-178.6269070578739,-523.8336936865942
0.2112377153017001,-4.402446664685158,-179.53431138967386,-519.9457662982685
0.2114339815535059,-4.366994279639599,-181.2715176615026,-512.5271565225743
0.2116302478053116,-4.331253125953392,-184.26093086863995,-509.5041700888916
0.2118265140571174,-4.294993016537205,-185.24048380773797,-505.59618186121503
0.21202278030892308,-4.258539291186138,-186.23401710581442,-501.662431611697
0.21221904656072887,-4.221889178129208,-187.2417890019449,-497.70260654839933
0.21241531281253467,-4.1850398551499755,-188.26406354433456,-493.71638931682384
0.21261157906434036,-4.147914846242995,-190.9042255160419,-490.4126110173537
0.21280784531614616,-4.1103453613484335,-191.94028678824893,-486.383874737311
0.21300411156795185,-4.072571056337739,-192.99144564508873,-482.3281833584783
0.21320037781975765,-4.034588939640341,-194.05798641923062,-478.2452056679336
0.21339664407156345,-3.9963959640980486,-195.1401999537615,-474.1346056142404
0.21359291032336913,-3.95791897348219,-197.494089524707,-470.56247018609395
0.21378917657517493,-3.9190506115596935,-198.586483041642,-466.420438618872
0.21398544282698073,-3.8799662592140685,-199.6951338818789,-462.2503140637452
0.21418170907878642,-3.840662696751781,-200.82035425350566,-458.0517473932281
0.21437797533059222,-3.801136643382291,-201.96246364076654,-453.82438438385475
0.2145742415823979,-3.761329161842124,-203.98928232745052,-449.968789086955
0.2147705078342037,-3.721031133965375,-206.54486089268133,-440.3262202305376
0.2149667740860095,-3.680377036670043,-207.73306968205563,-435.9962098972203
0.2151630403378152,-3.639487963072213,-208.93942060540928,-431.6360994083576
0.215359306589621,-3.598360314976685,-210.164269835433,-427.24550973759995
0.21555557284142668,-3.5569072935890795,-212.46113350026044,-423.30982278437614
0.21575183909323248,-3.515156113784112,-212.99931355310184,-418.49918493845604
0.21594810534503828,-3.4732956991804396,-213.5748109462886,-413.56802142285596
0.21614437159684396,-3.4312758123501155,-216.70027917693173,-409.53893587702777
0.21634063784864976,-3.388688970965753,-217.27677365344763,-404.669747060007
0.21653690410045545,-3.3459847486246033,-217.89713627456823,-399.6665654235808
0.21673317035226125,-3.3031540695408728,-218.56631242502166,-394.51710807377674
0.21692943660406705,-3.259814583814353,-221.46773216705301,-390.2981881787639
0.21712570285587274,-3.2162825974297706,-222.14290594153155,-385.210803752076
0.21732196910767854,-3.172612395895463,-222.87737668543767,-379.95592414888995
0.21751823535948434,-3.1285385138206037,-225.56739761234957,-375.3334609742029
0.21771450161129002,-3.084195114050459,-226.31401937092244,-370.13420599386586
0.21791076786309582,-3.0396980374834808,-227.1351093026384,-364.7371735929209
0.2181070341149015,-2.9950885173563,-227.82593381145784,-359.2998350827877
0.2183033003667073,-2.950163483026519,-229.9807841721776,-354.1863361684575
0.2184995666185131,-2.9047914501949235,-232.25882098462588,-348.6217907068305
0.2186958328703188,-2.859003203299981,-234.34393528213036,-343.51296097171974
0.2188920991221246,-2.813121372728088,-232.81110545505496,-337.85689858947
0.21908836537393028,-2.7672070322647304,-235.07773665507844,-332.4930110097081
0.21928463162573608,-2.7208413395489606,-237.41115574127645,-327.00669302322126
0.21948089787754188,-2.674010862389265,-239.8145047366062,-321.39242553890443
0.21967716412934757,-2.6271821994890043,-238.07197081147655,-315.4516725633274
0.21987343038115337,-2.5802620073947855,-239.9612988963148,-311.21587452841015
0.22006969663295917,-2.53292609505978,-242.41594884965085,-305.4598384543795
0.22026596288476485,-2.48510069439993,-244.94958773011797,-299.5603871549695
0.22046222913657065,-2.437640549765417,-242.83271781309304,-293.6185581759871
0.22065849538837634,-2.3897083085427666,-245.62371278577075,-287.35332677663393
0.22085476164018214,-2.341219036876156,-248.50982440984316,-280.91642882488986
0.22105102789198794,-2.2921326013624794,-250.24699636381416,-275.1156784762552
0.22124729414379363,-2.243284241404031,-247.6179898030927,-270.76551927394996
0.22144356039559943,-2.194904866251655,-245.44393991539067,-266.7029937207268
0.2216398266474051,-2.1451692694681803,-254.67158532177257,-260.3808937146693
0.2218360928992109,-2.0957278399845922,-249.1793526063545,-250.98326721303943
0.2220323591510167,-2.047006875014428,-247.3392388321147,-247.07795009352648
0.2222286254028224,-1.9971357305773945,-256.3716981197541,-239.691302734391
0.2224248916546282,-1.9469540041253797,-255.01735210624798,-235.98740733519224
0.222621157906434,-1.8970240686897157,-253.8017338126724,-232.3785871975416
0.22281742415823969,-1.8468724214829086,-263.02265708357356,-224.18109656171578
0.22301369041004548,-1.7958024571141624,-257.2789921590751,-212.5383477117827
0.22320995666185117,-1.7454288639078666,-256.057535366372,-208.88552687812927
0.22340622291365697,-1.6952851190111389,-254.93449371456532,-205.30362690760816
0.22360248916546277,-1.6446843112485892,-263.72625153954675,-196.19968558145723
0.22379875541726846,-1.5930212431368505,-262.7410230391379,-192.5684456509757
0.22399502166907426,-1.541546767916314,-261.80384500876073,-188.97369339724975
0.22419128792087994,-1.4902518304739591,-260.9110328888671,-185.41307311389798
0.22438755417268574,-1.4385497959017706,-269.4529137881814,-176.05117357952514
0.22458382042449154,-1.3865483613460776,-263.32588147882984,-161.86433648000923
0.22478008667629723,-1.334970425585566,-262.2732521924809,-158.14990557760103
0.22497635292810303,-1.2835946664260878,-261.26524447380837,-154.47157895741958
0.22517261917990883,-1.2321972692924341,-269.42514189798146,-144.72618225048961
0.22536888543171452,-1.179416597314166,-268.4294819374328,-140.96093182446828
0.22556515168352032,-1.1268274345944342,-267.47297987382717,-137.2285306465631
0.225761417935326,-1.074422356911516,-266.55321538670574,-133.5273136355121
0.2259576841871318,-1.0221943756546674,-265.6679709509417,-129.85574095993735
0.2261539504389376,-0.9687938370112669,-273.5835556225941,-119.79648843489181
0.2263502166907433,-0.915596103982314,-267.2680699389498,-103.70203808499204
0.2265464829425491,-0.8632659621209183,-265.9914934659615,-99.61507000458937
0.22674274919435478,-0.8111846530208608,-264.732259612115,-95.5612235704669
0.22693901544616057,-0.7583721395414258,-274.81665538676253,-84.46346516682198
0.22713528169796637,-0.7045634968758547,-273.5109083612741,-80.39097061066951
0.22733154794977206,-0.6510085172708295,-272.23146120474064,-76.34494162847261
0.22752781420157786,-0.5977021327716066,-270.9775200625868,-72.3248054235608
0.22772408045338366,-0.5446394094556138,-269.7483228028049,-68.33000728999616
0.22792034670518935,-0.4918155773374647,-268.5431385784861,-64.36001143026317
0.22811661295699515,-0.439225978713792,-267.36126474331223,-60.41429802525582
0.22831287920880083,-0.38483134160812554,-273.3766551323474,-34.87509352452424
0.22850914546060663,-0.3313163437093209,-271.9584641050097,-30.670413612272196
0.22870541171241243,-0.2780770600634527,-270.5669155529408,-26.49419305711156
0.22890167796421812,-0.22510834021180307,-269.20126223745257,-22.345862076864275
0.22909794421602392,-0.17240516708528797,-267.860784738579,-18.224867760466566
0.2292942104678296,-0.11996267396638512,-266.54479102379184,-14.130674402347616
0.2294904767196354,-0.06756144710671333,-277.21976334317276,-2.1463584417512087
0.2296867429714412,-0.013294381327092802,-275.7788884311866,2.174543006492651
0.2298830092232469,0.040692409237890935,-274.3636245949235,6.466733385402277
0.2300792754750527,0.09440388558325458,-272.97329431616936,10.730753033713544
0.2302755417268585,0.14784488783760988,-271.6072437733239,14.967127337602637
0.23047180797866418,0.20102010375768198,-270.26484332325333,19.176365562438697
0.23066807423046998,0.25318571343735774,-263.0857002177981,37.46375584451232
0.23086434048227567,0.30529304865186335,-272.36904940096383,48.935967939804215
0.23106060673408146,0.3586015784068147,-270.8616915774357,53.32539506025064
0.23125687298588726,0.4116167197412576,-269.37956310074566,57.68498951787181
0.23145313923769295,0.46434340543786945,-267.9220357877479,62.01527808721864
0.23164940548949875,0.5167863947437284,-266.48850508709967,66.31677101952624
0.23184567174130444,0.568950337288422,-265.07838606294297,70.58996544118455
0.23204193799311024,0.6208397762138671,-263.6911126061731,74.8353458140963
0.23223820424491604,0.6732257934303592,-271.74977036416465,85.5691705886385
0.23243447049672172,0.7264063070588995,-270.17422387790697,89.5687731306614
0.23263073674852752,0.7792786821098974,-268.6097472004268,93.54868928004394
0.23282700300033332,0.8318450809696417,-267.056235549093,97.5090410070369
0.233023269252139,0.8830115752135336,-258.48596522036274,114.95572251168005
0.2332195355039448,0.9336339522317489,-265.30188737836465,124.58134616315508
0.2334158017557505,0.9855439664328842,-263.6754515248574,128.56366208543093
0.2336120680075563,1.037135875745648,-262.0603040911993,132.52557156817954
0.2338083342593621,1.0884118852762235,-260.45633955982726,136.46719975479542
0.23400460051116778,1.1393741795776047,-258.8634536548859,140.38867076939647
0.23420086676297358,1.19002492288851,-257.2815433246068,144.29010772708136
0.23439713301477927,1.2413057680028765,-263.2236796751506,153.52573667486763
0.23459339926658507,1.292804494242454,-261.56254821489057,157.53598548891193
0.23478966551839087,1.3439783133069623,-259.9127803955663,161.52529196354672
0.23498593177019655,1.394829445247375,-258.27427154211784,165.4937829813623
0.23518219802200235,1.4441641517115897,-249.68013751005802,182.8651794444042
0.23537846427380815,1.4933083755406324,-254.7172984968551,191.70248162989765
0.23557473052561384,1.5431377876905636,-253.06849989977712,195.60759066092305
0.23577099677741964,1.5926506325231795,-251.490515242401,199.42373242143486
0.23596726302922533,1.6418603392567443,-249.97901620606825,203.1565950709595
0.23616352928103113,1.690779597004718,-248.5300190644852,206.8114117366827
0.23635979553283692,1.7394202970561117,-247.1398529029003,210.3929960126847
0.2365560617846426,1.7882651313097355,-254.16412565566486,221.59520163125364
0.2367523280364484,1.8379964513813591,-252.60834257948608,225.16303381009007
0.2369485942882541,1.8874215081816086,-251.04326205872988,228.73440486734017
0.2371448605400599,1.9365384961986596,-249.46908158760317,232.30931367159573
0.2373411267918657,1.9845849253363086,-239.98829092656726,250.62541333732827
0.23753739304367139,2.0315476430100396,-238.5716541895062,254.03057092547317
0.23773365929547718,2.0782315508370037,-237.14748428682103,257.4388301283367
0.23792992554728287,2.1246352391446033,-235.71598185217525,260.8501656635146
0.23812619179908867,2.170757269166546,-234.27735407041138,264.2645392430844
0.23832245805089447,2.2168905471407667,-241.3043358278938,274.44918137901317
0.23851872430270016,2.26408596932788,-239.6268511026415,278.0900022798365
0.23871499055450596,2.310951384180199,-237.9418945841902,281.73414915775396
0.23891125680631176,2.357485406419197,-236.24973196181563,285.38154842676875
0.23910752305811744,2.4036866297428308,-234.55063571093265,289.03211103159754
0.23930378930992324,2.4495537192745167,-232.84488434359162,292.6857400287086
0.23950005556172893,2.4950853979289787,-231.13276231097916,296.3423292590305
0.23969632181353473,2.5391691837314907,-223.26840055297626,312.2208978439495
0.23989258806534053,2.5828409940368826,-221.7569576079465,315.679834205524
0.24008885431714622,2.6272565738011293,-226.8741895062494,323.93300291841706
0.24028512056895202,2.6716184522494704,-225.18313519068514,327.5819472476213
0.2404813868207577,2.71564797043072,-223.48733651572047,331.23312063101264
0.2406776530725635,2.759344205720409,-221.7871011096606,334.8863619991866
0.2408739193243693,2.80270634078624,-220.08274062670293,338.5415044614903
0.241070185576175,2.8457335856688846,-218.3745707448587,342.1983692880234
0.2412664518279808,2.888425228064426,-216.66291072078235,345.85676979954275
0.2414627180797866,2.930780613220892,-214.94808316697674,349.51650986689503
0.24165898433159227,2.973825667429654,-218.39707574150745,356.4936636907149
0.24185525058339807,3.016507264457152,-216.53817294810744,360.31585033793726
0.24205151683520376,3.0585332492470405,-210.22076177399907,373.48135003555467
0.24224778308700956,3.0996320914860505,-208.58590108630537,377.0812711373095
0.24244404933881536,3.140409901243929,-206.94960397047325,380.68140749004453
0.24264031559062105,3.1808664553644634,-205.31218919948654,384.28152651481196
0.24283658184242685,3.2210015567001844,-203.67397667827316,387.8813855746797
0.24303284809423253,3.2612046469319647,-204.95556240704508,393.21031694405633
0.24322911434603833,3.3012914824760142,-203.54275052064185,397.2430432131948
0.24342538059784413,3.3411033373960053,-202.15355122524227,401.2732535223631
0.24362164684964982,3.3806449148941864,-200.78856782712467,405.29899791278655
0.24381791310145562,3.419920995023618,-199.44832063496335,409.3183846657664
0.24401417935326142,3.4589365023849394,-198.13324995987665,413.32959258739913
0.2442104456050671,3.4976740625499296,-196.64054713962804,417.46168353404255
0.2444067118568729,3.536128988719912,-195.22916805457118,421.65732052223893
0.2446029781086786,3.5743097598295037,-193.84687086723545,425.83822052579654
0.2447992443604844,3.6122220996447263,-192.4938180659729,430.00269914293835
0.2449955106122902,3.649871759016407,-191.1700993680423,434.14916841724494
0.24519177686409588,3.6872235895684224,-188.98035395116938,438.0545628541305
0.24538804311590168,3.724179022830319,-187.60962692960334,442.3157127099511
0.24558430936770737,3.760862313953663,-186.06069316516403,447.3223043324699
0.24578057561951316,3.797259760360314,-184.8404224410304,451.45689928149375
0.24597684187131896,3.833419137712,-183.63468022687184,455.5582534105531
0.24617310812312465,3.8693383674338104,-181.07526005008341,459.4483796406115
0.24636937437493045,3.904763495662753,-179.91753340969137,463.43600265127685
0.24656564062673625,3.9399627314608345,-178.7733181676322,467.3923845288622
0.24676190687854194,3.974938701909385,-177.64236987410555,471.3179838339176
0.24695817313034774,4.009693988542898,-176.52444919704865,475.21325038692953
0.24715443938215342,4.044231124520398,-175.41932373394712,479.0786226227777
0.24735070563395922,4.078049434854751,-171.65501546927968,482.35145956922327
0.24754697188576502,4.111706178004302,-171.31370093137892,486.1205008426326
0.2477432381375707,4.145295043577862,-170.96340379507748,489.9192387124557
0.2479395043893765,4.178814254737372,-170.6037913948238,493.74857938048586
0.2481357706411822,4.212261943982304,-170.2345124679506,497.6094712652754
0.248332036892988,4.244975826293064,-164.5322094108901,500.64052714042515
0.2485283031447938,4.277235476385665,-164.19976953114525,504.2105764032755
0.24872456939659948,4.3094289685476115,-163.85809261142117,507.8101899204527
0.24892083564840528,4.341554473710854,-163.5068155492917,511.4403319817661
0.24911710190021108,4.373610063857872,-163.14555420338777,515.1020145692654
0.24931336815201677,4.405151063761995,-157.55206815440783,518.1713037204811
0.24950963440382257,4.436041592741298,-157.22830774224812,521.5487291097407
0.24970590065562825,4.466867654298037,-156.8950135933268,524.9556780286279
0.24990216690743405,4.49762733430272,-156.55178465588938,528.3931867959905
0.25009843315923985,4.528318640882673,-156.19819769541772,531.8623439851767
0.25029469941104554,4.558676743170731,-150.73896215730406,534.9720322553142
0.25049096566285134,4.58823094651706,-150.42382416719633,538.1626989974947
0.250687231914657,4.617722334770304,-150.09880555424894,541.3829490474952
0.2508834981664628,4.647148930835192,-149.7634620437925,544.6339033697127
0.2510797644182686,4.6765086549304336,-149.41732193105,547.9167453622797
0.2512760306700743,4.705672404713632,-144.04462219142624,551.0606697652565
0.2514722969218801,4.733919850062256,-143.80190297494593,554.0442971853097
0.2516685631736859,4.762118645163647,-143.5487329298708,557.0651360938502
0.2518648294254916,4.790266682565276,-143.28448700234736,560.1249329486732
0.2520610956772974,4.818361691728381,-143.0084902520652,563.2255507384825
0.2522573619291031,4.846225552913067,-137.8106238453708,566.284997934768
0.2524536281809089,4.8732494738802705,-137.56775297334556,569.1085484695309
0.2526498944327147,4.900224630514178,-137.3135217837273,571.9700986607734
0.25284616068452037,4.927148702655664,-137.04718764259326,574.8716120002812
0.25304242693632617,4.954019255659025,-136.76794560621082,577.8151955390674
0.25323869318813186,4.980596789461387,-131.7811491000422,580.806832371489
0.25343495943993766,5.006437282403583,-131.53763826700634,583.4748716726301
0.25363122569174346,5.032228778834448,-131.28164403262693,586.182002473493
0.25382749194354914,5.057968719382064,-131.01226646736316,588.9304741644505
0.25402375819535494,5.083654404607878,-130.7285215876721,591.7227205128256
0.25422002444716074,5.108968844802222,-125.96149509324152,594.653049454367
0.25441629069896643,5.13366682218453,-125.71454558444654,597.1800788437216
0.25461255695077223,5.158314975359497,-125.45356679601649,599.7480840801775
0.2548088232025779,5.1829104333998695,-125.17742967326244,602.359729434447
0.2550050894543837,5.207450109278023,-124.88488519376034,605.0179285357408
0.2552013557061895,5.231352688290579,-118.83734771211645,607.9454505813079
0.2553976219579952,5.25474903288724,-119.56946918573652,610.0465276836263
0.255593888209801,5.278284781615355,-120.2586015158969,612.1160299172418
0.2557901544616067,5.301951890907039,-120.90871069365335,614.1570337031962
0.2559864207134125,5.325743054323247,-121.5232705427265,616.172224185309
0.2561826869652183,5.348598338415267,-113.13386379246603,619.4698290995378
0.256378953217024,5.370853480491308,-113.64673193889148,621.2966788173233
0.2565752194688298,5.393206709467389,-114.13416388404272,623.1053716911381
0.2567714857206356,5.415653294350337,-114.59814626392324,624.8974227628955
0.25696775197244126,5.438188789050386,-115.04045488933974,626.6741794300403
0.25716401822424706,5.460123974081936,-106.99825489648715,630.2846908112665
0.25736028447605275,5.48116071233194,-107.36838712759275,631.9017299424509
0.25755655072785855,5.50245789641933,-108.92819293684241,636.5882265198028
0.25775281697966435,5.523865290441684,-109.21775460493258,638.1298314780095
0.25794908323147003,5.5453292269768975,-109.50434399143306,639.6722045078143
0.25814534948327583,5.566849121830525,-109.78800822632252,641.2153478548371
0.2583416157350815,5.586997021823674,-102.20307937583144,645.1558244024231
0.2585378819868873,5.607083323618901,-102.48068864039668,646.6119170613579
0.2587341482386931,5.6272238385573585,-102.75551169300698,648.0687849817557
0.2589304144904988,5.647418022322028,-103.0275917055522,649.5264296784258
0.2591266807423046,5.667665341722632,-103.29697095411814,650.9848525378732
0.2593229469941104,5.6874690030915955,-96.24737584204786,654.7891454694566
0.2595192132459161,5.706385348165375,-96.51424009025209,656.1272509791524
0.2597154794977219,5.72535378906042,-96.77826288475518,657.4660680018221
0.2599117457495276,5.744373778815532,-97.03949285761038,658.8056019232533
0.2601080120013334,5.763444783561109,-97.2979775184716,660.1458579125606
0.2603042782531392,5.782585897613339,-91.83967285581625,666.351958389394
0.26050054450494486,5.8006332297961745,-92.06647628710397,667.6038307134736
0.26069681075675066,5.818724829709629,-92.29094136895472,668.856360850215
0.26089307700855635,5.836860265572575,-92.51310694735815,670.1095527929936
0.26108934326036215,5.855039083842712,-92.73301077975958,671.3634095400757
0.26128560951216795,5.873260841617178,-92.9506897880708,672.6179339575897
0.26148187576397364,5.890490604217089,-86.63212428046259,676.1315164257132
0.26167814201577944,5.907514060905122,-86.84061818747864,677.3093137085382
0.2618744082675851,5.924578234017447,-87.04704128790891,678.4877709328088
0.2620706745193909,5.941682721879984,-87.25142656854361,679.6668902267643
0.2622669407711967,5.958827132100662,-87.45380630764953,680.8466736132563
0.2624632070230024,5.97545794948887,-81.40130283997908,684.3051366702143
0.2626594732748082,5.991453345944466,-81.5953727051253,685.4117414079658
0.262855739526614,6.00748664957448,-81.7875719406551,686.5190001071659
0.2630520057784197,6.0236906836196855,-82.79828616330296,689.5989494623743
0.2632482720302255,6.03995779572003,-82.96713284554329,690.6969575788323
0.2634445382820312,6.056214376859273,-77.3578371461249,694.0116297912292
0.263640804533837,6.071411875400545,-77.50872356022037,695.0767014506107
0.2638370707856428,6.086639196107268,-77.66154578990887,696.1456634610167
0.26403333703744847,6.101896695290647,-77.8163446016174,697.2185815261722
0.26422960328925427,6.117184772595189,-77.97316220172885,698.2955242696444
0.26442586954105995,6.132503830876187,-78.13204203022681,699.3765619866888
0.26462213579286575,6.146911892421118,-72.98211155350052,702.3256604048129
0.26481840204467155,6.161252776201274,-73.15530568038531,703.3685701013235
0.26501466829647724,6.175627880593451,-73.33083602035471,704.4160631810411
0.26521093454828304,6.190037663325295,-73.50875455247564,705.468222556179
0.26540720080008884,6.204482616048891,-73.68911506518248,706.5251342465015
0.2656034670518945,6.218110470566264,-68.75113890671312,709.2520660895874
0.2657997333037003,6.2316230161232795,-68.94542841693337,710.2727207448339
0.265995999555506,6.2451739695138375,-69.1424564405734,711.2986394001721
0.2661922658073118,6.25878115778799,-69.68487611687928,713.3248301376943
0.2663885320591176,6.2724744755374555,-69.85370632710703,714.3221367457186
0.2665847983109233,6.285352621574479,-65.07978693611791,716.8021956252421
0.2667810645627291,6.298143546674701,-65.26326675416081,717.7657713867357
0.2669773308145348,6.310970751439871,-65.44945452344881,718.7344446364164
0.2671735970663406,6.32383476390808,-65.6384162952155,719.7083174668497
0.2673698633181464,6.336736144234277,-65.83022055308827,720.687495750786
0.26756612956995207,6.3487229297814824,-61.08051631714247,722.9980822259752
0.26776239582175787,6.360729675372137,-61.27131293245867,723.9308828600463
0.26795866207356367,6.372773999202188,-61.463448695804786,724.8667140907628
0.26815492832536936,6.384856165475067,-61.656934734371646,725.8055934621956
0.26835119457717516,6.396976441544131,-61.85178227574507,726.74753861777
0.26854746082898084,6.408383609358653,-57.099882908890606,729.0354069543253
0.26874372708078664,6.419608453728997,-57.28419630650531,729.9110762080714
0.26893999333259244,6.430869601115765,-57.469811582009996,730.7896549920578
0.26913625958439813,6.442167310798757,-57.65673958109187,731.6711601421168
0.26933252583620393,6.4535086325148905,-57.930694415083465,732.8173122097069
0.2695287920880096,6.464388095200136,-53.363312743529875,735.120018309819
0.2697250583398154,6.474875827077345,-53.50937753965975,735.8992859591001
0.2699213245916212,6.4853923754771206,-53.65701263239207,736.6814097787345
0.2701175908434269,6.495938053960789,-53.806241801791785,737.4664211414083
0.2703138570952327,6.506513179575072,-53.95708929593576,738.2543519090716
0.2705101233470385,6.516873546567395,-49.55829623204485,740.4598335194737
0.2707063895988442,6.526614479612935,-49.70440290493707,741.1928886715734
0.27090265585065,6.53638424546388,-49.852115095735,741.9288042211981
0.2710989221024557,6.546183161706167,-50.001457683643096,742.6676123310558
0.2712951883542615,6.556011549432633,-50.15245604929328,743.4093456792727
0.2714914546060673,6.565858986893515,-46.10646747045057,745.4605379620908
0.27168772085787296,6.574916204227131,-46.18893148110965,746.1783494137017
0.27188398710967876,6.583989688766259,-46.272100202918224,746.8985068288157
0.27208025336148445,6.593079560638394,-46.355983213121554,747.621036153744
0.27227651961329025,6.602185956095459,-46.44059034009209,748.3459641089472
0.27247278586509605,6.611305414639401,-46.484633197197,748.8769488151006
0.27266905211690173,6.619769698699356,-42.71474775034681,750.6511779178634
0.27286531836870753,6.628160447291203,-42.78897542518891,751.3093274534565
0.27306158462051333,6.636565818137916,-42.86385739251597,751.9696230351285
0.273257850872319,6.644985945337878,-42.93940294608318,752.63208978023
0.2734541171241248,6.653420963839788,-43.01562155942752,753.2967532322759
0.2736503833759305,6.661289801984088,-39.36651923652153,754.9245392422479
0.2738466496277363,6.669023603809013,-39.44284791629838,755.5488563255631
0.2740429158795421,6.6767724509715265,-39.5198677143293,756.1754121571461
0.2742391821313478,6.684536482365479,-39.59758871361715,756.8042336967628
0.2744354483831536,6.692315837778721,-39.676021197471414,757.4353483770782
0.2746317146349593,6.699579364404924,-36.13936046355409,758.9212217228273
0.2748279808867651,6.706679944135786,-36.21736368309044,759.5119760143273
0.2750242471385709,6.713795904349583,-36.29609296928966,760.1050526720074
0.27522051339037656,6.720927388034191,-36.37555921042186,760.7004805038964
0.27541677964218236,6.728074539102683,-36.45577351707454,761.2982888404765
0.27561304589398816,6.734725670539048,-33.0445310412928,762.644800429357
0.27580931214579385,6.741220400773,-33.13869691745419,763.2049423813821
0.27600557839759965,6.747733807359987,-33.23474137007604,763.7690587907827
0.27620184464940534,6.754266250274275,-33.332722710946335,764.337253285521
0.27639811090121114,6.7608181169007455,-33.43270183432909,764.909633713582
0.27659437715301693,6.766803620369631,-30.105547478251836,766.1131629972999
0.2767906434048226,6.772699017477424,-30.003112222465823,765.8243431521877
0.2769869096566284,6.778596777410385,-30.09673517572209,766.3442352212298
0.2771831759084341,6.784513108862528,-30.192355761836936,766.8682314097189
0.2773794421602399,6.790409260421322,-26.95185239284183,767.9490259612878
0.2775757084120457,6.795708407828511,-27.048074468946453,768.4371954692674
0.2777719746638514,6.801026647182654,-27.146424291868087,768.9296712572852
0.2779682409156572,6.806364404027168,-27.246975711857843,769.4265803033611
0.278164507167463,6.81172211770841,-27.349806148696118,769.9280552235034
0.2783607734192687,6.816899098122665,-24.197257262602477,770.8646294633602
0.2785570396710745,6.8216582936310175,-24.3004872618055,771.3308073581125
0.27875330592288017,6.826437988327884,-24.40614854790259,771.8017816416443
0.27894957217468597,6.831238658487838,-24.514331363364775,772.2777045721862
0.27914583842649177,6.836060831377546,-24.62513078584368,772.7587359481283
0.27934210467829745,6.840489326483373,-21.39377182214297,773.5163733461302
0.27953837093010325,6.8446877518773634,-21.389171342793276,773.8885255496054
0.27973463718190894,6.848885278326443,-21.384627789163925,774.2595287475807
0.27993090343371474,6.853081917063792,-21.38014022402488,774.6293972467313
0.28012716968552054,6.857277679133129,-21.375707729386683,774.9981451161773
0.2803234359373262,6.861251184446089,-18.296487084393412,775.6604880210803
0.280519702189132,6.864841814264444,-18.292872646067742,775.9717076693217
0.2807159684409378,6.868431737657408,-18.289302020750615,776.2820249259004
0.2809122346927435,6.8720209632848155,-18.285774501789007,776.5914507944931
0.2811085009445493,6.875609499662736,-18.28228939674405,776.8999960998553
0.281304767196355,6.879141921449904,-15.231470924397165,777.506119897605
0.2815010334481608,6.882131085447016,-15.228807891191096,777.7566362974953
0.2816972996999666,6.8851197287896415,-15.226176493797919,778.0064880719333
0.2818935659517723,6.888107857748546,-15.223576232147794,778.2556831612144
0.2820898322035781,6.89109547849165,-15.221006616031012,778.504229379152
0.28228609845538377,6.894082597086126,-15.21846716486245,778.7521344155866
0.28248236470718957,6.896583686008569,-12.19212477463979,779.2459389509656
0.28267863095899537,6.898976419736884,-12.19039630411637,779.4356308970137
0.28287489721080106,6.901368815391844,-12.188687886852062,779.6248916311272
0.28307116346260686,6.903760876967908,-12.186999213276266,779.8137261828874
0.28326742971441266,6.906152608394543,-12.185329979769847,780.0021395036538
0.28346369596621834,6.908243967456546,-9.368018022361856,780.4268998999621
0.28365996221802414,6.910082442574908,-9.366401022502826,780.5611556324491
0.28385622846982983,6.911920595770317,-9.364806619420829,780.6951141864804
0.28405249472163563,6.913758432785645,-9.363234385930141,780.8287799494326
0.28424876097344143,6.915595959157082,-9.361683905030645,780.9621572201281
0.2844450272252471,6.916954703797584,-6.74520637296663,781.258219118334
0.2846412934770529,6.918278489312515,-6.744447839047691,781.3478683893145
0.2848375597288586,6.9196021227957605,-6.743699645021493,781.4373788022187
0.2850338259806644,6.9209256072511645,-6.742961600299594,781.5267523509672
0.2852300922324702,6.922086286400298,-4.130730474856174,781.7632644828304
0.2854263584842759,6.922897020378943,-4.130797563954509,781.8083315322957
0.2856226247360817,6.923707764314148,-4.13086375611601,781.8534108335637
0.2858188909878874,6.924518518822157,-4.1309290675467505,781.898502212943
0.2860151572396932,6.925329284429878,-4.130993514085807,781.9436055002012
0.286211423491499,6.92578198887268,-1.5198089017614365,782.0783892989839
0.28640768974330466,6.926080364430833,-1.5206889659720968,782.0785503876119
0.28660395599511046,6.9263789099472195,-1.5215575396007779,782.0788715680617
0.28680022224691626,6.92667762371939,-1.5224148253471217,782.0793506449545
0.28699648849872195,6.926940827784426,0.8616652559042723,782.1541111706663
0.28719275475052775,6.926771660039622,0.8622009132785227,782.1377691532839
0.28738902100233343,6.926602386409953,0.8627406544209855,782.1213843211485
0.28758528725413923,6.926433005727446,0.863284524230826,782.1049562847122
0.28778155350594503,6.926195517892966,3.0686772187853144,782.1058349909385
0.2879778197577507,6.925593124161068,3.0698727409908404,782.0566390437293
0.2881740860095565,6.924990494008908,3.0710775012576477,782.007346967098
0.2883703522613622,6.924387625078612,3.072291602596845,781.9579578721756
0.288566618513168,6.923678746463803,5.274201250512052,781.8750579919845
0.2887628847649738,6.922643418844735,5.2760578519334,781.7931478849672
0.2889591510167795,6.921607723764461,5.277928997503093,781.7110875723872
0.2891554172685853,6.920571657632592,5.2798148517528904,781.6288756427061
0.2893516835203911,6.919388676204534,7.480163963327387,781.4615216731133
0.2895479497721968,6.917920329555114,7.482673192408713,781.3471334275139
0.2897442160240026,6.9164514857805806,7.4852023537726495,781.2325408877809
0.28994048227580826,6.914982140028391,7.487751676242102,781.1177421023565
0.29013674852761406,6.9132686500629035,10.301607501141985,780.8197499950352
0.29033301477941986,6.911246545368473,10.304120034192549,780.6486369903839
0.29052928103122555,6.909223948570405,10.30662250648172,780.4776448603161
0.29072554728303135,6.907200861643358,10.30911497179341,780.3067731158235
0.29092181353483704,6.905177286551696,10.31159748355331,780.1360212705381
0.29111807978664284,6.903153225249541,10.314070094825295,779.9653888407227
0.29131434603844863,6.9008346646664895,13.732936468581958,779.5744174154265
0.2915106122902543,6.898138965739401,13.73687608813055,779.3325593580896
0.2917068785420601,6.8954424951786235,13.740800059147544,779.0908907838782
0.2919031447938659,6.892745256053174,13.74470846461745,778.8494109324973
0.2920994110456716,6.89004725141604,13.74860138697079,778.6081190477387
0.2922956772974774,6.887348484304278,13.752478908094737,778.367014377455
0.2924919435492831,6.884355019467172,17.197752316301347,777.9070254404633
0.2926882098010889,6.880979154054988,17.20311808155763,777.5935649616844
0.2928844760528947,6.877602237655464,17.20846270318028,777.2803624971068
0.2930807423047004,6.874224274413822,17.21378629239495,776.9674170198834
0.2932770085565062,6.870845268453701,17.219088959701622,776.6547275086311
0.29347327480831187,6.867465223877328,17.224370814865278,776.3422929474141
0.29366954106011767,6.863789879436486,20.703112989090833,775.8121221931244
0.29386580731192347,6.859725890888239,20.709895429276763,775.4263164613245
0.29406207356372915,6.855660573846364,20.71665135452116,775.0408367885309
0.29425833981553495,6.8515939335080285,20.72338090320724,774.6556818875531
0.29445460606734075,6.847525975043514,20.730084212808364,774.2708504780057
0.29465087231914644,6.843456703596368,20.736761419906838,773.8863412862582
0.29484713857095224,6.8390921471419,24.24180769245202,773.2848341295213
0.2950434048227579,6.834334527331778,24.239481874117352,772.8244330384289
0.2952396710745637,6.8295773633846375,24.23715903666901,772.3642277416933
0.2954359373263695,6.824820654723954,24.23483917476566,771.9042179567591
0.2956322035781752,6.820064400774169,24.232522283088315,771.4444034016507
0.295828469829981,6.81530860096067,24.230208356322258,770.9847837949624
0.2960247360817867,6.810130555913897,27.743349696733382,770.2281888668105
0.2962210023335925,6.804685722980591,27.740805217045324,769.7103203281849
0.2964172685853983,6.799241388801337,27.73826398849595,769.1926657832589
0.296613534837204,6.793797552746751,27.735726005286928,768.6752249243248
0.2968098010890098,6.788354214188488,27.733191261627425,768.1579974443002
0.2970060673408156,6.78291137249926,27.7306597517447,767.6409830367332
0.29720233359262127,6.776909810753897,31.308451971735423,766.7339309719819
0.29739859984442707,6.770765289670137,31.305691790746163,766.1580419060138
0.29759486609623276,6.764621309652027,31.30293512573887,765.5823847506301
0.29779113234803856,6.75847787001834,31.300181970456933,765.0069591735578
0.29798739859984436,6.752334970089018,31.29743231866265,764.4317648431954
0.29818366485165004,6.74619260918512,31.294686164129395,763.8568014286117
0.29837993110345584,6.739349529179959,34.94731606769001,762.7945687112076
0.29857619735526153,6.732490843030732,34.94433976650431,762.1597175040631
0.29877246360706733,6.72563274034191,34.941367245068115,761.5251161267297
0.29896872985887313,6.71877522038065,34.938398496676854,760.8907642225321
0.2991649961106788,6.711918282415343,34.935433514645936,760.2566614355221
0.2993612623624846,6.704945422498104,38.70061122352097,759.0905346600566
0.2995575286142904,6.697349628964275,38.702331208061366,758.3906148445532
0.2997537948660961,6.689753497818399,38.70405549407723,757.6902352820099
0.2999500611179019,6.682157028219799,38.705784095846646,756.9893948427623
0.3001463273697076,6.674560219325055,38.70751702771074,756.2880923935022
0.3003425936215134,6.666963070287933,38.709254304067514,755.5863267972488
0.3005388598733192,6.659245642349021,42.62989292779836,754.3660485763692
0.3007351261251249,6.650878637137988,42.63188038836977,753.5822644258953
0.3009313923769307,6.642511241770386,42.63387284373114,752.7979491701142
0.30112765862873636,6.634143455269424,42.63587031054608,752.0131014979183
0.30132392488054216,6.625775276655046,42.63787280554086,751.2277200939423
0.30152019113234796,6.617406704943977,42.63988034552183,750.4418036385546
0.30171645738415365,6.608916277098389,46.66185780052884,749.1629678281396
0.30191272363595945,6.599757905991843,46.66412268054239,748.2930636835755
0.30210898988776524,6.59059909023047,46.66639328060137,747.4225544586377
0.30230525613957093,6.581439828695058,46.668669619883396,746.5514386525854
0.30250152239137673,6.5722801202626595,46.67095171764229,745.6797147597786
0.3026977886431824,6.5631199638065665,46.673239593210795,744.8073812696534
0.3028940548949882,6.553836474723311,50.806118625397524,743.4690531161809
0.303090321146794,6.543864696800628,50.80867124693711,742.5106311403872
0.3032865873985997,6.533892417696711,50.81123034715686,741.5515273943806
0.3034828536504055,6.523919636143352,50.813795947883854,740.5917401792085
0.3036791199022112,6.513946350868125,50.816368071029714,739.6312677903941
0.303875386154017,6.503972560594294,50.818946738604915,738.6701085178188
0.3040716524058228,6.493873719243536,55.08626757551861,737.2690039346187
0.3042679186576285,6.483061071024877,55.09715060875724,736.2124383552748
0.3044641849094343,6.472246294579552,55.10797104191627,735.1574566884752
0.3046604511612401,6.461429402227651,55.118729360262854,734.1040494867423
0.30485671741304576,6.45061040619497,55.12942604432885,733.0522073791378
0.30505298366485156,6.439789318613841,55.14006156996821,732.0019210704552
0.30524924991665725,6.428904247278225,59.545690538956116,730.554769788208
0.30544551616846305,6.417216260438915,59.557632802933924,729.4000681001937
0.30564178242026885,6.4055259380916265,59.569507191679904,728.2471023078606
0.30583804867207454,6.393833293585904,59.58131422501636,727.0958621892134
0.30603431492388034,6.3821383401700436,59.5930544177382,725.9463376039766
0.306230581175686,6.370441090992126,59.604728279695664,724.798518492775
0.3064268474274918,6.358741557395791,59.61633630217629,723.6523949068834
0.3066231136792976,6.346154316537516,64.17129176468333,722.04056292784
0.3068193799311033,6.333558381739394,64.18425186618187,720.7856271084188
0.3070156461829091,6.320959912293632,64.19713931594896,719.5325724866791
0.3072119124347149,6.308358922481633,64.20995466266771,718.2813881471175
0.3074081786865206,6.295755426477793,64.22269844981082,717.0320632601965
0.3076044449383264,6.283149438350512,64.23537121568829,715.7845870814738
0.3078007111901321,6.26969887544701,68.94852813933565,714.112243956374
0.3079969774419379,6.256165220555571,68.96260368798579,712.7512767872768
0.3081932436937437,6.242628812685003,68.97660124588695,711.3923503629042
0.30838950994554937,6.2290896671578295,68.99052139513255,710.0354529884871
0.30858577619735517,6.215547799182901,69.00436471235724,708.6805730601761
0.30878204244916085,6.202003223856485,69.01813176878235,707.3276990641585
0.30897830870096665,6.187657124834116,73.91578935649325,705.6010268489265
0.30917457495277245,6.173151578076772,73.89918858119125,704.1400656308622
0.30937084120457814,6.158649291362494,73.8825729708695,702.6789921623188
0.30956710745638394,6.14415026758705,73.86594251231836,701.2178065762693
0.3097633737081896,6.129654509649031,73.8492971923305,699.7565090062634
0.3099596399599954,6.115162020449766,73.83263699768418,698.2950995864069
0.3101559062118012,6.099786433962883,78.94277571349384,696.3272390586958
0.3103521724636069,6.08429431606055,78.92559779477475,694.7895787928551
0.3105484387154127,6.0688055715399205,78.90840452531522,693.2518038387792
0.3107447049672185,6.05332020339648,78.89119589147948,691.7139143366658
0.3109409712190242,6.037838214628589,78.87397187963055,690.175910427321
0.31113723747083,6.022359608237509,78.8567324761171,688.637792252144
0.3113335037226357,6.005916506972751,84.1640223211836,686.4218946681112
0.3115297699744415,5.989399692010894,84.14625901477648,684.8051553623477
0.3117260362262473,5.972886365382707,84.128479834744,683.1882989823607
0.31192230247805297,5.956376530184862,84.11068476701826,681.5713256758538
0.31211856872985877,5.939870189517034,84.09287379752512,679.9542355911406
0.31231483498166446,5.923367346481951,84.07504691218048,678.3370288771787
0.31251110123347026,5.905817489977115,89.59192596107559,675.8566012451948
0.31270736748527606,5.888235420396567,89.57355448674515,674.157717069467
0.31290363373708174,5.870656958569333,89.55516659577083,672.4587133936634
0.31309989998888754,5.853082107697289,89.5367622736286,670.7595903733663
0.31329616624069334,5.835510870985545,89.51834150579887,669.0603481648197
0.31349243249249903,5.817939292119023,95.25165724292182,666.3833163922652
0.31368869874430483,5.7992421326157455,95.27687542149098,664.5763223180462
0.3138849649961105,5.780540018615927,95.30214420005838,662.7680382178052
0.3140812312479163,5.761832940171161,95.3274637162519,660.958461398488
0.3142774974997221,5.743120887305942,95.35283410817833,659.1475891593655
0.3144737637515278,5.724403850017533,95.37825551440909,657.3354187919876
0.3146700300033336,5.7056818182758695,95.40372807399065,655.5219475801431
0.3148662962551393,5.686064209654816,101.41285189874701,652.578088750815
0.3150625625069451,5.666157614359499,101.44012088885054,650.6455090242141
0.3152588287587509,5.646245661622531,101.46744486808703,648.7115335672728
0.3154550950105566,5.626328340632689,101.49482398679446,646.776159450558
0.3156513612623624,5.606405640549106,101.52225839581713,644.8393837361963
0.31584762751416817,5.586477550501258,101.54974824653068,642.9012034778997
0.31604389376597386,5.565916885970694,107.79225776502712,639.7922448033084
0.31624016001777966,5.544758018519172,107.82166855740698,637.7289775374975
0.31643642626958535,5.523593372808273,107.85113891398767,635.6642041693747
0.31663269252139115,5.502422937127493,107.88066899833805,633.5979215231195
0.31682895877319694,5.481246699734159,107.9102589745753,631.5301264137714
0.31702522502500263,5.460064648853278,107.9399090073841,629.4608156471536
0.31722149127680843,5.438533636568002,114.42406899513999,626.1791587742243
0.3174177575286141,5.416072940983387,114.45579819338711,623.9777461676227
0.3176140237804199,5.393606011621531,114.4875919299167,621.7747079190146
0.3178102900322257,5.37113283579433,114.51945038274137,619.5700405845045
0.3180065562840314,5.3486534007786535,114.55137373046415,617.3637407101949
0.3182028225358372,5.326167693816158,114.58336215234337,615.1558048321722
0.318399088787643,5.303637409705728,121.47225674874251,611.6639446891268
0.3185953550394487,5.279788317621475,121.55571760417776,609.2859574047482
0.3187916212912545,5.255922827041614,121.63936230021193,606.905559414506
0.3189878875430602,5.232040901845462,121.72319136680899,604.5227455710999
0.319184153794866,5.208142505808622,121.80720533582765,602.1375107130608
0.3193804200466718,5.184227602602697,121.89140474100624,599.7498496647411
0.31957668629847746,5.1602961557949065,121.97579011795806,597.3597572362482
0.31977295255028326,5.13603282562182,129.29975158800386,593.5985738344054
0.31996921880208895,5.110646662135002,129.39135001232077,591.0396170288286
0.32016548505389475,5.0852425012037985,129.48315116302936,588.4780157258624
0.32036175130570055,5.0598203029973705,129.5751556272324,585.9137642546879
0.32055801755750624,5.034380027569983,129.66736399412898,583.3468569288398
0.32075428380931204,5.0089284603243005,129.60697755922382,584.4233125834003
0.32095055006111783,4.983482343652257,129.69506732090647,581.9073990449602
0.3211468163129235,4.957411668047259,137.25654791600095,577.9591587552891
0.3213430825647293,4.930463424716586,137.3525219565039,575.2641205872083
0.321539348816535,4.903496324155552,137.4487094233682,572.5663129361806
0.3217356150683408,4.876510324397067,137.54511093702962,569.8657298370833
0.3219318813201466,4.849505383352806,137.64172712011148,567.1623653082577
0.3221281475719523,4.822481458812785,137.7385585974824,564.4562133514723
0.3223244138237581,4.795438508444794,137.83560599624047,561.7472679518294
0.3225206800755638,4.76746540067822,145.60909030949617,557.5477066676845
0.3227169463273696,4.7388768831214465,145.7147708194715,554.6488556352274
0.3229132125791754,4.710267601012802,145.82068746776145,551.7469565261166
0.32310947883098107,4.681637507923137,145.92684094397364,548.8420027467541
0.32330574508278687,4.652986557288461,146.03323194019387,545.9339876852117
0.32350201133459267,4.624314702409467,146.13986115099593,543.0229047111366
0.32369827758639835,4.595621896451009,146.24672927345185,540.1087471757096
0.32389454383820415,4.565483457402651,155.42992352047617,535.4271234598808
0.32409081009000984,4.534982346902415,155.38378124042848,532.3497149359521
0.32428707634181564,4.504490239965534,155.33824052954952,529.2843118440571
0.32448334259362144,4.47400699991438,155.29329048923236,526.2307626663812
0.3246796088454271,4.443532535616638,155.24892171544747,523.1889172438612
0.3248758750972329,4.41306673445882,155.20512432804898,520.1586285082167
0.3250721413490386,4.382609438747841,155.16188729198677,517.1397530063219
0.3252684076008444,4.35216059442534,155.11920273192976,514.1321470260174
0.3254646738526502,4.319680951035823,165.6036741171183,509.07548100576037
0.3256609401044559,4.287183458439929,165.5538455961707,505.7257081861532
0.3258572063562617,4.254695649222459,165.50464413508152,502.3889383583163
0.3260534726080675,4.222217446249524,165.45606088802003,499.06501052081296
0.3262497388598732,4.1897487295920515,165.40808563929943,495.7537676039026
0.326446005111679,4.157289357230685,165.36070753725198,492.4550557592161
0.32664227136348467,4.124839232158442,165.31391744831703,489.16872231905825
0.32683853761529047,4.092012102402607,176.03082899089986,484.2478108323897
0.32703480386709627,4.057468516952249,175.97667183776866,480.60234245759307
0.32723107011890196,4.022935510854399,175.92317923729567,476.9710367385054
0.32742733637070776,3.98841291120742,175.87033860034762,473.3537258540208
0.32762360262251344,3.9539006294996515,175.81814105452312,469.7502417736636
0.32781986887431924,3.919398540822696,175.76657630148156,466.1604204059918
0.32801613512612504,3.8849064942692464,175.71563305411473,462.58410116130653
0.32821240137793073,3.850424394614409,175.66530251313216,459.021124112017
0.32840866762973653,3.8151348451968667,186.49838438616274,453.87099511343695
0.3286049338815423,3.7785372206636643,186.44026990546485,449.9257691306822
0.328801200133348,3.7419509456269004,186.38284648452483,445.9957764634486
0.3289974663851538,3.7053758524150497,186.32610157275755,442.0808416246844
0.3291937326369595,3.6688118404059047,186.27002620621175,438.1807891955659
0.3293899988887653,3.6322587794052064,186.2146099850124,434.2954476747118
0.3295862651405711,3.5957165099689323,186.15984106743997,430.42464940128775
0.3297825313923768,3.559184938026415,186.10571112835393,426.5682267147737
0.3299787976441826,3.5216136326663223,195.27372990250197,421.368531833357
0.3301750638959883,3.4832651767470413,195.50596738583246,417.06533379466066
0.3303713301477941,3.4448712893732165,195.73667835176084,412.7687928793497
0.3305675963995999,3.4064322689926225,195.96587604943883,408.4788664127301
0.33076386265140556,3.367948411456692,196.19357358549686,404.19551207664466
0.33096012890321136,3.3294200100485485,196.41978392586924,399.9186879057772
0.33115639515501716,3.2908473555110014,196.64451989756978,395.6483522841425
0.33135266140682285,3.251337788574765,204.39038329223476,390.28275055578985
0.33154892765862864,3.2111986705303526,204.63656902304658,385.7158219069905
0.33174519391043433,3.171011390506562,204.88116025429446,381.15595808814703
0.33194146016224013,3.1307762602188935,205.12417062540382,376.60311442507304
0.33213772641404593,3.0904935887116536,205.36561363120887,372.0572466119663
0.3323339926658516,3.050163682386513,205.60550262364288,367.51831070781054
0.3325302589176574,3.0097868450305505,205.84385081368765,362.9862631325766
0.3327265251694631,2.9684872200566232,213.21083267430612,357.381530594154
0.3329227914212689,2.926615540753816,213.4713152449271,352.54700649523716
0.3331190576730747,2.8846929004575763,213.73013509317244,347.71996537381096
0.3333153239248804,2.842719624205354,213.98730623945013,342.9003605464596
0.3335115901766862,2.8006960342901204,214.24284255755208,338.0881457097822
0.3337078564284919,2.758622450289495,214.496757776559,333.28327493676613
0.3339041226802977,2.716499189093978,214.7490654825321,328.48570267299226
0.3341003889321035,2.6734870664630783,221.5912501983048,322.66274085025265
0.33429665518390916,2.62996922116539,221.86570750873227,317.5646079321964
0.33449292143571496,2.586397678606234,222.13843786536816,312.47436728009086
0.33468918768752076,2.542772776371338,222.40945562548976,307.39197031083006
0.33488545393932645,2.4990948492373404,222.67877499834574,302.3173688318879
0.33508172019113225,2.455364229200879,222.9464100469457,297.25051503749535
0.33527798644293794,2.41158124550758,223.2123746899279,292.19136150482194
0.33547425269474374,2.367525172843365,225.56592735758232,286.6240080755997
0.33567051894654953,2.323105089846874,227.08976318795783,281.0072888522617
0.3358667851983552,2.2783834048589537,228.63894140436568,275.3434304467861
0.336063051450161,2.233355161937152,230.21392107180225,269.6319361467173
0.3362593177019667,2.1880152368649166,231.81516485024898,263.87230580965127
0.3364555839537725,2.142358429021317,233.44314266051595,258.0640408377474
0.3366518502055783,2.096379435505597,235.09833062108225,252.20664330595895
0.336848116457384,2.050072877846389,236.7812121728017,246.29961789577786
0.3370443827091898,2.003433269709004,238.49227668670756,240.34247066456965
0.3372406489609956,1.9573508998973947,234.48357526524939,235.12022423266515
0.3374369152128013,1.911168664096372,236.1290050972205,229.3607270040733
0.3376331814646071,1.8646607836344178,237.80205142988356,223.55324501728887
0.33782944771641277,1.8178217914731822,239.50319260728892,217.69733107531425
0.33802571396821857,1.7706744194168156,240.11856991718574,215.8454310952153
0.33822198022002437,1.723369913950635,241.93335113138428,209.84602640761244
0.33841824647183005,1.675704681920467,243.79449453993422,203.77114068609418
0.33861451272363585,1.6276695052586287,245.70355000007686,197.61894852662073
0.33881077897544154,1.5792548127400292,247.66212537879844,191.38756765122042
0.33900704522724734,1.5317791116625967,240.22101763590516,185.74001502166763
0.33920331147905314,1.4844563329085496,242.01725332204455,179.91486253642242
0.3393995777308588,1.4367763543687762,243.8611697331178,174.01552554991713
0.3395958439826646,1.3887296669513267,245.75441566491773,168.04015321820776
0.3397921102344704,1.3403064187554672,247.69870759289265,161.98683647950753
0.3399883764862761,1.2914964179042001,249.6958350570399,155.85360644667847
0.3401846427380819,1.2422891177835271,251.74766430589503,149.63843227863592
0.3403809089898876,1.1926735704892302,253.85613734544935,143.33921791397498
0.3405771752416934,1.1426384854531473,256.02328700054176,136.95380223508946
0.3407734414934992,1.0935677218737276,244.5253927636934,131.11760626304516
0.3409697077453049,1.0454560289382233,245.96535266346092,126.91675035546814
0.3411659739971107,0.9969809577442473,248.01685388782175,120.90569754820788
0.34136224024891637,0.9480974983448618,250.12731402905263,114.81144034478189
0.34155850650072217,0.898793856911774,252.29892162047216,108.63177336235296
0.34175477275252797,0.8490578183783637,254.5339662530419,102.36442032732538
0.34195103900433366,0.7988766956258975,256.83483824053644,96.00703026601693
0.34214730525613946,0.7482373271034375,259.20403713215603,89.55717563238319
0.34234357150794525,0.6971260452315654,261.64417539126896,83.01234914793594
0.34253983775975094,0.6461093195433993,252.71868857058675,76.62905467313229
0.34273610401155674,0.5964451403340915,253.37010593855913,70.57744274864493
0.34293237026336243,0.5466537153011946,254.0152264949925,64.54737019968863
0.34312863651516823,0.4967363128912514,254.65414939096576,58.53846292491541
0.343324902766974,0.446694097705295,255.28697297957024,52.550345282664026
0.3435211690187797,0.396528271191329,255.91379255008746,46.58265687986432
0.3437174352705855,0.3462400026850506,256.5347015390541,40.635043901353406
0.3439137015223912,0.2964719573002909,253.4478021278865,34.4804618874229
0.344109967774197,0.24666875295280755,254.0578011122065,28.610317652326195
0.3443062340260028,0.19674637673072742,254.66215209923013,22.759253763957986
0.3445025002778085,0.14670276424748346,255.5644422308632,13.895557702557753
0.3446987665296143,0.09647899337280147,256.226968288476,7.7340182341137895
0.3448950327814201,0.0461257644141393,256.8834690216689,1.592723270302276
0.3450912990332258,-0.0039690260547539415,252.6096485699226,-5.212510970557633
0.3452875652850316,-0.053609842196865126,253.24118104604977,-11.19337326771962
0.34548383153683726,-0.10337406952331119,253.86707008262636,-17.15537676297447
0.34568009778864306,-0.15326055517524306,254.48739753820124,-23.09882527434272
0.34587636404044886,-0.20326828993765134,255.10224561860775,-29.024031017635537
0.34607263029225455,-0.25339612458194827,255.71169243081354,-34.931281527693926
0.34626889654406035,-0.30364307103704147,256.31581676540947,-40.82087505495291
0.34646516279586603,-0.35303843947437374,250.8680157048327,-47.923269822685995
0.34666142904767183,-0.40233178382194545,251.44194404897425,-53.61151604949957
0.34685769529947763,-0.4517372542117671,252.01094313673195,-59.28349594805992
0.3470539615512833,-0.5012539367063481,252.57508305770318,-64.93947316254086
0.3472502278030891,-0.5508808756527497,253.13443172549117,-70.57969978642373
0.3474464940548949,-0.6006171311605091,253.6890557709039,-76.20442304150563
0.3476427603067006,-0.6502599595037601,246.76545935304654,-84.05349762477323
0.3478390265585064,-0.6987416537606119,247.27462715961002,-89.4463707444792
0.3480352928103121,-0.747323302674003,247.7840207443672,-94.84730365400159
0.3482315590621179,-0.7960049505201203,248.2936399956089,-100.25629935681704
0.3484278253139237,-0.8447866415656222,248.80348480117843,-105.67336085357587
0.3486240915657294,-0.8936684200675745,249.31355504852644,-111.09849114205456
0.3488203578175352,-0.9426503302735858,249.82385062469314,-116.53169321720645
0.34901662406934086,-0.991732416421565,250.33437141630242,-121.97297007115773
0.34921289032114666,-1.0397160406902923,241.80769053140432,-129.80586613348484
0.34940915657295246,-1.0872226619993988,242.2961675696729,-135.04554448059204
0.34960542282475815,-1.1348251759539885,242.78485958096934,-140.29295068240168
0.34980168907656395,-1.1825236247624482,243.27376645521343,-145.5480875829956
0.34999795532836975,-1.2303180506236024,243.7628880819293,-150.81095802362694
0.35019422158017544,-1.2782084957268527,244.25222435027678,-156.08156484284746
0.35039048783198123,-1.3261950022522424,244.7417751489844,-161.35991087646644
0.3505867540837869,-1.3737882040219975,235.12961349778925,-169.18488530001338
0.3507830203355927,-1.4199819401488873,235.5956318773866,-174.2410393394827
0.3509792865873985,-1.466267159988891,236.06185397556038,-179.30456215784022
0.3511755528392042,-1.512643903579324,236.52827968486667,-184.3754564364803
0.35137181909101,-1.5591122109482973,236.99490889751388,-189.4537248541104
0.3515680853428157,-1.6056721221145573,237.46174150529737,-194.53937008683198
0.3517643515946215,-1.6523236770876513,237.92877739965508,-199.63239480809995
0.3519606178464273,-1.6990669158677527,238.39601647167615,-204.73280168875527
0.352156884098233,-1.744072821279066,227.87617513933827,-212.1963934272522
0.3523531503500388,-1.7888456522086316,228.9642571512004,-223.9251585490667
0.3525494166018446,-1.8338258839226347,229.3950878746486,-228.7385276406693
0.35274568285365027,-1.878890691914011,229.82610529358215,-233.55870454477733
0.35294194910545607,-1.924040112705738,230.25730930519873,-238.38569167649354
0.35313821535726175,-1.9692741828114593,230.68869980637822,-243.2194914483445
0.35333448160906755,-2.014592938735828,231.120276693638,-248.0601062702948
0.35353074786087335,-2.058914653850453,220.16093673780392,-255.13510047464086
0.35372701411267904,-2.102182469904231,220.74893751823038,-259.58927896447096
0.35392328036448484,-2.145565980180016,221.33989176594858,-264.0564880181494
0.3541195466162905,-2.1890657662836253,221.93381928656106,-268.5367920541153
0.3543158128680963,-2.2326824137246843,222.5307400519465,-273.0302559157846
0.3545120791199021,-2.2764165119491477,223.1306742018836,-277.5369448750234
0.3547083453717078,-2.320268654372553,223.73364204576296,-282.0569246357029
0.3549046116235136,-2.3619194783965036,212.35179522134416,-288.79973290543126
0.3551008778753194,-2.4036513079857813,212.90598717602197,-293.0289924427063
0.3552971441271251,-2.445492182844454,213.46299574073674,-297.27052646362904
0.3554934103789309,-2.4874426576507584,214.02284002723576,-301.5243963545013
0.3556896766307366,-2.529503290849919,214.58553930963808,-305.79066391134245
0.3558859428825424,-2.5716746446864853,215.15111302600104,-310.069391343192
0.3560822091343482,-2.6127856757838357,203.627522118514,-316.7607903496353
0.35627847538615387,-2.6528018719070583,204.14752096343577,-320.75954360403966
0.35647474163795967,-2.692920387964433,204.67018973349144,-324.7698083838678
0.35667100788976536,-2.7331417497661317,205.19554673106632,-328.7916428393478
0.35686727414157116,-2.7734664867303334,205.72361041561823,-332.82510551274993
0.35706354039337695,-2.8138951319139256,206.2543994053331,-336.8702553415255
0.35725980664518264,-2.8544280896733563,194.68320463378387,-343.4860255434535
0.35745607289698844,-2.8926854816316885,195.16917908450841,-347.25480922286465
0.35765233914879413,-2.931038501091137,195.6576746107676,-351.0343458317635
0.35784860540059993,-2.969487644566301,196.148708673856,-354.8246902407527
0.3580448716524057,-3.0081898809197125,197.51698192052768,-364.7585611429115
0.3582411379042114,-3.046994743703625,197.9138534960411,-368.2366141848968
0.3584374041560172,-3.085877507235245,198.31080843416788,-371.7201760116112
0.358633670407823,-3.1239070965074394,188.01400571620925,-378.7347214041938
0.3588299366596287,-3.1608416509243753,188.35827723472298,-382.04494268829416
0.3590262029114345,-3.19784397894316,188.7046362934879,-385.3635926559546
0.3592224691632402,-3.2349144918588664,189.05309963139183,-388.69072011577066
0.359418735415046,-3.2720536042801918,189.40368415399263,-392.02637424683417
0.3596150016668518,-3.3092617341627566,189.7564069355354,-395.37060460217486
0.3598112679186575,-3.344748665065618,180.62124120278023,-401.7251200801087
0.3600075341704633,-3.380230454469738,180.9470025138276,-404.872483208811
0.36020380042226896,-3.415776375706383,181.27476237595013,-408.02780870155846
0.36040006667407476,-3.4513868225940985,181.60453700029447,-411.1911431652061
0.36059633292588056,-3.4870621921633687,181.9363427613238,-414.3625335640709
0.36079259917768625,-3.5219241823886596,172.94445974065124,-420.6085378832231
0.36098886542949205,-3.5558973767534647,173.2508231591416,-423.5909908460458
0.36118513168129784,-3.589930885931256,173.5590847238533,-426.580921457288
0.36138139793310353,-3.62402508400324,173.86925998141845,-429.5783738836967
0.36157766418490933,-3.65818034813392,174.18136463659138,-432.58339263358204
0.361773930436715,-3.6923970586027903,174.49541455412947,-435.5960225599927
0.3619701966885208,-3.724887869847606,165.66006089670367,-441.5391105532507
0.3621664629403266,-3.7574300211798985,165.95254178208765,-444.3788384240199
0.3623627291921323,-3.7900297564212044,166.24685656032779,-447.2256926306669
0.3625589954439381,-3.8226874370661714,166.54302042936368,-450.0797157271294
0.3627552616957438,-3.855403427626822,166.84104874346815,-452.94095059972835
0.3629515279475496,-3.8873158992833243,158.5697240979334,-458.57137970020926
0.3631477941993554,-3.9186063882776327,160.03325935996563,-466.1395681299051
0.3633440604511611,-3.9500489821014693,160.37467708545546,-468.646030493308
0.3635403267029669,-3.9815588087485816,160.71832635247046,-471.1574095700155
0.3637365929547727,-4.013136302507831,161.0642124440613,-473.6736956708986
0.36393285920657836,-4.043339830995161,153.59417391845386,-478.8696523800926
0.36412912545838416,-4.073515371210009,153.90213841144907,-481.2213965902513
0.36432539171018985,-4.103751550396085,154.21208181215064,-483.5774237071433
0.36452165796199565,-4.13404875550892,154.52400790315383,-485.9377227745464
0.36471792421380145,-4.163919230491733,147.2410075986988,-491.20035098984766
0.36491419046560714,-4.192844870225114,147.518462857427,-493.40700759264297
0.36511045671741293,-4.221825136511049,147.7976682555203,-495.61738395136325
0.3653067229692186,-4.250860374428659,148.07862628199985,-497.83146818460534
0.3655029892210244,-4.279950931610832,148.3613392201171,-500.04924771972475
0.3656992554728302,-4.308132952714809,141.2495896458378,-505.2222128847774
0.3658955217246359,-4.335879936294197,141.49911716536798,-507.2928429330692
0.3660917879764417,-4.36367604878345,141.75017918282714,-509.3666597210396
0.3662880542282475,-4.391605298091666,142.97399608733127,-515.6255186012966
0.3664843204800532,-4.419688997627172,143.20593780458532,-517.6739883653479
0.366680586731859,-4.446600974443604,136.90970869723284,-522.3626617452013
0.3668768529836647,-4.473491711492169,137.11367093693732,-524.1779412989965
0.3670731192354705,-4.500422688240276,137.31967771755995,-525.9941834634977
0.3672693854872763,-4.527366967330962,131.60634078530845,-530.7409191060697
0.36746565173908197,-4.553211544044928,131.7563521833585,-532.4136868214903
0.36766191799088777,-4.5790857021587055,131.90772851548678,-534.0868929235344
0.36785818424269345,-4.604989701624399,132.060433670298,-535.7604522906158
0.36805445049449925,-4.630923799255853,132.2144294728036,-537.4342787911437
0.36825071674630505,-4.655787176040251,126.54904383269422,-542.1815470003828
0.36844698299811074,-4.680634263790443,126.64883170585074,-543.7217153107104
0.36864324924991654,-4.7057109136447455,127.85428239410145,-548.6174489776187
0.36883951550172234,-4.73081115898582,127.92329412690228,-550.1322037901693
0.369035781753528,-4.755077778625939,122.35413479210648,-555.030300119941
0.3692320480053338,-4.7790934289812705,122.37109166434036,-556.4217117783172
0.3694283142571395,-4.803112416284536,122.3881505733471,-557.8130871529545
0.3696245805089453,-4.8271347706319485,122.40530587647166,-559.204416827815
0.3698208467607511,-4.850763330325654,117.35992406792863,-564.0286925667074
0.3700171130125568,-4.87378915462491,117.27827785410545,-565.2886614629838
0.3702133792643626,-4.896798687969811,117.19390511996404,-566.5480222013571
0.3704096455161683,-4.919985323428395,118.03851680432439,-570.0166663218764
0.3706059117679741,-4.94283086255561,113.62969771586043,-575.2219033897757
0.3708021780197799,-4.9650996719341665,113.29446914547191,-576.3397404182024
0.37099844427158557,-4.987302531313292,112.95782004154543,-577.4619792766507
0.37119471052339137,-5.009439209535845,112.6200626774819,-578.5888080940964
0.37139097677519717,-5.031509514646556,112.2815145701555,-579.7203957977387
0.37158724302700286,-5.0529003655010305,108.94594192226056,-586.7292868787231
0.37178350927880865,-5.074241393832477,108.52423915377004,-587.8094856200782
0.37197977553061434,-5.0954996757902045,108.10275797915735,-588.896078072739
0.37217604178242014,-5.11667528087869,107.68190043146325,-589.9891689229364
0.37237230803422594,-5.137768384185441,107.2620655823595,-591.0888352937606
0.37256857428603163,-5.158124932495777,103.19651348263679,-596.648282007673
0.3727648405378374,-5.17834334866893,103.4162225167783,-598.7986318930477
0.3729611067896431,-5.1985925511902185,102.928395034842,-599.8713294941134
0.3731573730414489,-5.218746309567013,102.44357224055057,-600.9518020850309
0.3733536392932547,-5.238805207704342,101.96217471101585,-602.0399782752927
0.3735499055450604,-5.258452175692111,98.11756706792151,-607.7311740507914
0.3737461717968662,-5.277639653473242,97.41561178569478,-608.9871487969093
0.373942438048672,-5.2967852491871525,97.26394448499866,-610.7754769218593
0.3741387043004777,-5.315809890680235,96.60869754472898,-612.0150439700728
0.3743349705522835,-5.334709916577486,95.99332574621769,-613.2398629992613
0.3745312368040892,-5.35349274508121,95.41395028102754,-614.4510670200834
0.374727503055895,-5.372175659354041,95.07931246764294,-615.916733888216
0.37492376930770077,-5.390618613865837,91.49469690085141,-622.2285064577529
0.37512003555950646,-5.408515313834068,90.8792286000281,-623.4400746653907
0.37531630181131226,-5.42629254055081,90.27714386190107,-624.6434577822811
0.37551256806311795,-5.443952873101881,89.68798214733394,-625.8388269598588
0.37570883431492375,-5.461498805462514,89.11130520417419,-627.0263469581006
0.37590510056672954,-5.478932931496596,88.5957188332393,-628.2622021352921
0.37610136681853523,-5.49626470620057,88.02117788774284,-629.4420476799652
0.37629763307034103,-5.513484872013877,87.45836440178338,-630.614219536319
0.37649389932214683,-5.5305956994909575,86.90690137763764,-631.778866884896
0.3766901655739525,-5.5471106806669965,83.48432922704153,-638.1625892443541
0.3768864318257583,-5.563441978905486,82.93729174766636,-639.2861894038854
0.377082698077564,-5.579666961229307,82.40090171938868,-640.4024588375287
0.3772789643293698,-5.595767911084499,81.71251360586923,-641.3397118868386
0.3774752305811756,-5.6117527062885175,81.17806711629426,-642.4464530165016
0.3776714968329813,-5.62763359894002,80.65367421883627,-643.5460153099704
0.3778677630847871,-5.643412533100896,80.13903702494456,-644.6385284507892
0.3780640293365928,-5.659091392513201,79.63386946748413,-645.7241187330005
0.3782602955883986,-5.674672017045421,79.1378979893768,-646.8029076126033
0.3784565618402044,-5.689764036677927,75.56026912999468,-652.8632034100378
0.37865282809201006,-5.704543852030547,75.05109845639157,-653.9058989055841
0.37884909434381586,-5.719224618856749,74.55090685607372,-654.9417250643655
0.37904536059562166,-5.733808077289024,74.05944555152746,-655.9707981155736
0.37924162684742735,-5.748295914700484,73.57647486939615,-656.9932315444055
0.37943789309923315,-5.762689775282275,73.10176436921847,-658.009135569715
0.37963415935103884,-5.776991255873565,72.63509198907899,-659.0186177280007
0.37983042560284463,-5.791152182225458,71.635239650134,-659.3698991388039
0.38002669185465043,-5.805165378754954,71.16457058384974,-660.3677910456565
0.3802229581064561,-5.819087355891551,70.705620086385,-661.3605344021487
0.3804192243582619,-5.832558110530301,67.71534456614773,-667.7211422257831
0.3806154906100676,-5.845804353863616,67.26718868531447,-668.7090742773898
0.3808117568618734,-5.858962758738019,66.82014074945964,-669.695532262085
0.3810080231136792,-5.872033521608316,66.3742396917424,-670.6804871398347
0.3812042893654849,-5.885016870022055,65.9295239482815,-671.6639099719403
0.3814005556172907,-5.897768381104215,64.73456573392458,-671.8366704187142
0.3815968218690964,-5.910430035309271,64.2908944915356,-672.8093142258255
0.3817930881209022,-5.923004733529728,63.84852479545353,-673.7803322200542
0.381989354372708,-5.935492741714049,63.40749295352413,-674.7496943099011
0.38218562062451367,-5.947894355624296,62.967834719477494,-675.7173705583863
0.38238188687631947,-5.960209754259613,62.52958499575766,-676.6833286043807
0.38257815312812526,-5.972215054680706,59.91946897477003,-682.5152323619548
0.38277441937993095,-5.983789745605141,58.61675276968528,-682.5196496956178
0.38297068563173675,-5.995254373590726,58.21048501013183,-683.4290777628664
0.38316695188354244,-6.006639349840112,57.805661811479084,-684.3367802355381
0.38336321813534824,-6.0179450420768354,57.402313184578404,-685.2427289861414
0.38355948438715404,-6.029171719874452,57.000468308460654,-686.1468940824861
0.3837557506389597,-6.040319680368628,56.600155772375416,-687.0492458911862
0.3839520168907655,-6.051389247902577,56.20140357376579,-687.9497550777478
0.3841482831425712,-6.062198391331568,54.77196350745007,-687.8369110113005
0.384344549394377,-6.072909788507702,54.379745784798985,-688.7197857958122
0.3845408156461828,-6.083544319912759,53.98915438913323,-689.6007441445385
0.3847370818979885,-6.09410237645011,53.600214605950484,-690.4797577250138
0.3849333481497943,-6.104435997524155,51.33481486959913,-695.8189015171677
0.3851296144016001,-6.114475787451573,50.97331076373996,-696.6555105326765
0.3853258806534058,-6.124410853015132,49.58269978415521,-696.5404341935694
0.3855221469052116,-6.13410465052444,49.20112501081432,-697.327393263537
0.38571841315701727,-6.143724550639549,48.829609372584386,-698.1066896344087
0.38591467940882307,-6.153272490453,48.46774218945673,-698.8785441651828
0.38611094566062887,-6.162750321728561,48.1151354460484,-699.6431679285715
0.38630721191243456,-6.172159819534192,47.77142230563247,-700.40076271119
0.38650347816424035,-6.181410951163221,46.51832634550979,-700.2830500697785
0.38669974441604604,-6.190507189303189,46.17592044535456,-701.0268899214357
0.38689601066785184,-6.199537040695495,45.84179528957834,-701.7639488110492
0.38709227691965764,-6.208502096992319,45.51564157078161,-702.4944042832028
0.38728854317146333,-6.217403913615919,45.19716615074792,-703.2184261410737
0.3874848094232691,-6.2259609116720425,42.91803425990875,-708.5115343856446
0.3876810756750749,-6.234206163224322,41.56957807061549,-708.2125212363898
0.3878773419268806,-6.242332239862083,41.23834070212638,-708.9080749502468
0.3880736081786864,-6.25039403659123,40.914509494775956,-709.5971420615649
0.3882698744304921,-6.258392980655988,40.597829512105164,-710.2798780815826
0.3884661406822979,-6.266330453403237,40.288057810647686,-710.956432652228
0.3886624069341037,-6.274207791107382,39.98496270226522,-711.6269498675508
0.3888586731859094,-6.281842853035618,38.5644551466997,-711.1519356579063
0.3890549394377152,-6.2893819845842955,38.26216994843804,-711.8069367483589
0.3892512056895209,-6.296862410876619,37.966174530766466,-712.4560717609156
0.3894474719413267,-6.304285337639976,37.67626791010345,-713.0994705836981
0.38964373819313247,-6.3116519565209614,37.39225823795523,-713.7372582573023
0.38984000444493816,-6.318963392779321,37.113961413920975,-714.3695559981982
0.39003627069674396,-6.3260022732766785,35.49748030750142,-713.6029699189144
0.39023253694854976,-6.332935826791051,33.47926523230272,-718.8406530886251
0.39042880320035545,-6.339479978533973,33.20783641868546,-719.4702048881685
0.39062506945216124,-6.345971217564219,32.94002507734258,-720.094932306883
0.39082133570396693,-6.352410235122707,32.675760816322025,-720.7148992153886
0.39101760195577273,-6.358797728214478,32.41497525337158,-721.330168128975
0.39121386820757853,-6.3650792932236255,30.494028528712846,-720.6153014770389
0.3914101344593842,-6.371039255426857,30.239843190243505,-721.2028533398409
0.39160640071119,-6.376949644836719,29.988943510161164,-721.7858848331057
0.3918026669629957,-6.382811105424242,29.741267757337795,-722.364453800771
0.3919989332148015,-6.388624266581755,29.496755723196998,-722.9386169942959
0.3921951994666073,-6.394389743508324,29.255348675238068,-723.5084301003192
0.392391465718413,-6.400108137583553,29.016989312236646,-724.0739477674288
0.3925877319702188,-6.4055762466920365,27.032861018107397,-723.2155703313692
0.3927839982220246,-6.41085892268711,26.799336137418877,-723.7541477046732
0.3929802644738303,-6.416096052204921,26.568708990109585,-724.2885680183681
0.3931765307256361,-6.42128819501876,26.34092739398062,-724.8188822282925
0.39337279697744176,-6.426435898657239,26.115940399693258,-725.3451403703697
0.39356906322924756,-6.431539730387214,25.893698511023544,-725.8673914558544
0.39376532948105336,-6.436600201143178,25.67415302457144,-726.3856838014339
0.39396159573285905,-6.44112700773021,22.180349049301057,-729.5742306609602
0.39415786198466485,-6.4454590445196684,21.96468001947369,-730.0494396558665
0.39435412823647054,-6.449749026471736,21.751585191517464,-730.5208048967224
0.39455039448827633,-6.4539974231568475,21.541019890186817,-730.9883716519291
0.39474666074008213,-6.458204733281793,21.33294075166313,-731.4521843033431
0.3949429269918878,-6.462371445217872,21.127305385713186,-731.9122864694291
0.3951391932436936,-6.466366761100312,18.89897990816509,-730.6944703267284
0.3953354594954994,-6.470056991325883,18.7056116168865,-731.1510402622225
0.3955317257473051,-6.473709444343133,18.51404280228583,-731.6042272425987
0.3957279919991109,-6.477324472488896,18.32424966517023,-732.054061877788
0.3959242582509166,-6.480902422782657,18.136208815740545,-732.5005743766055
0.3961205245027224,-6.484443637023155,17.949897264899647,-732.9437945536822
0.3963167907545282,-6.487948451882888,17.765292415788892,-733.3837518362166
0.3965130570063339,-6.491332078287571,15.312326535389246,-731.9233420051877
0.3967093232581397,-6.494319677614746,15.132295747789044,-732.3298015718924
0.39690558950994537,-6.497272104061896,14.953895078058025,-732.7331057617424
0.39710185576175117,-6.500189674754575,14.77710357427462,-733.1332823256232
0.39729812201355696,-6.503072702146563,14.601900634543668,-733.5303586613329
0.39749438826536265,-6.505921494102711,14.428265999790128,-733.9243618194691
0.39769065451716845,-6.508736353980059,14.256179746727412,-734.3153185092008
0.39788692076897425,-6.511504291023768,11.726086866273093,-732.7200035671033
0.39808318702077994,-6.513789189039036,11.558004859508216,-733.0771865925883
0.39827945327258574,-6.51604127253714,11.391405175046785,-733.4314182059281
0.3984757195243914,-6.51809885681534,10.117304451503486,-737.7278266968294
0.3986719857761972,-6.520068953839133,9.95868213509479,-738.0569044245262
0.398868252028003,-6.522008050304832,9.801443097474717,-738.3831946532976
0.3990645182798087,-6.523916418482072,9.645570277166314,-738.7067209587856
0.3992607845316145,-6.525794326781094,9.49104688578592,-739.027506628843
0.3994570507834202,-6.5272358109912325,6.8873209038141,-737.2454760591215
0.399653317035226,-6.52857273735817,6.736440463685938,-737.5319881484979
0.3998495832870318,-6.529880174686109,6.5868521315403115,-737.8158452629508
0.4000458495388375,-6.531158376682572,6.438540272142973,-738.0970694390986
0.4002421157906433,-6.532407593518566,6.291489495658652,-738.3756824497492
0.4004383820424491,-6.533628071887858,6.14568465290327,-738.6517058080153
0.40063464829425477,-6.534820055065087,6.0011108307104735,-738.9251607713334
0.40083091454606057,-6.535661321775416,3.2893881886367353,-736.984780257809
0.40102718079786626,-6.536293259588948,3.150341409210114,-737.2249419637744
0.40122344704967206,-6.536897985250455,3.0120894443736717,-737.463175596627
0.40141971330147785,-6.537475654202964,2.8746272559317845,-737.699488371619
0.40161597955328354,-6.538026421455637,2.7379498362966643,-737.9338874938155
0.40181224580508934,-6.5385504415807905,2.6020522083929194,-738.1663801577756
0.40200851205689503,-6.539047868711041,2.4669294255585044,-738.3969735472724
0.4022047783087008,-6.539360297079698,-0.3823364854523561,-736.3237065584283
0.4024010445605066,-6.539272489978292,-0.5122733675253528,-736.5145904985625
0.4025973108123123,-6.539159253046325,-0.6414708755139884,-736.7036479285404
0.4027935770641181,-6.539020732632385,-0.7699337095723422,-736.8908857835311
0.4029898433159239,-6.538857074665599,-0.8976665406672026,-737.076310986778
0.4031861095677296,-6.538668424653156,-1.0246740106944117,-737.2599304493648
0.4033823758195354,-6.538454927677928,-1.1509607325847213,-737.4417510699924
0.4035786420713411,-6.538216673832814,-1.2765314689601155,-737.621779548391
0.4037749083231469,-6.537273158523487,-5.0277386935756,-738.5906752075905
0.4039711745749527,-6.536275587560102,-5.137465993761637,-738.7041409780206
0.4041674408267584,-6.535256551680271,-5.246572388651288,-738.8160411308319
0.40436370707856417,-6.53421616919081,-5.3550618529093725,-738.9263816782156
0.40455997333036986,-6.533154558109895,-5.462938335776997,-739.0351686200518
0.40475623958217566,-6.5320718361640555,-5.570205761181555,-739.1424079437511
0.40495250583398146,-6.530968120785248,-5.676868027847405,-739.2481056240944
0.40514877208578715,-6.5294410003887124,-8.714193000688923,-736.9028843279318
0.40534503833759294,-6.527720692632501,-8.816005629539603,-736.9668436860488
0.40554130458939863,-6.525980461932893,-8.91724518061659,-737.0293320151906
0.40573757084120443,-6.524220418897516,-9.017915325909328,-737.0903550286514
0.40593383709301023,-6.522440673858889,-9.118019713556706,-737.1499184266232
0.4061301033448159,-6.5206413368717815,-9.217561967958517,-737.2080278960902
0.4063263695966217,-6.518822517710683,-9.316545689893232,-737.2646891107238
0.4065226358484275,-6.516723571772238,-12.435435366048608,-734.8177783115759
0.4067189021002332,-6.514272182971182,-12.544799851295707,-734.7852847058462
0.406915168352039,-6.511799331012864,-12.654150066912564,-734.7515651351403
0.4071114346038447,-6.509305018697797,-12.763486014214863,-734.7166197569902
0.4073077008556505,-6.506789248826268,-12.87280769451948,-734.6804487289073
0.4075039671074563,-6.504252024198338,-12.982115109140139,-734.643052208395
0.407700233359262,-6.501693347613839,-13.091408259392324,-734.6044303529428
0.4078964996110678,-6.499113221872378,-13.200687146592585,-734.5645833200217
0.40809276586287346,-6.495996872551336,-16.415024084571073,-731.9538983155608
0.40828903211467926,-6.492764711531428,-16.521466652925938,-731.8740279772585
0.40848529836648506,-6.48951166079099,-16.627895328644172,-731.7929644094414
0.40868156461829075,-6.486237723056679,-16.734310113010793,-731.7107077654838
0.40887783087009655,-6.482827541460375,-17.556982451138467,-733.6360843580861
0.40907409712190235,-6.479372619952878,-17.649284445133745,-733.530902486697
0.40927036337370803,-6.475899705011429,-17.740342797083088,-733.424466409582
0.40946662962551383,-6.47224228728049,-21.103613213924575,-730.6656062441048
0.4096628958773195,-6.468091686763124,-21.191798771643406,-730.5195117582273
0.4098591621291253,-6.46392389500422,-21.278798919025235,-730.372182071779
0.4100554283809311,-6.459739146304046,-21.36463063258276,-730.2236218360097
0.4102516946327368,-6.455537660486077,-21.449310715006746,-730.0738358524225
0.4104479608845426,-6.451319676983887,-21.53285573803099,-729.9228291396873
0.4106442271363483,-6.44708540159624,-21.615282128447646,-729.7706068082744
0.4108404933881541,-6.44283504760933,-21.696606099857974,-729.617174143101
0.4110367596399599,-6.438059089977907,-25.237730374243597,-726.7124471086589
0.4112330258917656,-6.4330980329963365,-25.316447576741297,-726.5172935532602
0.4114292921435714,-6.428121630279298,-25.394115777322526,-726.3209531936518
0.4116255583953772,-6.423130084302596,-25.470750311005204,-726.123431824294
0.41182182464718287,-6.418123603679878,-25.546366302709615,-725.9247353761876
0.41201809089898866,-6.413102402814477,-25.620978668482692,-725.7248699113653
0.41221435715079435,-6.4080665964072985,-25.69460227825803,-725.5238413749116
0.41241062340260015,-6.4027845919135755,-29.45476587372294,-722.4833488235632
0.41260688965440595,-6.3969975736928,-29.516593981710194,-722.2552920262102
0.41280315590621164,-6.391198410226206,-29.57799868159462,-722.02633612368
0.41299942215801744,-6.38538724376025,-29.638982694650124,-721.79648380984
0.4131956884098231,-6.379564164756221,-29.699548809845787,-721.5657377355494
0.4133919546616289,-6.373729264673727,-29.759699805667267,-721.3341005780126
0.4135882209134347,-6.3678825378053014,-29.819438592701637,-721.1015748811816
0.4137844871652404,-6.362022091016101,-33.789964481119,-717.9392649562182
0.4139807534170462,-6.3553847893250595,-33.84566174309973,-717.6555880987008
0.414177019668852,-6.348736593659581,-33.900977117064016,-717.3710791486703
0.4143732859206577,-6.3420467844596216,-34.1421445787922,-717.9022685077401
0.4145695521724635,-6.335342195122858,-34.17912531165745,-717.5835165887968
0.4147658184242692,-6.3286304032966605,-34.21585243017797,-717.2642060355577
0.414962084676075,-6.321911375159622,-34.252327751826655,-716.9443385916152
0.4151583509278808,-6.31518524020901,-34.28855293610609,-716.6239161291439
0.41535461717968647,-6.307858987613102,-38.420577220401746,-713.2638219448856
0.41555088343149227,-6.300315294366575,-38.451708588130494,-712.88819292933
0.41574714968329796,-6.292765461256455,-38.48262657102889,-712.5120850923181
0.41594341593510376,-6.285209598600539,-38.51333259977561,-712.1355000680123
0.41613968218690955,-6.2776477406838715,-38.5438281595944,-711.7584394786818
0.41633594843871524,-6.2700799228596775,-38.574114728039945,-711.3809049528027
0.41653221469052104,-6.262506181521167,-38.60419377496761,-711.0028981252121
0.41672848094232684,-6.254487535186462,-42.9284755544884,-707.5218985535837
0.41692474719413253,-6.246059651629251,-42.953515464189316,-707.0863114562421
0.4171210134459383,-6.237626878063995,-42.97838390066315,-706.6503299154
0.417317279697744,-6.2291892442280385,-43.00308208101677,-706.2139553347921
0.4175135459495498,-6.220746780837952,-43.02761121560942,-705.7771891221637
0.4177098122013556,-6.212299519564069,-43.05197250803176,-705.3400326895048
0.4179060784531613,-6.203847493005594,-43.07616715507463,-704.9024874532691
0.4181023447049671,-6.195078299474134,-47.654937426290104,-701.2574347772029
0.4182986109567728,-6.185723242036601,-47.67537814011328,-700.761475575322
0.4184948772085786,-6.176364147285906,-47.696076236541536,-700.2655596466312
0.4186911434603844,-6.16700096436002,-47.71703615871814,-699.7696871035832
0.4188874097121901,-6.157633642107502,-47.73826244779136,-699.2738580578823
0.41908367596399587,-6.148262129093471,-47.759759745569966,-698.7780726206913
0.41927994221580167,-6.138886373606126,-47.78153279724977,-698.2823309028656
0.41947620846760736,-6.129506323663675,-47.803586454227414,-697.7866330151978
0.41967247471941316,-6.11919983170154,-52.71749785080695,-693.8277679298169
0.41986874097121885,-6.108851271654985,-52.73676631325762,-693.2712421009047
0.42006500722302464,-6.098498906771388,-52.75628667210083,-692.7147537823741
0.42026127347483044,-6.088142690200931,-52.776063447511206,-692.1583030560885
0.42045753972663613,-6.077782574978038,-52.796101263407216,-691.6018900050403
0.42065380597844193,-6.067418514034373,-52.8164048503772,-691.0455147137371
0.4208500722302476,-6.057050394360934,-52.83697909488934,-690.4891768349167
0.4210463384820534,-6.0460903865311115,-57.99823561533414,-686.3410682265467
0.4212426047338592,-6.034705492911716,-58.01659157793087,-685.7223562120929
0.4214388709856649,-6.023316984255505,-58.03519585212058,-685.103677138178
0.4216351372374707,-6.011924775749584,-58.05405308064508,-684.4850307768056
0.4218314034892765,-6.000595611249029,-57.676417435727956,-682.2795356611923
0.4220276697410822,-5.989275583074193,-57.67729277886208,-681.6341604081078
0.422223935992888,-5.9779553901198,-57.67818020465232,-680.9887866948875
0.4224202022446937,-5.966403542391187,-63.09032340140824,-676.6119815637348
0.4226164684964995,-5.954021037212847,-63.09036302229242,-675.904475749518
0.4228127347483053,-5.941638535181105,-63.09040319858721,-675.1969700781171
0.42300900100011096,-5.929256004147962,-63.09044394105722,-674.4894643208869
0.42320526725191676,-5.91687347524798,-63.09048526065774,-673.7819587007218
0.42340153350372245,-5.9044909433851585,-63.09052716867258,-673.0744531835996
0.42359779975552825,-5.892108404489932,-63.090569676653004,-672.3669477411829
0.42379406600733405,-5.879725855570818,-63.090612796451474,-671.6594423517373
0.42399033225913973,-5.866422823520776,-68.49295915135359,-667.1908177919347
0.42418659851094553,-5.85298079023209,-68.4846151582526,-666.402983333035
0.42438286476275133,-5.83954038477074,-68.47634960429087,-665.6153563881969
0.424579131014557,-5.826101593050206,-68.4681614612186,-664.8279349931246
0.4247753972663628,-5.812664400742209,-68.46004971813485,-664.0407172064218
0.4249716635181685,-5.799228793287021,-68.45201338113277,-663.2537011090244
0.4251679297699743,-5.785384828498613,-73.68077443185726,-658.8352749784938
0.4253641960217801,-5.770924600242103,-73.67241918515731,-657.9888010580764
0.4255604622735858,-5.756466004298959,-73.66414075339364,-657.1425348138546
0.4257567285253916,-5.742009025711018,-73.65593815267593,-656.2964743165185
0.4259529947771973,-5.727553649328273,-73.6478104153259,-655.4506176581094
0.4261492610290031,-5.713099859817376,-73.63975658955657,-654.6049629514855
0.4263455272808089,-5.698647641670035,-73.63177573915368,-653.7595083298036
0.42654179353261457,-5.683208083755037,-79.12083075284285,-649.0385761864752
0.42673805978442036,-5.667680023622079,-79.1138443422263,-648.1339685785053
0.42693432603622616,-5.6521533278612335,-79.10692056018524,-647.2295345080515
0.42713059228803185,-5.636627982950008,-79.10005862528497,-646.325272390581
0.42732685853983765,-5.621103975194936,-79.0932577686132,-645.4211806572202
0.42752312479164334,-5.60558129073918,-79.08651723356644,-644.5172577543015
0.42771939104344914,-5.589582427191737,-84.84877042308392,-639.5419151027693
0.42791565729525494,-5.572930017933761,-84.84336303377607,-638.5766877874659
0.4281119235470606,-5.556278662610281,-84.83800310830173,-637.611594706327
0.4283081897988664,-5.539628349863862,-84.832690067273,-636.646634644939
0.4285044560506721,-5.5229790681686985,-84.82742334037546,-635.6818063990413
0.4287007223024779,-5.506330805837437,-84.82220236620867,-634.7171087741785
0.4288969885542837,-5.489683599029914,-84.81702660329276,-633.7525412195546
0.4290932548060894,-5.471903783373053,-91.1713508277201,-628.3564190593738
0.4292895210578952,-5.454035252161924,-89.11614105891238,-623.1206812058558
0.4294857873097009,-5.436538552047239,-89.17939758421701,-622.1616345443256
0.4296820535615067,-5.419029394234875,-89.24324035996506,-621.2022044947373
0.4298783198133125,-5.401507640366577,-89.30767849348928,-620.2423885343878
0.43007458606511817,-5.383973184171992,-89.37272120018997,-619.2821853747237
0.43027085231692397,-5.365493574245216,-95.35121196602853,-614.2032696547644
0.43046711856872977,-5.34677328070249,-95.41305964508322,-613.1731578999775
0.43066338482053546,-5.328040797524202,-95.47549849152222,-612.1426802111084
0.43085965107234125,-5.3092960030858265,-95.53853793063797,-611.1118348388678
0.43105591732414694,-5.290538776241757,-95.60218759322625,-610.0806201274088
0.43125218357595274,-5.271768996366165,-95.66645732128032,-609.0490345190597
0.43144844982775854,-5.252032288659844,-101.91870020270449,-603.839333971251
0.43164471607956423,-5.232022885936468,-101.98199765816392,-602.7361956967717
0.43184098233137,-5.212000997791597,-102.04592379840241,-601.6326947171215
0.4320372485831757,-5.191966502734857,-102.11048902398483,-600.5288296735807
0.4322335148349815,-5.171919280085248,-102.17570397068687,-599.4245993314416
0.4324297810867873,-5.151859173204685,-102.24157960786667,-598.320001154605
0.432626047338593,-5.130689860747922,-108.77619256555937,-592.9745399818667
0.4328223135903988,-5.109334603488984,-108.83919076356236,-591.7940149358288
0.4330185798422046,-5.08796689814012,-108.90284017753328,-590.6131411642319
0.4332148460940103,-5.067145748442718,-105.7605540277149,-583.2699926167095
0.4334111123458161,-5.0463722286536346,-105.92736019867533,-582.1743208003127
0.4336073785976218,-5.025565504460244,-106.09893670937859,-581.0763477357425
0.43380364484942757,-5.0035238645601625,-113.2818923739109,-574.5860999318013
0.43399991110123337,-4.981266718006649,-113.52458511578857,-573.4140255008354
0.43419617735303906,-4.958961434191563,-113.77235818140224,-572.2389217571024
0.43439244360484486,-4.936607028471403,-114.02534003268372,-571.0606846946428
0.43458870985665055,-4.914202438563413,-114.28366285031956,-569.8792057220904
0.43478497610845634,-4.891746617879546,-114.54746229011786,-568.6943729536068
0.43498124236026214,-4.869238462577094,-114.81687783303015,-567.5060699441241
0.43517750861206783,-4.845958972414422,-123.08542893342224,-560.0670549987867
0.43537377486387363,-4.821772285079224,-123.38375198716545,-558.7876369160547
0.43557004111567943,-4.797526418744034,-123.68850417458333,-557.5041382972062
0.4357663073674851,-4.773220092721438,-123.99985024400614,-556.2164167702599
0.4359625736192909,-4.7488519773887745,-124.31795945006743,-554.9243244758939
0.4361588398710966,-4.724420801862788,-124.6430052027699,-553.6277098354028
0.4363551061229024,-4.699997816015138,-120.12601397621,-545.6710956813467
0.4365513723747082,-4.6763846734061865,-120.49890431999935,-544.42874031911
0.4367476386265139,-4.651125297184078,-129.2154891821468,-536.5234203289983
0.4369439048783197,-4.625724921860305,-129.6218897158912,-535.1807843606343
0.4371401711301254,-4.600243889687205,-130.0373172303919,-533.8319877367862
0.4373364373819312,-4.574680442177638,-130.46200418152034,-532.4768139711144
0.437532703633737,-4.549032701094858,-130.89618937787563,-531.1150372650698
0.43772896988554266,-4.523298795708827,-131.34011741124093,-529.7464247362872
0.43792523613734846,-4.497476784333426,-131.79403915532316,-528.3707346256497
0.43812150238915426,-4.470934191051128,-140.8898526694999,-520.0151741483128
0.43831776864095995,-4.44323458442005,-141.37758061810683,-518.5303097865253
0.43851403489276575,-4.415438170489721,-141.87638894411907,-517.0373735520749
0.43871030114457144,-4.387542730104877,-142.38656167908093,-515.5360790952041
0.43890656739637723,-4.359560875840561,-137.0441209083138,-507.29196473494034
0.43910283364818303,-4.332605554847558,-137.63928968307127,-505.8484670908617
0.4392990998999887,-4.305532086805866,-138.24812474130096,-504.3946240866125
0.4394953661517945,-4.278337755569105,-138.87097297068001,-502.93006916664524
0.4396916324036002,-4.2499449764355886,-147.68943865164533,-494.63482422181426
0.439887898655406,-4.220903549565541,-148.25272179229557,-493.06791841764016
0.4400841649072118,-4.191749749291323,-148.83458328114088,-491.49433951894787
0.4402804311590175,-4.162479855053524,-149.4360036690481,-489.91381337730934
0.4404766974108233,-4.133089912057385,-150.05803690818632,-488.32604732342355
0.4406729636626291,-4.103575772858164,-150.70181684547904,-486.7307305527514
0.4408692299144348,-4.073420961646745,-159.02434409714124,-479.03944523270377
0.4410654961662406,-4.042251397140907,-152.90039783005952,-470.3239549929315
0.44126176241804627,-4.012176259358146,-153.57660318957232,-468.68964751460896
0.44145802866985207,-3.9819659119738713,-154.27852558057498,-467.04683000503417
0.44165429492165786,-3.9516151377924267,-155.00774681815503,-465.39509155404164
0.44185056117346355,-3.921118429360523,-155.76598624034364,-463.7339918040902
0.44204682742526935,-3.8901112096730115,-164.33966148489336,-456.1485582110429
0.44224309367707504,-3.85778483882465,-165.07879583934331,-454.37245094401305
0.44243935992888084,-3.8253103398912556,-165.84955602849152,-452.5865419676935
0.44263562618068664,-3.7926812972450343,-166.65414858022874,-450.7902923622204
0.4428318924324923,-3.759890798068854,-167.4950000714336,-448.98311539788006
0.4430281586842981,-3.72812193291626,-161.67244211941278,-441.1154348335933
0.4432244249361039,-3.6959939310412175,-169.77026498621993,-432.98520271279637
0.4434206911879096,-3.6625774476191246,-170.7615930082452,-431.0539859358129
0.4436169574397154,-3.628960365141646,-171.8154981343755,-429.10944270708615
0.4438132236915211,-3.5951297405115583,-172.93885275222289,-427.1506178996991
0.4440094899433269,-3.561071180094365,-174.13963439127053,-425.1764380859051
0.4442057561951327,-3.526768600422848,-175.4271652457812,-423.18569009924
0.4444020224469384,-3.493008631681708,-176.94957095936047,-409.21162154827505
0.4445982886987442,-3.458227401620908,-177.48486335690995,-407.3201941617575
0.44479455495054987,-3.423337840079411,-178.05413038961456,-405.4235033767342
0.44499082120235567,-3.3883329125779804,-178.66094848465707,-403.5211072575124
0.44518708745416147,-3.3532048779608488,-179.30943839255758,-401.6125081232954
0.44538335370596716,-3.3179450926940715,-180.0043773121781,-399.697138868366
0.44557961995777295,-3.281019154086146,-188.57881026030893,-391.7996159217415
0.44577588620957875,-3.2446676244958312,-182.5203720638336,-383.3190946014878
0.44597215246138444,-3.2087712668173896,-183.28238039043265,-381.35618485618636
0.44616841871319024,-3.172719014560898,-184.11045033828495,-379.38450049931697
0.44636468496499593,-3.1364465697459383,-192.97271905380524,-372.0820122121783
0.4465609512168017,-3.09850253366048,-193.69758208502398,-369.97803214522025
0.4467572174686075,-3.0604090837508977,-194.49726546047006,-367.86488053397613
0.4469534837204132,-3.0231571976992475,-188.0592758758031,-360.03350477933304
0.447149749972219,-2.9861358557635853,-189.21944461878772,-357.98921019262536
0.4473460162240247,-2.948101551958362,-198.1444438018419,-351.2345703020838
0.4475422824758305,-2.9091068340358532,-199.24594579969587,-349.0538884372395
0.4477385487276363,-2.869929175614595,-198.64350036158464,-345.41606851572305
0.447934814979442,-2.8309077174335373,-198.99308263270694,-340.4978276671953
0.4481310812312478,-2.7918184648073074,-199.3343842140224,-335.6161916865261
0.4483273474830536,-2.7526630172378783,-199.6676619089198,-330.77036758918325
0.44852361373485927,-2.7134045291307696,-203.4647787692432,-328.04671699020946
0.44871987998666507,-2.673436917492602,-203.81338633095606,-322.9871077194273
0.44891614623847076,-2.6334016759691043,-204.1539790527779,-317.9642953421767
0.44911241249027656,-2.593300353324896,-204.48679835918728,-312.97750227511403
0.44930867874208236,-2.5531344518034036,-204.81207672330615,-308.02597204254425
0.44950494499388804,-2.512271279912532,-208.45142601087113,-304.84558698277056
0.44970121124569384,-2.4713261908414217,-208.78756125273924,-299.71517153914976
0.44989747749749953,-2.4303158634173947,-209.11624297239646,-294.6205617382046
0.45009374374930533,-2.389241738717474,-209.43768787817626,-289.5610237565657
0.45029001000111113,-2.347555947028056,-212.87611511814018,-286.16598568045714
0.4504862762529168,-2.305742894312251,-213.2076842866566,-280.9337163582828
0.4506825425047226,-2.263865468953375,-213.53210490608996,-275.73700243161056
0.4508788087565283,-2.221925053722162,-213.8495791803066,-270.57513256318043
0.4510750750083341,-2.1794868219593306,-216.89402172087375,-266.6482159881638
0.4512713412601399,-2.136879948905587,-217.27774852984564,-261.1214626047851
0.4514676075119456,-2.0941991846688532,-217.64708642360713,-255.65092711869826
0.4516638737637514,-2.051447297363807,-218.00260255129115,-250.23635192315243
0.4518601400155572,-2.0082725301083033,-221.03437069940503,-245.7678989457399
0.4520564062673629,-1.9648546760818113,-221.40161774294924,-240.10683117206065
0.4522526725191687,-1.921366090128161,-221.75523980814174,-234.50655807881213
0.45244893877097436,-1.877809391710246,-222.09579048104925,-228.9663645847824
0.45264520502278016,-1.8339021883181055,-224.86558539038086,-223.96132204671954
0.45284147127458596,-1.7897340960737165,-225.2156539575725,-218.19569342011468
0.45303773752639165,-1.7454985594237322,-225.5529493897136,-212.49380302716514
0.45323400377819745,-1.7011980333097108,-225.87799792461243,-206.8545990698055
0.45343027003000314,-1.6565912916936794,-228.34899360137325,-201.41688863281644
0.45362653628180893,-1.6117438776909583,-228.5532255123394,-198.11511050559838
0.45382280253361473,-1.566856374064273,-228.86152183878716,-192.45511945094364
0.4540190687854204,-1.5219081499063278,-229.17198312726256,-186.78410062333342
0.4542153350372262,-1.476004702131543,-236.44072677974123,-180.5949859493699
0.454411601289032,-1.4297095186407454,-235.40166460013512,-173.16727736582078
0.4546078675408377,-1.3835867941154814,-234.60060366917764,-167.58952973940126
0.4548041337926435,-1.3376208791823718,-233.80365236446517,-162.0253623453852
0.4550004000444492,-1.2918109889195695,-233.0108065161823,-156.4748261785037
0.455196666296255,-1.2461563039267882,-232.22206222416577,-150.93796568251588
0.4553929325480608,-1.2006560170419072,-231.43741499915217,-145.41482542349956
0.4555891987998665,-1.1553093282738998,-230.6568598655594,-139.90544932103245
0.4557854650516723,-1.109525022939714,-241.74403327215632,-135.49794666420797
0.45598173130347797,-1.0621639315329785,-240.87756669904266,-129.5295053804484
0.45617799755528377,-1.0149724495361383,-240.01567170928104,-123.57664079659573
0.45637426380708956,-0.9679496753532576,-239.15834130564824,-117.63939425729086
0.45657053005889525,-0.9210947288920949,-238.30556772267727,-111.71780817391166
0.45676679631070105,-0.8744066967834528,-237.45734349858702,-105.81191865820267
0.45696306256250685,-0.8278846939463169,-236.61366028927608,-99.9217638068719
0.45715932881431254,-0.7815278347611466,-235.77450943741863,-94.04737979794184
0.45735559506611834,-0.735283049376022,-244.85491431287463,-89.72645278053685
0.457551861317924,-0.6873147558959123,-243.9544068827447,-83.50048731466967
0.4577481275697298,-0.6395227132113999,-243.05878625751689,-77.29173404295182
0.4579443938215356,-0.5919059683213453,-242.16804157748678,-71.1002254073951
0.4581406600733413,-0.5444635681551698,-241.28216168035672,-64.92599188642603
0.4583369263251471,-0.49719455963773884,-240.40113510853567,-58.76906202477626
0.4585331925769528,-0.4500979897527808,-239.52495011619845,-52.62946246299265
0.4587294588287586,-0.4031729056048303,-238.65359467637825,-46.50721796678951
0.4589257250805644,-0.3564183838990036,-237.7870559123815,-40.40235501087387
0.4591219913323701,-0.30841809661357666,-244.7687373430192,-35.65738494260536
0.4593182575841759,-0.2604681212280644,-243.85364451071976,-29.267786856529693
0.4595145238359817,-0.21269727506082967,-242.94365326786712,-22.896816564890045
0.45971079008778737,-0.1651045251833687,-242.03874974385747,-16.54448867536471
0.45990705633959317,-0.11768886627064377,-241.13891926752282,-10.210819230325743
0.46010332259139886,-0.07044933072011228,-240.24414618225424,-3.895826745866157
0.46029958884320465,-0.023384907026435628,-239.35441548433118,2.400477340480804
0.46049585509501045,0.023505386089377505,-238.4697113514122,8.678079968054565
0.46069212134681614,0.07135133824208256,-243.3091715481575,13.870195590503602
0.46088838759862194,0.1188942798551537,-241.16944542015813,20.83288566288376
0.46108465385042763,0.16602002055620202,-239.05773090877378,27.73656958744606
0.4612809201022334,0.2127340262959953,-236.97361573037617,34.58184570950314
0.4614771863540392,0.25987336463221483,-245.60100055393926,28.027798422074724
0.4616734526058449,0.307880725181928,-243.60967668044856,34.79956625730307
0.4618697188576507,0.3554997744729669,-241.6442397846023,41.5157742892856
0.4620659851094565,0.402735601940307,-239.70431083351497,48.17699494886721
0.4622622513612622,0.449593165652775,-237.78951156599103,54.78379245060446
0.462458517613068,0.4966655519163523,-242.50019763600906,59.61402113925159
0.4626547838648737,0.5440699141106052,-240.56585575499653,66.32957031648957
0.4628510501166795,0.5910970889880268,-238.65642878945857,72.99042199653266
0.4630473163684853,0.6377519244087574,-236.77154731102493,79.59714279052316
0.463243582620291,0.6840391994955691,-234.91084758320616,86.15029470261516
0.46343984887209677,0.7308080572324062,-238.71380243054085,91.17761535266251
0.46363611512390246,0.7774757697575627,-236.8453386953235,97.80494716331086
0.46383238137570826,0.8237791097776821,-235.0007002260271,104.37879124171968
0.46402864762751406,0.8697227215401788,-233.1795344485816,110.89970679782085
0.46422491387931974,0.9153113116765537,-231.47557147445696,117.27107901008915
0.46442118013112554,0.9607559242487993,-231.61622710654825,122.3860446660352
0.46461744638293134,1.0062283239369956,-231.75893212546586,127.52736775723704
0.46481371263473703,1.0517289722634566,-231.90372975692605,132.69545842686347
0.46500997888654283,1.097258233830719,-232.05065991158835,137.8907282364959
0.4652062451383485,1.1428165332640212,-232.199765724735,143.1136012758764
0.4654025113901543,1.1884043353560547,-232.35109277190227,148.3645130211533
0.4655987776419601,1.2340220484949214,-232.50468505546763,153.64390388070382
0.4657950438937658,1.2788677545207023,-225.62423575230414,160.56653294362425
0.4659913101455716,1.3231639126468218,-225.7645515858058,165.5159134695956
0.4661875763973773,1.3674878121974638,-225.90700293597897,170.49177349240242
0.4663838426491831,1.411839896706507,-226.0516351819519,175.4945427489073
0.4665801089009889,1.4562205758538773,-226.1984932667798,180.52465776665582
0.4667763751527946,1.5006302929321609,-226.34762430502423,185.5825666477125
0.4669726414046004,1.545069530590722,-226.4990778516245,190.66872974009547
0.4671689076564062,1.5893986180931288,-218.4500022963327,197.6275342712041
0.46736517390821186,1.632286322304744,-218.58630677820034,202.34750785836684
0.46756144016001766,1.6752009811302884,-218.7247697889261,207.09338298073797
0.46775770641182335,1.7181430470118646,-218.86543918019117,211.8655993595958
0.46795397266362915,1.7611129355584776,-219.00836251063305,216.66460407855732
0.46815023891543495,1.80411109567211,-219.15358952536684,221.4908564113275
0.46834650516724063,1.8471379860331198,-219.30117137703093,226.34482661710115
0.46854277141904643,1.89019407536812,-219.45116067465804,231.22699628191396
0.4687390376708521,1.9321977531429546,-210.52179076831422,237.65173275288566
0.4689353039226579,1.9735293380537529,-210.65720630822096,242.1773834394188
0.4691315701744637,2.0148877155277054,-210.79487134017324,246.72900013682835
0.4693278364262694,2.0562733335687096,-210.93483741015294,251.3070465223049
0.4695241026780752,2.0976866502662395,-211.07715758021465,255.91199784599337
0.469720368929881,2.1391281340807216,-211.22188648315867,260.54434130637446
0.4699166351816867,2.1805982641387263,-211.36908037972623,265.20457644087963
0.4701129014334925,2.2218077220715253,-201.29404456860792,271.4520733546325
0.4703091676852982,2.261314458672754,-201.28904284442982,275.8662204944912
0.470505433937104,2.300820214810379,-201.28405340037187,280.27677523323166
0.4707017001889098,2.340324992890624,-201.27907619619705,284.6837464208305
0.47089796644071547,2.379828795311732,-201.27411119185925,289.0871428781255
0.47109423269252126,2.419331624464279,-201.26915834745728,293.4869733969381
0.47129049894432695,2.458833482730847,-201.26421762327598,297.8832467402283
0.47148676519613275,2.498334372486358,-201.2592889797583,302.27597164219526
0.47168303144793855,2.5378342960979263,-201.2543723774766,306.6651568084178
0.47187929769974424,2.5771276242875922,-190.12375250495987,312.68130730181144
0.47207556395155004,2.61444205697863,-190.119234033254,316.77614634404875
0.47227183020335584,2.6517556039275,-190.11472657367452,320.86774031392474
0.4724680964551615,2.6890682672919444,-190.11023009042466,324.956097146551
0.4726643627069673,2.726380049222756,-190.10574454783418,329.04122475109784
0.472860628958773,2.763690951863655,-190.10126991040946,333.1231310109263
0.4730568952105788,2.8010009773515034,-190.09680614275888,337.2018237837134
0.4732531614623846,2.8383101278161353,-190.09235320968463,341.277310901556
0.4734494277141903,2.87561840538055,-190.08791107608752,345.3496001710252
0.4736456939659961,2.912827652063183,-178.61294493976712,351.02665658599136
0.4738419602178018,2.9478829456659668,-178.6088743064779,354.8107968960966
0.4740382264696076,2.9829374413076715,-178.6048135215126,358.5920139738812
0.4742344927214134,3.0179911409179927,-178.6007625530853,362.37031491491337
0.47443075897321907,3.0530440464204274,-178.59672136953813,366.1457067917861
0.47462702522502487,3.0880961597323293,-178.59268993934106,369.91819665409855
0.47482329147683056,3.123147482764739,-178.58866823110415,373.6877915287206
0.47501955772863635,3.15819801742272,-178.584656213536,377.45449841978984
0.47521582398044215,3.193247765605113,-178.580653855506,381.2183243087761
0.47541209023224784,3.2282967292045828,-178.57666112596564,384.9792761546473
0.47560835648405364,3.2610943186933223,-167.02350705680078,390.011820206891
0.47580462273585944,3.293875037704507,-167.0198534465034,393.49640639137175
0.4760008889876651,3.32665504049574,-167.01620860454022,396.9783690248945
0.4761971552394709,3.359434328785195,-167.01257250284132,400.45771442400314
0.4763934214912766,3.392212904285457,-167.00894511345015,403.9344488849574
0.4765896877430824,3.4249907687036742,-167.00532640850741,407.4085786837916
0.4767859539948882,3.457767923741555,-167.00171636028506,410.88011007637544
0.4769822202466939,3.4905443710953272,-166.99811494117438,414.3490492985323
0.4771784864984997,3.523320112455873,-166.99452212364443,417.8154025661177
0.4773747527503054,3.554236966511956,-156.81963352619437,422.40972234786125
0.4775710190021112,3.5849900322305044,-156.5618345471491,425.7343781993985
0.477767285253917,3.615692710215414,-156.30618410181188,429.04907800244314
0.4779635515057227,3.646345423079269,-156.05266421184854,432.3538556212761
0.47815981775752847,3.67694859141539,-155.80125700276596,435.64874552061735
0.47835608400933427,3.707502633789278,-155.55194470511822,438.93378274183794
0.47855235026113996,3.738007918835798,-155.30470915359447,442.20900016974326
0.47874861651294576,3.7684648985665037,-155.05953319114252,445.47443610382095
0.47894488276475145,3.7976178185441056,-146.60930925911993,450.0416158400982
0.47914114901655724,3.826370681753563,-146.38954301183927,453.0619120188785
0.47933741526836304,3.8550806096783856,-146.17160633440952,456.0733925745494
0.47953368152016873,3.8837479078758657,-145.95548300226525,459.07608881539727
0.47972994777197453,3.9123729882717138,-145.74115793580552,462.07003815301255
0.4799262140237802,3.9409561651234406,-145.528615240764,465.0552733699467
0.480122480275586,3.969497808126839,-145.31783967593694,468.031830606648
0.4803187465273918,3.9979982551511752,-145.10881582105807,470.9997448134284
0.4805150127791975,4.025361231707101,-136.78012388660196,475.69622535408786
0.4807112790310033,4.052188355553383,-136.594935251354,478.4244692614602
0.4809075452828091,4.078979284182424,-136.41128372140608,481.1450239138522
0.4811038115346148,4.105734320956003,-136.2291558457418,483.85792224923847
0.4813000777864206,4.132453767593315,-136.04853827082223,486.5631974592717
0.4814963440382263,4.159137889182097,-135.86941744586153,489.26088136013743
0.4816926102900321,4.185787014247681,-135.6917804694924,491.95100902689717
0.4818888765418379,4.21240141970035,-135.5156141162875,494.6336134330497
0.48208514279364356,4.23794920974926,-127.38738767646142,499.4029841418911
0.48228140904544936,4.2629358963094415,-127.23313187457578,501.8553038800783
0.48247767529725505,4.2878924329427095,-127.08015081931615,504.30101626326666
0.48267394154906085,4.312819073597807,-126.92843319864154,506.7401519396529
0.48287020780086665,4.337716071842064,-126.77796779611448,509.17274174339457
0.48306647405267233,4.362583622948702,-126.6287430623303,511.5988142807373
0.48326274030447813,4.387422028510893,-126.48074833680265,514.0184027858942
0.48345900655628393,4.412231507490449,-126.33397244435959,516.4315372229953
0.4836552728080896,4.436038722516116,-119.02769872878399,521.0577713754719
0.4838515390598954,4.459440450971684,-119.46535019780643,516.8524552900698
0.4840478053117011,4.4828707553231695,-119.29506562621242,519.1321707924476
0.4842440715635069,4.506267738987962,-119.12623915205319,521.405116393326
0.4844403378153127,4.5296317483157456,-118.95885716142682,523.67133373033
0.4846366040671184,4.552963048697464,-118.79290553248467,525.9308618491909
0.4848328703189242,4.576261917605161,-118.62837039351881,528.1837401864
0.4850291365707299,4.598561465502739,-112.13117867524406,532.5608400252398
0.4852254028225357,4.620554471647847,-111.98301980482992,534.6529797921758
0.4854216690743415,4.642518532996636,-111.8361211562233,536.7391365833168
0.48561793532614717,4.664453868177641,-111.69047030360082,538.8193454147263
0.48581420157795296,4.686360743850691,-111.54605530462375,540.8936426774055
0.48601046782975876,4.7082393983139,-111.40286414144943,542.9620638958952
0.48620673408156445,4.7300900683088845,-111.26088491640289,545.0246445123552
0.48640300033337025,4.750830865426204,-104.97574966623785,549.2943084822682
0.48659926658517594,4.771421584281673,-104.84877453879616,551.2036731198798
0.48679553283698174,4.791987490704695,-104.7228700366544,553.1078213634025
0.48699179908878754,4.812528786289327,-104.59802571245815,555.0067848901147
0.4871880653405932,4.833045701296384,-104.47423141734069,556.9005960752402
0.487384331592399,4.8535383835846995,-104.35147658634752,558.7892850699292
0.4875805978442047,4.873950447534477,-98.26785386510848,563.0820140245489
0.4877768640960105,4.893226383621467,-98.15869341308914,564.8258227629717
0.4879731303478163,4.912480995157109,-98.05044615289651,566.5650856053517
0.488169396599622,4.9317144304973315,-97.94310304445857,568.2998300029251
0.4883656628514278,4.950926896639435,-97.83665548261654,570.0300847674237
0.4885619291032336,4.970118564520835,-97.73109475053514,571.7558777514505
0.4887581953550393,4.989289604013356,-97.62641222138386,573.4772367073737
0.4889544616068451,5.008110691833903,-90.2784118260285,578.215144974077
0.48915072785865077,5.025844391127694,-90.43265727970564,579.4483061018831
0.48934699411045657,5.043608605007722,-90.58955177512593,580.6855985814188
0.48954326036226237,5.061403908798882,-90.74916108537487,581.927098378168
0.48973952661406805,5.079230797999392,-90.9115526955616,583.1728824652384
0.48993579286587385,5.09708983830412,-91.07679661852926,584.4230305458372
0.49013205911767954,5.1149815942684285,-91.24496514098864,585.6776243404558
0.49032832536948534,5.132906649131356,-91.41613301857647,586.9367478782574
0.49052459162129114,5.1499423740283286,-83.26162935902731,591.6029830088946
0.4907208578730968,5.166334415674727,-84.54612637294916,596.2608729529177
0.4909171241249026,5.182939687236473,-84.66592106745433,597.3709185909355
0.4911133903767084,5.199568684254617,-84.78792078308867,598.4842072008003
0.4913096566285141,5.2162218379801795,-84.91218429844638,599.6008028199768
0.4915059228803199,5.232899630286621,-85.0387726346044,600.7207717660467
0.4917021891321256,5.24960248869853,-85.16774876534339,601.8441816257667
0.4918984553839314,5.266330900427011,-85.29917813209603,602.9711025041915
0.4920947216357372,5.281609680830274,-77.575301702324,607.1782652588743
0.4922909878875429,5.296848523962259,-77.71270231360475,608.2254065236712
0.4924872541393487,5.312114616902937,-77.85278406127635,609.2763054706124
0.4926835203911544,5.327408463453041,-77.99562300748983,610.3310412914915
0.49287978664296017,5.342730620546758,-78.14129827304481,611.3896960402125
0.49307605289476597,5.358081651018008,-78.28989198910998,612.4523542891111
0.49327231914657166,5.373462123497952,-78.44148944081483,613.5191032396298
0.49346858539837746,5.388268967833629,-71.15384021682226,617.4331917452116
0.49366485165018326,5.4022491147851275,-71.30772255311844,618.4200293665355
0.49386111790198894,5.416259752014105,-71.46480247435359,619.4111266089047
0.49405738415379474,5.430301586079318,-71.62517758524163,620.4065810018669
0.49425365040560043,5.4443751964359715,-71.78894884021761,621.4064921523762
0.49444991665740623,5.458481313143041,-71.95622197274326,622.4109642060832
0.49464618290921203,5.4726206005873,-72.12710675109442,623.4201042087776
0.4948424491610177,5.486850387628847,-72.91126024002915,626.1184491176975
0.4950387154128235,5.499855788930964,-65.92640907720966,629.6513337499498
0.4952349816646292,5.512808468819463,-66.06486182019032,630.5425898496508
0.495431247916435,5.525788550625855,-66.20554301258076,631.4364660614666
0.4956275141682408,5.538796445192819,-66.34849343556004,632.332987805125
0.4958237804200465,5.551832639779882,-66.49375476291604,633.2321804445048
0.4960200466718523,5.564897570596219,-66.64136923540299,634.1340694209198
0.4962163129236581,5.5779916977078265,-66.79137986031913,635.0386801556847
0.4964125791754638,5.5905506589008285,-60.100106001076384,638.5415615531086
0.4966088454272696,5.602359005813209,-60.23006886830924,639.3492557677499
0.49680511167907526,5.6141930637749535,-60.36215365948088,640.1592968274867
0.49700137793088106,5.626053250302966,-60.4963989341346,640.9717058995748
0.49719764418268686,5.637940009446754,-60.632843921321495,641.7865040492927
0.49739391043449255,5.649853757795478,-60.77152839749645,642.6037123019752
0.49759017668629835,5.661794953548516,-60.91249284532606,643.4233515254989
0.49778644293810403,5.673764042959027,-61.0557783307064,644.2454424942214
0.49798270918990983,5.684797125588,-55.33560609797771,649.303745903064
0.49817897544171563,5.695649717431415,-55.25425811998387,649.8668859940533
0.4983752416935213,5.7064859567515915,-55.16891766523817,650.426862721087
0.4985715079453271,5.717305027941481,-55.07925220449553,650.98345411818
0.4987677741971328,5.728106037533955,-54.98488923702182,651.5364134631632
0.4989640404489386,5.738888049543047,-54.88540967662473,652.0854666399292
0.4991603067007444,5.749649985728125,-54.78034057460988,652.6303054214202
0.4993565729525501,5.760390713150794,-54.66914531514627,653.1705845680574
0.4995528392043559,5.770862319059649,-49.476125555887194,657.4683903082857
0.4997491054561617,5.780571733315732,-49.46501005014842,658.0160171965077
0.4999453717079674,5.790278895502812,-49.453163633108275,658.5631211504854
0.5001416379597732,5.799983654244585,-49.44050350660139,659.1096507647791
0.5003379042115789,5.809713850691103,-49.6497697305073,660.0976309125865
0.5005341704633847,5.819455169074384,-49.61617530257851,660.633422821988
0.5007304367151905,5.829189637990564,-49.5799160256438,661.1674108258314
0.5009267029669962,5.83891669936878,-49.54062360010266,661.6993748607283
0.501122969218802,5.848074628904406,-45.099763511607925,664.7218063349401
0.5013192354706076,5.856927200485145,-45.110018543636855,665.294358107792
0.5015155017224134,5.865781775198464,-45.12019469415209,665.866792990111
0.5017117679742192,5.874638338892979,-45.1302925087022,666.4391092749659
0.5019080342260249,5.88349687682399,-45.14031253190751,667.0113053223765
0.5021043004778307,5.89235737367056,-45.150255307367935,667.5833795582494
0.5023005667296365,5.9007091065084865,-41.4454118739074,669.9961965059572
0.5024968329814422,5.908844651324742,-41.45771693568207,670.5431494315087
0.502693099233248,5.916982602075937,-41.469926950217236,671.0899436563446
0.5028893654850537,5.9251229393797145,-41.48204259680156,671.6365774530542
0.5030856317368595,5.933265643344158,-41.49406455285282,672.1830491659011
0.5032818979886653,5.9414106935833075,-41.50599349384234,672.7293572096055
0.503478164240471,5.948992792370385,-37.912353856933336,674.8659680406148
0.5036744304922768,5.956435082314854,-37.92629340088491,675.3865200156488
0.5038706967440825,5.9638800954279105,-37.94012495577003,675.9068722370171
0.5040669629958883,5.9713278078833625,-37.95384931527619,676.4270230769243
0.5042632292476941,5.978778208008488,-37.967467286842485,676.9469707067717
0.5044594954994998,5.986231268234979,-37.98097965434977,677.4667137064039
0.5046557617513056,5.99304123235545,-34.49294110614759,679.3458371542189
0.5048520280031114,5.999812503391109,-34.50796378927816,679.8379425892183
0.505048294254917,6.006586722148488,-34.522869909816635,680.3298117582826
0.5052445605067228,6.013363842162301,-34.53766031762671,680.8214436228508
0.5054408267585285,6.020143868918743,-34.55233593367069,681.3128361639253
0.5056370930103343,6.026848169421314,-31.227226283126797,682.9572904162889
0.5058333592621401,6.032978064433086,-31.237854499512636,683.4176368732507
0.5060296255139458,6.039110033578709,-31.248399028685856,683.8776115552839
0.5062258917657516,6.045244070409995,-31.25886063404667,684.3372151680993
0.5064221580175573,6.051380150628927,-31.269240043233793,684.7964487720191
0.5066184242693631,6.0575182590652785,-31.27953799221725,685.2553132817288
0.5068146905211689,6.063321924966415,-28.106986939763225,686.6683733239993
0.5070109567729746,6.0688394049492835,-28.117438695997727,687.0941335989694
0.5072072230247804,6.074358927549487,-28.1278086976183,687.5195163227069
0.5074034892765862,6.079880472000845,-28.138097668358327,687.9445226142542
0.5075997555283919,6.0854040409001176,-28.14830636250249,688.3691532215623
0.5077960217801977,6.090929598780972,-28.158435467124573,688.7934095503686
0.5079922880320034,6.095859676226449,-25.056074842478722,690.0120094685142
0.5081885542838092,6.1007783244131195,-25.066205223819555,690.4023222776259
0.508384820535615,6.105698970739622,-25.076256942028984,690.7922578582503
0.5085810867874206,6.1106215743579915,-25.08623066192562,691.1818177510768
0.5087773530392264,6.115546127248066,-25.096127092942105,691.5710030180837
0.5089736192910321,6.120211080138889,-22.05748067516983,692.6384899993468
0.5091698855428379,6.1245411763641435,-22.067221863184965,692.9927103447721
0.5093661517946437,6.128869755052457,-22.033708332963815,692.3967492524714
0.5095624180464494,6.1331949574566345,-22.04119204171361,692.7264769735316
0.5097586842982552,6.137521637609382,-22.048618131026622,693.0559170067214
0.509954950550061,6.141849761316491,-22.055987090195632,693.3850706179094
0.5101512168018667,6.145647453657625,-19.09778445070158,694.2399639841146
0.5103474830536725,6.149395722046192,-19.097958038469024,694.5272217108505
0.5105437493054782,6.153144023942585,-19.098131741292313,694.8145149172667
0.510740015557284,6.156892359371159,-19.09830555927216,695.1018436294019
0.5109362818090898,6.160640728356297,-19.09847949251564,695.3892078733155
0.5111325480608955,6.164188722388796,-16.1615976584056,696.1090241802516
0.5113288143127013,6.167360715842892,-16.16176340960629,696.3599816791123
0.511525080564507,6.1705327413246245,-16.16192927080178,696.6109730696185
0.5117213468163128,6.173704798857179,-16.16209524210094,696.8619983766636
0.5119176130681186,6.176876888463762,-16.162261323599353,697.113057625171
0.5121138793199242,6.180049010167602,-16.162427515403568,697.3641508400849
0.51231014557173,6.182776260069059,-13.26017764954435,697.9131639030604
0.5125064118235358,6.185378801608638,-13.260335515936637,698.1281840447817
0.5127026780753415,6.187981373686801,-13.26049348725634,698.3432364814375
0.5128989443271473,6.1905839763255655,-13.260651563601375,698.5583212367802
0.513095210578953,6.193186609546965,-13.260809745068068,698.7734383345856
0.5132914768307588,6.195668033500465,-10.386441517114452,699.1909212172222
0.5134877430825646,6.197706556923809,-10.386590858512331,699.3700668870588
0.5136840093343703,6.199745109268743,-10.386740299298856,699.5492431205832
0.5138802755861761,6.201783690556023,-10.386889839565772,699.728449940295
0.5140765418379818,6.203822300806415,-10.3870394794051,699.907687368717
0.5142728080897876,6.205860940040705,-10.387189218910374,700.0869554283935
0.5144690743415934,6.207527631834893,-7.468137341520941,700.3301521098738
0.5146653405933991,6.208993325635879,-7.467545480165581,700.4561076674568
0.5148616068452049,6.21045888684401,-7.466958527174059,700.5818237385213
0.5150578730970107,6.211924344283338,-7.4663764452684624,700.7073022779362
0.5152541393488164,6.213389699123212,-7.4657991811603335,700.8325452195784
0.5154504056006222,6.214854910390901,-7.465226657473804,700.9575544791444
0.5156466718524279,6.215835512570665,-4.506897442551378,701.1653651618509
0.5158429381042337,6.216720036123772,-4.506782554931945,701.22424047098
0.5160392043560394,6.217604547995359,-4.506668608075534,701.2830692453438
0.5162354706078451,6.218489048575469,-4.5065555918286195,701.3418518585468
0.5164317368596509,6.219373538251233,-4.506443496169517,701.4005886802371
0.5166280031114566,6.220245822536413,-1.5555825232320974,701.6324623927646
0.5168242693632624,6.220551183992833,-1.5559268009626854,701.6246015094539
0.5170205356150682,6.2208565784762015,-1.5562683129483155,701.6168802036979
0.5172168018668739,6.221162050508955,-1.5566070723291152,701.6092972969293
0.5174130681186797,6.221467599747508,-1.5569431083624439,701.6018516927891
0.5176093343704855,6.221773225853029,-1.5572764499197778,701.5945423063297
0.5178056006222912,6.221958299215457,1.3916566905332206,701.7836230475936
0.518001866874097,6.221685256574999,1.3908728945744353,701.7094563671235
0.5181981331259027,6.221412338640049,1.3900953010423103,701.6356076450053
0.5183943993777085,6.221139583501661,1.389323878046645,701.5620743040931
0.5185906656295143,6.220866990136743,1.388558561006884,701.4888538839648
0.51878693188132,6.220594528242081,1.3877992616947503,701.4159440178071
0.5189831981331258,6.220076860733002,4.537217115142401,701.5692889032898
0.5191794643849315,6.219170155456813,4.62059378250332,702.9494677091584
0.5193757306367373,6.2182645433353,4.607743602637115,702.7944539606804
0.519571996888543,6.217361451481431,4.59496952434877,702.6399743442172
0.5197682631403487,6.216460864182491,4.5822709774309125,702.4860260531764
0.5199645293921545,6.215562765888454,4.569647396747651,702.3326062980143
0.5201607956439603,6.214667141209987,4.557098222198512,702.1797123061378
0.520357061895766,6.213232346498281,7.993962212390233,702.2863751207278
0.5205533281475718,6.2116650924165215,7.976669226763821,702.0560551905849
0.5207495943993775,6.21010122660759,7.9594776943479975,701.8264568988557
0.5209458606511833,6.208540728559239,7.942386861177823,701.5975764730179
0.5211421269029891,6.206983577953178,7.925395979958774,701.3694101634889
0.5213383931547948,6.205429754662886,7.908504310004531,701.141954243489
0.5215346594066006,6.203734423721158,11.390906139084654,701.2591925743254
0.5217309256584063,6.201500895666644,11.369231336478482,700.9528819506161
0.5219271919102121,6.199271612265185,11.347682505605606,700.6474792376953
0.5221234581620179,6.197046548351127,11.326258717951871,700.3429797144277
0.5223197244138236,6.194825678982628,11.304959053159243,700.0393786883908
0.5225159906656294,6.192608979439224,11.283782598953927,699.7366714957211
0.5227122569174351,6.190396425219403,11.262728451051183,699.4348535009212
0.5229085231692409,6.187748463845519,14.794905675009208,699.4830231389269
0.5231047894210467,6.184847260902368,14.769039415372818,699.1008731423426
0.5233010556728523,6.1819511216367475,14.743321854382174,698.7198111937455
0.5234973219246581,6.1790600166028495,14.717751906544466,698.3398316714413
0.5236935881764639,6.176173916604631,14.692328495841227,697.9609289879497
0.5238898544282696,6.173292792693198,14.667050555613915,697.5830975897611
0.5240861206800754,6.1703771353350785,18.188283441684373,697.6354783236245
0.5242823869318811,6.1668078923379515,18.183146285942307,697.1939967269903
0.5244786531836869,6.163239656384181,18.17802601682124,696.7530786530963
0.5246749194354927,6.159672424137332,18.172922562541675,696.312722404184
0.5248711856872984,6.156106192275846,18.167835851684764,695.8729262887691
0.5250674519391042,6.152540957492972,18.16276581321593,695.4336886216264
0.5252637181909099,6.148976716496685,18.157712376456804,694.9950077237565
0.5254599844427157,6.145132577266136,21.732825517822192,695.0304522190845
0.5256562506945215,6.140867749380995,21.726784457163983,694.5051606766501
0.5258525169463272,6.136604105574942,21.720763121193546,693.9805330701349
0.526048783198133,6.132341641959745,21.71476142658934,693.456567408952
0.5262450494499388,6.128080354664269,21.708779290467454,692.9332617098482
0.5264413157017445,6.123820239834343,21.702816630358445,692.4106139968862
0.5266375819535503,6.119561293632692,21.696873364216877,691.8886223014069
0.526833848205356,6.11476967367802,25.338767891339163,691.8899544492815
0.5270301144571617,6.109797211090849,25.33181197213287,691.2789708250768
0.5272263807089675,6.104826111782452,25.324878613061884,690.6687530966888
0.5274226469607732,6.099856371312964,25.317967719431522,690.0592989790189
0.527618913212579,6.094887985261736,25.311079197027563,689.4506061953714
0.5278151794643847,6.089920949227271,25.304212952118224,688.8426724774156
0.5280114457161905,6.084886354274984,29.02529702975565,688.9018317055393
0.5282077119679963,6.07919044349194,29.017392922925993,688.2024108159005
0.528403978219802,6.073496081750685,29.00951430539272,687.5038615685631
0.5286002444716078,6.06780326404032,29.00166107074312,686.8061813738425
0.5287965107234136,6.062111985371443,28.993833113094432,686.1093676515527
0.5289927769752193,6.056422240776021,28.986030327106658,685.4134178309776
0.5291890432270251,6.050734025307264,28.97825260797225,684.718329350809
0.5293853094788308,6.044680870694392,33.1729454369292,684.8306036623139
0.5295815757306366,6.038165940088256,33.2157512922649,684.0687067342594
0.5297778419824424,6.031642609778859,33.2585404198474,683.3064885872257
0.5299741082342481,6.025110883047893,33.30131283053473,682.5439493048184
0.5301703744860539,6.018570763174863,33.34406853517623,681.781088970597
0.5303666407378596,6.012022253437096,33.38680754461509,681.0179076680918
0.5305629069896654,6.005465357109734,33.429529869679314,680.2544054808059
0.5307591732414711,5.998900077465745,33.47223552119257,679.4905824922057
0.5309554394932768,5.992326417775914,33.51492450996321,678.7264387857225
0.5311517057450826,5.985115688129636,38.289175119702335,678.8907116223609
0.5313479719968884,5.977596022556012,38.338010656717486,678.0165864924902
0.5315442382486941,5.9700667740817135,38.3868271539868,677.142094466809
0.5317405045004999,5.962527946441703,38.435624623841235,676.2672356407013
0.5319367707523056,5.9549795433685,38.48440307860406,675.3920101095398
0.5321330370041114,5.947421568592135,38.53316253058412,674.5164179686501
0.5323293032559172,5.939854025840145,38.58190299208631,673.6404593133154
0.5325255695077229,5.932276918837621,38.630624475395614,672.7641342387924
0.5327218357595287,5.924690251307151,38.679326992793854,671.8874428402917
0.5329181020113344,5.916233235381156,43.61589519383241,672.001636696885
0.5331143682631402,5.907667488506881,43.67110865592625,671.0097685013556
0.533310634514946,5.8990909071969995,43.7263006415328,670.0174850098593
0.5335069007667517,5.890503495664203,43.781471164537095,669.0247863302808
0.5337031670185575,5.881905258118379,43.83662023880373,668.0316725704697
0.5338994332703633,5.873296198766633,43.89174787819029,667.0381438382317
0.534095699522169,5.86467632181329,43.94685409654436,666.0442002413333
0.5342919657739748,5.856045631459874,44.001938907694424,665.0498418874872
0.5344882320257804,5.847297668414986,49.122940525361834,665.2378277347311
0.5346844982775862,5.837650408942123,49.18493486997883,664.1225338331396
0.534880764529392,5.827990984426428,49.24690515007596,663.0067731517349
0.5350770307811977,5.818319399587977,49.308851381179544,661.8905458116886
0.5352732970330035,5.808635659143722,49.3707735787942,660.7738519341154
0.5354695632848092,5.798939767807506,49.4326717584231,659.6566916401136
0.535665829536615,5.789231730290043,49.494545935538866,658.5390650506943
0.5358620957884208,5.779511551298918,49.55639612561649,657.4209722868416
0.5360583620402265,5.769779235538632,49.61822234410886,656.3024134694915
0.5362546282920323,5.759728298083495,54.79836018501577,656.4148277021967
0.5364508945438381,5.748967552196834,54.856193073723304,655.170487341285
0.5366471607956438,5.738189407025039,55.01696406223748,651.6683727002827
0.5368434270474496,5.727385421998409,55.078227557752825,650.3840826615894
0.5370396932992553,5.7165694226976544,55.139374579324425,649.1003037464704
0.5372359595510611,5.705741432115646,55.20040549232152,647.8170335571294
0.5374322258028669,5.694901473167979,55.261320660567556,646.5342697070525
0.5376284920546726,5.68404957632886,55.322120389903716,645.2520108183699
0.5378247583064784,5.673009596460305,60.536952819477875,645.469040823564
0.538021024558284,5.661121400050078,60.606587122705626,644.0311901909715
0.5382172908100898,5.649219547107172,60.676090028385964,642.5939106061969
0.5384135570618956,5.637304070541951,60.74546189254952,641.1572003143801
0.5386098233137013,5.625374989979187,60.81470317022984,639.7210558295026
0.5388060895655071,5.613432331168644,60.88381426718815,638.2854744999959
0.5390023558173129,5.601476119774407,60.95279558749551,636.8504536866876
0.5391986220691186,5.589506386944045,61.021647491745405,635.4159914910674
0.5393948883209244,5.577514455659763,66.47816546018626,635.835485262294
0.5395911545727301,5.564459351106711,66.55638860099364,634.2366766767557
0.5397874208245359,5.551388916976345,66.63446550018335,632.6384966199271
0.5399836870763417,5.5383031719710685,66.7123966872089,631.0409408143065
0.5401799533281474,5.525202144799162,66.79018261111258,629.4440063370225
0.5403762195799532,5.5120858640741766,66.86782371903425,627.8476902787968
0.5405724858317589,5.498954358315352,66.94532045626835,626.2519897438399
0.5407687520835647,5.485807655947877,67.02267326624329,624.6569018498215
0.5409650183353705,5.47264579165678,67.09988254243775,623.0624245579075
0.5411612845871762,5.458573532940852,72.83113427856712,623.5414647424805
0.541357550838982,5.4442706829775975,72.91832293158885,621.7727105214776
0.5415538170907878,5.429950735629469,73.00535044643414,620.0046376821298
0.5417500833425934,5.415613722612153,73.09221731505971,618.2372430361984
0.5419463495943992,5.401259675537688,73.1789240273848,616.4705234101962
0.5421426158462049,5.3868886259148265,73.26547107130605,614.7044756452508
0.5423388820980107,5.372500605149452,73.35185893270517,612.9390965970205
0.5425351483498165,5.358095644544969,73.4380880954499,611.1743831356184
0.5427314146016222,5.343152305732873,78.22309563554629,611.4671476184394
0.542927680853428,5.327773852045766,78.48775261740042,609.7519182838109
0.5431239471052337,5.312343073702342,78.7562489435742,608.0258414865044
0.5433202133570395,5.296859212206716,79.028662088462,606.2887537994351
0.5435164796088453,5.2813214930535874,79.30507154376247,604.5404883087143
0.543712745860651,5.265729125305892,79.58555888325972,602.7808745157813
0.5439090121124568,5.249957465196341,83.32302611356388,602.4934035750401
0.5441052783642626,5.233575723194527,83.61156777851954,600.6729323068392
0.5443015446160683,5.217136925549783,83.90443986866552,598.8405933112833
0.5444978108678741,5.200640214397662,84.20173292579912,596.9962009072806
0.5446940771196798,5.184084713147872,84.50353993741888,595.1395652897406
0.5448903433714856,5.167469525973291,84.8099564182052,593.2704924089896
0.5450866096232914,5.1507937372825605,85.12108049474054,591.388783845708
0.545282875875097,5.133501433740619,88.92816630224058,590.941562482859
0.5454791421269028,5.116016556782279,89.24775091165654,588.9985443726557
0.5456754083787085,5.098468467159242,89.5723346436926,587.0423197424009
0.5458716746305143,5.080856170963521,89.90202664071415,585.0726721703347
0.5460679408823201,5.06317865169483,90.23693912798456,583.0893801854522
0.5462642071341258,5.045434890917378,90.57718811557369,581.0922168520212
0.5464604733859316,5.027309946983024,94.44208788037699,580.5202201544162
0.5466567396377373,5.008739981468436,94.79108541268243,578.4616823101733
0.5468530058895431,4.990100991102211,95.14574986425947,576.3886545971973
0.5470492721413489,4.971391816673304,95.50620901396225,574.30088979839
0.5472455383931546,4.952611302034644,95.87259526515732,572.1981342791407
0.5474418046449604,4.933758310497832,96.24504639243702,570.0801275330839
0.5476380708967662,4.914745728619462,100.28924636340128,565.9803790999083
0.5478343371485719,4.895008391216245,100.8396293953941,563.8890087878556
0.5480306034003777,4.875162646184427,101.39417166889484,561.7896714179367
0.5482268696521834,4.855207610264866,101.95288926161496,559.6823718728124
0.5484231359039892,4.835142534507438,102.51579915304808,557.5671205012719
0.548619402155795,4.814966574490533,103.08291699125168,555.4439257515869
0.5488156684076007,4.794678855519356,103.65425770477516,553.312796202847
0.5490119346594065,4.773991875974522,106.642021312687,552.183075392918
0.5492082009112121,4.753003382581483,107.23632667790947,549.9846478122861
0.5494044671630179,4.731897829533188,107.8350051758003,547.7781270305212
0.5496007334148237,4.710674348347105,108.43807046211151,545.563527680338
0.5497969996666294,4.6893320751054315,109.04553571617993,543.3408658042113
0.5499932659184352,4.667870150669948,109.65741362541151,541.1101588837068
0.550189532170241,4.646287541852575,112.56133455434698,539.9345778677962
0.5503857984220467,4.624133517933537,113.19420764008476,537.6424365469369
0.5505820646738525,4.601854854346845,113.8316147574568,535.3421534354759
0.5507783309256582,4.57945061342164,114.47356584742184,533.0337492443091
0.550974597177464,4.5569199525510555,115.12007115661737,530.7172496676725
0.5511708634292698,4.534261943720501,115.77113942056528,528.3926784249743
0.5513671296810755,4.511475710970141,116.42677921348798,526.0600626043959
0.5515633959328813,4.488164389042989,120.66452775269505,519.6874660239607
0.551759662184687,4.464413016948888,121.36900330959341,517.3048584631249
0.5519559284364928,4.440522568950349,122.08175373009306,514.9129674116539
0.5521521946882986,4.416491417420742,122.80283382932014,512.511870371424
0.5523484609401043,4.39231792373554,123.53229654819145,510.1016493307112
0.5525447271919101,4.368000445031692,124.27019293947023,507.6823911100308
0.5527409934437159,4.343537297135079,125.01657151431496,505.25418571256006
0.5529372596955215,4.318905417059406,126.71826891321561,503.52546355927154
0.5531335259473273,4.293947672402471,127.60818500604813,501.3476080672529
0.553329792199133,4.268814616628795,128.5047998335707,499.1628039381984
0.5535260584509388,4.243504925062428,129.40809318914978,496.9711226748168
0.5537223247027446,4.218017298408279,130.31804265804453,494.7726382392239
0.5539185909545503,4.192350422818864,131.2346231654261,492.5674254238394
0.5541148572063561,4.166503008044151,132.1578073168072,490.35556132297984
0.5543111234581618,4.140463404497169,136.05996192070688,481.2064776756955
0.5545073897099676,4.113731344148426,136.6786506748585,478.65509526797564
0.5547036559617734,4.086810250193724,137.65484852286082,476.3681848682254
0.5548999222135791,4.059696907521005,138.63774338113853,474.07472080826636
0.5550961884653849,4.032389994704274,139.62729314169238,471.7747894768901
0.5552924547171907,4.004888221818909,140.62345311968926,469.4684796206196
0.5554887209689964,3.977190288875556,141.62617559579752,467.15588040575983
0.5556849872208022,3.9492949288632775,142.63541021359833,464.8370832950712
0.5558812534726079,3.921310070588353,142.7436013493951,461.8152443401867
0.5560775197244137,3.8931979642122787,143.7265009409692,459.52210892324797
0.5562737859762195,3.864892369859782,144.7155004941589,457.22328184380575
0.5564700522280251,3.8363920319318234,145.71053958625612,454.9188513828159
0.556666318479831,3.8074348338651345,150.3008437988921,444.8079963735331
0.5568625847316366,3.7778302693859116,151.37759160007636,442.4059316574353
0.5570588509834424,3.7480137806374594,152.46058796360344,439.9981762718171
0.5572551172352482,3.717993859638005,152.0228091260477,436.26496494562105
0.5574513834870539,3.688055009619659,153.06228080140806,433.8987449842807
0.5576476497388597,3.6579115662100454,154.10745636914896,431.5274110242475
0.5578439159906655,3.627562447230774,155.1582548595688,429.1510617339966
0.5580401822424712,3.5970065456871367,156.21459200527545,426.7697939974008
0.558236448494277,3.566242797029056,157.27638082524368,424.38370628461155
0.5584327147460827,3.5352701033548213,158.3435310004678,421.99289448794843
0.5586289809978885,3.5040874576047893,159.41594990235492,419.59745848328714
0.5588252472496943,3.472129070532476,162.6272298641285,406.6399123755417
0.5590215135015,3.440104083886622,163.71622265600163,404.33238897993704
0.5592177797533058,3.4078646720680412,164.81229843037323,402.019728900653
0.5594140460051115,3.375409441525334,165.91537849848956,399.7020176946555
0.5596103122569173,3.342737036632875,167.02538059759252,397.37934227221035
0.5598065785087231,3.3098461092743587,168.14221851908684,395.05178929789133
0.5600028447605288,3.276735309315246,169.26580199488754,392.7194445258855
0.5601991110123345,3.243878435343275,167.44253520199163,387.64799409768
0.5603953772641403,3.2109112553621104,168.50191584774498,385.36877507960014
0.560591643515946,3.1769203762576566,175.26413188118786,373.22924439951566
0.5607879097677518,3.142435900702015,176.14110558587342,371.10885711794026
0.5609841760195575,3.1077791910464576,177.01924487737713,368.98338851100937
0.5611804422713633,3.0729500194922625,177.89851639365128,366.8528440484522
0.5613767085231691,3.037948168406029,178.77888656419697,364.71722925282313
0.5615729747749748,3.003187927321801,176.53010818240173,358.3482520648863
0.5617692410267806,2.968460796712148,177.34781764402084,356.2472174360855
0.5619655072785863,2.933573083630642,178.16645060410602,354.14149863623715
0.5621617735303921,2.8985246120373684,178.98597518482907,352.03110022264
0.5623580397821979,2.8620300319241667,186.7447987659389,338.39977960835347
0.5625543060340036,2.8252949395735154,187.5947243514388,336.19861115337494
0.5627505722858094,2.788392952120714,188.44547264123963,333.99261214824446
0.5629468385376152,2.75135599546915,185.61072600829064,326.5584404562971
0.5631431047894209,2.7148508472538175,186.38557125219705,324.39255299676404
0.5633393710412267,2.678193558738452,187.16107209977156,322.2222842948928
0.5635356372930324,2.6413840023851334,187.9371974885202,320.0476373146451
0.5637319035448382,2.604422060014725,188.71391623750148,317.86861504626154
0.563928169796644,2.5666247103298216,196.86970744210632,303.82653602016904
0.5641244360484496,2.5279078604864083,197.66435010028468,301.55466564367856
0.5643207023002554,2.489034995969273,198.45950265819243,299.2783330266126
0.5645169685520611,2.4501813370878778,194.86518251737277,290.73493135715444
0.5647132348038669,2.4118947103105106,195.2843455668495,288.62381681914076
0.5649095010556727,2.373526013347291,195.70155620195823,286.51174513634896
0.5651057673074784,2.3350756196982263,196.116757601909,284.39868825652445
0.5653020335592842,2.2964438224739294,205.6940213039856,272.41525016956166
0.56549829981109,2.256036350215204,206.06740795837013,270.18921045218485
0.5656945660628957,2.2155558050763253,206.43882284737663,267.9621976354756
0.5658908323147015,2.1750025355642553,206.8082202658851,265.73418304538114
0.5660870985665072,2.1351918385728665,201.90814022201624,255.5261749193835
0.566283364818313,2.0955409002315415,202.14425751567435,253.32212576181118
0.5664796310701188,2.0558437424486034,202.37898738833545,251.11737436316474
0.5666758973219245,2.015375379982992,211.58331874887608,239.7487601654131
0.5668721635737303,1.9738049885182507,212.02769747613388,237.4382908955584
0.567068429825536,1.9321480864266896,212.46490374715353,235.11871316971775
0.5672646960773418,1.8904060675514223,212.8950828114948,232.7902280586215
0.5674609623291476,1.8490329201126499,207.1928383656016,222.34876361043257
0.5676572285809532,1.8083304450063127,207.57409646836615,220.0677898730633
0.567853494832759,1.7670772144530273,216.54041192544867,208.24295173659215
0.5680497610845648,1.7245325151230138,216.99901168491675,205.85927546036032
0.5682460273363705,1.681898520177158,217.45039282536072,203.46653253325331
0.5684422935881763,1.639176630884235,217.89469856247362,201.06491868483715
0.568638559839982,1.5963682231738145,218.33206874243703,198.65462488952778
0.5688348260917878,1.5538120796350254,212.31388420261283,187.7200422074848
0.5690310923435936,1.5121038532638653,212.70190353349045,185.3630338606353
0.5692273585953993,1.4691131720168058,221.87392382395325,172.44733187730333
0.5694236248472051,1.4255223900666165,222.32538563618374,169.98061663157847
0.5696198910990108,1.3818436821620894,222.76994499305513,167.50533870132153
0.5698161573508166,1.338078388645037,223.20773550511524,165.0216783172271
0.5700124236026224,1.2942278262111562,223.63888770124657,162.52981141329406
0.5702086898544281,1.250560549134594,216.52100856777145,150.15602522801487
0.5704049561062339,1.208054414128089,216.6262042686472,147.74189374621102
0.5706012223580396,1.1640785637995195,226.4274663270245,135.00655292772507
0.5707974886098454,1.1196298878073776,226.514762838106,132.48027539271587
0.5709937548616512,1.0751642999883702,226.59987099854993,129.95335856701928
0.5711900211134568,1.0306822134433853,226.6828706443689,127.42580544071446
0.5713862873652626,0.9861840251035566,226.7638377433928,124.89761926124922
0.5715825536170684,0.9416701650744179,226.84284454991496,122.3688059576429
0.5717788198688741,0.8969727366118896,236.93326121583513,109.06763014955342
0.5719750861206799,0.8516057974660659,229.43969423285466,93.10589100245946
0.5721713523724856,0.8066096265845175,229.08158019894182,90.39209920210203
0.5723676186242914,0.7616839878227706,228.7210620475914,87.67948947775716
0.5725638848760972,0.7168293392965175,228.3581269430415,84.96805715051028
0.5727601511279029,0.6720461601795814,227.99276222490698,82.2577990939212
0.5729564173797087,0.6273349290807659,227.62495527150872,79.54871188699958
0.5731526836315144,0.5826961239835226,227.25469350321225,76.8407918194506
0.5733489498833202,0.5381302221838512,226.88196438552177,74.13403489729816
0.573545216135126,0.4914422274222719,237.77354577145036,59.77400633669364
0.5737414823869317,0.4448291879147003,237.22373490192172,56.86842230348787
0.5739377486387375,0.3990792826371409,229.30343059604263,40.24327461550702
0.5741340148905433,0.35413244882960976,228.71492862294085,37.40969908297218
0.574330281142349,0.3093014951153037,228.122538367051,34.57788515579222
0.5745265473941548,0.26458719139057,227.5262413944372,31.747827658483864
0.5747228136459605,0.21999030736076777,226.92601938199266,28.91952106445067
0.5749190798977662,0.17497301319387182,237.14338242827492,15.860099842559723
0.575115346149572,0.12850632786949806,236.36237572731739,12.83244361505401
0.5753116124013777,0.08219343047196395,235.57625872802856,9.807014240148312
0.5755078786531835,0.036035326558326114,234.7850087222994,6.783804498217686
0.5757041449049892,-0.00996697825802631,233.9886031851922,3.7628067893901873
0.575900411156795,-0.05566808399956545,225.94809985706343,-12.960603456289787
0.5760966774086008,-0.099935485331091,225.1465552764099,-15.893405314701397
0.5762929436604065,-0.1440450737025349,224.33982299866668,-18.824031811171732
0.5764892099122123,-0.18969764751227913,233.5638131826953,-30.832570322409605
0.5766854761640181,-0.23544233314810584,232.58448462873653,-33.9546408485818
0.5768817424158238,-0.2809941983191619,231.59886337196002,-37.07412890067232
0.5770780086676296,-0.32635200066469416,230.60692494961995,-40.19104232619165
0.5772742749194353,-0.37151449824207805,229.60864520493982,-43.3053893608367
0.5774705411712411,-0.41648044964997816,228.60400029825564,-46.41717861605038
0.5776668074230469,-0.4612485797226631,227.5929671377752,-49.52641598782267
0.5778630736748526,-0.5073363170308497,236.53358202181641,-60.91720960708142
0.5780593399266584,-0.5526728557612276,226.89279878789054,-79.05882886361725
0.578255606178464,-0.5971130419271072,225.9634595008415,-81.97092864894825
0.5784518724302699,-0.6413708996581639,225.03475328076328,-84.86711696512691
0.5786481386820757,-0.6854465443902427,224.106728354437,-87.74738817772985
0.5788444049338813,-0.7293401206875235,223.1794327256839,-90.61174005871047
0.5790406711856871,-0.7730517775650873,222.25291421820035,-93.46017129796263
0.5792369374374929,-0.8168098200575058,230.56460633635868,-105.33008282151226
0.5794332036892986,-0.8619688641117185,229.6170279943138,-108.25850007900169
0.5796294699411044,-0.9069420247443345,228.6703916135255,-111.17060933737338
0.5798257361929101,-0.9517294923820665,227.72474529123468,-114.06641501110894
0.5800220024447159,-0.9963314615654351,226.78013688727103,-116.94592246921185
0.5802182686965217,-1.0407481309340314,225.8366140163426,-119.80913805602472
0.5804145349483274,-1.0838917943749173,215.35665479443722,-138.69869622311813
0.5806108012001332,-1.1260657918361983,214.4066584198829,-141.42527146748813
0.5808070674519389,-1.168302170327511,221.93581366836702,-152.84686230497005
0.5810033337037447,-1.2117666413225172,220.9778590320249,-155.6390227023544
0.5811995999555505,-1.255043249227199,220.02125032962587,-158.41461856494203
0.5813958662073562,-1.2981322352393432,219.0660343413259,-161.1736636043211
0.581592132459162,-1.3410338836789428,218.11225736441207,-163.91617582663258
0.5817883987109678,-1.3837484819971615,217.1599653566209,-166.64217414637488
0.5819846649627735,-1.4262763207589009,216.20920392972073,-169.35167840285078
0.5821809312145793,-1.4686177260501068,215.26001818981837,-172.04471197303863
0.5823771974663849,-1.5107729885854548,214.3124530540311,-174.7212960448469
0.5825734637181907,-1.5538686396524872,211.6536811715817,-201.18230244200413
0.5827697299699965,-1.595314857349026,210.69347331108688,-203.8111077476978
0.5829659962218022,-1.6365727866113278,209.7350477615829,-206.4232633118391
0.583162262473608,-1.6776427999479104,208.77844831408152,-209.01879946520876
0.5833585287254137,-1.7185252419526262,207.82371848889846,-211.59774512015173
0.5835547949772195,-1.7592204897101533,206.8709012366857,-214.16013234071357
0.5837510612290253,-1.7997289223418493,205.92003907601736,-216.70599403006565
0.583947327480831,-1.84005092098828,204.97117408891808,-219.23536394247296
0.5841435937326368,-1.8805664362873833,211.8870666488601,-230.5608141736061
0.5843398599844426,-1.922081098615661,211.15477195324814,-232.88136463949562
0.5845361262362483,-1.963450558467562,210.40735814396322,-235.19902437116707
0.5847323924880541,-2.0029174469958626,198.08371335689543,-248.8725914881669
0.5849286587398598,-2.041728695742834,197.4098696990589,-251.0603001090335
0.5851249249916656,-2.080406322510652,196.72196430698784,-253.2457042981554
0.5853211912434714,-2.1189475179863524,196.01965438676567,-255.428877943747
0.5855174574952771,-2.1574914547700534,202.08085835025747,-264.56901090567845
0.5857137237470829,-2.1970602474559184,201.13114060389947,-266.8206007762247
0.5859099899988885,-2.2364406620363804,200.16133745112552,-269.0696264171349
0.5861062562506943,-2.2756287145314706,199.17095884049243,-271.3162117031409
0.5863025225025001,-2.3141619228863664,186.85385574264387,-284.8715664991813
0.5864987887543058,-2.3507654023025637,186.1451652711788,-286.9134311205686
0.5866950550061116,-2.3872303119608627,185.44199605023792,-288.92964811695555
0.5868913212579174,-2.4239540368587402,190.81064373113173,-298.0580762882721
0.5870875875097231,-2.461355395032453,190.31924005895468,-300.12280885295434
0.5872838537615289,-2.49866093791699,189.8341518155492,-302.17049881084114
0.5874801200133346,-2.5358719401091725,189.35607510883244,-304.2016840172148
0.5876763862651404,-2.572989852911043,188.88565071908334,-306.216952353539
0.5878726525169462,-2.6100162363633315,188.4234613244604,-308.21693324364264
0.5880689187687519,-2.6451717886551487,176.3517240368046,-319.7523889269463
0.5882651850205577,-2.6797546041885667,176.05647378409788,-321.63935331434897
0.5884614512723634,-2.714323190962934,181.54093298593145,-331.88618107446376
0.5886577175241692,-2.749938600504616,181.38920187594204,-333.86768968660783
0.588853983775975,-2.7855245878671715,181.24112883592477,-335.8449954007352
0.5890502500277807,-2.8210818791165124,181.09679319138777,-337.8183603346106
0.5892465162795865,-2.8566112139447624,180.95625457420488,-339.78804503093954
0.5894427825313923,-2.891154865504113,169.42277836359938,-349.7061465519264
0.589639048783198,-2.9244070067230057,169.4244667778914,-351.60708346109044
0.5898353150350037,-2.9576594734496267,169.42610601995403,-353.50805753678566
0.5900315812868094,-2.9909122570510727,169.42769618784428,-355.4090657538286
0.5902278475386152,-3.024165348022152,169.4292375525485,-357.3101051866828
0.590424113790421,-3.0574187367192605,169.43073054089132,-359.2111730247904
0.5906203800422267,-3.090672413737359,169.43217571872984,-361.112266581921
0.5908166462940325,-3.123281522215404,163.90513363563844,-379.5991642883148
0.5910129125458382,-3.155461954417999,164.02124864933754,-381.5129109411897
0.591209178797644,-3.1876652278845428,164.13789591506293,-383.42908670677093
0.5914054450494498,-3.2198914475875475,164.25506896729362,-385.3477001207142
0.5916017113012555,-3.252140713930837,164.37276116247122,-387.2687601716444
0.5917979775530613,-3.2844131310714104,164.49096563715887,-389.1922742819428
0.5919942438048671,-3.3157791235312386,153.57316050337732,-397.21647558662585
0.5921905100566728,-3.3459416557192005,153.79066403212943,-399.46857301642126
0.5923867763084786,-3.3761471509454637,154.01102181504487,-401.7282387264388
0.5925830425602843,-3.4063961789716948,154.23429155950868,-403.99559718095645
0.5927793088120901,-3.4366893176572715,154.46053254878183,-406.2707757928906
0.5929755750638959,-3.4670271530949774,154.68980569628644,-408.55390502024073
0.5931718413157016,-3.497410279749073,154.92217360214056,-410.84511846622866
0.5933681075675074,-3.527839352326908,155.157701130275,-413.14455513873514
0.593564373819313,-3.5562183045444398,144.4438181119155,-420.8080585732587
0.5937606400711188,-3.5845901082058376,144.67216346470218,-422.96906432395633
0.5939569063229246,-3.6130070333507254,144.90368241608695,-425.13823540597286
0.5941531725747303,-3.6414697244807606,145.13844331891295,-427.31571598882584
0.5943494388265361,-3.669978811904135,145.37651627238756,-429.50165293290183
0.5945457050783418,-3.6985349548621085,145.61797362884124,-431.69619766588653
0.5947419713301476,-3.727138825948918,145.862889914742,-433.8995056738871
0.5949382375819534,-3.7545183571456175,135.55829182424043,-440.9449515527964
0.5951345038337591,-3.781147157588091,135.7961219232298,-443.01500686623893
0.5953307700855649,-3.807822977030672,136.0374396983806,-445.0937951535433
0.5955270363373707,-3.8345465076954213,136.28232454090818,-447.18148003027045
0.5957233025891764,-3.8613268439023463,138.06462134015507,-456.94910097580623
0.5959195688409822,-3.8884426816161506,138.25271308208426,-458.9260728390055
0.5961158350927879,-3.9155957138634525,138.44365353355482,-460.9100653280248
0.5963121013445937,-3.9420898151498323,128.52083619658606,-467.2003333284214
0.5965083675963995,-3.967332921736281,128.71294259306023,-469.07464957695913
0.5967046338482052,-3.9926140239172763,128.9080322214428,-470.9562296230496
0.596900900100011,-4.017933712877927,129.10617727733305,-472.8452190513048
0.5970971663518166,-4.043292589023524,129.307452335315,-474.74176767292806
0.5972934326036224,-4.0686913021028115,129.5119347983319,-476.64603119515743
0.5974896988554282,-4.094130458743041,129.71970420243437,-478.55816791708423
0.5976859651072339,-4.119271898636999,120.8920746923339,-483.98857161412514
0.5978822313590397,-4.143017204247858,121.07838870961538,-485.8582814235239
0.5980784976108455,-4.166799168344472,121.26565517069108,-487.7326211792177
0.5982747638626512,-4.190617979686857,121.4538822142973,-489.61162317716935
0.598471030114457,-4.214473828306987,121.64307807406432,-491.495320037492
0.5986672963662627,-4.238366905519343,121.83325107990437,-493.3837447088855
0.5988635626180685,-4.262268239806653,114.17124416114518,-498.09926711351807
0.5990598288698743,-4.284694928392131,114.36223683302212,-499.9059764181189
0.59925609512168,-4.307159200098769,114.55422618792483,-501.7174853224652
0.5994523613734858,-4.32966125141856,114.7472209119867,-503.533828010985
0.5996486276252915,-4.352201280208298,114.94122979464255,-505.3550390198364
0.5998448938770973,-4.374779485701524,115.13626173010502,-507.1811532418092
0.6000411601289031,-4.397396068520475,115.33232571899785,-509.01220593115306
0.6002374263807088,-4.418710773802472,107.99398103107777,-513.2505675088088
0.6004336926325146,-4.439925664343502,108.19097755148445,-515.0039036341556
0.6006299588843204,-4.461179321071734,108.38902764192505,-516.7622571902971
0.600826225136126,-4.482471950326255,108.58814070064611,-518.5256648074921
0.6010224913879318,-4.503803759925812,108.7883262402314,-520.294163503775
0.6012187576397375,-4.525174976289723,108.9895940521923,-522.0677920086019
0.6014150238915433,-4.5453747122088135,101.96361023161279,-525.9369817072061
0.6016112901433491,-4.565406584723272,102.16606660305783,-527.6371515252697
0.6018075563951548,-4.585478297305999,102.36962929944468,-529.3425394406202
0.6020038226469606,-4.605590065654938,102.57430839460432,-531.0531844043439
0.6022000888987663,-4.62574212117848,102.78011423233326,-532.7691269004735
0.6023963551505721,-4.646004206395869,103.57704228030634,-537.9501757230894
0.6025926214023779,-4.665227796561573,97.06932331214452,-541.3691319519708
0.6027888876541836,-4.684287023878373,97.14890570480588,-543.0178246078915
0.6029851539059894,-4.7033619234118795,97.22884982426619,-544.669698443279
0.6031814201577952,-4.722452531607478,97.30915819506646,-546.3247715835265
0.6033776864096009,-4.741558954939439,97.38983372082343,-547.9830675169663
0.6035739526614067,-4.760459786955846,91.76391229518059,-550.9142405361299
0.6037702189132124,-4.778477956125684,91.84559918654263,-552.5169260476612
0.6039664851650182,-4.7965121921560945,91.92766272969652,-554.1229077069356
0.604162751416824,-4.814562575710262,92.01010581395869,-555.732207821379
0.6043590176686297,-4.832629166243719,92.09293124048388,-557.3448472666513
0.6045552839204354,-4.850712070657889,92.17614209688003,-558.9608506912157
0.6047515501722411,-4.868198542400685,86.7725332733007,-561.5352293171736
0.6049478164240469,-4.885237318626631,86.8568003280331,-563.0984217558828
0.6051440826758527,-4.902292685365198,86.94146301097672,-564.6650570555909
0.6053403489276584,-4.919364699251442,87.02652425032625,-566.2351568117751
0.6055366151794642,-4.93645345131099,87.11198720451263,-567.8087454648701
0.60573288143127,-4.953559014351217,87.19785495517725,-569.38584623822
0.6059291476830757,-4.969671455055445,82.00646073554013,-571.6239940348795
0.6061254139348815,-4.985775058192396,82.09309656886646,-573.148645253194
0.6063216801866872,-5.0018956997856625,82.18014649300477,-574.6768787958125
0.606517946438493,-5.0180334629177725,82.2676137723943,-576.208719464111
0.6067142126902988,-5.034188431174865,82.3555017065651,-577.7441923040872
0.6069104789421045,-5.0499893624922,77.87437176045003,-579.681806190312
0.6071067451939103,-5.06527102507283,77.84944784870257,-581.1936600079068
0.607303011445716,-5.080547798575473,77.82448442636206,-582.7056053778997
0.6074992776975218,-5.095819662293797,77.7994814472901,-584.2176395741508
0.6076955439493276,-5.111086621222075,77.77443890077444,-585.7297618027178
0.6078918102011333,-5.125954063510198,73.97593777708529,-587.3384138227386
0.608088076452939,-5.1404705599303755,73.95065266807582,-588.8125484151587
0.6082843427047449,-5.154982095708333,73.92532765029347,-590.2867662269787
0.6084806089565505,-5.169488649759724,73.89996267734725,-591.7610644425714
0.6086768752083563,-5.183990230489884,73.87455774516094,-593.2354424976222
0.608873141460162,-5.198029089013129,70.1929934697206,-594.5789108022086
0.6090694077119678,-5.2118030850961485,70.16733790996966,-596.0167632200046
0.6092656739637736,-5.225572047055931,70.14164203746417,-597.4546902131876
0.6094619402155793,-5.239335953502311,70.11590580565311,-598.8926888791189
0.6096582064673851,-5.253094816609447,70.09012921812354,-600.3307589195285
0.6098544727191908,-5.2663397146239435,66.5185695485823,-601.4212945681477
0.6100507389709966,-5.2793925150199925,66.49260240823683,-602.8225012759324
0.6102470052228024,-5.292440219319936,66.46659465235963,-604.223773423524
0.6104432714746081,-5.3054828058836625,66.44054623439854,-605.6251080272203
0.6106395377264139,-5.3185202909611675,66.41445716659177,-607.0265050906852
0.6108358039782197,-5.331090969981374,63.408356244757336,-607.9325319475902
0.6110320702300254,-5.343512964952254,63.17598142651145,-609.2361672197751
0.6112283364818312,-5.355890000090002,62.949966794317454,-610.5255920379324
0.6114246027336369,-5.368223288529217,62.73006322055213,-611.8012632771901
0.6116208689854427,-5.380484200339741,60.26915617348772,-612.6708342273591
0.6118171352372485,-5.392291795969704,60.05401816688541,-613.9128741377313
0.6120134014890541,-5.40405771116958,59.84449419418275,-615.1420039635946
0.6122096677408599,-5.415743980888584,59.32482709369291,-618.0672729151626
0.6124059339926656,-5.427365958970839,59.10683981349336,-619.3195643201648
0.6126022002444714,-5.438819805078025,56.64347649380231,-620.1162412089895
0.6127984664962772,-5.449915996099868,56.43025411284174,-621.3343328398046
0.6129947327480829,-5.460970857519213,56.22229387096228,-622.5398932187936
0.6131909989998887,-5.47198540604551,56.01941126488162,-623.7332785052198
0.6133872652516945,-5.482960618653513,55.82143021626632,-624.9148304316036
0.6135835315035002,-5.493690200631973,53.375605173491785,-625.5948879553973
0.613779797755306,-5.504146947285683,53.18191078053633,-626.7427145096184
0.6139760640071117,-5.51456612599252,52.99275363549618,-627.8793636107209
0.6141723302589175,-5.52494859611469,52.807982999114415,-629.0051341443833
0.6143685965107233,-5.535295253451919,52.627455499640405,-630.120312753967
0.614564862762529,-5.545344971632224,50.260197288353154,-630.6409430413473
0.6147611290143348,-5.555177432848792,49.93520116707944,-631.5910494484078
0.6149573952661405,-5.564946350509588,49.613095104981355,-632.5381362343522
0.6151536615179463,-5.574652356034866,49.29391139041418,-633.4821246196998
0.6153499277697521,-5.584296021760951,48.977679680690784,-634.4229372183349
0.6155461940215577,-5.593877882027754,48.66442707528587,-635.3604983976993
0.6157424602733635,-5.603374498164124,46.47747273976083,-635.9533636436183
0.6159387265251693,-5.612468294353446,46.19095525246989,-636.8369742326031
0.616134992776975,-5.621506135353307,45.9072789325636,-637.7173558563849
0.6163312590287808,-5.630488582755471,45.62646038399858,-638.59444733129
0.6165275252805865,-5.639416191991353,45.34851410022121,-639.4681896586687
0.6167237915323923,-5.648289534957539,45.07345256521408,-640.338526279807
0.6169200577841981,-5.657109176588902,44.80128624806164,-641.2054028566945
0.6171163240360038,-5.665476132875673,41.8929025822022,-643.6470239150825
0.6173125902878096,-5.6736748928399,41.65485431990528,-644.4389340933924
0.6175088565396153,-5.68182720990515,41.41941151714394,-645.227618961535
0.6177051227914211,-5.689933528752572,41.18657672321311,-646.0130377231972
0.6179013890432269,-5.697994428367014,40.956351240258826,-646.7951528249228
0.6180976552950326,-5.706010398527821,40.72873467676372,-647.5739280034363
0.6182939215468384,-5.713735697342391,38.415657696244395,-648.1311518892333
0.6184901877986441,-5.721255559101619,38.21392370790521,-648.8501969747792
0.6186864540504499,-5.7287360606203634,38.014547547416726,-649.5661255545316
0.6188827203022557,-5.736177659699262,37.81752392957577,-650.2789122390395
0.6190789865540614,-5.743580819769532,37.622846457346085,-650.9885334806228
0.6192752528058671,-5.750946012420747,37.43050767399643,-651.6949675646449
0.619471519057673,-5.757867578512998,34.03129514279738,-652.2578059516436
0.6196677853094786,-5.764555511383606,34.12037125376245,-653.0051518042847
0.6198640515612844,-5.77126094557922,34.209637153163605,-653.7538383704197
0.6200603178130901,-5.7779839183213255,34.299093122157856,-654.5038670723445
0.6202565840648959,-5.784724466931315,34.388739441248866,-655.2552393268459
0.6204528503167017,-5.791482628830755,34.47857639027573,-656.0079565451094
0.6206491165685074,-5.7982584415417735,34.56860424841105,-656.762020132671
0.6208453828203132,-5.8046111971933945,30.08243709545188,-657.3082852152102
0.6210416490721189,-5.810523067752413,30.160965372930185,-657.9653489386791
0.6212379153239247,-5.81645036705981,30.239660190679977,-658.6235857322412
0.6214341815757305,-5.82239312792948,30.318521788177208,-659.2829968003429
0.6216304478275362,-5.828351383270749,30.397550404266063,-659.9435833422715
0.621826714079342,-5.834325166088739,30.476746277149132,-660.6053465521
0.6220229803311478,-5.84031450948469,30.556109644381557,-661.2682876186282
0.6222192465829535,-5.84603566260256,26.231494416697835,-661.811733648787
0.6224155128347593,-5.851190713278326,26.29974042901916,-662.3814090198968
0.622611779086565,-5.856359172672751,26.368130468546283,-662.9520960415084
0.6228080453383708,-5.861541069355127,26.4366647358813,-663.5237957166238
0.6230043115901766,-5.86673643198629,26.50534343102449,-664.0965090435038
0.6232005778419822,-5.871945289319021,26.574166753374847,-664.6702370156232
0.623396844093788,-5.877167670198444,26.643134901715666,-665.2449806216241
0.6235931103455937,-5.882287541681676,22.46472647416448,-665.7855973294174
0.6237893765973995,-5.886702313654203,22.522914883437085,-666.2704329666419
0.6239856428492053,-5.891128518871074,22.58122546236451,-666.7561244109254
0.624181909101011,-5.8955661818043,22.639658375375507,-667.2426724794743
0.6243781753528168,-5.900015327014174,22.69821378635164,-667.7300779852394
0.6245744416046226,-5.904475979149668,22.756891858611322,-668.2183417368649
0.6247707078564283,-5.908948162948791,22.815692754902166,-668.7074645386388
0.6249669741082341,-5.913431885330779,22.87461659604171,-669.1974474789915
0.6251632403600398,-5.917186285208321,18.841051120764345,-669.6513035863761
0.6253595066118456,-5.920889712208592,18.897625401732853,-670.0594325277215
0.6255557728636514,-5.92460425830063,18.954767012132386,-670.4694598755887
0.6257520391154571,-5.928330091093796,19.012483427440934,-670.881403009605
0.6259483053672629,-5.932028023972546,18.788734327688175,-669.3478847738556
0.6261445716190686,-5.935721433028633,18.848248622752923,-669.7626964737078
0.6263408378708744,-5.939426597776415,18.908366712133873,-670.1794986744706
0.6265371041226802,-5.942553791147471,14.959261336514352,-670.5978074032064
0.6267333703744858,-5.9454945870504385,15.008008450786747,-670.9309285427926
0.6269296366262916,-5.948444959059091,15.057254234310065,-671.2656761280325
0.6271259028780974,-5.951405059787233,15.107005362401686,-671.6020652426507
0.6273221691299031,-5.9543749853480925,15.157268474916087,-671.9401113037009
0.6275184353817089,-5.957354833520276,15.208050316851015,-672.2798299032627
0.6277147016335146,-5.9603446674491165,15.259357650495048,-672.6212369130701
0.6279109678853204,-5.962913651618612,11.417788784077104,-673.0050936928659
0.6281072341371262,-5.965158458670951,11.457592126374678,-673.2646959896089
0.6283035003889319,-5.967411128104087,11.497811006569343,-673.5256179807742
0.6284997666407377,-5.9696717390131475,11.53845096954786,-673.7878722086334
0.6286960328925434,-5.9719403720095325,11.579517649204114,-674.0514713583698
0.6288922991443492,-5.974217109254676,11.621016770062695,-674.3164282597917
0.629088565396155,-5.976502034494671,11.66295414896527,-674.5827558890585
0.6292848316479607,-5.978524597851477,7.917510752364116,-674.9329497300009
0.6294810978997665,-5.980081503485593,7.94783673555667,-675.1193341418021
0.6296773641515723,-5.981644395906599,7.978485784016691,-675.3067172511525
0.629873630403378,-5.983213337354097,8.009462287483117,-675.4951086764169
0.6300698966551838,-5.984788391453283,8.04077070725242,-675.6845181457587
0.6302661629069894,-5.986369623248662,8.072415577514654,-675.8749554984296
0.6304624291587952,-5.987957099238674,8.104401506715455,-676.0664306860783
0.630658695410601,-5.9894469594931845,4.561881868992344,-676.3797344246715
0.6308549616624067,-5.9903441495851055,4.580716288713191,-676.4946560335868
0.6310512279142125,-5.991245046132315,4.5996516921055886,-676.6100146755407
0.6312474941660182,-5.992149669027896,4.618688799722946,-676.7258126756491
0.631443760417824,-5.993058038311872,4.637828338538959,-676.8420523754509
0.6316400266696298,-5.993970174172556,4.657071042013925,-676.9587361330533
0.6318362929214355,-5.994886096947939,4.676417650167281,-677.0758663232745
0.6320325591732413,-5.99551751911027,1.349430616624943,-677.2885119311004
0.6322288254250471,-5.995783391832483,1.359885955638994,-677.338591410064
0.6324250916768528,-5.996051322156349,1.3703980521629688,-677.3889134231506
0.6326213579286586,-5.9963213212832285,1.380967316216541,-677.4394792765114
0.6328176241804643,-5.996593400500722,1.391594161515762,-677.4902902856318
0.6330138904322701,-5.996867571183522,1.4022790055162417,-677.5413477754175
0.6332101566840759,-5.997143844794238,1.413022269449769,-677.5926530802683
0.6334064229358816,-5.996951846036409,-1.864070471895488,-677.718809769744
0.6336026891876874,-5.996586153011584,-1.8624252624984834,-677.7033320900989
0.633798955439493,-5.996220783844189,-1.8607710091452887,-677.6878925629231
0.6339952216912988,-5.9958557403586275,-1.8591076456815259,-677.6724913961868
0.6341914879431046,-5.995491024398327,-1.857435105345445,-677.6571287993609
0.6343877541949103,-5.9951266378259955,-1.855753320767704,-677.6418049834249
0.6345840204467161,-5.994750217280705,-5.082324436942912,-677.7477994131616
0.6347802866985219,-5.993742417524382,-5.380490738852018,-675.7615558318842
0.6349765529503276,-5.992685883266967,-5.3858463659123785,-675.6837716732284
0.6351728192021333,-5.991628295216321,-5.391231810188586,-675.6058633559331
0.6353690854539391,-5.990569647437121,-5.39664729253407,-675.5278301946222
0.6355653517057449,-5.989509933956146,-5.4020930358484165,-675.4496714988861
0.6357616179575507,-5.98844914876199,-5.407569265088803,-675.3713865732366
0.6359578842093565,-5.987198401921331,-8.532182788956916,-675.3930320412137
0.6361541504611621,-5.985522349384517,-8.547142329998167,-675.2519382052075
0.6363504167129679,-5.983843356389142,-8.562180338688222,-675.1105324370898
0.6365466829647737,-5.98216140647239,-8.577297313299816,-674.9688133305765
0.6367429492165795,-5.98047648321568,-8.59249375566344,-674.8267794725166
0.6369392154683853,-5.978788570246464,-8.607770171196798,-674.6844294428711
0.6371354817201909,-5.9770976512400225,-8.623127068932511,-674.5417618147019
0.6373317479719967,-5.97488228898198,-11.647068095826263,-674.473942203447
0.6375280142238025,-5.972593817756649,-11.673010998348353,-674.265713853919
0.6377242804756083,-5.9703002422216,-11.699091029425922,-674.0569473669004
0.637920546727414,-5.96800153490499,-11.725309064083007,-673.8476403107857
0.6381168129792196,-5.965697668320509,-11.75166598359543,-673.637790242408
0.6383130792310254,-5.963388614968837,-11.778162675541388,-673.4273947070255
0.6385093454828312,-5.96081358072109,-14.775747617406566,-673.336422079323
0.638705611734637,-5.957909939847548,-14.81307953558104,-673.060436587941
0.6389018779864428,-5.9549989525238285,-14.850610072255677,-672.7836803092852
0.6390981442382486,-5.952080579615963,-14.888340499765384,-672.5061497562472
0.6392944104900542,-5.949154781911119,-14.926272099535474,-672.2278414254417
0.63949067674186,-5.946221520118665,-14.964406162147291,-671.9487517971932
0.6396869429936658,-5.943280754486865,-15.002743986846703,-671.6688773352605
0.6398832092454716,-5.939756055382891,-17.990244014952616,-671.4899105070369
0.6400794754972774,-5.936220329777409,-18.039679400035965,-671.1442850718763
0.640275741749083,-5.9326748760109105,-18.089379780646077,-670.7976447035926
0.6404720080008888,-5.92911964256099,-18.139346861795957,-670.4499848068499
0.6406682742526946,-5.925554577758959,-18.18958236066873,-670.1013007653119
0.6408645405045004,-5.92197962979052,-18.24008800670054,-669.7515879416351
0.6410608067563062,-5.918096378450154,-21.1395136076085,-669.546804659371
0.6412570730081117,-5.913941365087551,-21.2011359592722,-669.1344944932612
0.6414533392599175,-5.909774227227291,-21.26305811151468,-668.7208058441034
0.6416496055117233,-5.905594905223092,-21.325282340846194,-668.3057304881181
0.6418458717635291,-5.9014033388829645,-21.387810947132763,-667.8892601281266
0.6420421380153349,-5.897199467463469,-21.450646253882795,-667.4713863926803
0.6422384042671405,-5.892728134712943,-24.55399075566355,-665.5016124026092
0.6424346705189463,-5.887902586069877,-24.619610099807147,-665.0406923726466
0.6426309367707521,-5.883064123857931,-24.68555397664303,-664.5782946303643
0.6428272030225579,-5.878212684937406,-24.751824902418733,-664.1144101626985
0.6430234692743637,-5.873348205577679,-24.81842541977023,-663.6490298744732
0.6432197355261693,-5.86847062145083,-24.885358098061808,-663.1821445874027
0.6434160017779751,-5.8633977724022825,-27.695315256701434,-662.798876860843
0.6436122680297809,-5.857954672310618,-27.771262143079802,-662.2747397168832
0.6438085342815867,-5.852496627623381,-27.8475910073915,-661.7488804048279
0.6440048005333925,-5.847023563592317,-27.92430486226138,-661.2212882220199
0.6442010667851983,-5.841535404776231,-28.00140675244502,-660.6919523663933
0.6443973330370039,-5.836032075033513,-28.078899755262462,-660.1608619352501
0.6445935992888097,-5.830362493700805,-30.898982186656355,-659.6814426554271
0.6447898655406155,-5.824289555224352,-30.98579068074035,-659.0922266757564
0.6449861317924213,-5.818199535292277,-31.073043326734798,-658.5010281397197
0.6451823980442271,-5.812092346601775,-31.160743689024088,-657.9078344886334
0.6453786642960326,-5.805967901044482,-31.248895370683357,-657.3126330448813
0.6455749305478384,-5.79982610969775,-31.337502013999064,-656.7154110104098
0.6457711967996442,-5.793523277784943,-34.35174473578103,-656.1362839653989
0.64596746305145,-5.786771146944192,-34.45421280368907,-655.471949561349
0.6461637293032558,-5.779998828280696,-34.55746012550653,-654.8051841981603
0.6463599955550614,-5.7732061685080405,-34.661493828215974,-654.1359725344994
0.6465562618068672,-5.766393013499405,-34.766321111339984,-653.4642991348986
0.646752528058673,-5.759559208286116,-34.871949247645894,-652.7901484697747
0.6469487943104788,-5.752704597056188,-34.97838558392421,-652.1135049153518
0.6471450605622846,-5.745589698178021,-38.209918964520206,-651.4726292206904
0.6473413268140902,-5.73807850933681,-38.33097232717078,-650.7213059032316
0.647537593065896,-5.7305434714313535,-38.45295607947766,-649.9671371422819
0.6477338593177018,-5.722984403541936,-38.57587878106366,-649.2101050054707
0.6479301255695076,-5.715401123705511,-38.69974907843761,-648.4501914545639
0.6481263918213134,-5.707793448912894,-38.82457570588773,-647.6873783455321
0.648322658073119,-5.700161149174087,-38.950367292517825,-646.9216472341617
0.6485189243249248,-5.692191712759867,-42.212104537425766,-646.2115592139972
0.6487151905767305,-5.683855283691115,-42.59009371118148,-644.1308503351822
0.6489114568285363,-5.675482234561705,-42.73345065147638,-643.2843204346627
0.6491077230803421,-5.667080923416373,-42.87812629384511,-642.4340043255535
0.649303989332148,-5.658651088772229,-43.02413653838971,-641.5798687000696
0.6495002555839535,-5.650192466157403,-43.17149752151168,-640.7218798724409
0.6496965218357593,-5.6417047880684,-43.3202256200705,-639.8600037737647
0.6498927880875651,-5.63285590494101,-46.58341265891306,-639.2353057593635
0.6500890543393709,-5.623697170398199,-46.746503180420504,-638.3014290818278
0.6502853205911767,-5.61450627895832,-46.91111978976275,-637.3632555334024
0.6504815868429823,-5.605282928527687,-47.07728119335562,-636.4207467351492
0.6506778530947881,-5.596026813489801,-47.24500638007865,-635.473863866762
0.6508741193465939,-5.586737624654209,-47.41431462629729,-634.5225676605426
0.6510703855983997,-5.577415049204375,-47.5852255010224,-633.5668183952154
0.6512666518502055,-5.567739405558214,-50.63973691458776,-632.8398044230305
0.6514629181020111,-5.557781099850173,-50.83823055976136,-631.8240335689295
0.6516591843538169,-5.547783570641615,-51.03943739214104,-630.8014446777585
0.6518554506056227,-5.537746280450282,-51.243413211812424,-629.7719235292307
0.6520517168574285,-5.5276686784929066,-51.45021535756108,-628.7353530921316
0.6522479831092343,-5.517550200298819,-51.65990276028026,-627.691613432663
0.6524442493610398,-5.50712229073474,-54.49233579705157,-626.8088868287659
0.6526405156128456,-5.49640555820043,-54.7143254071168,-625.7070225203943
0.6528367818646514,-5.485644946670593,-54.93947808681054,-624.5973879569278
0.6530330481164572,-5.474839822054108,-55.16786177834696,-623.4798465266535
0.653229314368263,-5.463989552931182,-55.39954666057798,-622.3542576802175
0.6534255806200686,-5.453093480339444,-55.634604794712956,-621.2204774383281
0.6536218468718744,-5.441880961616732,-58.491326034545466,-620.1968484977517
0.6538181131236802,-5.43037673435842,-58.74010885693518,-619.0022537723853
0.654014379375486,-5.418804944460874,-59.146251496159294,-617.1031783006986
0.6542106456272918,-5.407173416105446,-59.38238287800782,-615.932218200209
0.6544069118790974,-5.395495198735365,-59.622083005492755,-614.7527601387762
0.6546031781309032,-5.383769575615684,-59.86543356707183,-613.5646439061725
0.654799444382709,-5.37169759666129,-62.72716164083319,-612.4328005496843
0.6549957106345148,-5.359361161706266,-62.98462789368995,-611.1836439997811
0.6551919768863206,-5.346973819877112,-63.24610850393752,-609.9250800323002
0.6553882431381264,-5.334534747715171,-63.51169820339037,-608.6569250714954
0.655584509389932,-5.322043136284472,-63.78149538950805,-607.3789892820411
0.6557807756417378,-5.309498153586601,-64.05560163483855,-606.0910773062255
0.6559770418935436,-5.2965316423936635,-67.02460641065957,-604.7926954800134
0.6561733081453494,-5.283352955398221,-67.26972014370071,-603.4320981249065
0.6563695743971552,-5.270125949651581,-67.5169902496699,-602.0652012722603
0.6565658406489607,-5.256850199452588,-67.76644203006859,-600.6919497587512
0.6567621069007665,-5.2435252741167515,-68.01810115779237,-599.3122877778011
0.6569583731525723,-5.230150737903237,-68.27199368363937,-597.9261588702713
0.6571546394043781,-5.216193338675222,-71.37934179130552,-596.5134294498998
0.6573509056561839,-5.202157377119572,-71.65086233257983,-595.050294617593
0.6575471719079895,-5.188067887180722,-71.92481387950659,-593.5801833536011
0.6577434381597953,-5.173924388954234,-72.20122546073141,-592.103033496584
0.6579397044116011,-5.1597263968170335,-72.48012653851845,-590.6187821477934
0.6581359706634069,-5.14535227081606,-75.62666065133388,-589.1550549355992
0.6583322369152127,-5.130480161270573,-75.92413355134607,-587.5918181890536
0.6585285031670183,-5.115549403175368,-76.22430971405535,-586.020939857822
0.6587247694188241,-5.100561741318832,-76.50633967559048,-584.5247500931118
0.6589210356706299,-5.085517251745948,-76.80105302446304,-582.9647395585848
0.6591173019224357,-5.070414655320387,-77.09846884194873,-581.397159357597
0.6593135681742415,-5.054983521376653,-80.2889600696963,-579.832821948121
0.659509834426047,-5.039194401311114,-80.60642973235267,-578.1831426624074
0.6597061006778528,-5.023342685145612,-80.92683716707293,-576.5253103606833
0.6599023669296586,-5.007427792655622,-81.25021862540575,-574.8592499895901
0.6600986331814644,-4.991449136471163,-81.57661091844723,-573.1848855760505
0.6602948994332702,-4.975406121966524,-81.90605142724449,-571.5021402132284
0.660491165685076,-4.958886013619596,-85.09341711735533,-569.8043119080417
0.6606874319368816,-4.942151119925218,-85.43964500694415,-568.0376979430969
0.6608836981886874,-4.9253479695536235,-85.78887391297327,-566.2625770762456
0.6610799644404932,-4.9084759998223095,-86.14113863925758,-564.4788770751029
0.661276230692299,-4.89153458184532,-86.49647363194907,-562.6865247659479
0.6614724969441048,-4.874375967122352,-89.6593425105622,-560.9117716847691
0.6616687631959104,-4.856741897014469,-90.03659384316282,-559.0342218517949
0.6618650294477162,-4.839033460413094,-90.4171609153286,-557.1474108093155
0.662061295699522,-4.821250002938163,-90.80108223226466,-555.2512588035358
0.6622575619513278,-4.803390862686852,-91.18839685420782,-553.3456851807234
0.6624538282031336,-4.785455370125204,-91.57914440581632,-551.4306083747459
0.6626500944549392,-4.767003255817037,-94.79177241184715,-549.4985305103507
0.662846360706745,-4.748358261399234,-95.20578029856429,-547.4956504114703
0.6630426269585508,-4.729637574429303,-95.47971469080807,-546.1289325539893
0.6632388932103566,-4.710857862544897,-95.89065253707984,-544.1309941551906
0.6634351594621624,-4.691997136011474,-96.3052845873341,-542.1229822694208
0.6636314257139679,-4.672876717030755,-99.53049667299055,-540.1312031485082
0.6638276919657737,-4.653299128105166,-99.97046337107301,-538.0314777538958
0.6640239582175795,-4.633634798514967,-100.41441929771722,-535.9209734999263
0.6642202244693853,-4.613882940294999,-100.86241219789851,-533.7995947874188
0.6644164907211911,-4.594042756143543,-101.3144905252818,-531.6672449077266
0.6646127569729967,-4.574113439283814,-101.77070345469812,-529.5238260270747
0.6648090232248025,-4.553631449099703,-105.02045177323512,-527.3606892506036
0.6650052894766083,-4.532971843019473,-105.5066659879357,-525.1237450439872
0.6652015557284141,-4.512216338163755,-105.99769481471256,-522.875044979226
0.6653978219802199,-4.491363984057204,-106.49359547601594,-520.614493455827
0.6655940882320257,-4.470413820316268,-106.9944259483537,-518.3419941392698
0.6657903544838313,-4.44916308732016,-110.22303488728093,-516.1024842786222
0.6659866207356371,-4.427478294088203,-110.75103796865936,-513.7386628408397
0.6661828869874429,-4.405689354642037,-111.28432051650745,-511.3621893490673
0.6663791532392487,-4.3837952300266405,-111.82294560038562,-508.9729611345167
0.6665754194910545,-4.361794870361601,-112.36697711863246,-506.5708747698852
0.66677168574286,-4.339687180118561,-112.91647921956573,-504.15582550029796
0.6669679519946659,-4.317024391955273,-115.9534039056297,-502.5378678475437
0.6671642182464717,-4.29421029760278,-116.5283868125214,-500.0508078077934
0.6673604844982775,-4.271282938705935,-117.10758950966081,-497.5506286137868
0.6675567507500832,-4.248241483200804,-117.69105915164712,-495.0372156901855
0.6677530170018888,-4.225085089494603,-118.27884360082606,-492.5104529686613
0.6679492832536946,-4.201643393869736,-121.43209698044163,-490.1393771283871
0.6681455495055004,-4.17774945979241,-122.05357633660705,-487.505849546439
0.6683418157573062,-4.153733094493355,-122.67970481691782,-484.85804227053677
0.668538082009112,-4.129593380623791,-123.3105354174912,-482.1958278307724
0.6687343482609176,-4.1053293901679995,-123.94612194613404,-479.5190770593423
0.6689306145127234,-4.0809401842905615,-124.58651903788973,-476.8276590606137
0.6691268807645292,-4.055976379921368,-128.02407147026517,-474.2626912405233
0.669323147016335,-4.030795830980765,-128.5729988352324,-471.4740674453262
0.6695194132681408,-4.005506800598958,-129.12954748155136,-468.6666760570124
0.6697156795199464,-3.980107778183565,-129.69386214467534,-465.8402470762011
0.6699119457717522,-3.954597223991774,-130.26609106744576,-462.99450513233813
0.670108212023558,-3.9289623891553194,-133.99057692769384,-460.33026710725653
0.6703044782753638,-3.9026063410258405,-134.58528403790666,-457.3948765833868
0.6705007445271696,-3.8761327431094044,-135.1884606625886,-454.4391011470752
0.6706970107789754,-3.849539915419614,-135.80027192471815,-451.4626393739252
0.6708932770307809,-3.8228568340604685,-136.19178280738993,-449.55843390190967
0.6710895432825867,-3.796065923033936,-136.81545733333107,-446.55623420138636
0.6712858095343925,-3.769013355652473,-140.42484125093537,-443.70347836127087
0.6714820757861983,-3.7413892579334336,-141.07294305272288,-440.61041500218886
0.6716783420380041,-3.7136370244994636,-141.7305701535944,-437.49506166783374
0.6718746082898097,-3.685754768857774,-142.39791460438818,-434.3570772999633
0.6720708745416155,-3.6577405658230266,-143.07517340680803,-431.196113602007
0.6722671407934213,-3.629592450521811,-143.76254866965718,-428.01181484048175
0.6724634070452271,-3.6010579677841323,-147.21628178376807,-424.94535480490265
0.6726596732970329,-3.572094681633134,-147.9283095356483,-421.6737479861231
0.6728559395488385,-3.542990590861691,-148.65114998594566,-418.3775612825031
0.6730522058006443,-3.513743551405347,-149.38502863416107,-415.05640499936464
0.6732484720524501,-3.4843513737794742,-150.1301769982759,-411.7098808577366
0.6734447383042559,-3.454811821871584,-150.88683281164438,-408.33758174945
0.6736410045560617,-3.424759470139957,-154.30354324465267,-405.0464025911186
0.6738372708078673,-3.3944000944707735,-155.06666485611186,-401.5756598126849
0.6740335370596731,-3.363890400468434,-155.83533187071305,-398.0883210264228
0.6742298033114789,-3.3332292949822806,-156.60959626115718,-394.5842726675589
0.6744260695632847,-3.3024156747165634,-157.3895105911363,-391.0634001993825
0.6746223358150905,-3.271497855300693,-157.88481882214055,-388.8584660532065
0.674818602066896,-3.240301111062042,-161.22251147199938,-385.42166238532064
0.6750148683187018,-3.2085774610851834,-162.0500564133024,-381.756179522915
0.6752111345705076,-3.1766907962283963,-162.8836909027391,-378.0727458943803
0.6754074008223134,-3.1446399152292814,-163.7234726316876,-374.37123737914715
0.6756036670741192,-3.1124236055673014,-164.5694599537381,-370.6515287860144
0.6757999333259248,-3.0800406433319676,-165.4217118934252,-366.9134938425715
0.6759961995777306,-3.0474897930888676,-166.28028815516535,-363.15700518457777
0.6761924658295364,-3.0144293234952064,-169.2640288896244,-359.44144054272465
0.6763887320813422,-2.9811205863046673,-170.16107288602154,-355.56743117870144
0.676584998333148,-2.947635133278263,-171.06481591934948,-351.6740249830823
0.6767812645849538,-2.9139716433653975,-171.97532232472835,-347.761086228722
0.6769775308367594,-2.8801287829425495,-172.8926571848515,-343.82847800778137
0.6771737970885652,-2.846105205663842,-173.81688633990655,-339.8760622200355
0.677370063340371,-2.811786105024807,-176.2947393321121,-335.9760908548579
0.6775663295921768,-2.7770913845098892,-177.2539486115079,-331.9208181059339
0.6777625958439826,-2.7422076927885706,-178.22041300941692,-327.844863575526
0.6779588620957882,-2.7071723239951324,-178.93004683945054,-324.9294748288364
0.678155128347594,-2.6719566179118672,-179.92767485857325,-320.7793561081189
0.6783513945993997,-2.636544367234976,-180.93289703869732,-316.60775916056355
0.6785476608512055,-2.600934073935224,-181.9457875479883,-312.41453136802363
0.6787439271030113,-2.5647098062003573,-184.97396547478846,-308.33158628589945
0.6789401933548169,-2.528367260975358,-185.3657621966992,-304.06136571962406
0.6791364596066227,-2.4919475186836806,-185.76062760157504,-299.77538996099656
0.6793327258584285,-2.4554499738954316,-186.15859374050925,-295.4735366299291
0.6795289921102343,-2.418874014852237,-186.55969308344288,-291.15568208105265
0.6797252583620401,-2.38193254646451,-190.79573033763475,-287.03965740021454
0.6799215246138457,-2.3444451033544023,-191.2108178102025,-282.6042951005981
0.6801177908656515,-2.30687586993828,-191.62919896081243,-278.1522464664256
0.6803140571174573,-2.269224196359826,-192.05090864043697,-273.68338021503814
0.6805103233692631,-2.231489425880358,-192.47598216138317,-269.1975636891377
0.6807065896210689,-2.1936708947874797,-192.90445530443577,-264.6946628388372
0.6809028558728745,-2.1552037108925686,-196.7485524825992,-260.34460086801977
0.6810991221246803,-2.116545471214916,-197.18873475767194,-255.7427320503895
0.6812953883764861,-2.0778004910011223,-197.63246558323686,-251.12317531513563
0.6814916546282919,-2.0389680700582824,-198.07978310568876,-246.48578931543517
0.6816879208800977,-2.000047500658963,-198.5307259844247,-241.83043120150134
0.6818841871319035,-1.9608645711673849,-201.88865310601128,-237.33521050457267
0.682080453383709,-1.92119548779028,-202.34940857212422,-232.59779453430963
0.6822767196355148,-1.881435604915847,-202.81392849575093,-227.8418705156501
0.6824729858873206,-1.8415841797008765,-203.28225388887745,-223.06728858921412
0.6826692521391264,-1.801640461200314,-203.75442632224772,-218.27389728119502
0.6828655183909322,-1.7616036902562977,-204.23048793459628,-213.46154348162509
0.6830617846427378,-1.7210929286071217,-207.2123299080068,-208.74395538089112
0.6832580508945436,-1.6803841714246013,-207.61965658063843,-203.83137057357862
0.6834543171463494,-1.639595455475439,-208.02712888981566,-198.91311238706072
0.6836505833981552,-1.5987267521698079,-208.4347469165513,-193.98917854477685
0.683846849649961,-1.5577780329022746,-208.84251074191263,-189.0595667688101
0.6840431159017666,-1.5166462531476106,-211.4480023413837,-184.2327862929351
0.6842393821535724,-1.4751049912653302,-211.86740661447678,-179.19501745779598
0.6844356484053782,-1.433481399754867,-212.2869609915098,-174.1514057441598
0.684631914657184,-1.3917754491499355,-212.706665556071,-169.1019488048572
0.6848281809089898,-1.3500024208498456,-213.04066678569325,-165.20923881287553
0.6850244471607954,-1.308146647484888,-213.4808302812391,-160.02476604696105
0.6852207134126012,-1.265988286018455,-215.42649348233968,-154.83022550973922
0.685416979664407,-1.2236642778976652,-215.86652042701826,-149.6521440261008
0.6856132459162128,-1.181253194414028,-216.31367094665063,-144.44080572400588
0.6858095121680186,-1.1387536529934417,-216.76809343383437,-139.19574693270215
0.6860057784198241,-1.0961641866460594,-217.2299362631825,-133.91649233370967
0.6862020446716299,-1.0534503172230159,-218.42309366037307,-128.62816828078996
0.6863983109234357,-1.0105365441796794,-218.87984299531,-123.39527534319714
0.6865945771752415,-0.9675323712186149,-219.34414712339873,-118.12824533849943
0.6867908434270473,-0.9244363241403613,-219.81616580930174,-112.82659782867087
0.6869871096788531,-0.8812468693424297,-220.29606082250808,-107.48984250671374
0.6871833759306587,-0.8379624419029772,-220.78399795533016,-102.11748144132685
0.6873796421824645,-0.794260657507244,-223.2043566209518,-96.78826337235849
0.6875759084342703,-0.7505022405232762,-222.7044862330911,-91.42680254137422
0.6877721746860761,-0.7068418616003642,-222.2053250023086,-86.07420706379183
0.6879684409378819,-0.6632793816932192,-221.70687136952589,-80.73046232753437
0.6881647071896875,-0.6198146620585329,-221.2091237801261,-75.39555375706377
0.6883609734414933,-0.5764458743885077,-225.31379559166137,-70.12273100599558
0.6885572396932991,-0.5322741334068993,-224.806918667633,-64.69351044122709
0.6887535059451049,-0.48820180499473714,-224.30075804576055,-59.27326921353518
0.6889497721969107,-0.444228748619707,-223.79531215530918,-53.8619925780215
0.6891460384487162,-0.4003548241319214,-223.29057943232772,-48.45966583575667
0.689342304700522,-0.3565798916846184,-222.7865583174354,-43.06627432442911
0.6895385709523278,-0.31269586602044164,-226.05020417327702,-37.677581068584374
0.6897348372041336,-0.26837687603600335,-225.5571240619275,-32.39714258142574
0.6899311034559394,-0.22415744424027872,-225.0496866011812,-26.946319149227207
0.690127369707745,-0.18003746718071512,-224.54365519332413,-21.506815804360578
0.6903236359595508,-0.13601666943981547,-224.03902444958447,-16.078599394689377
0.6905199022113566,-0.09209477665288685,-223.5357890077205,-10.66163690366086
0.6907161684631624,-0.04794797148952514,-225.92419961813107,-5.309404632687155
0.6909124347149682,-0.0036564749659035584,-225.41696641779117,0.1567147848646199
0.6911087009667738,0.04053560610469485,-224.91113125147461,5.6115275689826944
0.6913049672185796,0.08462854557677624,-224.40668879066826,11.05506664022695
0.6915012334703854,0.12862261626324398,-223.90363373287957,16.487364785350543
0.6916974997221912,0.1725180899407124,-223.4019608015018,21.908454658033307
0.691893765973997,0.2166494311655057,-224.88646724215994,27.29530354285488
0.6920900322258028,0.26073772106577775,-224.38397080333084,32.73708874955311
0.6922862984776084,0.30472752328441943,-223.8828505456352,38.16768334833452
0.6924825647294142,0.3486191066197317,-223.38310140861216,43.58711956875386
0.69267883098122,0.39241274043871677,-222.88471805578678,48.99542976649258
0.6928750972330258,0.43613885275640263,-223.46907506562565,54.36463458286753
0.6930713634848316,0.4799495901072159,-222.97303197403306,59.76511024875094
0.6932676297366371,0.5236631036469378,-222.4783403334766,65.15454738897049
0.6934638959884429,0.5672796581188001,-221.9849950544816,70.53297773905715
0.6936601622402487,0.6107995172702508,-221.4929910721275,75.90043290725313
0.6938564284920545,0.65422294385775,-221.00232334597825,81.25694437517656
0.6940526947438603,0.6975664881568566,-220.70904287244934,86.59139018103673
0.6942489609956659,0.7408365937507244,-220.2238910386616,91.91154575927254
0.6944452272474717,0.7840116093950982,-219.74005274705814,97.22091487915935
0.6946414934992775,0.8270917924119915,-219.25752308282625,102.51952834054767
0.6948377597510833,0.8700773991615967,-218.77629715482425,107.80741682055611
0.6950340260028891,0.912968685046575,-218.296370095255,113.08461087438897
0.6952302922546947,0.9556760632236369,-217.16996118414235,118.3412365219891
0.6954265585065005,0.998252799605604,-216.69736781990449,123.56187312207855
0.6956228247583063,1.0407369067271341,-216.22604608083407,128.77201175749488
0.6958190910101121,1.0831286337022512,-215.75599123950667,133.97168220203392
0.6960153572619179,1.1254282287191502,-215.28719859097583,139.16091411160465
0.6962116235137235,1.1676359390445836,-214.81966345270496,144.33973702504676
0.6964078897655293,1.2101195621911678,-215.5321520919615,149.6387597910345
0.696604156017335,1.2522454141415162,-214.27829624294384,152.93875157365574
0.6968004222691409,1.2941164164873027,-212.40125274947084,158.17221224871187
0.6969966885209467,1.335621379043359,-210.54819485159692,163.3587165093311
0.6971929547727524,1.376764967192051,-208.71869025528753,168.4989245501052
0.697389221024558,1.4175517622695233,-206.91231675349536,173.59348338759224
0.6975854872763638,1.458937307377195,-210.77807841981345,178.6683238307591
0.6977817535281696,1.5001284318797614,-208.97309963282123,183.80384389901533
0.6979780197799754,1.5409675111001269,-207.19058645861912,188.89449519078903
0.6981742860317812,1.5814589154142866,-205.4301449971133,193.94089003125072
0.6983705522835868,1.6216069384130536,-203.69139028389534,198.94362889132034
0.6985668185353926,1.6614157985747322,-201.9739460409498,203.9033006851995
0.6987630847871984,1.7014999448076344,-204.67470077507411,208.84152791515876
0.6989593510390042,1.7416183273313006,-203.69828106656294,211.56073852902622
0.69915561729081,1.7814338359847648,-202.03461761021424,216.46435376673477
0.6993518835426156,1.8209247897049399,-200.39093913955116,221.32695044794056
0.6995481497944214,1.8600950782487897,-198.7669083714507,226.14906625484457
0.6997444160462272,1.8989485255889318,-197.16219537832006,230.9312288894023
0.699940682298033,1.937829175297395,-198.8060750815679,235.68864739410924
0.7001369485498388,1.9766926633309123,-197.22526824857877,240.4507249094235
0.7003332148016443,2.015247715983045,-195.66299321752604,245.1740371516985
0.7005294810534501,2.0534979403511993,-194.118945112413,249.8590784831539
0.7007257473052559,2.091446883933207,-192.5928255342552,254.5063343464846
0.7009220135570617,2.1290980358491938,-191.08434239215526,259.1162814734962
0.7011182798088675,2.16660294100961,-191.7610914523351,263.6974638728125
0.7013145460606731,2.2041605298958244,-191.0090609775272,265.899231401918
0.7015108123124789,2.241506845277514,-189.56155867854778,270.4164234381989
0.7017070785642847,2.2785706789673945,-188.13047461511218,274.8983679388242
0.7019033448160905,2.315355228523121,-186.71554811158626,279.3454979589375
0.7020996110678963,2.3518636405275553,-185.3165238304609,283.75823903981683
0.7022958773197019,2.3881329119482047,-185.14754468184114,288.1423177128595
0.7024921435715077,2.4243373183789974,-183.78654007219913,292.48953476602674
0.7026884098233135,2.4602760900189296,-182.44062524831918,296.803764780561
0.7028846760751193,2.495952165658958,-181.1095662566816,301.085402826849
0.7030809423269251,2.5313684382470267,-179.79313381929464,305.3348372990747
0.7032772085787309,2.5665277557756236,-178.4911032193226,309.55245006144503
0.7034734748305365,2.6014329221486627,-177.2032541895449,313.73861659050124
0.7036697410823423,2.6361567165992543,-176.3243546336907,317.8762551738488
0.7038660073341481,2.67064088441063,-175.07978491098405,321.9784988074547
0.7040622735859539,2.7050037650584344,-174.52504946537198,323.73324037466966
0.7042585398377597,2.739137639117353,-173.30946105818217,327.7792904111038
0.7044548060895652,2.7730342084182826,-172.1068289208327,331.7961047009808
0.704651072341371,2.80669599752291,-170.916960438962,335.78401823630514
0.7048473385931768,2.840080928238366,-169.41339025802944,339.71322996399715
0.7050436048449826,2.873218451436821,-168.26789969742566,343.6068779239042
0.7052398710967884,2.906132334009077,-167.13441324620163,347.4730635649163
0.705436137348594,2.938824915021548,-166.01275559056708,351.3120956663639
0.7056324036003998,2.971298499096875,-164.9027547111443,355.124278122378
0.7058286698522056,3.0035553570433016,-163.8042418072298,358.9099100421438
0.7060249361040114,3.0358984028856613,-165.98371654632692,362.7681878586329
0.7062212023558172,3.068235584917315,-163.5545954600139,366.5259519142535
0.7064174686076228,3.100196855047541,-162.22812563672338,368.48005782444227
0.7066137348594286,3.13179375667121,-159.76593098531046,372.212804448283
0.7068100011112344,3.1629156041925137,-157.38670112410438,375.8492538070616
0.7070062673630402,3.1935782693451635,-155.08590695878917,379.3941356128231
0.707202533614846,3.223796719137474,-152.85936019817336,382.85183894641244
0.7073987998666516,3.253585139366113,-150.70317832787072,386.2264488102429
0.7075950661184573,3.283027678158668,-156.1140898497066,390.35651906461754
0.7077913323702631,3.313489777976608,-154.454694552567,393.1008212257608
0.707987598622069,3.3436040646612337,-152.4271893934311,396.38347482244217
0.7081838648738747,3.3733262756004745,-150.45886586824741,399.5946495671373
0.7083801311256805,3.40266774832605,-148.54692118716443,402.7373520502696
0.7085763973774861,3.4316392873096024,-146.68873477706143,405.81440411665176
0.7087726636292919,3.46025120045055,-144.88185324311723,408.8284577129526
0.7089689298810977,3.488513329394632,-143.12397695166453,411.78200802411806
0.7091651961329035,3.5164350780087217,-141.41294788271102,414.6774054200207
0.7093614623847093,3.543987395860673,-139.3669916752699,418.099346173483
0.7095577286365149,3.5719313943811093,-143.1785715768237,422.12042126821086
0.7097539948883207,3.5998731054813558,-141.56099964905553,424.93736702124806
0.7099502611401265,3.627501327544558,-139.98373513804248,427.7031987406563
0.7101465273919323,3.6548238030993088,-138.44514633386132,430.41972680023747
0.7103427936437381,3.6818479746860735,-136.9436920064398,433.0886679399964
0.7105390598955437,3.708580992833371,-135.47791536392828,435.7116509110162
0.7107353261473495,3.7350297031521063,-134.04643921097235,438.2902200895217
0.7109315923991553,3.7612298504658455,-132.84554161342098,440.3862685205354
0.7111278586509611,3.7871182120210087,-130.97168937103487,443.59887025391276
0.7113241249027669,3.8126438215524545,-129.1486790064685,446.7559006730032
0.7115203911545724,3.8386019043827133,-131.7653641836821,449.6456545273624
0.7117166574063782,3.864289056006802,-130.00074094812166,452.7811082701188
0.711912923658184,3.8896344477457534,-128.2823915844265,455.86478793552
0.7121091899099898,3.914646982635448,-126.60860715850583,458.89822176839886
0.7123054561617956,3.9393352492924825,-124.97776150084732,461.88287411350325
0.7125017224136012,3.963707503165108,-123.38830495217013,464.8201491264323
0.712697988665407,3.987771782060618,-121.83876359558062,467.7113933129018
0.7128942549172128,4.011535718203417,-120.32772747955565,470.5578999084937
0.7130905211690186,4.035206650049943,-122.21212198592023,470.02908292899974
0.7132867874208244,4.059065811329693,-120.92421300188944,472.8286390584642
0.7134830536726302,4.082675571617634,-119.67050552912171,475.59208007422706
0.7136793199244358,4.106042567323415,-118.45004527224555,478.31998576205854
0.7138755861762416,4.12917318420755,-117.26189698749994,481.0129381947149
0.7140718524280474,4.152073732438217,-116.10514784888653,483.67152305392085
0.7142681186798532,4.174750226402733,-114.97890387557099,486.29632508013117
0.714464384931659,4.19720861530695,-113.88229398913965,488.8879303346287
0.7146606511834646,4.219417070825708,-112.582214059964,491.4979961721275
0.7148569174352704,4.241407301183095,-111.50822896230042,494.06374225234003
0.7150531836870762,4.263189527674062,-110.46227995025492,496.59700487377665
0.715249449938882,4.2847691260296905,-109.44355322700497,499.0983775526147
0.7154457161906878,4.30615139026954,-108.45125785932908,501.56845027029317
0.7156419824424933,4.327341439830996,-107.48462398034056,504.00780754908817
0.7158382486942991,4.348344228605377,-106.54290264464184,506.41702798106644
0.7160345149461049,4.369015043310878,-106.09489933074146,505.29542324829004
0.7162307811979107,4.389748856098848,-105.19150220927433,507.66352511302864
0.7164270474497165,4.410307633544614,-104.31113334798724,510.0028901730865
0.7166233137015221,4.4306958431034795,-103.45311878725269,512.3140757181035
0.7168195799533279,4.450917764778887,-102.61680342973047,514.5976306667026
0.7170158462051337,4.470977637636444,-101.80155272768583,516.8540968290212
0.7172121124569395,4.490879520862953,-101.00675017534384,519.0840071746254
0.7174083787087453,4.51034705136425,-98.67846889794734,521.4622590671236
0.7176046449605509,4.529639084162209,-97.91499012870088,523.63408039123
0.7178009112123567,4.548783104464595,-97.17041219470624,525.7806359014362
0.7179971774641625,4.5677828139429355,-96.44418499691717,527.9024298999573
0.7181934437159683,4.586641750629591,-95.73577451513731,529.999957224034
0.7183897099677741,4.605363348895537,-95.04466315088914,532.0737037598265
0.7185859762195799,4.623911883958804,-91.98139829085014,534.4261688465333
0.7187822424713854,4.6419379835582895,-91.70853713830344,536.2720577486523
0.7189785087231912,4.659910319079538,-91.43344342126181,538.1213908570504
0.719174774974997,4.677828437092835,-91.1560867877219,539.974230383877
0.7193710412268028,4.695691896437047,-90.87643596482188,541.8306419652513
0.7195673074786086,4.713452673171214,-87.50118240109289,544.198390194054
0.7197635737304142,4.730601663200099,-87.25077486127277,545.926302311668
0.71995983998222,4.74770129941973,-86.99826134759337,547.657539097888
0.7201561062340258,4.764751166024846,-86.74361219904097,549.3921629267567
0.7203523724858316,4.781750846045929,-86.48679708104879,551.1302380745201
0.7205486387376374,4.798618283872074,-83.20360852278874,553.4701552964742
0.720744904989443,4.814925948291465,-82.97506110348085,555.0840360133969
0.7209411712412488,4.831188561777209,-82.74453627294369,556.7011102400767
0.7211374374930546,4.847405730349713,-82.51200543503603,558.321438475359
0.7213337037448604,4.863577073850566,-82.27743907002224,559.9450847633591
0.7215299699966662,4.879550200107563,-79.06980584813496,562.2528290866333
0.7217262362484718,4.895048664572706,-78.86294524348534,563.755156933416
0.7219225025002776,4.910506348405059,-78.65424184294898,565.2605278729473
0.7221187687520834,4.9259358188290845,-79.05531731420169,563.2842485218569
0.7223150350038892,4.941430455209219,-78.83840411988501,564.8159513967872
0.722511301255695,4.956579952337571,-75.20490377806773,567.2389399708851
0.7227075675075005,4.971332319798149,-75.1248833664949,568.6216865953351
0.7229038337593063,4.986068774181909,-75.0426499455673,570.0137890495394
0.7231001000111121,5.000788848775852,-74.95811957017149,571.4155263587104
0.7232963662629179,5.015492108459266,-74.87120470323578,572.8271888616518
0.7234926325147237,5.0301453584704,-71.0002575286583,575.3247314011192
0.7236888987665293,5.04407297519714,-70.92512750352984,576.606065867555
0.7238851650183351,5.057985633392599,-70.84781236243145,577.8962819472217
0.7240814312701409,5.071882908246204,-70.76822512156144,579.1956597373926
0.7242776975219467,5.085764307300854,-70.68627390030764,580.5044917530381
0.7244739637737525,5.099629394850474,-70.60186273556482,581.823083166536
0.7246702300255583,5.113013627950489,-66.8855632593305,584.1399669004525
0.7248664962773639,5.126133954675766,-66.81333521879993,585.331849456129
0.7250627625291697,5.139239887293859,-66.73886678000953,586.5324023733256
0.7252590287809755,5.152330976332884,-66.6620624428586,587.7419197214942
0.7254552950327813,5.165406754006752,-66.58282147251876,588.9607094220099
0.7256515612845871,5.178282490797778,-62.99764638925414,591.2390095079622
0.7258478275363927,5.190640277828015,-62.93079808237354,592.3354365009026
0.7260440937881985,5.202984742455226,-62.861753748123746,593.4400082256697
0.7262403600400043,5.215315429492937,-62.79041388493442,594.5530196019419
0.72643662629181,5.227631852124258,-62.71667309169996,595.6747804727848
0.7266328925436158,5.2399335775826605,-62.640420265073736,596.805616269739
0.7268291587954214,5.2515097016165955,-58.57240645474683,599.1127820349412
0.7270254250472272,5.2630068398756755,-58.58617109734072,600.0816709809675
0.727221691299033,5.274506667402012,-58.599804023106024,601.0487318374011
0.7274179575508388,5.286009158568589,-58.61330690991953,602.0139820158379
0.7276142238026446,5.297514288076041,-58.626681408987615,602.9774387068067
0.7278104900544502,5.309022030947326,-58.639929145370665,603.9391188832681
0.728006756306256,5.320263512949525,-54.152110021080276,606.3427278295671
0.7282030225580618,5.330892943617697,-54.16432909899041,607.2324051130802
0.7283992888098676,5.341524761947186,-54.17643345814236,608.120459134082
0.7285955550616734,5.352158945622908,-54.18842453232343,609.0069050609841
0.728791821313479,5.362795472609694,-54.20030373294411,609.8917578732734
0.7289880875652848,5.373434321148029,-54.21207244948853,610.7750323644198
0.7291843538170906,5.384075469749634,-54.22373204990171,611.6567431448027
0.7293806200688964,5.394115848674126,-49.90990475193684,613.9022426149627
0.7295768863207022,5.403912524597899,-49.92056638277722,614.713845498148
0.729773152572508,5.41371128427946,-49.931130074596275,615.5240315795252
0.7299694188243135,5.423512108673826,-49.941597025095426,616.3328138126543
0.7301656850761193,5.433314978969943,-49.951968413704854,617.1402049932406
0.7303619513279251,5.443119876586977,-49.962245401919134,617.9462177615219
0.7305582175797309,5.452831854546249,-45.80680724402659,620.109364974081
0.7307544838315367,5.461823093064924,-45.81607420926871,620.8460966125585
0.7309507500833423,5.470816143085441,-45.825257590941945,621.5815964599731
0.7311470163351481,5.479810988360277,-45.83435839266965,622.3158755739887
0.7313432825869539,5.488807612837898,-45.84337760305566,623.0489448799613
0.7315395488387597,5.49780600065978,-45.85231619592288,623.7808151729148
0.7317358150905655,5.506806136157592,-45.861175130603115,624.5114971194787
0.7319320813423711,5.515385465310306,-41.73653986664134,626.5709792375953
0.7321283475941769,5.523575886992106,-41.725805440671174,627.2480402131412
0.7323246138459827,5.531764191644214,-41.71501939080893,627.9256177365266
0.7325208800977885,5.539950384553586,-41.704181441668645,628.6037140110088
0.7327171463495943,5.548134436918014,-41.69329123682489,629.2823306631437
0.7329134126013999,5.556316339030749,-41.68234846195003,629.961469655114
0.7331096788532057,5.564496113295851,-41.67135287575721,630.641133505698
0.7333059451050115,5.572458489570278,-37.52220873041405,632.5582042890694
0.7335022113568173,5.579821882919955,-37.5125210402331,633.1653107728722
0.7336984776086231,5.587183363622394,-37.502786359371065,633.7728799243218
0.7338947438604286,5.594542941986838,-37.4930044437305,634.380913782205
0.7340910101122344,5.601900588731307,-37.483174964285325,634.9894137729057
0.7342872763640402,5.609256295040748,-37.473297632940444,635.5983816499495
0.734483542615846,5.616610074286551,-37.46337220670362,636.2078195194606
0.7346798088676518,5.623961891957179,-37.45339833945761,636.817728747405
0.7348760751194576,5.630525893389877,-33.43419668367028,638.4697591743388
0.7350723413712632,5.637087034954077,-33.42547730638738,639.0100191131778
0.735268607623069,5.643646475723586,-33.41671526341182,639.5506920439655
0.7354648738748748,5.650204186624469,-33.40791025472673,640.0917792158089
0.7356611401266806,5.656760159711436,-33.399062018307006,640.6332821822405
0.7358574063784864,5.663314386975621,-33.39017029026256,641.1752025016317
0.736053672630292,5.6698668890085875,-33.38123485952643,641.7175421405349
0.7362499388820978,5.675865535407066,-29.475433000948385,643.1870088560552
0.7364462051339036,5.6816498005378895,-29.46769396588177,643.662439548114
0.7366424713857094,5.687432558647618,-29.459916741181452,644.1382337944124
0.7368387376375152,5.6932137816777075,-29.452101057195904,644.6143926880811
0.7370350038893208,5.698993462530769,-29.444246677795544,645.0909175913489
0.7372312701411265,5.7047715940498005,-29.43635336516202,645.5678098705127
0.7374275363929323,5.710548187961577,-29.428420911979643,646.0450711337661
0.7376238026447381,5.716009473131264,-25.742913671113335,647.3148561716907
0.737820068896544,5.721062886561596,-25.752578253641968,647.7283574507269
0.7380163351483495,5.726118199826164,-25.762274805389012,648.1422444686727
0.7382126014001553,5.73117541918902,-25.772003469760627,648.5565185392609
0.7384088676519611,5.736234550941031,-25.781764390982097,648.9711809823605
0.7386051339037669,5.741295601399999,-25.791557714095816,649.3862331240007
0.7388014001555727,5.746358576910836,-25.801383584977106,649.8016762964077
0.7389976664073783,5.750912753924882,-22.297891961882257,650.938764160037
0.7391939326591841,5.755289842101747,-22.305682104679306,651.2886643504112
0.7393901989109899,5.759668461570195,-22.313498229820322,651.6388756808749
0.7395864651627957,5.764048617411172,-22.321340454852713,651.989399220476
0.7397827314146015,5.768430314727269,-22.32920889798267,652.3402360432806
0.7399789976664073,5.772813558642809,-22.337103678103688,652.6913872284358
0.7401752639182129,5.777165280937804,-18.912862326996258,653.7813636818154
0.7403715301700187,5.780877812904495,-18.918720843294935,654.0680567729543
0.7405677964218245,5.784591496384059,-18.924599039331326,654.3549839968045
0.7407640626736303,5.788306335213386,-18.93049700478412,654.6421461639742
0.7409603289254361,5.792022333245439,-18.936414829850175,654.9295440889169
0.7411565951772416,5.795739494349352,-18.94235260524712,655.217178589957
0.7413528614290474,5.799457822410532,-18.948310422223326,655.5050504893227
0.7415491276808532,5.802940349054044,-15.591163990335872,656.4857128331186
0.741745393932659,5.806000752286697,-15.595069052667695,656.7099022845271
0.7419416601844648,5.809061922909939,-15.598987343331517,656.9342479133375
0.7421379264362704,5.812123863485441,-15.602918923127998,657.1587502651523
0.7423341926880762,5.815186576585182,-15.606863853209962,657.3834098881756
0.742530458939882,5.818250064791512,-15.610822195088637,657.608227333254
0.7427267251916878,5.821314330697198,-15.614794010634418,657.8332031538785
0.7429229914434936,5.823936051324702,-12.249603952891233,658.709424673074
0.7431192576952992,5.826340172133231,-12.249115187456121,658.8540500739037
0.743315523947105,5.828744224223806,-12.248621691430525,658.9987163721376
0.7435117901989108,5.831148168784871,-12.24812340032186,659.1434239458031
0.7437080564507166,5.833552005742656,-12.247620252798274,659.2881731811025
0.7439043227025224,5.835955734995908,-12.247112186553727,659.4329644688203
0.744100588954328,5.838359402376157,-12.246599143352494,659.5777982026907
0.7442968552061338,5.840205911559659,-8.935924722974924,660.3317773142251
0.7444931214579396,5.84195988467565,-8.937297468611883,660.4121144076482
0.7446893877097454,5.843714119247492,-8.938683801099513,660.4923369498023
0.7448856539615512,5.845468618826694,-8.940083897382996,660.5724438534917
0.745081920213357,5.847223386981133,-8.941497937268128,660.6524340181485
0.7452781864651625,5.848978427294806,-8.942926103457161,660.7323063296456
0.7454744527169683,5.850708378297938,-5.647467275724415,661.4403551253538
0.7456707189687741,5.851817082383325,-5.650698735437764,661.4578265043162
0.7458669852205799,5.8529264570083415,-5.653962756081791,661.4750288609416
0.7460632514723857,5.854036467983164,-5.657259797928058,661.4919596333971
0.7462595177241913,5.855147122662694,-5.660590300318233,661.5086161937027
0.7464557839759971,5.856258428465376,-5.6639547098255925,661.5249958811396
0.7466520502278029,5.857370392873676,-5.667353480396427,661.541096001767
0.7468483164796087,5.858342995240374,-2.3784732043146004,662.1416782828462
0.7470445827314145,5.858810302543115,-2.383640919807995,662.0967472217054
0.7472408489832201,5.85927865159507,-2.388861893961785,662.0513873006503
0.7474371152350259,5.859748024896143,-2.3941368796214757,662.0055943385278
0.7476333814868317,5.860218433893261,-2.3994666112102934,661.9593640634857
0.7478296477386375,5.860689890149592,-2.4048518354963413,661.9126921496159
0.7480259139904433,5.861162405345829,-2.410293311841782,661.8655742161413
0.7482221802422488,5.861375686013333,0.9942517859667781,662.3855724314467
0.7484184464940546,5.86117983184719,1.0017309917434787,662.2974824861072
0.7486147127458604,5.8609824875399426,1.009109277796048,662.2100081765958
0.7488109789976662,5.860783711102707,1.0163885275528557,662.1231407770013
0.749007245249472,5.86058352331542,1.0235705355063605,662.0368717879364
0.7492035115012776,5.860381944682793,1.030657055184541,661.9511928723214
0.7493997777530834,5.86017896122504,1.0376497592302485,661.866095908475
0.7495960440048892,5.859974626925089,1.0445503641435252,661.7815728159196
0.749792310256695,5.859140320986501,4.559130678143955,662.2647812028588
0.7499885765085008,5.858244494135577,4.569717428339061,662.1008596298741
0.7501848427603064,5.857346571214356,4.58016658622426,661.9378055667553
0.7503811090121122,5.856446621081354,4.590480637373595,661.775607212
0.750577375263918,5.855544671696207,4.600661938695369,661.6142530612735
0.7507736415157238,5.854640720097943,4.610712740819277,661.4537318829969
0.7509699077675296,5.853734816975435,4.62063534153884,661.2940325418023
0.7511661740193354,5.852531288893727,8.134478385899685,661.7778719398814
0.751362440271141,5.850933419111947,8.148167507211728,661.5364058997429
0.7515587065229468,5.849332891933162,8.16168435577987,661.2960575644745
0.7517549727747526,5.847729704546489,8.175031762825542,661.0568124335899
0.7519512390265584,5.8461239284168505,8.188212680724572,660.8186560888125
0.7521475052783642,5.844515597685047,8.201229909927198,660.5815744523561
0.7523437715301697,5.842904686028891,8.214086049129707,660.3455538368801
0.7525400377819755,5.84129128949733,8.226783933430957,660.1105805051452
0.7527363040337813,5.839026942218155,11.7582076670047,660.5125249385803
0.7529325702855871,5.836717609037921,11.774703021970046,660.1935704638906
0.7531288365373929,5.8344050075345955,11.79099770439562,659.8759581970992
0.7533251027891985,5.832089244231914,11.807095203947194,659.559671091288
0.7535213690410043,5.829770359232916,11.82299873692417,659.2446925652163
0.7537176352928101,5.827448345103019,11.838711312469458,658.9310064467008
0.7539139015446159,5.825123279061637,11.85423613401987,658.6185966093614
0.7541101677964217,5.82247253405408,15.581274342401217,659.0526259668611
0.7543064340482273,5.819414838166921,15.57736004404875,658.6302147326385
0.7545027003000331,5.816357910580632,15.573451597927502,658.2080839524428
0.7546989665518389,5.813301750136406,15.569548992857145,657.7862332561642
0.7548952328036447,5.810246355677743,15.565652217683615,657.3646622742617
0.7550914990554505,5.807191726050432,15.56176126127308,656.9433706377656
0.755287765307256,5.804137860102546,15.557876112527456,656.5223579782711
0.7554840315590619,5.801084756684434,15.553996760364608,656.1016239279393
0.7556802978108677,5.797441881681284,19.40638641089868,656.5134826780361
0.7558765640626735,5.793633516119809,19.40175577953435,656.0015829212794
0.7560728303144792,5.7898260592629285,19.397132048656886,655.4900154013596
0.756269096566285,5.786019509747384,19.392515205123836,654.9787796806163
0.7564653628180906,5.782213866212598,19.38790523581684,654.4678753220637
0.7566616290698964,5.77840912730066,19.383302127654073,653.9573018893934
0.7568578953217022,5.774605291656325,19.378705867581292,653.4470589469541
0.757054161573508,5.7707091383876925,23.316985341788644,653.9310179906324
0.7572504278253138,5.7661333270447335,23.311611693304645,653.3267603259806
0.7574466940771194,5.76155857005832,23.306246029602548,652.7228886673145
0.7576429603289252,5.756984865853516,23.300888335508382,652.1194025069542
0.757839226580731,5.752412212858496,23.295538595889678,651.5163013380022
0.7580354928325368,5.747840609504473,23.290196795640803,650.9135846543306
0.7582317590843426,5.743270054225739,23.284862919692845,650.3112519505933
0.7584280253361482,5.738700545459619,23.27953695301571,649.7093027222201
0.758624291587954,5.733764631437272,27.315820371535292,650.1764578623577
0.7588205578397598,5.728404055047269,27.30972394624624,649.4795846947535
0.7590168240915656,5.723044674691917,27.303636550063015,648.7831500418564
0.7592130903433714,5.71768648859255,27.29755816588169,648.087153327971
0.7594093565951769,5.712329494973966,27.291488776636317,647.391593978294
0.7596056228469827,5.706973692064382,27.28542836529887,646.6964714188982
0.7598018890987885,5.70161907809546,27.27937691488581,646.0017850767438
0.7599981553505943,5.696265651302271,27.27333440844038,645.3075343796711
0.7601944216024001,5.690499672293535,29.959040562336497,645.4694583388128
0.7603906878542057,5.684599737762237,30.163154776549035,644.9081985782339
0.7605869541060115,5.678647488066421,31.507830450025125,641.5282439655623
0.7607832203578173,5.672443471249016,31.71297232791511,640.9522152249024
0.7609794866096231,5.666198913604877,31.920857166572247,640.3728010715715
0.7611757528614289,5.659913299411856,32.131518929226274,639.7899845918143
0.7613720191132347,5.653537353907076,34.14296511669333,639.7653075032922
0.7615682853650403,5.646813584992141,34.374356862479075,639.1396598249086
0.7617645516168461,5.640044119507641,34.60882820583399,638.5103213239454
0.7619608178686519,5.633228291538038,34.84641540221898,637.8772757764698
0.7621570841204577,5.626365544515881,35.08715508438699,637.2405079328953
0.7623533503722635,5.619455234459133,35.33108358596371,636.6000029021925
0.7625496166240691,5.6124967358977464,35.578237264990065,635.9557465250106
0.7627458828758749,5.605370874331694,37.482661508303934,635.8527006781597
0.7629421491276807,5.5979882302140735,37.74855878078736,635.17034651832
0.7631384153794865,5.590553100284289,38.01794985273112,634.4840208034921
0.7633346816312923,5.583064718282323,38.29087197999408,633.7937113545087
0.7635309478830978,5.575522438035553,38.56736264290073,633.0994073416036
0.7637272141349036,5.567925538885436,38.84745882274143,632.4010985018083
0.7639234803867094,5.560273309480159,39.13119725945141,631.6987755194455
0.7641197466385152,5.5524269566551565,40.89849472303921,631.5131224991393
0.764316012890321,5.544132202643722,42.49340107754985,627.9156492748157
0.7645122791421266,5.5357621296244,42.800296432013454,627.1590566223749
0.7647085453939324,5.527331437402858,43.11113140829288,626.3982572601612
0.7649048116457382,5.518839371986744,43.4259421202555,625.6332466322046
0.765101077897544,5.510285081226418,43.74476375632791,624.8640208209326
0.7652973441493498,5.501667842852222,44.067631385966436,624.0905777201904
0.7654936104011554,5.492856001946599,45.86897792788632,623.8531584838167
0.7656898766529612,5.483822691733735,46.18304901347918,622.9969771681398
0.765886142904767,5.47472745735014,46.50005729745152,622.1363775253668
0.7660824091565728,5.4655697141873985,46.82002521484024,621.2713450804919
0.7662786754083786,5.456348882619197,47.14297515038588,620.4018657577913
0.7664749416601844,5.44706438827138,47.46892942915805,619.5279258978023
0.76667120791199,5.437715584506044,47.79790993804366,618.6495117240203
0.7668674741637957,5.428221939404946,49.68283226466279,618.3889986045998
0.7670637404156015,5.4184367647264455,50.030969204650276,617.470657296186
0.7672600066674073,5.40858294764685,50.38231848038822,616.5476284657029
0.7674562729192131,5.39859281608682,51.97610840927031,612.5871645602454
0.7676525391710187,5.388355851111119,52.34161508137224,611.6330411155708
0.7678488054228245,5.378046807937123,52.71047088882378,610.6740931789517
0.7680450716746303,5.367665048877274,53.082698210915694,609.7103096667025
0.7682413379264361,5.35720990149917,53.45831903893223,608.7416797246749
0.7684376041782419,5.346412195405096,55.25177256995431,608.339223939782
0.7686338704300475,5.335529255583349,55.64834044022733,607.3312042066615
0.7688301366818533,5.324568150484057,56.04849391125727,606.3181290630062
0.7690264029336591,5.313528159394578,56.45225462499977,605.2999892415735
0.7692226691854649,5.302408569436508,56.859643963760945,604.2767761175965
0.7694189354372707,5.291208675931551,57.270683034565494,603.2484817311777
0.7696152016890763,5.279927723412861,57.68539233586742,602.2150982425171
0.7698114679408821,5.268428060249637,59.33854177719249,601.7167073488015
0.7700077341926879,5.256739421556379,59.77211619975837,600.648633900078
0.7702040004444937,5.244965341434004,60.20952221122977,599.575314191279
0.7704002666962995,5.233104976165488,60.65077891058158,598.4967420119708
0.770596532948105,5.220911971360072,62.821068133355055,593.5395919473129
0.7707927991999108,5.208539791782587,63.25493990477612,592.5401785962983
0.7709890654517166,5.196082140461617,63.692048984259486,591.5355508925105
0.7711853317035224,5.183538378780658,64.13242629598427,590.5256792004
0.7713815979553282,5.170819919025535,65.5773963406638,590.3973197621417
0.7715778642071338,5.157906630726272,66.01304467485934,589.303507133649
0.7717741304589396,5.14490726947,66.45453558268247,588.2007644063644
0.7719703967107454,5.131820674620039,66.90199960539829,587.088939133009
0.7721666629625512,5.118645660509432,67.35557128110062,585.9678749345602
0.772362929214357,5.105381015779988,67.81538929942522,584.8374113651967
0.7725591954661628,5.092025497891524,68.28159717393758,583.697382807417
0.7727554617179684,5.078577840929446,68.75434249691702,582.5476200681978
0.7729517279697742,5.064997776054378,70.27208866326653,582.280537405667
0.77314799422158,5.050890017929194,72.6984298378955,576.2854634827701
0.7733442604733858,5.036574690238105,73.17933236670476,575.0820280926029
0.7735405267251916,5.022164294258856,73.66723387570782,573.8683924701127
0.7737367929769972,5.007657437490526,74.16230435513148,572.6443654336575
0.773933059228803,4.993052698331079,74.66471918354608,571.4097509432552
0.7741293254806088,4.9783486161261035,75.17466016721957,570.164346349365
0.7743255917324146,4.9635436958965,75.69231528464844,568.9079431741347
0.7745218579842204,4.948605810533042,77.08360784361625,568.3414219740287
0.7747181242360259,4.933424621874003,77.61767591592884,567.052347374248
0.7749143904878317,4.918137806270244,78.16006883743242,565.7516012659726
0.7751106567396375,4.902743696535472,78.71100424855948,564.4389455998116
0.7753069229914433,4.887240601844588,79.27070606666362,563.1141379110629
0.7755031892432491,4.8715438103930016,81.78032185267567,557.2171319092267
0.7756994554950547,4.855438431926104,82.33884114500854,555.8607619707461
0.7758957217468605,4.839222538841877,82.90653336875505,554.4918942890756
0.7760919879986663,4.822839120689625,84.15460271473704,553.6182120803905
0.7762882542504721,4.806265095181533,84.74033808898143,552.216844224501
0.7764845205022779,4.7895751334395245,85.33601354293637,550.8021694145542
0.7766807867540835,4.772767264754965,85.9419104718374,549.3738922771331
0.7768770530058893,4.755839452255918,86.55832232617162,547.9317055424601
0.7770733192576951,4.738789604683644,87.18555412727389,546.4752915768502
0.7772695855095009,4.721615559567549,87.82392420488354,545.0043197854927
0.7774658517613067,4.704315106801854,88.4737628571638,543.5184497593218
0.7776621180131125,4.686768506757534,89.77337541105726,542.4380190835808
0.777858384264918,4.6688945739769325,92.16303350985838,536.4988064046454
0.7780546505167238,4.650743846423056,92.79878858437743,534.9004280195252
0.7782509167685296,4.632467408022123,93.44409666429137,533.2890431003223
0.7784471830203354,4.61406336084,94.09918620570042,531.6644207182682
0.7786434492721412,4.595529763085126,94.76429358181333,530.0263231286349
0.7788397155239468,4.576840306308726,96.00235678321614,528.7591930417934
0.7790359817757526,4.557931645792724,96.68317210009126,527.091494533556
0.7792322480275584,4.538888318869276,97.37468336725514,525.4096719852555
0.7794285142793642,4.519708200339131,98.07715887673558,523.713461205368
0.77962478053117,4.500389110367515,98.79087609663566,522.0025904656216
0.7798210467829756,4.480928816119547,99.5161228693692,520.2767792861073
0.7800173130347814,4.461314191825977,102.0547488969368,514.319610259594
0.7802135792865872,4.4411731365135205,103.10036177337739,512.8177981730339
0.780409845538393,4.420867227507838,103.82439401073981,511.059334962692
0.7806061117901988,4.400417614252881,104.56487764138376,509.27748485147754
0.7808023780420044,4.379820997407567,105.32244074033048,507.4714673964612
0.7809986442938102,4.359073969376176,106.0977449389747,505.64046390547344
0.781194910545616,4.33817298173645,106.891488484047,503.7836128699822
0.7813911767974218,4.317108956890776,107.82155921027326,501.96897835978325
0.7815874430492276,4.2958654566707715,108.65819233855784,500.0531759615959
0.7817837093010331,4.274455719097561,109.51569949861914,498.1085270444555
0.7819799755528389,4.252875563479661,110.39495725626018,496.1339642201125
0.7821762418046447,4.230969935097109,112.81595858695489,490.66213928985985
0.7823725080564505,4.208745213027192,113.66295672735154,488.6743209407217
0.7825687743082563,4.186349853734023,114.58286335356613,486.6708750380808
0.7827650405600621,4.1637783539723845,115.42869821003494,484.55261058859776
0.7829613068118677,4.141039330778472,116.29000092725668,482.41465499766184
0.7831575730636735,4.1181297088843865,117.16720791447926,480.2565907782305
0.7833538393154793,4.0950463225596385,118.06077225121021,478.07798702346076
0.7835501055672851,4.071778748524285,119.05800026539488,475.9287924721459
0.7837463718190909,4.0483221287455695,119.97346247146322,473.7184927672655
0.7839426380708965,4.024684116669244,120.90651684373654,471.486561616186
0.7841389043227023,4.000844702406411,123.19006486578436,466.0818298695119
0.7843351705745081,3.976573158194766,124.14591609235872,463.80333522000683
0.7845314368263139,3.9521295468214475,124.98190832787802,461.4508654918153
0.7847277030781197,3.927504191058085,125.95963206866618,459.1431755680338
0.7849239693299253,3.9026850048181396,126.95715989550058,456.8119968201282
0.785120235581731,3.877668043081311,127.97511559658196,454.4567678411479
0.7853165018335369,3.852449232440539,129.0141496404545,452.07690686286253
0.7855127680853426,3.8270974600925154,129.68336542889705,449.51747581072823
0.7857090343371484,3.801540966160418,130.74716092794904,447.1083754391765
0.785905300588954,3.775773458794547,131.83374872404232,444.67323808810744
0.7861015668407598,3.749669818818595,134.23446365687394,439.3306600466575
0.7862978330925656,3.7232416076041814,134.93685517406652,436.6393959574509
0.7864940993443714,3.6966577172237254,135.96073255758424,434.02978110915876
0.7866903655961772,3.6698720474114404,136.99305672489223,431.4044528314529
0.7868866318479828,3.6428829312980753,138.03391464796115,428.7633028237915
0.7870828980997886,3.615688685280212,139.0833943467263,426.10622194359667
0.7872791643515944,3.5883143044497183,139.95809509929632,423.34896097475917
0.7874754306034002,3.5607404935709224,141.02710248417486,420.6596339686313
0.787671696855206,3.532955999931354,142.10501883812069,417.9540127884869
0.7878679631070118,3.504959066601441,143.19193664471203,415.23198463741824
0.7880642293588174,3.4766072388859817,145.21256922517642,408.91257437160283
0.7882604956106232,3.4480067571962985,146.23797923398726,406.3117057359625
0.788456761862429,3.419202147567166,147.29291996842613,403.67250030497394
0.7886530281142348,3.3901874726686314,148.37883497471717,400.9933264328305
0.7888492943660406,3.3609565069889973,149.49726832858627,398.27244635227146
0.7890455606178461,3.3315506695983226,149.94491960518587,395.1320068623114
0.7892418268696519,3.302007804857201,151.1099550187894,392.35210060321197
0.7894380931214577,3.272232673614666,152.31209463108942,389.5254777979319
0.7896343593732635,3.2420425745755366,154.797396763093,383.5873749053601
0.7898306256250693,3.211544120004136,155.9957476595118,380.72560874662724
0.7900268918768749,3.180914041820529,156.47848920060204,377.4383165220768
0.7902231581286807,3.1500947311846748,157.58460694026664,374.3853854203895
0.7904194243804865,3.1190541374401266,158.73388245200547,371.28159854499904
0.7906156906322923,3.087811658371361,159.52478569227247,367.9750287901533
0.7908119568840981,3.0563866804783184,160.71127719878555,364.83138293056027
0.7910082231359037,3.0247240085420173,161.94745239554652,361.63082555766715
0.7912044893877095,2.992686475978606,163.46918967110238,355.6879528841532
0.7914007556395153,2.9604847064514646,164.6834192769192,352.5070527501837
0.7915970218913211,2.928039290490978,165.95254874525187,349.2650723808405
0.7917932881431269,2.8953390757616795,167.28063442203108,345.9581459601522
0.7919895543949325,2.8625086105951554,167.69331070988608,342.294420784598
0.7921858206467383,2.8294611541752612,169.07938045815766,338.9342652467237
0.7923820868985441,2.7961348627676266,170.53565882417894,335.4990792314643
0.7925783531503499,2.7625475320527917,171.5762707766002,329.97985110316984
0.7927746194021557,2.7287417703702994,172.92723676008598,326.5220086645104
0.7929708856539615,2.694661875502402,174.37142320434822,322.9594213023497
0.793167151905767,2.660453439077861,174.69863238363962,319.0426894642803
0.7933634181575728,2.6260145113325333,176.26171965095244,315.36172878258355
0.7935596844093786,2.5912568794180992,177.9487736257005,311.54565246464847
0.7937559506611844,2.556437863596466,178.42291325882576,306.7731924579017
0.7939522169129902,2.521260050895003,180.07360371745398,303.02757238721136
0.7941484831647958,2.4858847613239696,180.02919797922368,298.852181640857
0.7943447494166016,2.450368901342041,181.92014512456277,294.8723852926455
0.7945410156684074,2.414460452266484,184.03674632823595,290.6585382160248
0.7947372819202132,2.3780915453040055,184.49949633452903,286.4991260196144
0.794933548172019,2.3420558965410567,182.71779076558155,282.2259278136106
0.7951298144238246,2.305484546850753,187.71367494199552,278.3885896717975
0.7953260806756304,2.2688082731570685,186.0313599111191,274.22460577224604
0.7955223469274362,2.232120679763801,190.59259299288027,269.02582934016107
0.795718613179242,2.1948708406278383,189.01171453598766,264.9594123914053
0.7959148794310478,2.1579202011793015,187.54152478341118,261.0275469563975
0.7961111456828533,2.1201640044078744,192.64041743962804,256.7472418993527
0.7963074119346591,2.082487981772746,191.30188543181657,252.90375382338704
0.796503678186465,2.0447281750577444,195.81000948391176,248.46866753593469
0.7966999444382707,2.006344167779054,195.33734977945846,244.28597763339272
0.7968962106900765,1.9680912609856867,194.55289175896817,237.373276218704
0.7970924769418821,1.9299528255752307,194.0916382872266,233.18012304401373
0.7972887431936879,1.890998337627866,198.54853891367375,228.05438689992786
0.7974850094454937,1.852076010651585,198.08372136133582,223.72782001805348
0.7976812756972995,1.8132423220430598,197.64514747036333,219.4905503119307
0.7978775419491053,1.7739972415960386,201.95570893674585,214.25969313092378
0.7980738082009109,1.7344042183854982,201.51069590513086,209.8794572017089
0.7982700744527167,1.6948962090387936,201.08914526229677,205.58260443152406
0.7984663407045225,1.6553815230607194,205.22338429103596,200.28125945624652
0.7986626069563283,1.6151456284693577,204.79359609398884,195.83541320240732
0.7988588732081341,1.5749919871134912,204.38508273473076,191.46842104844572
0.7990551394599399,1.5349165432677387,203.9963901686035,187.1759096031685
0.7992514057117455,1.4942212106064843,209.03248052110564,181.4985977227063
0.7994476719635513,1.4532726349881968,208.244723993437,177.42207115263687
0.7996439382153571,1.4124778288776998,207.46550550958256,173.3759973683621
0.7998402044671629,1.3718351265593065,206.6946767834783,169.3598929695591
0.8000364707189687,1.3307700442577972,212.80771311366956,163.12086999311367
0.8002327369707742,1.289077891137129,212.04672650814152,159.0719769451606
0.80042900322258,1.247534297206417,211.29377459838912,155.05191606033662
0.8006252694743858,1.206137683399794,210.54872137859118,151.06024135324262
0.8008215357261916,1.164865411442881,215.10632445016608,138.3182511363747
0.8010178019779974,1.1227261441048613,214.3041724474918,134.1653705171357
0.801214068229803,1.0807435178673843,213.51027724444717,130.04229958583085
0.8014103344816088,1.0389158952613122,212.72450245129423,125.94858827669191
0.8016066007334146,0.9972417064629626,211.9467153749972,121.88380061018032
0.8018028669852204,0.9548185302946229,217.53234837541032,115.03833301819856
0.8019991332370262,0.9122002373861471,216.75955470113905,110.93604494612453
0.8021953994888318,0.8697328570287339,215.9944736009129,106.86180910718738
0.8023916657406376,0.8274148889949822,215.23698206197975,102.81521905429429
0.8025879319924434,0.7849610652478134,220.7635317608893,95.74633814990509
0.8027841982442492,0.741726565421569,219.80777284778657,91.86224463767624
0.802980464496055,0.6986788143792211,218.86050280997551,87.99430641753273
0.8031767307478606,0.6558161548767039,217.92163699460693,84.14242887959172
0.8033729969996664,0.6129603094179984,223.1495283690267,77.32093759636317
0.8035692632514722,0.5695893321877576,220.05164682792025,66.01090260518292
0.803765529503278,0.5264983811850052,219.05690886161958,62.04023616495385
0.8039617957550838,0.4836018004912394,218.07095579048357,58.08663729346682
0.8041580620068896,0.440810847153522,222.93912799406124,51.367639715234716
0.8043543282586951,0.39715737995736333,221.90166062128702,47.276805889020594
0.8045505945105009,0.353706635346619,220.87332247048258,43.2039271497411
0.8047468607623067,0.3104568304377485,219.85402204307928,39.14889582545106
0.8049431270141125,0.26738641649653216,224.3462196327106,32.53736096043002
0.8051393932659183,0.22345983800269253,223.27767742945164,28.351201056014837
0.8053356595177239,0.17974205862882747,222.21849085424822,24.183741005274257
0.8055319257695297,0.13623125158884017,221.16856613024427,20.034867432793135
0.8057281920213355,0.09292560848912666,220.12781044785035,15.90446734848306
0.8059244582731413,0.049011186200303036,222.60865499149767,1.2119145444458708
0.8061207245249471,0.005416861035375431,221.62868326067368,-3.115671344206395
0.8063169907767527,-0.03798555980716914,220.6530825480268,-7.421779494042525
0.8065132570285585,-0.08119693026891087,219.6818234048194,-11.706534517198637
0.8067095232803643,-0.12421809890780977,218.714876647062,-15.970060022668022
0.8069057895321701,-0.16792181064832595,222.9086055310795,-22.940969605276734
0.8071020557839759,-0.2115749884977758,221.9284317858933,-27.26064042131772
0.8072983220357814,-0.25503621615719174,220.9525804104702,-31.558972819310974
0.8074945882875872,-0.29830633896147785,219.98102262398885,-35.83608911805794
0.807690854539393,-0.3413861969676803,219.01372990130923,-40.09211066305265
0.8078871207911988,-0.3848881665388967,222.6280990351457,-46.874354641002505
0.8080833870430046,-0.4284863171850112,221.64818981366088,-51.17873491848005
0.8082796532948102,-0.4718925645481402,220.67255346526684,-55.46192295042847
0.808475919546616,-0.5151077451255098,219.70116186697265,-59.72403877712178
0.8086721857984218,-0.5581326902413042,218.73398714267935,-63.96520149429044
0.8088684520502276,-0.6013061805122019,221.74752156735454,-70.5006804229728
0.8090647183020334,-0.6443659445280294,218.63533992417615,-83.78880336562946
0.8092609845538392,-0.6871788080339274,217.63869514396026,-88.06505161430965
0.8094572508056448,-0.7297964862144561,216.6463387862406,-92.31991275771149
0.8096535170574506,-0.7722198171781949,215.6582430453828,-96.55350598662373
0.8098497833092564,-0.8145332910444382,218.29027259695332,-102.9526021334425
0.8100460495610622,-0.8572704526638149,217.21345248637923,-107.12592789302079
0.810242315812868,-0.8997973316201644,216.14738920983325,-111.27451305891876
0.8104385820646736,-0.9421160208284297,215.09191667446646,-115.3986535736303
0.8106348483164794,-0.9842285825732175,214.0468722227054,-119.49864010533241
0.8108311145682852,-1.0261370490615704,213.01209654353255,-123.57475817201356
0.811027380820091,-1.0682433729364949,215.2374879633078,-129.73080343626185
0.8112236470718968,-1.1103830070962362,214.1771893329546,-133.8706915337801
0.8114199133237023,-1.1523155491174686,213.12714226063304,-137.98650151592312
0.8116161795755081,-1.1940429987713517,212.08719356992697,-142.07851112280022
0.8118124458273139,-1.2355673272616647,211.05719315088314,-146.1469933154835
0.8120087120791197,-1.2765546180988314,210.284241091076,-160.99166645735437
0.8122049783309255,-1.3177223266018103,209.22617087963857,-165.0950515330524
0.8124012445827311,-1.3586833432848477,208.17806563366096,-169.1746281679058
0.8125975108345369,-1.3994396218268366,207.13977999067902,-173.23066359245098
0.8127937770863427,-1.4399930729733215,206.11117228320933,-177.26341923817853
0.8129900433381485,-1.4803455811189181,205.0921035797877,-181.2731522009728
0.8131863095899543,-1.5206928231615011,205.99320321178084,-186.5598552520346
0.8133825758417599,-1.5610207435787433,204.95952798211493,-190.60146646028085
0.8135788420935657,-1.601146717370594,203.93529479867513,-194.6200600201526
0.8137751083453715,-1.6410725845377796,202.92037090878756,-198.6158843751943
0.8139713745971773,-1.6808001602072071,201.9146260584068,-202.58918396122607
0.8141676408489831,-1.7203312350463955,200.91793243355445,-206.54019929177673
0.8143639071007889,-1.7601092246281107,202.30822050854678,-212.0522091867751
0.8145601733525945,-1.7996936944430832,201.07015139760657,-215.7699110897883
0.8147564396044003,-1.8390370286833977,199.85091946618707,-219.46639815788984
0.814952705856206,-1.8776181611618514,195.8563335659266,-231.6783611571106
0.8151489721080118,-1.915944207000194,194.69814385040752,-235.27215947688137
0.8153452383598176,-1.954044663686671,193.55747448248255,-238.84559691790338
0.8155415046116232,-1.9919229298973624,192.434024560968,-242.398814950191
0.815737770863429,-2.0299114290880627,193.7659009898646,-247.66391900678053
0.8159340371152348,-2.067824395513884,192.579299793863,-251.32582302243733
0.8161303033670406,-2.1055062261070008,191.41050027813753,-254.96618880010584
0.8163265696188464,-2.1429603828631274,190.25919694309417,-258.58517657536953
0.816522835870652,-2.1801902706116913,189.12508967913814,-262.1829478066088
0.8167191021224578,-2.217199238141486,188.00788369132522,-265.7596650242362
0.8169153683742636,-2.2539905618095855,186.90728773510662,-269.31549024372185
0.8171116346260694,-2.29071075104915,187.19632371003766,-273.8116367140209
0.8173079008778752,-2.3273381995707023,186.0489757215416,-277.44753063470847
0.8175041671296808,-2.363694564414331,182.57714167103708,-288.9115304312194
0.8177004333814866,-2.3994203338812166,181.47892774272324,-292.4676984693351
0.8178966996332924,-2.434931697288583,180.39225774258048,-296.00183651436123
0.8180929658850982,-2.4702309026845914,179.31695690965012,-299.51418565366197
0.818289232136904,-2.5053201643578493,178.25285394482745,-303.004983118288
0.8184854983887095,-2.540248802565754,177.73802187454456,-306.8236237615653
0.8186817646405153,-2.575028100527066,176.67317282165902,-310.3097916772126
0.8188780308923211,-2.6095994806187255,175.6192601022604,-313.77464411640005
0.8190742971441269,-2.643965073232206,174.57612215739906,-317.21840844014696
0.8192705633959327,-2.678126977456706,173.54360054930743,-320.64130846897353
0.8194668296477383,-2.7120872616488674,172.52153988686433,-324.04356455637065
0.8196630958995441,-2.745847963990077,171.50978775314604,-327.42539366002916
0.8198593621513499,-2.7794088565227013,170.4672253289912,-330.7753459767373
0.8200556284031557,-2.8127636103501383,169.4272285989872,-334.1282122780955
0.8202518946549615,-2.845915144538398,168.39636162080103,-337.464320904281
0.8204481609067673,-2.878865243207823,167.37453216832347,-340.78376973462935
0.8206444271585729,-2.9116106512186364,164.27423323014307,-351.27323974816886
0.8208406934103787,-2.9437568164671295,163.30424889056297,-354.488081686467
0.8210369596621845,-2.9757134391023956,162.3427334394372,-357.6871102833219
0.8212332259139903,-3.0074708162292465,160.80067360365967,-360.5161367510527
0.8214294921657961,-3.0389364339390084,159.8429531305839,-363.6957291481134
0.8216257584176017,-3.07021490598913,158.893559532822,-366.8595752328255
0.8218220246694075,-3.101307856399455,157.95240854311177,-370.0077683764039
0.8220182909212133,-3.1322168933883856,157.01941679686243,-373.1404016323603
0.8222145571730191,-3.1629436095575203,156.0945018236719,-376.25756772781045
0.8224108234248249,-3.1934895820739486,155.17758203886672,-379.35935905530073
0.8226070896766304,-3.223856372850078,154.26857673499546,-382.44586766485247
0.8228033559284362,-3.2538496533321037,152.23222131687402,-384.84143792670466
0.822999622180242,-3.283639312807824,151.33282381037108,-387.89387100329134
0.8231958884320478,-3.313253210198139,150.44115492007649,-390.9311945989441
0.8233921546838536,-3.3426928556124293,149.55713674109396,-393.9534998412449
0.8235884209356592,-3.3719597446107223,148.6806922125466,-396.9608774834445
0.823784687187465,-3.401055358372954,147.8117451090344,-399.9534178981773
0.8239809534392708,-3.429981142483853,146.95021908711638,-402.9312102536222
0.8241772196910766,-3.4583723324381044,142.84349561271247,-411.16402155335123
0.8243734859428824,-3.486327269864577,142.02527689931082,-414.03173267875644
0.824569752194688,-3.5141223088897235,141.2140144651863,-416.88545420973435
0.8247660184464938,-3.5417588052326825,140.40963826589098,-419.7252712762869
0.8249622846982996,-3.569238101532876,139.61207902545704,-422.5512686262121
0.8251585509501054,-3.5965615275025966,138.8212682282932,-425.3635306206155
0.8253548172019112,-3.6237304000773856,138.037138111227,-428.1621412293697
0.825551083453717,-3.6505446934899486,135.35496765445936,-429.820268608747
0.8257473497055225,-3.677029728171478,134.53538053875383,-432.5140121925519
0.8259436159573283,-3.7033547084247904,133.7238146591705,-435.19640865927164
0.8261398822091341,-3.729521191141912,132.92021781760704,-437.8674382789432
0.82633614846094,-3.755530732341504,132.12453712732434,-440.52708428119047
0.8265324147127457,-3.781384886863634,131.33671905774563,-443.1753327702031
0.8267286809645513,-3.8070851741158416,130.5567088657053,-445.81217108893384
0.8269249472163571,-3.8326331396597144,129.78445176103136,-448.43759063769653
0.8271212134681629,-3.8579854221835697,126.7981194864376,-449.8572080489456
0.8273174797199687,-3.88279690486252,126.03809118539945,-452.43959928763627
0.8275137459717745,-3.9074599678523985,125.28567780882742,-455.01050973899726
0.8277100122235801,-3.931976100045719,124.54082159265775,-457.56993886030386
0.8279062784753859,-3.9562035713406436,122.4705675894169,-465.02453050718054
0.8281025447271917,-3.98017259226698,121.78042750998793,-467.48349639703804
0.8282988109789975,-4.004006803771891,121.09726554450684,-469.9316151912443
0.8284950772308033,-4.0277076359742985,120.42102652016175,-472.36889675102105
0.8286913434826089,-4.051276419988235,119.75165350005501,-474.7953492619973
0.8288876097344147,-4.074299743596364,116.51296545996416,-475.89766242793183
0.8290838759862205,-4.0971029723191466,115.85827396541391,-478.2717741561724
0.8292801422380263,-4.119778322889229,115.21026508398083,-480.63511143921323
0.8294764084898321,-4.142327157200953,114.56888230278429,-482.9876922295903
0.8296726747416376,-4.164750759069381,113.93406787235249,-485.3295336055627
0.8298689409934434,-4.187050407982627,113.30576403065766,-487.66065446777316
0.8300652072452492,-4.209227378949995,112.68391302651725,-489.98107547336826
0.830261473497055,-4.231282942357968,112.06845714207253,-492.29081897171125
0.8304577397488608,-4.252843903252917,108.63158500676609,-493.24182250038643
0.8306540060006666,-4.274105953612984,108.0345695403994,-495.4885359582232
0.8308502722524722,-4.295251398757177,107.44371455828713,-497.72474722374716
0.831046538504278,-4.316281479731201,106.85896330399359,-499.95048475207176
0.8312428047560838,-4.33719740369394,106.28025871490883,-502.16577747544693
0.8314390710078896,-4.358000326348602,105.70754318736263,-504.3706542763896
0.8316353372596954,-4.378691432859315,105.14075983107512,-506.56514648239573
0.831831603511501,-4.399271876396231,104.57985155243298,-508.749285906287
0.8320278697633068,-4.4193430795023145,100.89359936718876,-509.5247995403075
0.8322241360151126,-4.438999717256059,99.55200519416125,-515.2515524218663
0.8324204022669184,-4.458490695135069,99.06603123433055,-517.3214415392094
0.8326166685187242,-4.477886520904924,98.58259120589915,-519.3840830274427
0.8328129347705298,-4.497187722470825,98.10167469217191,-521.4394943138593
0.8330092010223356,-4.516394789006984,97.62327082477837,-523.4876918111449
0.8332054672741414,-4.535508208569553,97.14736872465772,-525.5286921055576
0.8334017335259472,-4.554528468085942,96.67395750338392,-527.5625119524072
0.833597999777753,-4.573033138178,92.86227845174673,-528.2901220418619
0.8337942660295585,-4.591215108796472,92.41683558777854,-530.2259463705072
0.8339905322813643,-4.6093098893861555,91.97373021385225,-532.1549920900814
0.8341867985331701,-4.627317934796558,91.53295191100415,-534.0772756207236
0.8343830647849759,-4.6452396987901805,91.09449025787123,-535.9928135264456
0.8345793310367817,-4.663075634033745,90.65833483184696,-537.9016225111727
0.8347755972885873,-4.680826192089295,90.22447521020163,-539.8037194147854
0.8349718635403931,-4.698491823405888,89.7929009711541,-541.6991212092944
0.8351681297921989,-4.715603853597081,86.02065135148047,-542.3443274970108
0.8353643960440047,-4.732447078779549,85.6161942955502,-544.1423808092468
0.8355606622958105,-4.749211131430966,85.21387209548595,-545.9341416862067
0.8357569285476163,-4.765896430476873,84.81367485847281,-547.7196265843311
0.8359531947994219,-4.782503393786098,84.41559269796187,-549.498852070485
0.8361494610512277,-4.799032438163846,84.01961573445772,-551.2718348186595
0.8363457273030335,-4.815483979344516,83.6257340965442,-553.0385916066107
0.8365419935548393,-4.831858387211947,83.2339374737139,-554.7991382428315
0.8367382598066451,-4.847605286227441,79.52500662760409,-555.3651540050056
0.8369345260584506,-4.863177536509275,79.1600721676929,-557.0281017897153
0.8371307923102564,-4.878678320153709,78.79707255686466,-558.6852512478181
0.8373270585620622,-4.8941080554683225,78.43599885493069,-560.3366193452912
0.837523324813868,-4.90946560452938,77.4905537535405,-564.683055562979
0.8377195910656738,-4.924640050685588,77.14077328790515,-566.3003567237757
0.8379158573174794,-4.939745984128852,76.79285067165034,-567.9120439084188
0.8381121235692852,-4.954761840928641,72.6268247782218,-568.3055300681356
0.838308389821091,-4.969002678520148,72.49077032240888,-569.9353890458891
0.8385046560728968,-4.9832168358927715,72.35493933137087,-571.563033873822
0.8387009223247026,-4.997404356752478,72.21933142683508,-573.1884671768568
0.8388971885765082,-5.011565284738325,72.08394623100122,-574.811691578896
0.839093454828314,-5.0256996634226265,71.94878336657808,-576.4327097028311
0.8392897210801198,-5.039807536310926,71.81384245673505,-578.05152417052
0.8394859873319256,-5.053888946842218,71.67912312516378,-579.6681376027833
0.8396822535837314,-5.0674055112674905,66.99466812254181,-579.8165916125731
0.839878519835537,-5.080542071814817,66.87006554438207,-581.3194333466754
0.8400747860873428,-5.093654197558257,66.74566753760232,-582.8202399341662
0.8402710523391486,-5.106741928532102,66.62147375458738,-584.3190138019511
0.8404673185909544,-5.119805304709663,66.49748384820137,-585.8157573759461
0.8406635848427602,-5.132844366003313,66.37369747174188,-587.3104730809923
0.8408598510945657,-5.145859152264563,66.25011427897128,-588.8031633409024
0.8410561173463715,-5.158688669906074,61.745738736769795,-588.9701311501501
0.8412523835981773,-5.170796079033394,61.63168936172414,-590.3542835408286
0.8414486498499831,-5.182881122708248,61.51782715534934,-591.7365673230177
0.8416449161017889,-5.194943837577242,61.404151798563774,-593.1169847359615
0.8418411823535947,-5.206984260231409,61.29066297273055,-594.4955380178862
0.8420374486054003,-5.219002427206231,61.1773603596464,-595.8722294059698
0.8422337148572061,-5.230998374981823,61.06424364151563,-597.2470611363268
0.8424299811090119,-5.242972139982927,60.951312500998014,-598.6200354440215
0.8426262473608177,-5.254275655773802,56.62573514862494,-598.698380518961
0.8428225136126235,-5.2653791641545284,56.52169769185657,-599.9683808896814
0.8430187798644291,-5.2764622703029165,56.41783088320514,-601.2366706821597
0.8432150461162349,-5.287525007656551,56.314134430753256,-602.5032519573804
0.8434113123680407,-5.298567409602571,56.21060804300551,-603.7681267753378
0.8436075786198465,-5.309589509477722,56.10725142884394,-605.031297194954
0.8438038448716523,-5.32059134056849,56.0040642975581,-606.2927652741295
0.8440001111234579,-5.331242644262177,51.59215117214059,-606.3127189014115
0.8441963773752637,-5.341359980906782,51.505979251526966,-607.4722602253369
0.8443926436270695,-5.351460435625172,51.420119391704354,-608.6298378224993
0.8445889098788752,-5.361544069467354,51.33457057356429,-609.7854540398994
0.844785176130681,-5.371610943403027,51.24933177885045,-610.9391112547144
0.8449814423824866,-5.381661118320767,51.164401990225876,-612.0908118738329
0.8451777086342924,-5.391694655027242,51.079780191279816,-613.2405583334037
0.8453739748860982,-5.401711614246405,50.99546536658221,-614.3883530983878
0.845570241137904,-5.411544952241218,46.481418908834286,-614.4380065597602
0.8457665073897098,-5.420660288221455,46.406088683147495,-615.4749071044439
0.8459627736415154,-5.429760866104564,46.33103197412418,-616.5100579281426
0.8461590398933212,-5.438846739832915,46.25624786975034,-617.5434613361442
0.846355306145127,-5.447917963279859,46.1817354590753,-618.575119657927
0.8465515723969328,-5.456974590248963,46.10749383222219,-619.6050352468028
0.8467478386487386,-5.466016674473414,46.033522080433116,-620.6332104795458
0.8469441049005444,-5.475044269615195,45.959819296101266,-621.6596477559768
0.84714037115235,-5.484028291282959,41.60215177723567,-621.7893429050787
0.8473366374041558,-5.49218697645999,41.536899408772335,-622.7092698520946
0.8475329036559616,-5.50033287879348,41.471884469646504,-623.6276532716222
0.8477291699077674,-5.5084660455470065,41.40710615313775,-624.5444953730789
0.8479254361595732,-5.516586523926677,41.34256365365849,-625.4597983850379
0.8481217024113787,-5.524694361080426,41.27825616683799,-626.3735645548846
0.8483179686631845,-5.53278960409736,41.21418288949479,-627.2857961484939
0.8485142349149903,-5.5408722810518505,41.1503429438343,-628.1964949569349
0.8487105011667961,-5.548942458837988,41.08673560916027,-629.1056638046125
0.8489067674186019,-5.5562536147292825,36.874135858893254,-629.1968894356335
0.8491030336704075,-5.563485314747105,36.818527165183866,-630.0032402674823
0.8492992999222133,-5.5707061002537674,36.763121098977365,-630.8082491652135
0.8494955661740191,-5.577916036009267,36.70791704426995,-631.6119187650572
0.8496918324258249,-5.585115162864286,36.65291430042736,-632.4142511619295
0.8498880986776307,-5.592303521622527,36.598112168038725,-633.2152484650263
0.8500843649294363,-5.599481122025585,36.54350983853945,-634.014912093963
0.8502806311812421,-5.606648037730629,36.48910673267889,-634.8132449392895
0.8504768974330479,-5.613231894892714,32.93820034740503,-635.0374371999515
0.8506731636848537,-5.619690786682673,32.87944877876831,-635.740504146883
0.8508694299366595,-5.626138146691114,32.820688757322586,-636.4429253655483
0.8510656961884651,-5.632573973258534,32.76192028286813,-637.1447007522775
0.8512619624402709,-5.638998264725382,32.70314335519582,-637.8458302033849
0.8514582286920767,-5.6454110194319975,32.64435797410715,-638.5463136151789
0.8516544949438825,-5.651358565605927,29.683931241976204,-638.7788142154919
0.8518507611956883,-5.657179272222871,29.630458599038885,-639.4152139876632
0.852047027447494,-5.662989483207426,29.576978268321078,-640.0510259925306
0.8522432936992996,-5.668789197050154,29.52349024964941,-640.686250135785
0.8524395599511054,-5.6745784122415674,29.46999454283256,-641.320886323097
0.8526358262029112,-5.680353110825582,29.241283444200157,-643.9691881859696
0.852832092454717,-5.685662421820287,26.326804290006915,-644.1440617306969
0.8530283587065228,-5.690824631781993,26.27734737979936,-644.7198431528619
0.8532246249583284,-5.695977134320051,26.2278833642935,-645.2950808939443
0.8534208912101342,-5.701119928040511,26.178412243319592,-645.8697748667881
0.85361715746194,-5.706253011549338,26.128934016712773,-646.4439249842208
0.8538134237137458,-5.711376383452452,26.079448684318688,-647.0175311590702
0.8540096899655516,-5.716094364159687,23.205056933879476,-647.1302970520649
0.8542059562173572,-5.72064437968798,23.160687329689893,-647.6420543367765
0.854402222469163,-5.725185686332481,23.116311355691437,-648.153323816505
0.8545984887209688,-5.72971828284349,23.071929011731918,-648.6641054130894
0.8547947549727746,-5.734242167971229,23.02754029767734,-649.1743990483665
0.8549910212245804,-5.7387573404658685,22.983145213380936,-649.6842046441636
0.855187287476386,-5.742889956375778,20.09659081990547,-649.7373137015181
0.8553835537281917,-5.746831573748317,20.06943514102759,-650.2010750914022
0.8555798199799975,-5.750767863105372,20.042296928449833,-650.6643809469799
0.8557760862318033,-5.754698827871199,20.01517616348058,-651.1272316251016
0.8559723524836091,-5.758624471466523,19.988072827452154,-651.5896274821821
0.8561686187354147,-5.762544797308484,19.96098690172872,-652.0515688741947
0.8563648849872205,-5.766181149755046,17.012345623682233,-652.0162853170024
0.8565611512390263,-5.769517706283855,16.987965381528312,-652.4211059452316
0.8567574174908321,-5.77284947933733,16.963600780364192,-652.8255179412197
0.8569536837426379,-5.77617647198228,16.93925180348883,-653.2295216241982
0.8571499499944437,-5.77949868728232,16.914918434226898,-653.6331173130052
0.8573462162462493,-5.782816128297879,16.890600655930964,-654.036305326091
0.8575424824980551,-5.7859609653361685,13.968654262048322,-653.9244620711154
0.8577387487498609,-5.788700412053888,13.946964739480517,-654.2715376224602
0.8579350150016667,-5.791435603217158,13.925289096127006,-654.6182499450001
0.8581312812534725,-5.794166541547653,13.903627317203519,-654.9645993217207
0.8583275475052781,-5.796893229764239,13.881979387950743,-655.3105860352528
0.8585238137570839,-5.799615670582956,13.860345293628829,-655.6562103678914
0.8587200800088897,-5.802279311894914,10.957156475962059,-655.4681860150145
0.8589163462606955,-5.804427958179742,10.938064623938232,-655.7586916945287
0.8591126125125013,-5.806572858576598,10.91898495771692,-656.0488779147664
0.8593088787643068,-5.808714015475354,10.899917464360119,-656.3387449239347
0.8595051450161126,-5.810851431263408,10.880862130935213,-656.6282929699274
0.8597014112679184,-5.812985108325668,10.861818944533713,-656.9175223003397
0.8598976775197242,-5.815115049044559,10.842787892263704,-657.2064331624672
0.86009394377153,-5.816757187356387,8.049654829174557,-656.8996487541765
0.8602902100233356,-5.8183345445040215,8.023995827636409,-657.1239151782609
0.8604864762751414,-5.819906868238491,7.998363092672431,-657.3477302448998
0.8606827425269472,-5.821474163708428,7.972756582277821,-657.5710945220508
0.860879008778753,-5.823036436054974,7.947176254533598,-657.7940085766104
0.8610752750305588,-5.824569280319501,5.27960164164196,-657.4557964790899
0.8612715412823644,-5.8256032871021155,5.257178361539662,-657.6319840797429
0.8614678075341702,-5.82663289519941,5.23477796968854,-657.8077777036774
0.861664073785976,-5.827658109099129,5.212400429588278,-657.9831778450907
0.8618603400377818,-5.828678933282535,5.190045704816832,-658.1581849972549
0.8620566062895876,-5.829695372224393,5.16771375904062,-658.3327996525302
0.8622528725413934,-5.830610441552466,2.488305158509924,-657.891954757771
0.862449138793199,-5.831096913912481,2.468967710797344,-658.0206198643832
0.8626454050450048,-5.831579592914595,2.44964993368335,-658.1489456877428
0.8628416712968106,-5.83205848241745,2.43035179590899,-658.2769326518364
0.8630379375486164,-5.832533586274141,2.411073266285122,-658.4045811798612
0.8632342038004222,-5.833004908332228,2.3918143136872416,-658.5318916942281
0.8634304700522277,-5.833311235612417,-0.30587960112530865,-657.9882392387069
0.8636267363040335,-5.833249589535513,-0.32230580479051696,-658.0702962511145
0.8638230025558393,-5.833184721185544,-0.33871535646046524,-658.1520654602231
0.8640192688076451,-5.833116633830625,-0.3551082825036289,-658.2335472243217
0.8642155350594509,-5.833045330734195,-0.3714846092337929,-658.3147419010246
0.8644118013112565,-5.8329708151550435,-0.387844362906808,-658.3956498472871
0.8646080675630623,-5.832681423911473,-3.0408807935052096,-657.7603040949821
0.8648043338148681,-5.832083034277014,-3.0568596339285747,-657.7803498640515
0.8650006000666739,-5.8314815048156845,-3.0728761170887537,-657.8002940066409
0.8651968663184797,-5.83087682810074,-3.088930355844056,-657.8201362473403
0.8653931325702853,-5.830268996678043,-3.1050224634639676,-657.8398763097711
0.8655893988220911,-5.82965800306593,-3.1211525536235456,-657.859513916585
0.8657856650738969,-5.828712987913875,-5.7845130800573585,-657.1493760359319
0.8659819313257027,-5.827576641234321,-5.795137202105828,-657.120306100258
0.8661781975775085,-5.826438206841104,-5.805786448720021,-657.0911684503667
0.866374463829314,-5.82529767975137,-5.81646089548471,-657.0619629018934
0.8665707300811198,-5.824155054962002,-5.827160618259292,-657.0326892698266
0.8667669963329256,-5.823010327449525,-5.837885693178073,-657.0033473685
0.8669632625847314,-5.821407361071765,-8.54431584701954,-656.2164535777464
0.8671595288365372,-5.81972987188384,-8.549705177903604,-656.1386890443841
0.8673557950883428,-5.8180094575327646,-8.793887696998809,-657.7374862556808
0.8675520613401486,-5.816283390251793,-8.795149831881353,-657.6430829601645
0.8677483275919544,-5.8145570747962445,-8.796414966897927,-657.5486715972532
0.8679445938437602,-5.812785057648929,-11.552897843919297,-656.7154692892157
0.868140860095566,-5.810518020046121,-11.548759555857238,-656.5720965815792
0.8683371263473718,-5.808251795404727,-11.544611411979787,-656.4287503552034
0.8685333925991774,-5.805986385713961,-11.54045338248109,-656.2854306827605
0.8687296588509832,-5.8037217929635245,-11.536285437440306,-656.1421376371952
0.868925925102789,-5.8014580191436,-11.532107546833913,-655.9988712917225
0.8691221913545948,-5.799024208651597,-14.387940529489804,-655.0732877162634
0.8693184576064006,-5.796201308453962,-14.378110412855541,-654.8806813087309
0.8695147238582062,-5.793380332562933,-14.368321865010977,-654.6882810876886
0.869710990110012,-5.790561273166809,-14.35857462732504,-654.4960860703384
0.8699072563618178,-5.78774412244984,-14.348868443302315,-654.3040952807121
0.8701035226136236,-5.784928872592576,-14.33920305854393,-654.1123077496084
0.8702997888654294,-5.781895472304412,-17.286201323450573,-653.0884294330411
0.8704960551172349,-5.778504185581365,-17.271835270134513,-652.8485835059478
0.8706923213690407,-5.775115712235747,-17.257529244150422,-652.6090379384761
0.8708885876208465,-5.7717300406796275,-17.24328287665263,-652.3697913179205
0.8710848538726523,-5.768347159345692,-17.229095801799193,-652.1308422412377
0.8712811201244581,-5.764967056687408,-17.21496765669879,-651.8921893149823
0.8714773863762637,-5.761326283599942,-20.236456099996392,-650.7755455371528
0.8716736526280695,-5.75735637801277,-20.217843260208983,-650.4886076174993
0.8718699188798753,-5.753390117942977,-20.199307280533198,-650.2020576295752
0.8720661851316811,-5.7494274883550665,-20.18084769445548,-649.9158937726705
0.8722624513834869,-5.745468474256235,-20.16246403921519,-649.6301142582347
0.8724587176352925,-5.741513060696384,-20.144155855744803,-649.344717309767
0.8726549838870983,-5.73725885950539,-23.24771372105417,-648.1330763567723
0.8728512501389041,-5.732698330978346,-23.225178809517352,-647.7992275690372
0.8730475163907099,-5.728142216233777,-23.2027358778636,-647.4658470253617
0.8732437826425157,-5.723590497133811,-23.18038437454387,-647.1329325802808
0.8734400488943215,-5.719043155602798,-23.15812375236915,-646.8004821026334
0.873636315146127,-5.7145001736270995,-23.135953468483606,-646.468493475395
0.8738325813979329,-5.709629645779898,-26.285668594639098,-645.1736044002818
0.8740288476497386,-5.7044726012753255,-26.265908195448844,-644.7935987687611
0.8742251139015444,-5.699319416412331,-26.24632395614571,-644.4143167086461
0.8744213801533502,-5.6941700560819815,-26.22691374155907,-644.0357516200277
0.8746176464051558,-5.689024485506038,-26.207675449303757,-643.6578969856026
0.8748139126569616,-5.683882670233351,-26.18860700919454,-643.2807463693191
0.8750101789087674,-5.678306250609125,-29.364593098115442,-641.9096360302366
0.8752064451605732,-5.6725452214001635,-29.341760788792914,-641.4800513225671
0.875402711412379,-5.666788650879617,-29.31912814604519,-641.0513016660562
0.8755989776641846,-5.66103649912824,-29.29669279693703,-640.6233795985243
0.8757952439159904,-5.655288726616098,-29.274452404257193,-640.1962777491774
0.8759915101677962,-5.649545294198014,-29.252404665852872,-639.7699888371453
0.876187776419602,-5.643250911933324,-32.51965933877642,-638.3001444619381
0.8763840426714078,-5.636870932919512,-32.493969761700676,-637.8206011785367
0.8765803089232134,-5.630495969383135,-32.468500646317956,-637.3419964034329
0.8767765751750192,-5.624125977165016,-32.44324942252208,-636.8643219160907
0.876972841426825,-5.617759989900949,-32.47145202719216,-636.8867045612185
0.8771691076786308,-5.61138065513013,-35.826331482053526,-635.2741571762363
0.8773653739304366,-5.604352308654011,-35.79426170202323,-634.7276918295847
0.8775616401822421,-5.59733024264824,-35.762311859277844,-634.1819597972826
0.8777579064340479,-5.5903144339394855,-35.73048131984816,-633.636958122504
0.8779541726858537,-5.583304859458508,-35.69876945410034,-633.0926838654702
0.8781504389376595,-5.576301496239471,-35.66717563672552,-632.5491341032791
0.8783467051894653,-5.569193646422865,-39.38113004052223,-630.7398222802319
0.8785429714412711,-5.561472461614648,-39.299586607317046,-630.1489600048471
0.8787392376930767,-5.553767284855279,-39.21803552519787,-629.5585991586302
0.8789355039448825,-5.546078108368861,-39.13647804032217,-628.9687422911552
0.8791317701966883,-5.538404944863155,-39.0549153984664,-628.3793913981535
0.8793280364484941,-5.530747792100884,-38.973348846471424,-627.7905488775456
0.8795243027002999,-5.523106636408413,-38.891779631469525,-627.202217427408
0.8797205689521055,-5.514697780390106,-42.91675634898465,-625.2824164968608
0.8799168352039113,-5.506284290555554,-42.81868335291915,-624.6182994719106
0.8801131014557171,-5.497890051492587,-42.7206116534486,-623.9548048415193
0.8803093677075229,-5.489515061178304,-42.622542750095434,-623.2919354645669
0.8805056339593287,-5.481159318014625,-42.52447814212857,-622.6296941816677
0.8807019002111343,-5.4728228208282435,-42.42641932848028,-621.9680838154648
0.8808981664629401,-5.4637692883031,-46.60409296679491,-620.0549581220632
0.8810944327147459,-5.454633801942876,-46.48869816701131,-619.3138132373954
0.8812906989665517,-5.445520962389613,-46.373315476100665,-618.5734209045381
0.8814869652183575,-5.436430767589403,-46.25794665545635,-617.8337844403982
0.881683231470163,-5.427363215832139,-46.142593465535754,-617.0949071418506
0.8818794977219688,-5.418318305751383,-46.027257665758945,-616.3567922860705
0.8820757639737746,-5.408541237860529,-50.36026049729125,-614.4448805363527
0.8822720302255804,-5.398670380545453,-50.22610403496948,-613.6221507671287
0.8824682964773862,-5.388825852486303,-50.09197393782529,-612.8003199364271
0.8826645627291918,-5.379007650767901,-49.957872246257594,-611.9793918487322
0.8828608289809976,-5.369215761800778,-49.82380099605699,-611.1593707297548
0.8830570952328034,-5.359450185320094,-49.68976222388318,-610.3402602481176
0.8832533614846092,-5.348877114942359,-54.094483717357704,-608.4829671020887
0.883449627736415,-5.338280660511723,-53.88673836481512,-607.636024813941
0.8836458939882208,-5.32772449348687,-53.683826810058044,-606.795278266999
0.8838421602400264,-5.317256013068596,-53.216892679684236,-605.3208764197407
0.8840384264918322,-5.306833904016987,-52.98776392541109,-604.4532041518647
0.884234692743638,-5.2957697827223,-57.37828931119659,-602.4736242948898
0.8844309589954438,-5.284531268839093,-57.14546123113607,-601.5509508679747
0.8846272252472496,-5.273337994688671,-56.9177751206057,-600.6351187635132
0.8848234914990551,-5.262188866774991,-56.69506649881163,-599.7259578741287
0.885019757750861,-5.251083023495504,-56.47717905789057,-598.823305428016
0.8852160240026667,-5.239512130359987,-61.02986043971844,-596.7335013350149
0.8854122902544725,-5.227555807084001,-60.80867326194004,-595.7744330333438
0.8856085565062783,-5.215642445332943,-60.592136910879105,-594.8217790923568
0.8858048227580839,-5.20377113300131,-60.380110653612675,-593.8753893124392
0.8860010890098897,-5.191941002896342,-60.172459490596765,-592.9351187236093
0.8861973552616955,-5.179873379479031,-64.89808018130074,-590.7323001698228
0.8863936215135013,-5.167156815006506,-64.68746578637614,-589.7340251864407
0.8865898877653071,-5.154481174008767,-64.48107989396442,-588.7417876405799
0.8867861540171127,-5.141845627745001,-64.27880070817852,-587.7554535377215
0.8869824202689185,-5.129249395065628,-64.0805112021618,-586.7748933690249
0.8871786865207243,-5.116691694142672,-63.88609861721708,-585.7999815978144
0.8873749527725301,-5.10324487926914,-68.47464052852474,-583.4693040779007
0.8875712190243359,-5.0898170645869225,-68.35796282840299,-582.3784326013422
0.8877674852761415,-5.076412179763994,-68.24096572411682,-581.288516967119
0.8879637515279473,-5.063030286861738,-68.12364854075346,-580.1995618228382
0.8881600177797531,-5.049671447979884,-68.00601060434991,-579.1115718390154
0.8883562840315589,-5.035713487731892,-72.61957382806173,-576.6956261080068
0.8885525502833647,-5.021472436175726,-72.50012875477415,-575.5533208737405
0.8887488165351702,-5.007254857279925,-72.38035775398384,-574.4120045024079
0.888945082786976,-4.993060814180714,-72.26026015066935,-573.2716817988044
0.8891413490387818,-4.978890370052858,-72.13983527093461,-572.132357591116
0.8893376152905876,-4.9644270444644105,-76.94485578869777,-569.5840773865953
0.8895338815423934,-4.949337304028237,-76.82322493489983,-568.3900245108439
0.8897301477941992,-4.934271464513731,-76.70126331697833,-567.1969892507451
0.8899264140460048,-4.9193251400504945,-76.02550915114342,-562.9100934247001
0.8901226802978106,-4.90441846098498,-75.87699845887488,-561.6552031962444
0.8903189465496164,-4.8895409661886164,-75.7280847745796,-560.4015632753869
0.8905152128014222,-4.873718455597179,-80.70817912288587,-557.5904903817827
0.890711479053228,-4.857892992812963,-80.55704139982768,-556.2780257251471
0.8909077453050336,-4.842097229980242,-80.40549445921545,-554.9668415464855
0.8911040115568394,-4.826331248388984,-80.25353750833587,-553.6569439725039
0.8913002778086452,-4.810595129393093,-80.10116975641849,-552.3483391601076
0.891496544060451,-4.794247609607777,-85.46569773366781,-549.3550497849103
0.8916928103122568,-4.777494761258937,-85.25005020475048,-548.0382516223228
0.8918890765640624,-4.760784094960624,-85.0358673960252,-546.7252820089152
0.8920853428158682,-4.744115323780473,-84.82313652182978,-545.416117160107
0.892281609067674,-4.727488163438992,-84.61184493143966,-544.1107334754672
0.8924778753194798,-4.710892370496279,-90.58633457915411,-540.9500960426163
0.8926741415712856,-4.693135077988908,-90.36495832073064,-539.5610616678978
0.8928704078230911,-4.675421088471879,-90.1450711392926,-538.1759688894779
0.8930666740748969,-4.657750110592866,-89.92666015281469,-536.7947934094097
0.8932629403267027,-4.6401218556557735,-89.70971261415107,-535.4175111169632
0.8934592065785085,-4.622536037590582,-89.49421590940031,-534.0440980870862
0.8936554728303143,-4.604448187603324,-95.71395367737952,-530.709276445217
0.8938517390821199,-4.585684945821449,-95.48821457956647,-529.2489096890862
0.8940480053339257,-4.566965861472577,-95.2639763989778,-527.7925756640439
0.8942442715857315,-4.548290641313523,-95.04122629041957,-526.3402497413294
0.8944405378375373,-4.529658994732518,-94.81995154187372,-524.8919074808962
0.8946368040893431,-4.511070633719757,-94.60013957291524,-523.4475246298333
0.8948330703411489,-4.491397515534639,-101.0747514953714,-519.929042369544
0.8950293365929545,-4.471582601748589,-100.8442024443272,-518.3936987571539
0.8952256028447603,-4.451812788350509,-100.61516874843774,-516.8624870943083
0.8954218690965661,-4.432087779631763,-100.38763757739196,-515.3353823819258
0.8956181353483719,-4.41240728249642,-100.16159623264517,-513.8123598113153
0.8958144016001777,-4.3923768315212675,-106.87822655673615,-510.2256835267474
0.8960106678519832,-4.371426918374468,-106.60730336281507,-508.67558605145257
0.896206934103789,-4.350529648463154,-106.34176692562855,-507.1324410752285
0.8964032003555948,-4.329683996540199,-106.08148110614921,-505.59613302209334
0.8965994666074006,-4.308888883280047,-105.826313284276,-504.0665483114359
0.8967957328592064,-4.287768504554226,-110.18410879423226,-494.00879208633245
0.896991999111012,-4.266178723033633,-109.82210506445772,-492.2825202883288
0.8971882653628178,-4.244659301237464,-109.46710342590671,-490.56568755022874
0.8973845316146236,-4.223208898391345,-109.11893118142228,-488.85813921468747
0.8975807978664294,-4.201826137653399,-108.77742000499778,-487.15972354138864
0.8977770641182352,-4.179984071785079,-115.42746301729773,-483.4061692390036
0.8979733303700408,-4.157365495882798,-115.06255073861861,-481.5960317281604
0.8981695966218466,-4.134817831438505,-114.70450725804287,-479.7955480668943
0.8983658628736524,-4.112339801133291,-114.35316767576343,-478.00456263022824
0.8985621291254582,-4.089930091960009,-114.00837110528015,-476.222922721131
0.898758395377264,-4.0669561403391485,-120.85914499307466,-472.3431099547827
0.8989546616290696,-4.043271738067623,-120.49155659162386,-470.4470005054698
0.8991509278808754,-4.019658828990258,-120.13070512947415,-468.56074535365633
0.8993471941326812,-3.9961160991676756,-119.77643208322132,-466.68418819764736
0.899543460384487,-3.9726422682396336,-119.4285834365844,-464.8171757418925
0.8997397266362928,-3.9484778812998,-126.49829068888343,-460.8094662613207
0.8999359928880986,-3.9236880214376955,-126.11640089962694,-458.8361236509962
0.9001322591399041,-3.8989730547357926,-125.73511708873923,-456.8655109988414
0.9003285253917099,-3.874332860786906,-125.35445310221473,-454.8976495483259
0.9005247916435157,-3.8497673178247522,-124.97442267514421,-452.93256026202124
0.9007210578953215,-3.824220886935301,-132.12702665410725,-448.9316184938195
0.9009173241471273,-3.798330742157546,-131.69984603208684,-446.8157408910446
0.9011135903989329,-3.7725243652377287,-131.27342565068676,-444.70306128874154
0.9013098566507387,-3.746801608385882,-130.84778045728365,-442.59360263199557
0.9015061229025445,-3.7211623065417907,-130.4229251216161,-440.4873906030898
0.9017023891543503,-3.69412029010101,-137.74097601447068,-436.4365904903632
0.9018986554061561,-3.667132935030607,-137.26677971059465,-434.1728377991526
0.9020949216579617,-3.640238558113949,-136.79351711546082,-431.9127987678196
0.9022911879097675,-3.613436970660108,-136.32120405041772,-429.6565000896938
0.9024874541615733,-3.5862507758317297,-143.82839860954493,-425.71140778321035
0.9026837204133791,-3.5580737702973533,-143.30220444921895,-423.28711531565057
0.9028799866651849,-3.529999929842452,-142.77712464702245,-420.86709156939884
0.9030762529169905,-3.5020290340877187,-142.25317616103814,-418.45136462911904
0.9032725191687963,-3.4741608593474753,-141.7303757440204,-416.03996239310766
0.903468785420602,-3.4452424677337774,-149.61909523913505,-412.06229794423643
0.9036650516724078,-3.4165300383988657,-145.0375566507678,-396.9535256358365
0.9038613179242136,-3.3880965268562964,-144.7051653846983,-394.89825655039635
0.9040575841760192,-3.3597291748373337,-144.36333864949256,-392.8432623044983
0.904253850427825,-3.3314298557027735,-144.01185779423355,-390.78885899989746
0.9044501166796308,-3.302343428423643,-152.36887951338605,-384.6680736126757
0.9046463829314366,-3.2724665306914136,-152.08253822436208,-382.6191672990817
0.9048426491832424,-3.2426466078110896,-151.78826599088268,-380.57155593119234
0.9050389154350482,-3.2128852315861804,-151.48590856545263,-378.52555751985597
0.9052351816868538,-3.1831840035319194,-151.17531757485978,-376.4815101293385
0.9054314479386596,-3.153425263529898,-159.93744276473927,-369.6580581504156
0.9056277141904654,-3.122057964570094,-159.7018001936969,-367.6145159454337
0.9058239804422712,-3.0907375224738693,-159.4599458330669,-365.5731971772449
0.906020246694077,-3.059465161963702,-159.21179785821036,-363.5344057303085
0.9062165129458826,-3.028242133407712,-158.9572829894533,-361.4984608012498
0.9064127791976884,-2.9970696846863523,-158.69633729327313,-359.46569737810444
0.9066090454494942,-2.965179195077737,-167.94225997449658,-351.7842611147564
0.9068053117013,-2.932234948328503,-167.76678729498045,-349.7415717011297
0.9070015779531058,-2.8993255527596444,-167.58711568627325,-347.7016217324756
0.9071978442049113,-2.866451833620479,-167.40323502771903,-345.66466372509745
0.9073941104567171,-2.83361461723628,-167.21514458495713,-343.6309588792067
0.9075903767085229,-2.8008147290995873,-167.02285367998533,-341.60077655613003
0.9077866429603287,-2.767102110631895,-177.21592574519656,-332.7016098111483
0.9079829092121345,-2.7322967294801987,-177.460525211332,-330.7754877225216
0.9081791754639401,-2.6974425816392635,-177.7128382342832,-328.8418437622082
0.9083754417157459,-2.663675872059467,-168.13173242768565,-315.55358319118204
0.9085717079675517,-2.6306150939862594,-168.76829301266253,-313.7769002971054
0.9087679742193575,-2.59742776249185,-169.42118763375868,-311.97849903719185
0.9089642404711633,-2.5630318164041808,-179.08771679576944,-303.09594746083906
0.9091605067229689,-2.52780636518348,-179.87063277168141,-301.15893567475825
0.9093567729747747,-2.4924257834633434,-180.66826443370317,-299.1932608591188
0.9095530392265805,-2.4568873469886165,-181.4789144269906,-297.19791018796684
0.9097493054783863,-2.4211886802926608,-182.30072668478766,-295.1720235445514
0.9099455717301921,-2.385327786436457,-183.1317043556802,-293.1149119294494
0.9101418379819979,-2.3493030724027033,-183.96973171873944,-291.0260731033976
0.9103381042338035,-2.31217264142545,-183.48340068123844,-272.2899172389544
0.9105343704856093,-2.2760226439852103,-184.894105161982,-270.098150618075
0.9107306367374151,-2.239595667472664,-186.30523832481745,-267.8529700053699
0.9109269029892209,-2.2028920068793583,-187.71294105949428,-265.55491962415874
0.9111231692410267,-2.1659127053997516,-189.1134009502088,-263.20488661605384
0.9113194354928322,-2.128659567311444,-190.5029034566147,-260.8040865302261
0.911515701744638,-2.091135079910244,-191.8778797630718,-258.35403832401903
0.9117119679964438,-2.0533424345372193,-193.23495053681407,-255.85653865066212
0.9119082342482496,-2.0154826458930377,-192.98409680017707,-237.66923016395307
0.9121045005000554,-1.977421780329316,-194.85918988313065,-234.92762280708823
0.912300766751861,-1.9389965646050131,-196.69632452319897,-232.12778208347825
0.9124970330036668,-1.900214771390995,-198.49219973239607,-229.27334508986044
0.9126932992554726,-1.8610848116325494,-200.2439584273662,-226.36807965573527
0.9128895655072784,-1.8216155623575085,-201.94919040352474,-223.41582520161813
0.9130858317590842,-1.781891343365547,-194.38436420672807,-215.8199751713548
0.9132820980108898,-1.7435335676148584,-196.49290047906442,-212.56675981802982
0.9134783642626956,-1.7047606716842518,-198.61399058041198,-209.2350452732878
0.9136746305145014,-1.6655705153218123,-200.74430470776156,-205.82596387046468
0.9138708967663072,-1.6259616262828516,-202.8804392843777,-202.3409566556203
0.914067163018113,-1.585933195131539,-205.01894384107004,-198.78176346950153
0.9142634292699185,-1.545833522735277,-199.29258505489256,-190.8201333657702
0.9144596955217243,-1.5063247105450872,-203.29964713557402,-185.24020764622088
0.9146559617735301,-1.4660364332165614,-207.2359362478097,-179.6864718400724
0.914852228025336,-1.4249823811414415,-211.1033323707014,-174.15772746624356
0.9150484942771417,-1.3831759001518449,-214.90364721405967,-168.6528298491982
0.9152447605289473,-1.3429270465579872,-206.4111827050776,-163.76957810840025
0.9154410267807531,-1.3020619030073313,-210.00418748106588,-158.51045155415835
0.9156372930325589,-1.2604975456638765,-213.536495209052,-153.27158024353542
0.9158335592843647,-1.2183844518955687,-215.74503226312507,-150.2568342786675
0.9160298255361705,-1.1766781094223742,-206.69307114883603,-144.8371211942104
0.9162260917879763,-1.1357548288988484,-210.31493470422697,-139.59554568517805
0.9164223580397819,-1.0941265307184262,-213.87765541248427,-134.37199794539936
0.9166186242915877,-1.0518046738048106,-217.38267862014447,-129.16562082444568
0.9168148905433935,-1.0088004397510706,-220.8314019386777,-123.97559245176694
0.9170111567951993,-0.9664272047009538,-213.38145382900063,-118.3625958644608
0.9172074230470051,-0.924366343291819,-215.2152063494555,-113.12373725595579
0.9174036892988107,-0.8819534161602325,-216.96977190406466,-107.94168009380988
0.9175999555506165,-0.8392035566475595,-218.6494102507075,-102.81459373646206
0.9177962218024223,-0.7962039108770647,-214.79782523901875,-97.57868787309917
0.9179924880542281,-0.7539097509324011,-216.3330969313987,-93.02448900677028
0.9181887543060339,-0.7112827587494387,-218.03423050422649,-87.737670183414
0.9183850205578394,-0.6683287746926312,-219.66586605512953,-82.50631087844201
0.9185812868096452,-0.6250610806874972,-221.23157133088208,-77.32861032735366
0.918777553061451,-0.5820566133618562,-217.310121471568,-71.95175769395084
0.9189738193132568,-0.5392430041586851,-218.95972032656388,-66.56945754176446
0.9191700855650626,-0.49611202540998245,-220.54481236763584,-61.24270544728718
0.9193663518168682,-0.45267600863588736,-222.0685844472599,-55.96971077247084
0.919562618068674,-0.40895229158982505,-217.8794583819107,-50.70669716605255
0.9197588843204798,-0.3660326235380641,-219.4720528248964,-45.25452131123091
0.9199551505722856,-0.32280628286149327,-221.00498636707368,-39.8574207275643
0.9201514168240914,-0.27928469977835807,-222.48109999562877,-34.51364706206029
0.920347683075897,-0.23547875845689636,-223.9030727117963,-29.22151477051137
0.9205439493277028,-0.19216234986856434,-217.69581767572305,-23.92342997836611
0.9207402155795086,-0.14925262638240278,-219.56605066297215,-18.546159980495666
0.9209364818313144,-0.10597493509381153,-221.44550775947693,-13.12835169699624
0.9211327480831202,-0.062327459597048,-223.3342478613462,-7.669758983364122
0.921329014334926,-0.01830837172838656,-225.23233032265586,-2.170133819666739
0.9215252805867316,0.026084168529139314,-227.13981495967093,3.370773706520838
0.9217215468385374,0.06933240237126087,-218.29706209126834,8.539081341755486
0.9219178130903432,0.11236601671131409,-220.22735989147762,14.048708172620618
0.922114079342149,0.15572262060710904,-221.68901991781186,18.164109817684025
0.9223103455939548,0.1994177011177686,-223.5758509680108,23.653049324360833
0.9225066118457603,0.24348402638592442,-225.47209649975716,29.183261300123046
0.9227028780975661,0.2878195131298413,-215.81240463495803,34.04742286496226
0.9228991443493719,0.3303633764895462,-217.7213328484797,39.521110186177665
0.9230954106011777,0.3732828367802762,-219.6398275098102,45.03669748292533
0.9232916768529835,0.41657977715684863,-221.5679505864001,50.59444320412133
0.9234879431047891,0.46025609313184496,-223.50576453398216,56.194607795035935
0.9236842093565949,0.5043136926772538,-225.4533323007962,61.83745371587456
0.9238804756084007,0.5475991969710623,-215.1543822309286,66.34785159775086
0.9240767418602065,0.590018547016409,-217.11057306052092,71.92150355933519
0.9242730081120123,0.6328228007651351,-219.07665355591675,77.53839167345114
0.9244692743638179,0.6760139055658233,-221.05268830608918,83.19878506490222
0.9246655406156237,0.7195938216566405,-223.03874241274534,88.90295495554926
0.9248618068674295,0.7635481743736715,-220.86051544937723,94.15163129292313
0.9250580731192353,0.8067926585060035,-219.8128541042406,99.30728529561625
0.9252543393710411,0.8498325596929062,-218.77560073262526,104.43697262760347
0.9254506056228466,0.8926698699246481,-217.7486422379319,109.54084310374185
0.9256468718746524,0.9353066315660836,-216.73187075858874,114.61905416795443
0.9258431381264582,0.9777448292795076,-215.7251772115227,119.67175976513008
0.926039404378264,1.0199864278204314,-214.72845355700576,124.69911418648765
0.9262356706300698,1.0620333722610833,-213.74159279689223,129.70127201556528
0.9264319368818756,1.1038875882111099,-212.76448897248554,134.67838807668363
0.9266282031336812,1.1455509820360477,-211.7970371619876,139.63061738470543
0.926824469385487,1.1875021884347838,-213.9473880007004,144.9842595927458
0.9270207356372928,1.2293943986541573,-212.94588908743145,150.06398711247436
0.9272170018890986,1.2710910164405105,-211.9542551946605,155.1179264256596
0.9274132681409044,1.3125939682906804,-210.97237954444142,160.14624100427616
0.92760953439271,1.3539051612611122,-210.00015644538666,165.14909430883296
0.9278058006445158,1.39502648319145,-209.03748128792182,170.12664974542815
0.9280020668963216,1.435959802925239,-208.08425053905435,175.07907062453046
0.9281983331481274,1.476706921705251,-207.14035931473714,180.00651630144665
0.9283945993999332,1.517269713119818,-206.2057083790256,184.90915321519321
0.9285908656517388,1.557753073856143,-206.1197593287965,189.89732945734045
0.9287871319035446,1.5981146572630842,-205.17596211009214,194.83631081812143
0.9289833981553504,1.6382919102610378,-204.24137155561914,199.75024225809386
0.9291796644071562,1.6782866395546474,-203.31588745684184,204.63929041496306
0.929375930658962,1.7181005936849325,-202.3994087989656,209.50361871910354
0.9295721969107675,1.7577355761438402,-201.49183910017004,214.34339553860875
0.9297684631625733,1.797193265749436,-200.5930779710261,219.1587812828123
0.9299647294143791,1.8364754324938246,-199.70303114018247,223.94994364848532
0.9301609956661849,1.8755837603422927,-198.82160223674686,228.71704510904829
0.9303572619179907,1.9144006176856538,-196.8211281108382,233.41440030869404
0.9305535281697963,1.9529469095600591,-196.42785057813194,235.3539203354491
0.9307497944216021,1.9914198417110898,-195.6218213939829,239.8969756513722
0.9309460606734079,2.029735360480118,-194.8235558969135,244.41799069184674
0.9311423269252137,2.067894921850636,-194.03296636113706,248.91711326820086
0.9313385931770195,2.1059001018653722,-193.2499714591494,253.39449887182124
0.9315348594288253,2.143752307966797,-192.47448472324828,257.8502932926044
0.9317311256806309,2.1814530608168154,-191.70642569214525,262.28464935834495
0.9319273919324367,2.219003791742837,-190.9457119276532,266.69771495690145
0.9321236581842425,2.255841120699466,-185.0485119185522,270.8741636283653
0.9323199244360483,2.2921942630070795,-185.3984145302632,275.0844155149051
0.9325161906878541,2.3286158676531277,-185.7461222271091,279.28912643880074
0.9327124569396597,2.365105506659819,-186.0916543441053,283.4883404467729
0.9329087231914654,2.4016627558846637,-186.43502999604493,287.6821011002967
0.9331049894432712,2.4382871949778377,-186.7762680806783,291.8704514822493
0.933301255695077,2.4740527490229445,-178.4123447901395,295.8465206287348
0.9334975219468828,2.509100958567003,-178.7370708250863,299.85074317015153
0.9336937881986884,2.5442127093495577,-179.05979050396388,303.84987436533805
0.9338900544504942,2.5793876103514153,-179.3805212239504,307.8439539392764
0.9340863207023,2.6146252740081852,-179.69928018727407,311.83302118720337
0.9342825869541058,2.649925289556972,-180.01608341579873,315.8171135361066
0.9344788532059116,2.6843496373959415,-171.58364037766682,319.6624169187214
0.9346751194577172,2.71805527748934,-171.88448598021932,323.463117791281
0.934871385709523,2.7518197659906094,-172.18349933712045,327.2591456666153
0.9350676519613288,2.7856427710057865,-172.4806969793878,331.0505376402082
0.9352639182131346,2.8195647527487195,-173.16069320599755,339.6449358091649
0.9354601844649404,2.853579586175631,-173.45840192505995,343.4572139813658
0.935656450716746,2.886726643733538,-165.05319755948523,347.19641667076473
0.9358527169685518,2.919148506536841,-165.33296120221257,350.81135149897057
0.9360489832203576,2.9516250958377492,-165.6110456803818,354.42198106511876
0.9362452494721634,2.9841561083690316,-165.88746587473847,358.02833889925887
0.9364415157239692,3.0167412179601594,-166.16223567579175,361.63045694421805
0.9366377819757747,3.0493801011832313,-166.435368824619,365.22836681129
0.9368340482275805,3.08098139919291,-156.26435349296716,368.8075574383572
0.9370303144793863,3.1116888004116623,-156.65164955844926,372.14020863339545
0.9372265807311921,3.1424723607540064,-157.04043388325184,375.47992720112984
0.9374228469829979,3.1733323723926086,-157.43071083774254,378.8267216477882
0.9376191132348037,3.2042691295304295,-157.82248466856637,382.1806009496642
0.9378153794866093,3.2352829239973167,-158.2157599121166,385.54157230027624
0.9380116457384151,3.266374056512044,-158.61054031628797,388.9096469947285
0.9382079119902209,3.297542817243655,-159.00683071198551,392.2848301900391
0.9384041782420267,3.327902949731117,-146.77750744317675,396.04048725024035
0.9386004444938325,3.356744128438625,-147.1212127491263,399.0652180245287
0.9387967107456381,3.3856528925391007,-147.4662286781075,402.0960877501849
0.9389929769974439,3.414629502150966,-147.81255843502356,405.1331054345412
0.9391892432492497,3.443674213251884,-148.16020599996608,408.17627541198146
0.9393855095010555,3.4727872850476813,-148.5091749332181,411.2256042201939
0.9395817757528613,3.501968977402886,-148.8594687822747,414.28109825995205
0.9397780420046669,3.531219552150666,-149.21109082579835,417.34276530108093
0.9399743082564727,3.560232092326815,-137.31064409013985,421.2114669902782
0.9401705745082785,3.58721141612282,-137.61530331959955,423.95242186404823
0.9403668407600843,3.614250647161687,-137.92111375419873,426.6987003241187
0.94056310701189,3.6413500117100046,-138.2280786574181,429.4503055876406
0.9407593732636956,3.668509736650923,-138.53620099223627,432.20724249764226
0.9409556395155014,3.6957300494400416,-138.84548370819758,434.96951576781953
0.9411519057673072,3.7230111781052555,-139.15592974105925,437.73712998055595
0.941348172019113,3.750353351247067,-139.46754201236396,440.51008958500535
0.9415444382709188,3.777756798038422,-139.78032342916978,443.2883988950495
0.9417407045227244,3.803283451695587,-128.27506164015605,446.98147067279604
0.9419369707745302,3.8284860415995317,-128.54551983629347,449.4653059762643
0.942133237026336,3.8537418125102194,-128.81698885578155,451.953743044724
0.9423295032781418,3.8790509630269963,-129.0894711272183,454.44678518590433
0.9425257695299476,3.9044136922510986,-129.36296906504407,456.94443558425195
0.9427220357817534,3.9298301997858567,-129.6374850692752,459.44669729902114
0.942918302033559,3.9553006857365087,-129.91302152508536,461.9535732625361
0.9431145682853648,3.980825350710674,-130.18958080259088,464.4650662783389
0.9433108345371706,4.00536275461805,-119.46446952909182,468.2693521305476
0.9435071007889764,4.028839622223386,-119.7706344583687,470.49490119988945
0.9437033670407822,4.052376702952701,-120.07805803372975,472.72553637200076
0.9438996332925877,4.075974244585676,-120.38674463598142,474.961268042774
0.9440958995443935,4.099632495914411,-120.69669864479928,477.20210654409607
0.9442921657961993,4.12335170674773,-121.00792443826911,479.44806214220915
0.9444884320480051,4.147132127915837,-121.32042639268714,481.69914503602877
0.9446846982998109,4.170973999483172,-121.63420860582352,483.9553664538879
0.9448809645516165,4.193039695440907,-111.74178699318745,487.5215282659036
0.9450772308034223,4.214998337428687,-112.02226037946942,489.57162507126793
0.9452734970552281,4.237012140578826,-112.30388055709379,491.626303647217
0.9454697633070339,4.259081331453384,-112.58665138106056,493.6855727742045
0.9456660295588397,4.281206137564384,-112.87057670282806,495.749441165403
0.9458622958106453,4.303386787378633,-113.15566037014443,497.81791746507173
0.9460585620624511,4.325623485672867,-113.44190576582139,499.8910121685584
0.9462548283142569,4.347327775874428,-104.0369011210339,503.515467323841
0.9464510945660627,4.367771741843374,-104.29216952001272,505.3959783598458
0.9466473608178685,4.388265918901436,-104.54847604225071,507.28059570871915
0.9468436270696741,4.408811202150209,-105.37035566396787,512.3994409271136
0.9470398933214799,4.429520992597983,-105.66775847302338,514.4236180676812
0.9472361595732857,4.450289397254432,-105.96769684165199,516.4552818652571
0.9474324258250915,4.471116923015393,-106.27019586955126,518.4944796029067
0.9476286920768973,4.492004072469379,-106.57528074464545,520.5412590011271
0.9478249583287031,4.511586255505937,-97.46049314479308,523.0666061958459
0.9480212245805086,4.530741067180933,-97.73200091101978,524.9150020646133
0.9482174908323144,4.5499494002537935,-98.0058386063582,526.7701571024761
0.9484137570841202,4.569211698274991,-98.28202894140898,528.6321140675577
0.948610023335926,4.58852844463497,-98.56059536148817,530.5009150972187
0.9488062895877318,4.60790010393484,-98.84156119420638,532.3766030152242
0.9490025558395374,4.627327125174678,-99.12494969458955,534.2592212781608
0.9491988220913432,4.646488444158248,-90.93118474073594,536.8095091872697
0.949395088343149,4.664359133559425,-91.17554398112796,538.5167384711485
0.9495913545949548,4.682277887205907,-91.42108299545399,540.2278353473523
0.9497876208467606,4.700244951374104,-91.66780438539365,541.9427976535953
0.9499838870985662,4.718260556363434,-91.91571048744214,543.6616242577761
0.950180153350372,4.7363249335931545,-92.16480358136477,545.3843137617432
0.9503764196021778,4.754438315608422,-92.41508588903247,547.1108644967965
0.9505726858539836,4.772063185204703,-85.08139253193309,549.6252798177892
0.9507689521057894,4.788783336597562,-85.30111913798915,551.1838706263501
0.950965218357595,4.805546715042077,-85.5218853839869,552.7458135895051
0.9511614846094008,4.822353524485253,-85.74369296434286,554.3111064510106
0.9513577508612066,4.839203969992687,-85.96654351783017,555.879746703756
0.9515540171130124,4.856098257756244,-86.19043862647669,557.4517315855778
0.9517502833648182,4.873036595101642,-86.41537981447858,559.0270580752087
0.9519465496166237,4.8893709329651935,-79.40924363751783,561.5627190988434
0.9521428158684295,4.904975611903337,-79.60623093155156,562.9828319366413
0.9523390821202353,4.92061902841361,-79.80412927180721,564.4058365506949
0.9525353483720411,4.93630137798663,-80.0029398535535,565.8317288007386
0.9527316146238469,4.952022843546825,-80.20266371070203,567.2605050780473
0.9529278808756527,4.96778359016276,-80.40330167612541,568.6921626268431
0.9531241471274583,4.983583808872518,-80.60485471633673,570.1266970305196
0.9533204133792641,4.998782248986959,-73.9248465379842,572.6950846624045
0.9535166796310699,5.013308371797242,-74.09994721316879,573.9839086465539
0.9537129458828757,5.027868949127428,-74.27583767304338,575.2751984063307
0.9539092121346815,5.042464104014679,-74.45251824856064,576.5689516454725
0.9541054783864871,5.057094034992039,-74.62998967285293,577.8651621801182
0.9543017446382929,5.071769264435161,-75.08189455106782,580.63602554456
0.9544980108900987,5.086522137535416,-75.25353373313688,581.9210726836607
0.9546942771419045,5.100816735485942,-69.31739607906479,584.4340577019448
0.9548905433937103,5.11443586057093,-69.46473182319198,585.6060727336333
0.9550868096455158,5.128083899249598,-69.61203546361675,586.7799739785414
0.9552830758973216,5.14176084528253,-69.75930676116604,587.9557602853647
0.9554793421491274,5.155466692372425,-69.90654547693724,589.1334305004928
0.9556756084009332,5.169201434164119,-70.05375137223666,590.3129834680319
0.955871874652739,5.182660774187509,-64.8509491012143,592.5284337221915
0.9560681409045446,5.195403034279834,-64.99571772696973,593.6453667124387
0.9562644071563504,5.208173704187464,-65.14045335786962,594.7641487135743
0.9564606734081562,5.220972777470023,-65.28515576018104,595.8847785760506
0.956656939659962,5.2338002476291186,-65.42982470039487,597.007255148164
0.9568532059117678,5.246656108108348,-65.57445994529539,598.1315772760054
0.9570494721635734,5.259345661466622,-60.610202646859186,600.1903834052375
0.9572457384153792,5.271255332074932,-60.752180316543175,601.2540934168319
0.957442004667185,5.283192864760549,-60.894124208769384,602.319612519773
0.9576382709189908,5.295158252896126,-61.03603409558915,603.3869395688646
0.9578345371707966,5.307151489796293,-61.1779097492895,604.4560734168151
0.9580308034226024,5.319172568717681,-61.31975094246022,605.5270129142764
0.958227069674408,5.331103132667545,-56.578715118183474,607.437865786723
0.9584233359262138,5.342221249961042,-56.71755082758528,608.449673184019
0.9586196021780196,5.353366612656714,-56.8563521236062,609.4632454408738
0.9588158684298254,5.364539213962251,-56.99511878467038,610.4785814201164
0.9590121346816312,5.375739047027466,-57.13385058940253,611.4956799825724
0.9592084009334367,5.386966104944351,-57.27254731672828,612.5145399870976
0.9594046671852425,5.398149081914592,-52.71937223929263,614.2881957869592
0.9596009334370483,5.408507173085187,-52.83210470342107,615.2496996924215
0.9597971996888541,5.418887424838246,-52.94519521254665,616.2134476403323
0.9599934659406599,5.429289907437155,-53.058645577506496,617.1794483431767
0.9601897321924655,5.439714691461502,-53.17245762153594,618.1477105646647
0.9603859984442713,5.450161847808879,-53.28663318040917,619.1182431201044
0.9605822646960771,5.4606314476965885,-53.40117410249292,620.0910548768408
0.9607785309478829,5.470397137164433,-48.98862127466982,621.6867790300971
0.9609747971996887,5.48002271536449,-49.09836372317133,622.595289020253
0.9611710634514943,5.489669866221148,-49.20845935683154,623.5059944595699
0.9613673297033001,5.499338658889506,-49.31890998550607,624.4189039966027
0.9615635959551059,5.50902916283841,-49.429717431590625,625.3340263315185
0.9617598622069117,5.518741201864468,-49.48936824836679,625.9093749423392
0.9619561284587175,5.527969957560755,-45.249097108407454,627.3527828354747
0.962152394710523,5.536860271535513,-45.345348230231025,628.1742059470427
0.9623486609623289,5.545769505418622,-45.44191269261731,628.9975630272073
0.9625449272141346,5.554697721261895,-45.53879212589677,629.8228618185569
0.9627411934659404,5.563644981401519,-45.635988171916345,630.6501101105957
0.9629374597177462,5.572611348459679,-45.73350248412093,631.479315740131
0.9631337259695518,5.5812989205617916,-41.6672363870105,632.8104709315965
0.9633299922213576,5.589485947291528,-41.760556207127735,633.5811902173065
0.9635262584731634,5.5976913187746336,-41.8541833885083,634.3537929975105
0.9637225247249692,5.605915095774845,-41.94811954910374,635.1282869099573
0.963918790976775,5.614157339336263,-42.04236631842261,635.9046796392868
0.9641150572285808,5.6224181107849285,-42.136925337625776,636.6829789174396
0.9643113234803864,5.630561505007131,-38.187122127741375,637.9096243431131
0.9645075897321922,5.638063707233688,-38.262228425965326,638.6223007955182
0.964703855983998,5.645580720772035,-38.33805556853101,639.3376130436336
0.9649001222358038,5.6531126880484734,-38.414612822986356,640.0555862369383
0.9650963884876096,5.660659753314516,-38.4919096064573,640.7762458466627
0.9652926547394152,5.66822206267615,-38.56995548857801,641.4996176709399
0.965488920991221,5.675799764123772,-38.648760194444705,642.2257278401001
0.9656851872430268,5.682870247213974,-34.758495529077095,643.3500556093915
0.9658814534948326,5.689699111719346,-34.82938052966599,644.0021691122188
0.9660777197466384,5.696541956700165,-34.90096153660091,644.6567692867134
0.9662739859984439,5.703398919664084,-34.97324770541164,645.3138804050438
0.9664702522502497,5.710270139920237,-35.04624834283702,645.9735270571023
0.9666665185020555,5.7171557586087385,-35.11997290986269,646.6357341557109
0.9668627847538613,5.723926988271532,-31.37420925381088,647.718690303198
0.9670590510056671,5.7300911323695,-31.44000084319308,648.3091283017833
0.9672553172574727,5.7362682536749,-31.506451446642657,648.9018734905748
0.9674515835092785,5.742458482374531,-31.573569908784563,649.4969488428036
0.9676478497610843,5.74866195039356,-31.64136522328895,650.094377638518
0.9678441160128901,5.754878791424618,-31.709846535934822,650.6941834697352
0.9680403822646959,5.761109140957537,-31.77902314768091,651.2963902457125
0.9682366485165015,5.766866370233985,-28.16022422988023,652.2660036931682
0.9684329147683073,5.772399265808279,-28.221405319786744,652.7983907415137
0.9686291810201131,5.777944230545649,-28.283214001376603,653.3329224024437
0.9688254472719189,5.783501388393368,-28.345658901566058,653.8696205437698
0.9690217135237247,5.789070864991652,-28.40874879622877,654.4085073324312
0.9692179797755305,5.794652787702687,-28.47249261325401,654.9496052396803
0.9694142460273361,5.800133316844844,-25.203558993555387,655.8554849971081
0.9696105122791419,5.805083313924859,-25.238069381476055,656.3331872345066
0.9698067785309477,5.810040096623921,-25.272725207962548,656.811918355442
0.9700030447827535,5.815003693020796,-25.307527409704957,657.29168376559
0.9701993110345593,5.8199741313307225,-25.342476931517158,657.7724889124395
0.9703955772863648,5.82495143990611,-25.377574726377397,658.2543392857172
0.9705918435381706,5.829676946912871,-22.48571385373484,658.9958295326809
0.9707881097899764,5.83409332195612,-22.51815983722436,659.4303715202749
0.9709843760417822,5.838507063644004,-22.423434224984938,658.43162130654
0.971180642293588,5.842910957617789,-22.453322278241448,658.8507775212922
0.9713769085453936,5.847320726743177,-22.483338572472192,659.2708323713236
0.9715731747971994,5.851736396945143,-22.513483953890972,659.6917906985238
0.9717694410490052,5.855742627062038,-19.69466704769689,660.3051781095271
0.971965707300811,5.859610760385053,-19.722505091591515,660.6816512451585
0.9721619735526168,5.863484365919739,-19.750463678546815,661.0589650285724
0.9723582398044224,5.867363468025121,-19.778543611631573,661.4371240369094
0.9725545060562282,5.871248091176854,-19.80674570111815,661.8161328840317
0.972750772308034,5.875109636696475,-17.060324846410037,662.3670527166663
0.9729470385598398,5.878460542214124,-17.08617175102931,662.702180500264
0.9731433048116456,5.881816529228466,-17.112131882271747,663.0380931500329
0.9733395710634511,5.8851776205645345,-17.138206003556313,663.3747949961219
0.973535837315257,5.888543839154328,-17.164394885232447,663.7122904039
0.9737321035670627,5.8919152080373145,-17.190699304658047,664.0505837743442
0.9739283698188685,5.895086125500796,-14.454307509536989,664.4996315344918
0.9741246360706743,5.897925969300909,-14.484386619360674,664.7975089810899
0.9743209023224801,5.900771721475366,-14.514515914800572,665.0959145921952
0.9745171685742857,5.903623391907918,-14.544695529493197,665.3948494146308
0.9747134348260915,5.906480990505416,-14.574925597564455,665.6943144984202
0.9749097010778973,5.909344527197837,-14.605206253615822,665.994310896788
0.9751059673297031,5.911899876204656,-11.898519965830005,666.3690656113799
0.9753022335815089,5.9142377258094765,-11.924733123760387,666.6206430707958
0.9754984998333145,5.916580724468215,-11.950990278762955,666.8726816795661
0.9756947660851203,5.918928880838136,-11.977291548687116,667.1251823577206
0.9758910323369261,5.921282203596467,-12.003637051819123,667.3781460281054
0.9760872985887319,5.923640701440462,-12.030026906874689,667.6315736164072
0.9762835648405377,5.925584615516942,-9.384372352497014,667.9260616366255
0.9764798310923433,5.927428633872729,-9.40662153071806,668.1314200064712
0.9766760973441491,5.929277022675576,-9.428908277538024,668.337170535968
0.9768723635959549,5.93112978930932,-9.451232694189112,668.5433140126981
0.9770686298477607,5.932986941174496,-9.473594882283422,668.749851226682
0.9772648960995665,5.934834770378782,-6.887807800220298,669.0129941279281
0.977461162351372,5.936188391251488,-6.905917379173463,669.1716194801311
0.9776574286031778,5.937545569440086,-6.9240576910883895,669.3305645399321
0.9778536948549836,5.938906310978408,-6.942228819195318,669.4898299530062
0.9780499611067894,5.940270621913452,-6.960430847043082,669.6494163670425
0.9782462273585952,5.941638508305441,-6.978663858478932,669.8093244317462
0.9784424936104008,5.9428825959077045,-4.525124806555812,669.9890518149064
0.9786387598622066,5.943771453981808,-4.532550566488499,670.0904614970425
0.9788350261140124,5.9446617723166515,-4.54000773199223,670.1921074262981
0.9790312923658182,5.945553556953892,-4.547496492221267,670.2939907268201
0.979227558617624,5.946446813952928,-4.555017037819734,670.3961125304513
0.9794238248694298,5.947341549390904,-4.5625695609239045,670.4984739767949
0.9796200911212354,5.947833285387291,-2.2481204197807294,670.5766467040173
0.9798163573730412,5.948274986482025,-2.2529141134158372,670.6343266273524
0.980012623624847,5.948717629801548,-2.257728300640167,670.69215954842
0.9802088898766528,5.949161219172169,-2.2625631062823537,670.7501462045561
0.9804051561284586,5.949605758424029,-2.2674186561681076,670.8082873382209
0.9806014223802642,5.949818218841805,0.014989992489606863,670.8416185725649
0.98079768863207,5.949815484260284,0.012891603320952072,670.8555762114263
0.9809939548838758,5.949813161480403,0.010784161329098652,670.8696010075387
0.9811902211356816,5.949811252025837,0.008667610836216255,670.8836932882753
0.9813864873874873,5.949809757409518,0.0065418957223855045,670.8978533833312
0.9815827536392929,5.949739353503024,2.2605483814112155,670.8860655774656
0.9817790198910987,5.949295623690485,2.261194867590909,670.8563876431863
0.9819752861429045,5.948851765416836,2.2618441686007777,670.8266889639758
0.9821715523947103,5.948407777816318,2.262496301918116,670.7969694383478
0.9823678186465161,5.947963659997023,2.2631512851704123,670.7672289641368
0.9825640848983217,5.947519411040549,2.2638091361149577,670.7374674384903
0.9827603511501275,5.946725177131783,4.4940647437925385,670.6329897673048
0.9829566174019333,5.945839903079443,4.634111354961782,668.7572234604984
0.9831528836537391,5.9449296442443185,4.641647409452016,668.6555112205472
0.9833491499055449,5.94401790456103,4.6491985375559715,668.5536328890737
0.9835454161573505,5.943104681117197,4.656764786770967,668.4515880551896
0.9837416824091563,5.942004799435654,6.8573023247242695,668.4341276234636
0.9839379486609621,5.94065796592278,6.867260742889069,668.2915881730341
0.9841342149127679,5.9393091756814815,6.877239171355434,668.1488288295459
0.9843304811645737,5.937958424823435,6.887237673476857,668.005849046189
0.9845267474163792,5.93660570944498,6.8972563128732105,667.8626482741295
0.984723013668185,5.935225426430433,9.077549876004092,667.7937464440395
0.9849192799199908,5.933442586079233,9.090027182548873,667.6098531238384
0.9851155461717966,5.931657294188959,9.102529705782395,667.4256836345651
0.9853118124236024,5.929869545839704,9.11505752600371,667.2412372850479
0.9855080786754082,5.928079336092925,9.127610723861078,667.0565133815146
0.9857043449272138,5.926286659991375,9.140189380348502,666.8715112275906
0.9859006111790196,5.924196289153483,11.30592219842174,666.7103197391657
0.9860968774308254,5.921975835744575,11.3210351397566,666.4843103737162
0.9862931436826312,5.919752413056747,11.336178838034172,666.2579655354282
0.986489409934437,5.917526015070401,11.351353391888988,666.0312843781894
0.9866856761862426,5.915296635743757,11.366558900373146,665.8042660527033
0.9868819424380484,5.912922678534886,13.462285090280684,665.5884276656238
0.9870782086898542,5.9102789906856845,13.477533244135472,665.3150221126843
0.98727447494166,5.907632305883714,13.49282458058704,665.0412127915481
0.9874707411934658,5.904982615642992,13.508159264146233,664.766998543164
0.9876670074452714,5.902329911444562,13.523537460119186,664.4923782039778
0.9878632736970772,5.89955401814224,15.560646848628704,664.2300031201069
0.988059539948883,5.896498234941729,15.578522719477998,663.91263280472
0.9882558062006888,5.893438938310885,15.596449462325122,663.5947890480436
0.9884520724524946,5.890376118250097,15.61442727193301,663.2764704841799
0.9886483387043001,5.887309764720811,15.632456344014425,662.9576757418995
0.9888446049561059,5.884137302878992,17.66515205033822,662.6516049221138
0.9890408712079117,5.88066821514924,17.685690629435662,662.2901184226137
0.9892371374597175,5.8771950906243875,17.706287945700282,661.9280878532015
0.9894334037115233,5.873717917756538,17.726944225134837,661.5655116362498
0.9896296699633289,5.870236684952692,17.74765969483558,661.2023881879647
0.9898259362151347,5.866666065707255,19.77782580605934,660.8524159228024
0.9900222024669405,5.862782064987995,19.801080660837492,660.4464959499721
0.9902184687187463,5.858893493570157,19.824402349755047,660.0399598296386
0.9904147349705521,5.855000353468684,19.84779117636219,659.6328057275523
0.9906110012223579,5.851102586019843,19.871247265041237,659.2250319564982
0.9908072674741635,5.847135892089751,21.782552073204165,658.8302230729566
0.9910035337259693,5.8428578412632195,21.811822172823934,658.3833647579805
0.9911997999777751,5.838574037332515,21.841177599188942,657.9358287039734
0.9913960662295809,5.834284463544652,21.870618643127482,657.4876133477783
0.9915923324813867,5.829989103106107,21.900145596531893,657.0387171232468
0.9917885987331923,5.825449712176885,23.697324579427093,656.5926720401733
0.991984864984998,5.82079553175394,23.729901138673807,656.1027943395582
0.9921811312368038,5.816134948377101,23.76257289604407,655.6121646424394
0.9923773974886096,5.811467943399937,23.795340176263025,655.1207812176822
0.9925736637404154,5.806726609305487,25.59232109258454,654.6635286444541
0.992769929992221,5.801700183177652,25.62817715040513,654.131014795668
0.9929661962440268,5.796666709549015,25.664138193011404,653.5976753014104
0.9931624624958326,5.791626167881006,25.700204578676207,653.0635082640408
0.9933587287476384,5.786578537582491,25.736376666991923,652.5285117824371
0.9935549949994442,5.781281351205122,27.536701917096657,652.0196016927672
0.9937512612512498,5.775872969649095,27.576013758246244,651.4432348861199
0.9939475275030556,5.770456861548096,27.61544097864716,650.8659657144115
0.9941437937548614,5.7650330043717215,27.65498397230499,650.2877921082196
0.9943400600066672,5.759530119504322,29.502710763559783,649.7681152653031
0.994536326258473,5.753736923595419,29.531355890177593,649.1402154188382
0.9947325925102786,5.747938068323497,29.560413608544202,648.5091701108031
0.9949288587620844,5.742133472634425,29.58989183681853,647.8749347256667
0.9951251250138902,5.736323053960951,29.619798683159942,647.2374638102453
0.995321391265696,5.730267867936252,31.497904640301343,646.6531314239678
0.9955176575175018,5.724082800469055,31.529433848504667,645.9808373735434
0.9957139237693076,5.717891504102255,31.561428096526814,645.3050850286161
0.9959101900211131,5.711693887576548,31.593896522483146,644.6258242070274
0.9961064562729189,5.705447868786843,33.47876296330895,644.0200100690256
0.9963027225247247,5.698873766847926,33.512887642009176,643.3060661885415
0.9964989887765305,5.692292923008361,33.54752548932531,642.5883829271726
0.9966952550283363,5.685705236622202,33.5826867852954,641.8669050084206
0.9968915212801419,5.679110605081023,33.618382067382036,641.1415760753962
0.9970877875319477,5.672300775256345,35.51171109548514,640.4825764618627
0.9972840537837535,5.665327349589699,35.54915409950468,639.7222858720005
0.9974803200355593,5.6583465270613384,35.58717427713634,638.957897608864
0.9976765862873651,5.651358194598778,35.625783478729545,638.1893496525761
0.9978728525391707,5.644353658445855,37.38845783431589,637.5005038404595
0.9980691187909765,5.637012040240776,37.42451805338569,636.6930324017258
0.9982653850427823,5.629663264378222,37.46138390462519,635.8791944083484
0.9984616512945881,5.622307175078788,37.49908048612993,635.058833124712
0.9986579175463939,5.6148566170985905,39.162421416843,632.9380218732872
0.9988541837981995,5.607166963582039,39.19711686192002,632.1355465209301
0.9990504500500053,5.599470409948921,39.23261472169366,631.3268892733468
0.999246716301811,5.591766832872711,39.268941169249025,630.5118911949335
0.9994429825536169,5.58389774771118,40.87147790234309,629.694165166241
0.9996392488054227,5.575872451677115,40.90825526740401,628.8615373398715
0.9998355150572282,5.567839870125432,40.9459147693256,628.0222897576009
1.000031781309034,5.559799798971234,40.9844857765353,627.176245945003
1.0002280475608398,5.5515137536281305,42.594769752244936,626.2887326083451
1.0004243138126456,5.543150028568796,42.63374029043462,625.4259186460345
1.0006205800644514,5.534778561316634,42.673681433727246,624.5560120867659
1.0008168463162572,5.5263878791456476,44.159261794219745,623.6110425339218
1.0010131125680628,5.517706749590825,44.30341560704534,622.7071878711771
1.0012093788198686,5.5089973985074545,44.44683419416796,621.8043474703395
1.0014056450716744,5.500259970306971,44.58952298508655,620.9025086432299
1.0016019113234802,5.491462736331468,45.975568625376816,619.9793123247226
1.001798177575286,5.482424216260551,46.12898524719121,619.0311729752515
1.0019944438270916,5.473355661487675,46.28162653975599,618.0840810553125
1.0021907100788974,5.464257223916627,46.433498174167184,617.1380234117133
1.0023869763307032,5.455086980372997,47.81647086711764,616.210403616582
1.002583242582509,5.445686263483631,47.9789443210651,615.2185639643201
1.0027795088343148,5.436253738478623,48.14060408450133,614.2278003142378
1.0029757750861203,5.426789564429204,48.301456053017795,613.238099096794
1.0031720413379261,5.417253336717516,49.680190407390896,612.3085899078336
1.003368307589732,5.407485981979593,49.85134781981332,611.2741102732891
1.0035645738415377,5.397685118198923,50.021655702424916,610.2407297623429
1.0037608400933435,5.387850911135626,50.19112015304328,609.2084344483603
1.0039571063451491,5.377956673487199,51.53537616211405,608.2773364710662
1.004153372596955,5.367823540361871,51.72356817112967,607.2022647839824
1.0043496388487607,5.357653534175157,51.91111981649032,606.1272050563209
1.0045459051005665,5.347446780017652,52.09803432703815,605.0521530008597
1.0047421713523723,5.337184602711762,53.41856202643961,604.1000290448642
1.004938437604178,5.326632880236922,53.879261370703006,601.5817862133124
1.0051347038559837,5.316038251939897,54.082420324733405,600.4432285659393
1.0053309701077895,5.305403817289828,54.28489362480756,599.3046610599336
1.0055272363595953,5.294725284606408,55.60375265077817,598.3142376838691
1.005723502611401,5.2837912695201155,55.8163589619271,597.1329599311691
1.0059197688632069,5.272815596766113,56.02825122194844,595.9516577784375
1.0061160351150125,5.261798406340725,56.239432978146,594.7703266715322
1.0063123013668183,5.250739837481595,56.44990775445145,593.5889620992157
1.006508567618624,5.239440057389138,57.768425841834436,592.5397189548297
1.0067048338704299,5.2280804311625815,57.98875710162672,591.3164336029829
1.0069011001222357,5.216677633423407,58.20835430131561,590.0930989868106
1.0070973663740412,5.205231807899358,58.427221057399,588.8697105369063
1.007293632625847,5.193546236965007,59.87452797367091,587.7985748856876
1.0074898988776528,5.181782190846073,60.00380860136412,586.4766041223643
1.0076861651294586,5.169992832523986,60.13246595142572,585.1552071228045
1.0078824313812644,5.158178283921163,60.26050396209284,583.8343817700386
1.00807869763307,5.146128025092063,61.88901917911399,582.7434124121187
1.0082749638848758,5.133968221209116,62.022181306545214,581.3747142739323
1.0084712301366816,5.12178234474813,62.15470529173929,580.0066097953122
1.0086674963884874,5.109570520526473,62.28659514337787,578.6390967876695
1.0088637626402932,5.0971450829287015,63.91612305426326,577.5026548127619
1.0090600288920988,5.084587037560675,64.05325123979388,576.0863880929876
1.0092562951439046,5.072002142647018,64.18972619603335,574.6707354123253
1.0094525613957104,5.05939052594502,64.32555200268156,573.2556945092538
1.0096488276475162,5.046587404321997,65.95307640967766,572.0727580386738
1.009845093899322,5.033629183251216,66.09418210202546,570.608479178177
1.0100413601511276,5.020643333391023,66.23461960592962,569.1448348932233
1.0102376264029334,5.007629985414994,66.37439307036418,567.6818228492139
1.0104338926547392,4.994446867816766,68.00394621801114,566.455622569642
1.010630158906545,4.981083999705554,68.16681801080219,564.9507227438497
1.0108264251583507,4.967689197816061,68.32935866795836,563.4449394587134
1.0110226914101563,4.95424541519608,68.67763372555044,560.2092501701618
1.0112189576619621,4.940708008746022,70.32136514529029,558.9469225499362
1.011415223913768,4.926889740123888,70.49003758738442,557.387249616283
1.0116114901655737,4.913038400319729,70.65836786259354,555.8266630469883
1.0118077564173795,4.89915405642137,70.82635685508248,554.2651650153041
1.0120040226691853,4.885236775341039,70.99400544628932,552.7027576877995
1.012200288920991,4.871055918146145,72.62616768832885,551.3501949297843
1.0123965551727967,4.856784771257102,72.80017046494066,549.7372794676471
1.0125928214246025,4.842479508023192,72.97382124167285,548.1234231435299
1.0127890876764083,4.828140197453303,73.14712092581891,546.5086281873469
1.012985353928214,4.813636471771051,74.75633136889884,545.1138287053162
1.0131816201800197,4.798946678348786,74.93611308496486,543.4480034255671
1.0133778864318255,4.784221635452867,75.11553191770471,541.781207384175
1.0135741526836313,4.769461414221732,75.29458880055506,540.1134428752608
1.013770418935437,4.754623722429023,77.21054544777571,538.7264374415035
1.0139666851872429,4.739467152200156,77.23850859189135,536.938416051555
1.0141629514390484,4.724305104366166,77.26636357667618,535.1524513018111
1.0143592176908542,4.709137600101423,77.29411095848594,533.368535301895
1.01455548394266,4.693964660471414,77.32175129017466,531.5866602016292
1.0147517501944658,4.678497557824894,79.46953078713102,530.1181250118427
1.0149480164462716,4.66289755377535,79.49821942846783,528.2746846629341
1.0151442826980772,4.647291929938268,79.5267978114271,526.4333546432922
1.015340548949883,4.631680707899037,79.55526649959072,524.5941269074116
1.0155368152016888,4.615955119704675,81.6790977211032,523.0915305518106
1.0157330814534946,4.599921372460037,81.70859886643632,521.1912744828712
1.0159293477053004,4.58388184621181,81.73798720583369,519.2931887780476
1.016125613957106,4.567836563044362,81.76726331296307,517.3972652042955
1.0163218802089118,4.551785544929697,81.79642775788685,515.5034955701049
1.0165181464607176,4.535390603038465,83.88945800405182,513.9026569538356
1.0167144127125234,4.518922968196911,83.91965650949936,511.9478613148008
1.0169106789643292,4.50244941767529,83.94974027002915,509.9952876804823
1.017106945216135,4.4859699739377765,83.97970986553149,508.04492767427075
1.0173032114679406,4.469323651059265,86.03690417159726,506.41237051597795
1.0174994777197464,4.452431912412498,86.09391248055422,504.41440305114435
1.0176957439715522,4.435529006845769,86.15069697276411,502.4183385874387
1.017892010223358,4.418614978217709,86.2072587505932,500.42417154108915
1.0180882764751638,4.401689870163428,86.26359890998815,498.43189634226906
1.0182845427269693,4.3844802971618115,88.28477620733958,496.7002895181323
1.0184808089787751,4.367147267187198,88.34290301466895,494.6490975923346
1.018677075230581,4.349802851154726,88.40080275471576,492.59985557949415
1.0188733414823867,4.332447093539502,88.45847654108599,490.55255774677147
1.0190696077341925,4.315074128518359,90.40842855070326,488.775212943486
1.019265873985998,4.297324167619424,90.46787548196987,486.6697685907892
1.019462140237804,4.27956256200206,90.52709111754262,484.5663261242224
1.0196584064896097,4.261789356957676,90.5860765880093,482.4648796500084
1.0198546727414155,4.244004597549614,90.64483301736841,480.36542328964015
1.0200509389932213,4.226092702602568,92.51263320049785,478.48323729339506
1.0202472052450269,4.207929654919815,92.57312330718,476.32697954293354
1.0204434714968327,4.189754758070215,92.63337923453838,474.17276840716784
1.0206397377486385,4.171568057892467,92.69340212247067,472.02059785136134
1.0208360040004443,4.153369599995775,92.75319310415941,469.87046185668345
1.02103227025225,4.134945471582462,94.52574299682489,467.8932144491165
1.0212285365040557,4.1163856805599215,94.60299646840762,465.6961837132808
1.0214248027558614,4.097810706994414,94.6804568540987,463.4962235461667
1.0216210690076672,4.079220510200546,94.7581249082199,461.2933257911776
1.021817335259473,4.060615049344136,94.8360013885878,459.0874822603933
1.0220136015112788,4.041750926269788,96.48348912162376,457.0306228598397
1.0222098677630846,4.022806665155862,96.56309368049772,454.7820818399617
1.0224061340148902,4.003846759338787,96.64291248330824,452.5305206305628
1.022602400266696,3.9848711666906547,96.72294631500785,450.27593077828715
1.0227986665185018,3.965879844928962,96.80319596416109,448.0183037973329
1.0229949327703076,3.9466089713718246,98.30941834641389,445.8869537230535
1.0231911990221134,3.9273061200642276,98.3912854291415,443.58997096535063
1.023387465273919,3.907987179290311,98.47337391809386,441.2898805012012
1.0235837315257248,3.8886521055127496,98.5556846284881,438.98667358666853
1.0237799977775306,3.869276893280092,99.9023468457429,436.8167084416059
1.0239762640293364,3.8496612154937306,99.98613462147429,434.4780872478568
1.0241725302811422,3.830029070675603,100.07014988473179,432.1362840450828
1.0243687965329478,3.810380414092002,100.15439347646873,429.7912898423379
1.0245650627847536,3.790715200843545,100.23886624161797,427.44309561376906
1.0247613290365594,3.770979560366647,101.41554157922508,425.20168439609995
1.0249575952883652,3.751067206470005,101.49612917309662,422.81764359836995
1.025153861540171,3.731139019386542,101.57688637676334,420.43073207751746
1.0253501277919765,3.711194965796386,101.65781371913302,418.0409425142053
1.0255463940437823,3.6912350122773923,101.73891173119668,415.6482675618883
1.0257426602955881,3.6711827945548166,102.74036277445066,413.3301556696492
1.025938926547394,3.651010268819963,102.82252139768278,410.91029512577745
1.0261351927991997,3.630821601188738,102.90485381710997,408.4875013518663
1.0263314590510053,3.610616757523525,102.98736057750175,406.06176682472665
1.0265277253028111,3.5903957035815663,103.07004222588293,403.63308399319465
1.026723991554617,3.5700744761075693,103.86744691388809,401.2492707584294
1.0269202578064227,3.549680603639154,103.95101354905209,398.79844444290813
1.0271165240582285,3.5292703126004694,104.03475786387875,396.344627889627
1.0273127903100343,3.5088435680962236,104.11868041831232,393.8878133834363
1.0275090565618399,3.488400335123203,104.2027817746071,391.42799318033445
1.0277053228136457,3.4678649252560985,104.78221637847282,388.9898643985771
1.0279015890654515,3.4472913927374886,104.86702312682576,386.5131448017368
1.0280978553172573,3.4267011979707607,104.95201112040922,384.03338366747397
1.028294121569063,3.4060943053659503,105.03718093347284,381.55057310122095
1.0284903878208687,3.3854706792225224,105.12253314265733,379.0647051786116
1.0286866540726745,3.3647257526160987,105.69673990751402,376.5798141049029
1.0288829203244803,3.343985782321535,105.6484910974071,374.05900117847847
1.029079186576286,3.323255294583856,105.60011000797518,371.5363525766809
1.0292754528280919,3.3025343154155835,105.55159616894873,369.01186380096556
1.0294717190798974,3.2818040359076495,106.17377522451785,366.51651152221643
1.0296679853317032,3.2609704774367905,106.12514151933574,363.98485899919564
1.029864251583509,3.240146477216957,106.07637404451835,361.4513583177653
1.0300605178353148,3.219332061553213,106.02747232304958,358.9160049395202
1.0302567840871206,3.198527256844201,105.97843587579567,356.3787943124914
1.0304530503389262,3.177705173574333,106.35523407024314,353.8579727006323
1.030649316590732,3.1568360382385405,106.30621899063581,351.32027514068386
1.0308455828425378,3.135976536170247,106.25706854119204,348.7807176881754
1.0310418490943436,3.1151266939885565,106.20778223731045,346.2392957641432
1.0312381153461494,3.0942865384075464,106.15835959230326,343.6960047760469
1.031434381597955,3.0734390118699233,106.28309146365386,341.16192176061037
1.0316306478497608,3.0525840581475214,106.2338472549391,338.6252817563086
1.0318269141015666,3.0317387827863342,106.18446648590674,336.0867759790318
1.0320231803533724,3.0109032126389605,106.13494866582175,333.5463998236635
1.0322194466051782,2.990077374654307,106.08529330181551,331.0041486714879
1.0324157128569837,2.969272072277401,105.95452853748844,328.46974935658534
1.0326119791087895,2.9484816112677406,105.90521383004415,325.9414140018897
1.0328082453605953,2.927700842535096,105.85576180444274,323.4112130643887
1.0330045116124011,2.9069297930805535,105.80617196526308,320.8791419278896
1.033200777864207,2.8861684900024662,105.75644381494857,318.34519596253625
1.0333970441160127,2.865473281111502,105.37001737743097,315.82369563004676
1.0335933103678183,2.84479753089468,105.32079451143015,313.31094387973064
1.0337895766196241,2.8241314549632026,105.27143401770968,310.7963329209979
1.03398584287143,2.803475080378698,105.22193539781922,308.2798581418499
1.0341821091232357,2.782831446369889,104.58222491690907,305.7542488949684
1.0343783753750415,2.7623102747966315,104.53339373189078,303.26610799329865
1.034574641626847,2.741798700573323,104.48442556262492,300.77612501144813
1.034770907878653,2.721296750634772,104.43531991143553,298.2842953708896
1.0349671741304587,2.7008044520136174,104.38607627847432,295.7906144794763
1.0351634403822645,2.6803545028667597,103.50035654326504,293.2970516060331
1.0353597066340703,2.6600456250558793,103.45193802356845,290.83858472513725
1.0355559728858759,2.639746263545794,103.40338311414986,288.3782942637341
1.0357522391376817,2.619456445154227,103.3546913175906,285.91617567813205
1.0359485053894875,2.5991761967966274,103.30586213424377,283.45222441106836
1.0361447716412933,2.5790383763792963,101.47962487310129,281.02599766897583
1.036341037893099,2.5591007464514988,101.68953163639733,278.66572763543695
1.0365373041449046,2.539121951978805,101.89910154154009,276.3045805405393
1.0367335703967104,2.5191020589945765,102.1083353899748,273.9425570496169
1.0369298366485162,2.4990411333745977,102.31723398052276,271.5796578283839
1.037126102900322,2.4789431144156078,99.67115187120861,269.2040169403738
1.0373223691521278,2.459361123761439,99.87395765810517,266.9030308331434
1.0375186354039334,2.4397393609999516,100.07643923945689,264.6011937597027
1.0377149016557392,2.4200778896834048,100.27859738343354,262.29850636987584
1.037911167907545,2.4003767732129346,100.48043285585072,259.9949693138364
1.0381074341593508,2.380636074839041,100.68194642007634,257.6905832419635
1.0383037004111566,2.3612410993687902,97.80987092071305,255.4036034859611
1.0384999666629624,2.342025200088666,98.00468248323635,253.16742896312513
1.038696232914768,2.3227710962946677,98.1991840554323,250.93043293841555
1.0388924991665738,2.303478848750988,98.39337636828041,248.69261604387611
1.0390887654183796,2.284148518078001,98.58726015048595,246.45397891183728
1.0392850316701854,2.2649400431389406,95.72762285256898,241.79648043269407
1.0394812979219912,2.2461332137688523,95.91843367669469,239.60378636918676
1.0396775641737968,2.227288951315471,96.109074957085,237.40962458264198
1.0398738304256026,2.20840728903427,96.29954689717387,235.21399635333995
1.0400700966774084,2.1894882601410477,96.48984970015967,233.01690295999146
1.0402663629292142,2.170531897811583,96.67998356887327,230.81834567991547
1.04046262918102,2.1521393846681973,93.45855387273002,228.68799873238825
1.0406588954328255,2.133778996112389,93.63816407917876,226.56795233139974
1.0408551616846313,2.11538337280174,93.817604458788,224.44654583222433
1.0410514279364371,2.096952548047799,93.99687521848735,222.32378058390407
1.041247694188243,2.0784865551214002,94.17597656491037,220.1996579334994
1.0414439604400487,2.0603666798951137,90.8359247653664,218.1188613013984
1.0416402266918543,2.0425218274059094,91.00735880855902,216.075306424615
1.04183649294366,2.0246433440870772,91.1786309769111,214.03045366364375
1.042032759195466,2.006731261690244,91.34974146742273,211.9843043037534
1.0422290254472717,1.988785611928312,91.52069047678779,209.93685962862378
1.0424252916990775,1.970952652578403,88.07724729309112,207.9066445949926
1.042621557950883,1.9536500433059674,88.2404496668949,205.94160310209128
1.0428178242026889,1.936315418019777,88.4034981486382,203.97532632900578
1.0430140904544947,1.918948806905608,88.56639292538193,202.0078154971912
1.0432103567063005,1.9015502401123388,88.72913418386598,200.03907182645537
1.0434066229581063,1.8841197477522587,88.89172211060537,198.06909653504886
1.043602889209912,1.867279590033581,85.36713794029241,196.1752929157244
1.0437991554617176,1.8505097052443196,85.52197060047185,194.2889029044714
1.0439954217135234,1.8337094463360462,85.6766574994414,192.40134128515186
1.0441916879653292,1.8168788418994346,85.83119881412266,190.51260921401771
1.044387954217135,1.800017920490396,85.98559472113244,188.62270784599383
1.0445842204689408,1.7834868361698182,82.5630718607363,186.7703942719807
1.0447804867207464,1.7672742677789137,82.64687411374501,184.9427706366595
1.0449767529725522,1.751045251607022,82.73067867870475,183.11422994529818
1.045173019224358,1.7347997872004772,82.81448555502318,181.28477218097737
1.0453692854761638,1.7185378741056816,82.8982947421125,179.45439732687998
1.0455655517279696,1.7023781053965261,79.59060899612807,177.63541479635026
1.0457618179797752,1.6867493775361555,79.66986245258721,175.89029569374333
1.045958084231581,1.6711050946826802,79.74911809240157,174.144309352829
1.0461543504833868,1.6554452564076707,79.82837591498196,172.39745575773583
1.0463506167351926,1.6397698622828492,79.90763591976544,170.6497348925522
1.0465468829869984,1.6240789118799848,79.98689810617472,168.90114674131814
1.046743149238804,1.6089331934780513,76.66078420343875,167.2121989883647
1.0469394154906098,1.5938799274553777,76.7355936015292,165.5479965827068
1.0471356817424156,1.5788119786707338,76.81040505697031,163.882975613413
1.0473319479942214,1.5637293467204445,76.88521856925429,162.2171360655338
1.0475282142460272,1.5486320312009143,76.96003413782533,160.5504779240929
1.0477244804978327,1.533852671553468,73.64131101430489,158.90498071203336
1.0479207467496385,1.5193924494824405,73.71180720493507,157.32122337044098
1.0481170130014443,1.5049183911984707,73.7823053315254,155.7366946957663
1.0483132792532501,1.4904304963217376,73.8528053935699,154.15139467388204
1.048509545505056,1.4759287644724737,73.92330739054901,152.56532329075105
1.0487058117568617,1.461517057769675,70.65265219159909,150.96257355321694
1.0489020780086673,1.447644302913452,70.71403823170085,149.4532742270962
1.049098344260473,1.4337594978076855,70.77544711544823,147.94310577689197
1.049294610512279,1.4198626379677741,70.83687885434901,146.43206787605237
1.0494908767640847,1.4059537189069369,70.89833345993338,144.92016019786013
1.0496871430158905,1.3920327361360507,70.95981094373138,143.40738241543033
1.049883409267696,1.3786389357480093,67.7408931037738,141.93253918443833
1.0500796755195019,1.3653379986970346,67.79883704837415,140.49658293468593
1.0502759417713077,1.3520256870876919,67.85680257278517,139.0598062774119
1.0504722080231135,1.3387019966835378,67.91478968787831,137.6222089041553
1.0506684742749193,1.325366923245978,67.97279840455575,136.18379050622445
1.0508647405267248,1.3123476763189414,64.8087984638448,134.75813847685694
1.0510610067785306,1.2996225351702626,64.86343366526219,133.39406367499726
1.0512572730303364,1.2868866689774645,64.91808922765063,132.02921529895534
1.0514535392821422,1.2741400737433481,64.97276516129703,130.6635930576332
1.051649805533948,1.261382745468669,65.027461476494,129.29719665979866
1.0518460717857536,1.2487367430401886,61.930081219431784,127.9200522218516
1.0520423380375594,1.2365769047938624,61.98157907383971,126.62521597299931
1.0522386042893652,1.2244069573722225,62.03309613272104,125.32965055813187
1.052434870541171,1.2122268970051129,62.08463240573181,124.03335570267727
1.0526311367929768,1.200036719920488,62.1361879026206,122.73633113190823
1.0528274030447824,1.1878364223444233,62.187762633101656,121.43857657098957
1.0530236692965882,1.176145614091924,59.271254663407234,117.94481295503445
1.053219935548394,1.164509500674744,59.30352199823444,116.7226476525272
1.0534162018001998,1.152867053848596,59.335793615456765,115.50007560538288
1.0536124680520056,1.1412182727729263,59.36806951577267,114.27709676145099
1.0538087343038112,1.1295631566070206,59.400349699848974,113.05371106866944
1.054005000555617,1.1182214990605273,56.52762416343579,111.8438310294956
1.0542012668074228,1.1071240635006483,56.55789638131846,110.68703880373576
1.0543975330592286,1.0960206861318627,56.5881726173556,109.52986499153579
1.0545937993110344,1.0849113661654335,56.61845287217214,108.37230954396898
1.0547900655628402,1.0737961028125482,56.648737146433504,107.21437241216475
1.0549863318146457,1.0628101463729767,53.861311125724875,106.04653557986282
1.0551825980664515,1.0522362021101157,53.8897079827834,104.95216356297306
1.0553788643182573,1.041656684132737,53.918108609569025,103.85743360714105
1.0555751305700631,1.0310715917008684,53.94651300668866,102.76234566651854
1.055771396821869,1.020480924074488,53.974921174737915,101.66689969522659
1.0559676630736745,1.0098846805134116,54.003333114330125,100.57109564740287
1.0561639293254803,0.9997794695241549,51.30417576804538,99.50534682339818
1.056360195577286,0.9897075769006828,51.33081714146651,98.47010839876725
1.056556461829092,0.9796304551276704,51.35746205214057,97.43453417220967
1.0567527280808977,0.9695481035107886,51.38411050064033,96.39862410066236
1.0569489943327033,0.9594605213556665,51.410762487514404,95.36237814111313
1.057145260584509,0.9496839604978176,48.79867398267663,94.33258153890766
1.0573415268363149,0.9401044164489853,48.81916983061313,93.3517564796839
1.0575377930881207,0.930520849104232,48.839672332206185,92.37060231870379
1.0577340593399265,0.9209332571573301,48.86018149051897,91.389118944072
1.057930325591732,0.9113416393015087,48.880697308572536,90.40730624379367
1.0581265918435379,0.9018666464559344,46.36708571316274,89.41565919848199
1.0583228580953437,0.8927644610145342,46.38635976912916,88.48814391191046
1.0585191243471495,0.8836584921122232,46.40564008624872,87.56031911801159
1.0587153905989553,0.8745487385198294,46.42492666738819,86.63218471146617
1.0589116568507608,0.8654351990076721,46.444219515413934,85.70374058687037
1.0591079231025666,0.8563178723454361,46.4635186331754,84.77498663880397
1.0593041893543724,0.8476147981234574,44.04658898663197,83.87304017446353
1.0595004556061782,0.8389681595451823,44.06472505696374,82.99582971248373
1.059696721857984,0.8303179608899365,44.082867023451996,82.11832799018654
1.0598929881097898,0.8216642010002155,44.10101488878287,81.24053490838351
1.0600892543615954,0.8130068787180165,44.11916865566716,80.36245036777899
1.0602855206134012,0.8045783600863428,41.800511074534,79.49471890230578
1.060481786865207,0.7963726558998124,41.81757610685569,78.66550264862221
1.0606780531170128,0.7881636018787105,41.83464669079527,77.83601231394951
1.0608743193688186,0.7799511969331712,41.851722828890765,77.00624780487038
1.0610705856206242,0.7717354399728493,41.86880452368122,76.17620902794053
1.06126685187243,0.7635773684572912,39.652835804703805,75.34133260455987
1.0614631181242358,0.7557939183819828,39.662380492693245,74.55402429132829
1.0616593843760416,0.7480085948166882,39.671927115436155,73.76656137269053
1.0618556506278474,0.7402213973816344,39.68147567348373,72.97894381655884
1.062051916879653,0.7324323256969427,39.691026167364946,72.19117159082097
1.0622481831314587,0.7246413793826035,39.70057859762147,71.40324466338515
1.0624444493832645,0.7171528009198491,37.58884529648144,70.63937705455493
1.0626407156350703,0.7097744989042372,37.59781545096141,69.89596230179389
1.0628369818868761,0.7023944361715333,37.606787424562214,69.15240224569715
1.0630332481386817,0.6950126123646485,37.615761217779415,68.40869685608888
1.0632295143904875,0.6876290271264018,37.62473683112013,67.6648461027757
1.0634257806422933,0.6803719066929268,35.60763211423679,66.927812736434
1.0636220468940991,0.6733825028615671,35.6160631976995,66.22605614381654
1.063818313145905,0.6663914441252212,35.624495991590464,65.52416297667462
1.0640145793977105,0.6593987301481492,35.632930496393726,64.82213320664646
1.0642108456495163,0.6524043605945106,35.64136671257715,64.11996680534168
1.064407111901322,0.6454083351283549,35.6498046406238,63.417663744369364
1.0646033781531279,0.6387575100558378,33.72491503973103,62.746840812187855
1.0647996444049337,0.6321376693666017,33.732843537088954,62.08433530558783
1.0649959106567395,0.6255162724229948,33.74077364364591,61.42170136206296
1.065192176908545,0.618893318909172,33.74870535984406,60.758938954910334
1.0653884431603509,0.612268808509133,33.7566386861327,60.09604805741132
1.0655847094121567,0.6058259225743089,31.919978221853203,59.448493194638004
1.0657809756639625,0.5995604626827419,31.926555207871008,58.82275797592074
1.0659772419157683,0.593293711878993,31.933132925674027,58.19692853227147
1.0661735081675738,0.5870256700193979,31.939711375370308,57.57100485300935
1.0663697744193796,0.5807563369602986,31.946290557078047,56.94498692746021
1.0665660406711854,0.5745114373343947,30.19658157249003,56.31913383216202
1.0667623069229912,0.5685842607257707,30.20276437047049,55.72881791437247
1.066958573174797,0.5626558705750502,30.208947856518204,55.138413418042674
1.0671548394266026,0.5567262667471718,30.215132030737863,54.54792033313984
1.0673511056784084,0.550795449107053,30.221316893240733,53.95733864961558
1.0675473719302142,0.5448634175195977,30.227502444124028,53.3666683574089
1.06774363818202,0.5391410571397598,28.563167021649285,52.79623651583129
1.0679399044338258,0.5335345008250114,28.568981513818713,52.23928010054756
1.0681361706856314,0.5279268032581699,28.574796653231587,51.68224038224773
1.0683324369374372,0.5223179643121876,28.580612439980584,51.12511735149242
1.068528703189243,0.5167079838599973,28.586428874173148,50.56791099883657
1.0687249694410488,0.51116288585435,27.004934620395815,50.01679189028947
1.0689212356928546,0.5058621918700256,27.01040368174761,49.491407092176914
1.0691175019446602,0.5005604244337726,27.015873352014825,48.96594393914597
1.069313768196466,0.4952575834260662,27.021343631288612,48.44040242231196
1.0695100344482718,0.48995366872738116,27.026814519667347,47.91478253279003
1.0697063007000776,0.48464868021816815,27.032286017242747,47.389084261685326
1.0699025669518833,0.47957383330129166,25.527659204569304,46.88596587532759
1.0700988332036891,0.4745633507877324,25.530354815752307,46.38894297743228
1.0702950994554947,0.46955233918875017,25.533050711602158,45.89187459515753
1.0704913657073005,0.46454079844844215,25.535746892155938,45.39476072355967
1.0706876319591063,0.45952872851094295,25.538443357465198,44.89760135770207
1.0708838982109121,0.4546000607988624,24.111440003229028,44.41034016057142
1.071080164462718,0.4498675500178879,24.113975643207954,43.94173885868831
1.0712764307145235,0.4451345415500856,24.11651155101296,43.47309477107268
1.0714726969663293,0.4404010353428709,24.119047726683764,43.004407893095674
1.071668963218135,0.43566703134367796,24.121584170251545,42.53567822010643
1.071865229469941,0.4309325294999229,24.124120881763524,42.066905747471296
1.0720614957217467,0.42641502544560683,22.771215817222433,41.62263288615941
1.0722577619735523,0.4219455701262592,22.773601820589533,41.180795301496545
1.072454028225358,0.4174756464902269,22.77598807603427,40.73891745533784
1.0726502944771639,0.41300525448805187,22.778374583595284,40.296999343337575
1.0728465607289697,0.4085343940702335,22.7807613433066,39.85504096111046
1.0730428269807755,0.40414778865441936,21.498960185223496,39.425019291029116
1.073239093232581,0.3999280479685092,21.501205670786092,39.00846020320259
1.0734353594843868,0.39570786654627643,21.50345139362641,38.5918632244541
1.0736316257361926,0.39148724434115245,21.5056973537808,38.175228350668334
1.0738278919879984,0.3872661813065573,21.507943551280206,37.75855557773447
1.0740241582398042,0.3830446773959042,21.510189986165447,37.34184490153504
1.0742204244916098,0.3790267548852029,20.296213645456678,36.94987641999735
1.0744166907434156,0.375043089128951,20.29829225336446,36.55710009027229
1.0746129569952214,0.3710590153996137,20.300370988665335,36.16429341486462
1.0748092232470272,0.36707453367219117,20.302449851371225,35.77145639186815
1.075005489498833,0.3630896439216724,20.304528841492825,35.378589019373145
1.0752017557506388,0.35918855341540634,19.155495547883227,34.99903521212939
1.0753980220024444,0.35542878409367257,19.157452186226163,34.62875756239141
1.0755942882542502,0.3516686307380824,19.159408944506925,34.258451347369274
1.075790554506056,0.34790809332511713,19.16136582273073,33.8881165652704
1.0759868207578618,0.34414717183122234,19.163322820904824,33.51775321429054
1.0761830870096676,0.3403858662328581,19.165279939046236,33.14736129263813
1.0763793532614732,0.33681459039760087,18.078015081012524,32.80141988016972
1.076575619513279,0.33326630534837487,18.079857384820766,32.452326105922474
1.0767718857650848,0.32971765870600767,18.081699801568575,32.103205435318884
1.0769681520168906,0.32616865044832377,18.083542331266674,31.754057866646942
1.0771644182686964,0.3226192805531577,18.085384973928125,31.404883398232105
1.077360684520502,0.3191522062321468,17.057065017337624,31.069850464638453
1.0775569507723077,0.3158043097683076,17.0587998832447,30.740754170856516
1.0777532170241135,0.31245607279840676,17.060534855521045,30.41163254902026
1.0779494832759193,0.3091074953015558,17.062269934173997,30.08248559753121
1.0781457495277251,0.30575857725688704,17.064005119211615,29.753313314794873
1.0783420157795307,0.30240931864351955,17.06574041064201,29.42411569921304
1.0785382820313365,0.2992372504817104,16.09124066341136,29.118460107374553
1.0787345482831423,0.2960789997758635,16.092088641020606,28.807788044777798
1.078930814534948,0.2929205826360732,16.092936665081986,28.49710159465
1.079127080786754,0.2897619990532184,16.093784735597175,28.186400756180866
1.0793233470385595,0.28660324901818496,16.094632852571436,27.87568552855801
1.0795196132903653,0.2835175301450111,15.172589799215457,27.578984259197505
1.079715879542171,0.28053958447580424,15.173388100974579,27.28625331056561
1.0799121457939769,0.27756148212260534,15.1741864464673,26.993508817149348
1.0801084120457827,0.27458322307684035,15.174984835700025,26.70075077818925
1.0803046782975883,0.27160480732992126,15.175783268671374,26.407979192927
1.080500944549394,0.2686262348732595,15.176581745390784,26.115194060590618
1.0806972108011998,0.26579828883533724,14.305634473541977,25.84442171080059
1.0808934770530056,0.26299050181273786,14.306386161070348,25.568582753125245
1.0810897433048114,0.2601825672552054,14.307137889783546,25.292731041463476
1.0812860095566172,0.25737448515465305,14.307889659686111,25.01686657510288
1.0814822758084228,0.2545662555029964,14.308641470781117,24.740989353320252
1.0816785420602286,0.2518158022781525,13.48621618937011,24.478162539889038
1.0818748083120344,0.24916884371253323,13.486924041290873,24.218252538165416
1.0820710745638402,0.2465217462156683,13.487631931999973,23.95833052613844
1.082267340815646,0.24387450977993858,13.488339861498888,23.698396503130503
1.0824636070674516,0.2412271343977364,13.489047829793245,23.438450468473803
1.0826598733192574,0.23857962006143862,13.489755836883207,23.178492421486798
1.0828561395710632,0.23605945266210343,12.713254740783809,22.93865396089352
1.083052405822869,0.23356420547206994,12.713910321215737,22.69374183552359
1.0832486720746748,0.23106882852643504,12.714565927290282,22.44881993001867
1.0834449383264804,0.2285733250765425,12.71522154642331,22.20388858919395
1.0836412045782862,0.22607769186262397,12.715877191199617,21.95894746758942
1.083837470830092,0.2236268798660594,11.982943548158135,21.726046945449355
1.0840337370818978,0.2212749718660642,11.983560918961699,21.495294471812468
1.0842300033337036,0.21892294269503615,11.984178309963252,21.264532896367488
1.0844262695855091,0.21657079234900567,11.98479572116245,21.033762218805016
1.084622535837315,0.21421852082401366,11.985413152562689,20.802982438826856
1.0848188020891207,0.21186612811609273,11.986030604163593,20.57219355612262
1.0850150683409265,0.20962077013308145,11.294344443558057,20.359609618802946
1.0852113345927323,0.20740401442156597,11.294925911693182,20.14218924201281
1.085407600844538,0.2051871444784148,11.295507399265023,19.924760281328282
1.0856038670963437,0.2029701606214915,11.296088905036312,19.70732277052841
1.0858001333481495,0.20075306252545932,11.296670430248342,19.489876675254052
1.0859963995999553,0.1985698379648317,10.64406218967621,19.283434759099688
1.086192665851761,0.19648071501350767,10.644609876789941,19.078583600554378
1.086388932103567,0.19439148253958682,10.645157589649191,18.873724152386234
1.0865851983553725,0.19230214411623653,10.645705314455075,18.668856793541064
1.0867814646071783,0.19021269723562162,10.646253060861481,18.463981258421494
1.086977730858984,0.1881231432982265,10.646800823463643,18.25909769540165
1.0871739971107899,0.18612338608609813,10.029571464054312,18.070607667516025
1.0873702633625957,0.18415489403450677,10.029832877088685,17.877482697244854
1.0875665296144013,0.18218635055151283,10.030094300159838,17.684352809013067
1.087762795866207,0.18021775600702014,10.030355731504358,17.491218042886615
1.0879590621180129,0.1782491100274133,10.030617172887546,17.29807835843587
1.0881553283698187,0.1763009743499438,9.447212890925424,17.114573116110332
1.0883515946216245,0.17444678113288714,9.44745901667551,16.932699706694827
1.08854786087343,0.1725925396087798,9.44770515132335,16.750821679537324
1.0887441271252358,0.17073824977587537,9.447951294870364,16.568939034461316
1.0889403933770416,0.16888391163242333,9.4481974473131,16.387051771299802
1.0891366596288474,0.16702952517668143,9.448443608655856,16.205159889887927
1.0893329258806532,0.16524176346507283,8.898449760412763,16.037342700155392
1.0895291921324588,0.16349527534064273,8.898681519156762,15.866060500594706
1.0897254583842646,0.16174874172897058,8.89891328627887,15.694773952823715
1.0899217246360704,0.16000216262840977,8.899145061780377,15.523483056679101
1.0901179908878762,0.15825553803731585,8.899376845660804,15.352187812004201
1.090314257139682,0.15651449592567207,8.380956577119203,15.188857354364337
1.0905105233914876,0.15486957557556416,8.381174814325842,15.027553497450139
1.0907067896432934,0.1532246123920828,8.381393059421448,14.866245545999586
1.0909030558950992,0.1515796063736793,8.381611312408054,14.704933499858537
1.091099322146905,0.14993455751880871,8.38182957328694,14.543617358883541
1.0912955883987108,0.14828946582591668,8.382047842055943,14.38229712291811
1.0914918546505166,0.14669166962472013,7.893219335332543,14.232917156206401
1.0916881209023221,0.1451424792445228,7.893400788868519,14.081009207283568
1.091884387154128,0.14359325325093328,7.8935822442863,13.929098774734324
1.0920806534059337,0.14204399164358744,7.893763701585904,13.77718585853248
1.0922769196577395,0.14049469442211063,7.893945160768145,13.625270458656605
1.0924731859095453,0.1389453615861351,7.894126621832253,13.473352575073005
1.092669452161351,0.13747966779900708,7.43325523734642,13.336686185866746
1.0928657184131567,0.1360207538941618,7.433426033158671,13.193660877511407
1.0930619846649625,0.13456180712485843,7.433596829029412,13.05063329942023
1.0932582509167683,0.13310282551923303,7.433767630097855,12.907603247522824
1.0934545171685741,0.1316438110484607,7.433938431224842,12.764570925842092
1.0936507834203797,0.13021513433458623,6.999684615978791,12.631277932359929
1.0938470496721855,0.1288413166941874,6.999845387636612,12.49661761940336
1.0940433159239913,0.127467467499573,7.000006160963223,12.36195510590222
1.094239582175797,0.12609358675041882,7.000166935957249,12.227290391828836
1.0944358484276029,0.12471967444639444,7.000327712618678,12.092623477162794
1.0946321146794085,0.12334573058717567,7.000488490947541,11.957954361878054
1.0948283809312143,0.12203503482677754,6.591340917341335,11.835991537088265
1.09502464718302,0.12074136219859034,6.591492262677198,11.709204534908437
1.0952209134348259,0.1194476598845376,6.591643609534783,11.582415463091898
1.0954171796866317,0.1181539278295037,6.5917949580579,11.45562431594496
1.0956134459384372,0.116860166087988,6.5919463081027665,11.328831099120094
1.095809712190243,0.11558298102477305,6.206154075994723,11.2099075083522
1.0960059784420488,0.11436491230811821,6.206257181417179,11.09052063231821
1.0962022446938546,0.11314682335518318,6.206360288528367,10.971132050896788
1.0963985109456604,0.11192871416563555,6.2064633973264565,10.851741764055916
1.0965947771974662,0.11071058473914687,6.206566507811458,10.732349771767572
1.0967910434492718,0.10949243507538332,6.20666961998279,10.612956074007148
1.0969873097010776,0.10831979294859198,5.842918325735829,10.504035410445844
1.0971835759528834,0.1071730157450436,5.843015379349751,10.391645862629394
1.0973798422046892,0.10602621949299099,5.84311243455157,10.279254709521524
1.097576108456495,0.10487940419212104,5.843209491343087,10.166861951094667
1.0977723747083006,0.10373256984212345,5.843306549721968,10.054467587321923
1.0979686409601064,0.10258947228685883,5.50071432478418,9.948208543729969
1.0981649072119122,0.10150985873876078,5.500805683753185,9.842407583814895
1.098361173463718,0.10043022725983443,5.500897044218086,9.736605112797953
1.0985574397155238,0.0993505778497876,5.500988406177771,9.630801130651673
1.0987537059673294,0.0982709105083232,5.501079769632273,9.524995637352186
1.0989499722191352,0.09719122523515025,5.5011711345827665,9.419188632875315
1.099146238470941,0.09614155608723543,5.178521907870417,9.32186147569676
1.0993425047227467,0.09512517856276462,5.178607910838886,9.222261246768198
1.0995387709745525,0.09410878415867874,5.178693915215601,9.12265959532551
1.0997350372263581,0.09309237287469696,5.178779920999525,9.02305652134335
1.099931303478164,0.09207594471054423,5.178865928190161,8.923452024799058
1.1001275697299697,0.09105949966594316,5.178951936789115,8.823846105668773
1.1003238359817755,0.09009630048126935,4.874948954339351,8.734770012279697
1.1005201022335813,0.08913950610956323,4.875014301250538,8.641006584500483
1.100716368485387,0.08818269911385233,4.875079647921298,8.547242351108498
1.1009126347371927,0.08722587888985969,4.8751449957654565,8.453477249867131
1.1011089009889985,0.08626904604176944,4.875210343369215,8.359711343005202
1.1013051672408043,0.08532927485991051,4.588812043846368,8.272661738142167
1.10150143349261,0.08442863988512914,4.588873538850579,8.184411777135406
1.1016976997444157,0.08352799284093565,4.58893503407281,8.096161038482284
1.1018939659962215,0.08262733372728129,4.5889965295107435,8.007909522176925
1.1020902322480273,0.0817266625441275,4.589058025167164,7.919657228219785
1.102286498499833,0.0808259792914296,4.589119521039752,7.831404156604734
1.1024827647516389,0.07996313052937826,4.319454184967301,7.751642121212672
1.1026790310034447,0.07911536176750292,4.319512056843895,7.6685806076063
1.1028752972552502,0.07826758148999874,4.319569929293122,7.585518345968172
1.103071563507056,0.07741979016876391,4.319627801210874,7.502455384895397
1.1032678297588618,0.07657198733181898,4.319685673700826,7.419391675785908
1.1034640960106676,0.07573046094019185,4.065789289610535,7.34147393986367
1.1036603622624734,0.0749324783710292,4.065843752986354,7.263296422156141
1.103856628514279,0.07413448511252738,4.065898216554441,7.185118215719566
1.1040528947660848,0.0733364811646441,4.065952680314809,7.106939320552508
1.1042491610178906,0.07253846652734429,4.066007144267447,7.028759736651896
1.1044454272696964,0.0717404412005893,4.06606160841318,6.950579464016659
1.1046416935215022,0.07096766782443448,3.826584150759502,6.879170677654244
1.1048379597733078,0.07021663640443432,3.826605463767217,6.805587508536666
1.1050342260251136,0.06946560080140607,3.826626776829123,6.732004049859501
1.1052304922769194,0.06871456101533503,3.826648089943665,6.658420301620918
1.1054267585287252,0.06796351704621582,3.8266694031112314,6.584836263823528
1.105623024780531,0.06721246889403541,3.826690716332967,6.511251936463578
1.1058192910323366,0.06650237763509351,3.6008419223747863,6.445712654265757
1.1060155572841424,0.06579565192058723,3.60086196716489,6.3764862147838866
1.1062118235359482,0.06508892195851351,3.60088201165609,6.307259473054508
1.106408089787754,0.06438218868920227,3.600902056895037,6.23803251882881
1.1066043560395598,0.06367545117230389,3.60092210183546,6.168805262355834
1.1068006222913653,0.06298166881224043,3.388357760647608,6.1045973894506425
1.1069968885431711,0.062316646684748664,3.3883766129279116,6.039470010373103
1.107193154794977,0.061651620857185445,3.38839546525545,5.97434237516752
1.1073894210467827,0.06098659132954226,3.3884143176298926,5.909214483832583
1.1075856872985885,0.06032155810180986,3.3884331700515764,5.844086336370443
1.1077819535503943,0.059656521173978225,3.3884520225205073,5.7789579327762794
1.1079782198022,0.059018858293307316,3.1883953471182345,5.720010813203663
1.1081744860540057,0.058393082149252006,3.1884130781527174,5.658739527143869
1.1083707523058115,0.057767302792300634,3.1884308095291223,5.597468025670734
1.1085670185576173,0.05714151942110913,3.188448540355299,5.5361962323389395
1.108763284809423,0.05651573283700343,3.1884662715230827,5.474924223592639
1.1089595510612287,0.055893040508945876,3.0001541952098107,5.417211396510721
1.1091558173130345,0.055304210010810415,3.0001692706836147,5.359567324712614
1.1093520835648403,0.05471537655386148,3.0001843462224187,5.301923014968189
1.109548349816646,0.054126540138086945,3.0001994218262364,5.2442784672773195
1.1097446160684519,0.05353770076347401,3.0002144974953677,5.18663368163834
1.1099408823202574,0.05294885843000919,3.000229573229809,5.128988658050028
1.1101371485720632,0.05237629926841876,2.822976520725519,5.07598180016271
1.110333414823869,0.05182224285627347,2.8229907003230776,5.021751039841567
1.1105296810756748,0.051268183661145175,2.823004879982637,4.967520055715086
1.1107259473274806,0.05071412168302181,2.8230190597033418,4.913288847781173
1.1109222135792862,0.0501600569218926,2.823033239485478,4.859057416039935
1.111118479831092,0.04960598937774424,2.8230474193293307,4.804825760489675
1.1113147460828978,0.049079827743730764,2.6562403761490434,4.7561702525297775
1.1115110123347036,0.04855849609239353,2.656253713291143,4.705150645297211
1.1117072785865094,0.04803716174517421,2.656267050309167,4.654130820300883
1.111903544838315,0.04751582493680047,2.6562803877473384,4.60311079930463
1.1120998110901208,0.04699448543252079,2.6562937250625147,4.552090560542596
1.1122960773419266,0.04648043616734253,2.4993208925638313,4.504434795817149
1.1124923435937324,0.04598990259263654,2.4993334373886396,4.456436384482458
1.1126886098455382,0.04549936655580008,2.4993459822678052,4.408437775143845
1.112884876097344,0.04500882805682247,2.499358527201317,4.360438967802509
1.1130811423491496,0.04451828709569196,2.499371072188926,4.312439962454944
1.1132774086009554,0.044027743672398464,2.499383617231142,4.264440759102449
1.1134736748527612,0.04355521098314637,2.3516000631252427,4.22068182130699
1.113669941104567,0.04309367038780833,2.351608879745794,4.175526806681496
1.1138662073563728,0.04263212806206489,2.351617696369741,4.130371689098713
1.1140624736081783,0.04217058400591491,2.3516265129970884,4.08521646855838
1.1142587398599841,0.04170903821935883,2.3516353296268937,4.040061145059864
1.11445500611179,0.04124749070239495,2.3516441462603423,3.9949057186030505
1.1146512723635957,0.04081323237440783,2.212516870337409,3.9547216059503993
1.1148475386154015,0.04037898916759275,2.2125251612929118,3.912246234861371
1.1150438048672071,0.03994474433354261,2.2125334522513866,3.869770766954188
1.115240071119013,0.03951049787225632,2.2125417432130594,3.8272952022266393
1.1154363373708187,0.039076249783733794,2.2125500341774935,3.7848195406803127
1.1156326036226245,0.038651707120878495,2.081639634071928,3.745419469385256
1.1158288698744303,0.03824315074717459,2.0816474307748503,3.7054647907289504
1.1160251361262359,0.03783459284324026,2.0816552274805855,3.665510021025265
1.1162214023780417,0.037426033409075424,2.081663024189107,3.6255551602737652
1.1164176686298475,0.03701747244467908,2.0816708209004395,3.585600208475669
1.1166139348816533,0.036608909950051616,2.0816786176147724,3.54564516562869
1.116810201133459,0.036218628021388206,1.9585012054428346,3.509448991659011
1.1170064673852647,0.03583423961112901,1.958508537426007,3.471865302193893
1.1172027336370705,0.03544984989872353,1.9585158694261748,3.4342815404533753
1.1173989998888763,0.03506545847354575,1.9585232014006289,3.3966976664016597
1.117595266140682,0.034681065746220645,1.9585305333917018,3.3591137200747374
1.1177915323924879,0.03429973325453585,1.842614595032703,3.323649375484003
1.1179877986442937,0.03393808958439098,1.8426208116430411,3.2882956826715963
1.1181840648960992,0.033576444694133956,1.8426270282660573,3.2529419001573054
1.118380331147905,0.03321479858376228,1.842633244902497,3.217588027940943
1.1185765973997108,0.032853151253273816,1.8426394615512471,3.1822340660222794
1.1187728636515166,0.032491502702665244,1.8426456782130494,3.1468800144016127
1.1189691299033224,0.03214079557395434,1.7335644827106826,3.1142858401404467
1.119165396155128,0.03180055479695295,1.73357032902287,3.081030152753172
1.1193616624069338,0.0314603128725161,1.7335761753471561,3.047774381007645
1.1195579286587396,0.031120069800641425,1.7335820216837268,3.014518524903211
1.1197541949105454,0.03077982558132772,1.733587868032214,2.981262584439464
1.1199504611623512,0.030439580214571445,1.7335937143929818,2.9480065596169984
1.1201467274141568,0.030117214247700308,1.6309617301512445,2.9180668832943533
1.1203429936659626,0.029797110962538415,1.6309672282615137,2.8867846781072615
1.1205392599177684,0.02947700645508966,1.6309727262855298,2.855502379813376
1.1207355261695742,0.029156901154928277,1.6309782245158575,2.8242200297313262
1.12093179242138,0.028836794632475585,1.6309837226602646,2.792937586540702
1.1211280586731855,0.028521693473462423,1.534420847043463,2.763595340047817
1.1213243249249913,0.02822053793770716,1.534426017709939,2.7341695699580777
1.1215205911767971,0.027919381387123396,1.534431188387114,2.7047437252581874
1.121716857428603,0.02761822382170939,1.5344363590748373,2.675317805948869
1.1219131236804087,0.02731706524146235,1.534441529773416,2.64589181202999
1.1221093899322143,0.027015905646381205,1.534446700482543,2.6164657435007204
1.1223056561840201,0.026726175585756948,1.4435470101081422,2.5895028513141582
1.122501922435826,0.026442855723800437,1.4435500771352714,2.561823560126399
1.1226981886876317,0.026159535259890006,1.443553144165596,2.5341442267130674
1.1228944549394375,0.0258762141940244,1.4435562111991234,2.5064648510742895
1.1230907211912433,0.02559289252620362,1.4435592782358557,2.478785433209568
1.123286987443049,0.025309747263058985,1.3579939310386526,2.4523650353200677
1.1234832536948547,0.025043218601224798,1.3579968150222403,2.426330971876021
1.1236795199466605,0.024776689373361662,1.357999699008698,2.4002968687268322
1.1238757861984663,0.024510159579469296,1.358002582998299,2.3742627258717475
1.124072052450272,0.024243629219546196,1.3580054669910528,2.3482285433112664
1.1242683187020777,0.023977098293592996,1.3580083509864018,2.3221943210447185
1.1244645849538835,0.023716577033538733,1.2775104210265484,2.2978949098376544
1.1246608512056893,0.023465844585436872,1.2775131328982852,2.273408266702285
1.124857117457495,0.023215111605085246,1.2775158447729884,2.2489215862309186
1.1250533837093009,0.022964378092484417,1.277518556650388,2.2244348684235273
1.1252496499611064,0.02271364404763356,1.2775212685307495,2.1999481132799623
1.1254459162129122,0.022462909470530697,1.2775239804138123,2.175461320800359
1.125642182464718,0.02222332619440251,1.2017938566316373,2.153124106608628
1.1258384487165238,0.021987454368475066,1.2017964066710445,2.130092910631113
1.1260347149683296,0.021751582152912112,1.2017989567449137,2.107061690296448
1.1262309812201352,0.02151570921515851,1.2018015067578416,2.084030413351922
1.126427247471941,0.021279835887768623,1.201804056805233,2.060999112050016
1.1266235137237468,0.021045642224336913,1.130546536130524,2.0391076714899126
1.1268197799755526,0.020823753903328242,1.1305484709563347,2.017444859751831
1.1270160462273584,0.0206018652025777,1.130550405791091,1.9957819990677126
1.127212312479164,0.02037997612208381,1.130552340634683,1.9741190894376794
1.1274085787309698,0.020158086661844078,1.130554275487109,1.9524561308615849
1.1276048449827756,0.01993619682185728,1.1305562103483688,1.9307931233388584
1.1278011112345814,0.019720723714588627,1.063508056496127,1.9106633609586234
1.1279973774863872,0.019511992796013726,1.0635098760756634,1.8902875723793024
1.1281936437381928,0.019303261520316695,1.0635116956634048,1.8699117377701935
1.1283899099899986,0.019094529887494712,1.0635135152594482,1.8495358571301534
1.1285861762418044,0.01888579789754663,1.063515334863913,1.829159930459277
1.1287824424936101,0.018677065550470585,1.0635171544763622,1.8087839577572469
1.128978708745416,0.018478919179191464,1.0004429410652969,1.7902836674223384
1.1291749749972217,0.018282565825077396,1.0004446522695472,1.7711184273004745
1.1293712412490273,0.018086212096504854,1.000446363411045,1.7519531402776878
1.1295675075008331,0.017889858109290287,1.0004480747013893,1.732787817190615
1.129763773752639,0.017693503747614404,1.0004497859289816,1.7136224472016992
1.1299600400044447,0.017499741882167567,0.9411143455903174,1.695490208641223
1.1301563062562505,0.01731503273911452,0.9411159548696583,1.6774636414172046
1.130352572508056,0.01713032328021371,0.9411175641564441,1.659437033482915
1.130548838759862,0.016945613505463055,0.9411191734504858,1.6414103848382386
1.1307451050116677,0.016760903414861753,0.9411207827520636,1.6233836954825918
1.1309413712634735,0.016576193008407944,0.9411223920608002,1.6053569654160036
1.1311376375152793,0.0163979490350518,0.8852917020470683,1.5886861413611473
1.1313339037670849,0.016224196044633696,0.885292785296721,1.5717313498407524
1.1315301700188907,0.016050442841610002,0.8852938685464319,1.5547765456084695
1.1317264362706965,0.015876689425981076,0.8852949517964653,1.5378217286643325
1.1319227025225023,0.015702935797746703,0.8852960350463799,1.5208668990080456
1.132118968774308,0.015529181956906847,0.8852971182967047,1.503912056639746
1.1323152350261136,0.015365271580263238,0.8327644201445407,1.4885836983719813
1.1325115012779194,0.015201827928938866,0.8327654386118976,1.4726381975709661
1.1327077675297252,0.015038384077723684,0.8327664570793079,1.4566926848174973
1.132904033781531,0.014874940026617657,0.8327674755469382,1.440747160112716
1.1331003000333368,0.014711495775620764,0.8327684940147079,1.4248016234557626
1.1332965662851424,0.014551148100877211,0.7833516642573393,1.4097659969479075
1.1334928325369482,0.014397402511918962,0.783352621819561,1.3947697080747339
1.133689098788754,0.014243656735023515,0.783353579381989,1.379773407964409
1.1338853650405598,0.01408991077019101,0.7833545369444664,1.3647770966169972
1.1340816312923656,0.013936164617421249,0.7833554945072301,1.3497807740325398
1.1342778975441714,0.013782418276714213,0.7833564520698868,1.3347844402109927
1.134474163795977,0.01363491110208106,0.7368707930421993,1.3209537467833945
1.1346704300477828,0.013490288145115867,0.7368716933447726,1.3068501442945206
1.1348666962995886,0.013345665011451947,0.7368725936473924,1.292746531240685
1.1350629625513944,0.013201041701088793,0.7368734939502071,1.2786429076214785
1.1352592288032002,0.013056418214026541,0.7368743942531427,1.2645392734374696
1.1354554950550058,0.012912210245666227,0.6931419487273062,1.2509837733710432
1.1356517613068116,0.012776169803627252,0.6931426599338475,1.237719714559353
1.1358480275586174,0.012640129222002555,0.6931433711408465,1.2244556451089925
1.1360442938104232,0.012504088500791577,0.6931440823484398,1.2111915650197187
1.136240560062229,0.012368047639994675,0.6931447935565626,1.197927474291626
1.1364368263140345,0.012232006639611586,0.6931455047652088,1.1846633729243035
1.1366330925658403,0.01209929030317693,0.6520033759367698,1.1721880969425926
1.1368293588176461,0.011971323978797636,0.6520040446134382,1.1597137426560948
1.137025625069452,0.011843357523179776,0.6520047132907303,1.1472393783667547
1.1372218913212577,0.011715390936323119,0.6520053819684535,1.134765004074742
1.1374181575730633,0.011587424218227563,0.6520060506466058,1.1222906197799483
1.137614423824869,0.011459457368893011,0.6520067193253195,1.1098162254823305
1.137810690076675,0.011337377551908504,0.6133058788826604,1.0983406885591904
1.1380069563284807,0.011217006244154462,0.6133065075725733,1.0866090294732693
1.1382032225802865,0.01109663486067932,0.6133071362708383,1.0748773656106125
1.138399488832092,0.010976263258474367,0.6133077649537333,1.0631456830875476
1.1385957550838979,0.010855891580548133,0.6133083936449818,1.0514139957879634
1.1387920213357037,0.010736508424286507,0.5769040769969898,1.0401648507743517
1.1389882875875095,0.0106232815654368,0.5769046680909385,1.0291316813712832
1.1391845538393153,0.010510054590575399,0.5769052591852687,1.01809850312619
1.139380820091121,0.010396827499702093,0.5769058502800933,1.00706531603905
1.1395770863429266,0.010283600292816924,0.5769064413752402,0.9960321201096365
1.1397733525947324,0.010170372969919423,0.576907032470942,0.9849989153380483
1.1399696188465382,0.010060518020933863,0.5426561384414318,0.9746468545864991
1.140165885098344,0.00995401290066011,0.5426564845271226,0.9642705169591208
1.1403621513501498,0.009847507712461376,0.5426568306134338,0.953894169909685
1.1405584176019554,0.009741002456337524,0.5426571767005276,0.9435178134378794
1.1407546838537612,0.009634497132288422,0.5426575227881858,0.9331414475434812
1.140950950105567,0.009527991740313825,0.542657868876575,0.9227650722266114
1.1411472163573728,0.009426941217723157,0.510433431886085,0.9132424359259068
1.1413434826091786,0.009326760329318565,0.5104337572793316,0.9034840175250602
1.1415397488609842,0.009226579340005613,0.5104340826558675,0.8937255866952567
1.14173601511279,0.009126398360918334,0.5104344080676747,0.8839671541460972
1.1419322813645958,0.00902621728092222,0.5104347334627704,0.8742087091681365
1.1421285476164016,0.008927364585240165,0.480123498973193,0.8648722841387302
1.1423248138682074,0.008833132515670212,0.48012380491078055,0.8556949956987526
1.142521080120013,0.008738900386055095,0.4801241108490114,0.8465176989295525
1.1427173463718188,0.008644668196394374,0.4801244167877423,0.8373403938308828
1.1429136126236246,0.008550435946688152,0.48012472272711776,0.8281630804029163
1.1431098788754304,0.008456203636936522,0.4801250286671363,0.8189857586456184
1.1433061451272362,0.00836523990984049,0.45161343835555573,0.8103936905481235
1.1435024113790417,0.008276603404801715,0.4516137260014868,0.8017629189406916
1.1436986776308475,0.008187966843307729,0.45161401364784254,0.7931321395019609
1.1438949438826533,0.008099330225358414,0.4516143012948035,0.784501352231888
1.1440912101344591,0.008010693550953666,0.451614588942326,0.7758705571303935
1.144287476386265,0.007922056820093372,0.4516148765904082,0.7672397541974072
1.1444837426380707,0.007838393929568378,0.42479536655790057,0.7593366274178843
1.1446800088898763,0.007755020910691739,0.42479561619757966,0.7512199615621408
1.144876275141682,0.007671647842819194,0.4247958658373101,0.7431032913196781
1.145072541393488,0.007588274725950804,0.4247961154772623,0.7349866166906502
1.1452688076452937,0.007504901560086439,0.4247963651173522,0.7268699376750001
1.1454650738970995,0.007423040278153055,0.39956851948497285,0.7191192564843719
1.145661340148905,0.007344618439462894,0.3995687541796163,0.7114862203364979
1.1458576064007109,0.007266196554710029,0.3995689888743889,0.7038531800644693
1.1460538726525167,0.007187774623894516,0.3995692235692907,0.6962201356684554
1.1462501389043225,0.007109352647016233,0.39956945826440066,0.68858708714855
1.1464464051561283,0.007030930624075147,0.399569692959639,0.6809540345045035
1.1466426714079339,0.006955609388559754,0.37583983947838834,0.6738205155647856
1.1468389376597397,0.006881844690333494,0.37584006012299404,0.6666422874624526
1.1470352039115455,0.006808079948802152,0.3758402807678346,0.6594640554830675
1.1472314701633513,0.006734315163965612,0.3758405014127588,0.6522858196265993
1.147427736415157,0.006660550335824011,0.37584072205784125,0.6451075798928891
1.1476240026669626,0.0065869003097102025,0.3535199400974497,0.6381174618153138
1.1478202689187684,0.006517516255772415,0.3535201475332567,0.6313669445870191
1.1480165351705742,0.006448132161121828,0.35352035496921325,0.6246164237138017
1.14821280142238,0.0063787480257586505,0.3535205624053538,0.6178658991956414
1.1484090676741858,0.006309363849682694,0.35352076984164427,0.6111153710323451
1.1486053339259914,0.006239979632894008,0.35352097727804815,0.6043648392241044
1.1488016001777972,0.006172188890739311,0.3325222409403897,0.5979286088014146
1.148997866429603,0.006106925986457747,0.3325223470217097,0.5915802829758843
1.1491941326814088,0.006041663061356005,0.33252245310319617,0.5852319537702775
1.1493903989332146,0.00597640011543406,0.33252255918478363,0.5788836211846559
1.1495866651850202,0.005911137148691958,0.33252266526650537,0.5725352852190908
1.149782931436826,0.0058458741611294536,0.3325227713483939,0.5661869458733323
1.1499791976886318,0.005783500029309855,0.3127679587082278,0.5602631050795189
1.1501754639404376,0.0057221142245821414,0.3127680584403158,0.5542930903288229
1.1503717301922434,0.005660728400280542,0.31276815817243603,0.5483230724005868
1.1505679964440492,0.005599342556404752,0.3127682579047447,0.5423530512945854
1.1507642626958547,0.0055379566929550286,0.3127683576371793,0.5363830270107344
1.1509605289476605,0.0054769483808282445,0.2941870469206039,0.5305776045017581
1.1511567951994663,0.0054192093825980985,0.294187140683263,0.5249633602657675
1.1513530614512721,0.005361470365965516,0.2941872344460108,0.5193491130422114
1.151549327703078,0.005303731330930411,0.2941873282088475,0.5137348628310394
1.1517455939548835,0.005245992277492953,0.29418742197189046,0.5081206096324852
1.1519418602066893,0.0051882532056528605,0.29418751573499397,0.5025063534463079
1.1521381264584951,0.005132098809836543,0.2767100123705097,0.4971608519287454
1.152334392710301,0.005077789964220904,0.2767101005210997,0.4918811749786523
1.1525306589621067,0.00502348110130434,0.2767101886718835,0.4866014952199289
1.1527269252139123,0.004969172221086706,0.27671027682272364,0.4813218126523141
1.152923191465718,0.004914863323568104,0.27671036497367474,0.47604212727604256
1.1531194577175239,0.00486055440874839,0.2767104531247644,0.4707624390909888
1.1533157239693297,0.004808892593852164,0.26027088273587373,0.4658426994352842
1.1535119902211355,0.004757810195838999,0.260270958188746,0.46087770127440975
1.153708256472941,0.004706727783275456,0.2602710336417108,0.4559127015822245
1.1539045227247469,0.004655645355386083,0.2602711090946089,0.45094770028356934
1.1541007889765527,0.004604562912946316,0.26027118454759945,0.4459826974536205
1.1542970552283585,0.004554022507527287,0.2448079049698757,0.4411605264745686
1.1544933214801643,0.004505974970645486,0.24480797590315279,0.43649150542477555
1.1546895877319698,0.0044579274198419784,0.24480804683651666,0.4318224829118342
1.1548858539837756,0.0044098798551165394,0.24480811776986855,0.4271534589357884
1.1550821202355814,0.004361832276469324,0.24480818870320856,0.4224844334966219
1.1552783864873872,0.004313784683900274,0.24480825963663508,0.41781540659427197
1.155474652739193,0.004267269419936014,0.2302636137418969,0.4133749975414728
1.1556709189909988,0.004222076436995716,0.23026368042636974,0.4089843076074013
1.1558671852428044,0.004176883440967498,0.23026374711090222,0.40459361629784407
1.1560634514946102,0.004131690431851305,0.23026381379542255,0.40020292361268556
1.156259717746416,0.004086497409647181,0.23026388048000096,0.39581222955212303
1.1564559839982218,0.004041304374355221,0.2302639471646381,0.3914215341160793
1.1566522502500276,0.003998514384229959,0.21658336342071122,0.387334504261592
1.1568485165018332,0.003956006373135941,0.21658342611091932,0.38320555266211764
1.157044782753639,0.003913498349737896,0.21658348880116082,0.3790765997695394
1.1572410490054448,0.0038709903140359157,0.21658355149143507,0.3749476455838241
1.1574373152572506,0.0038284822660298963,0.2165836141817421,0.37081869010504936
1.1576335815090564,0.0037866136530429082,0.20371428780279738,0.3668125421335275
1.157829847760862,0.0037466314104509704,0.20371431720759245,0.36292969627018323
1.1580261140126678,0.0037066491620878707,0.20371434661238916,0.3590468492673766
1.1582223802644735,0.003666666907953607,0.20371437601724973,0.35516400112516333
1.1584186465162793,0.0036266846480481722,0.20371440542211225,0.3512811518435436
1.1586149127680851,0.0035867023823715626,0.20371443482703813,0.3473983014224795
1.1588111790198907,0.0035481693641588167,0.19160834235413143,0.343709439121212
1.1590074452716965,0.0035105631102773788,0.1916083699986107,0.3400580403146123
1.1592037115235023,0.0034729568509703165,0.1916083976430532,0.33640664043690105
1.1593999777753081,0.0034353505862375388,0.19160842528757485,0.3327552394878994
1.159596244027114,0.0033977443160790872,0.19160845293213633,0.3291038374676879
1.1597925102789195,0.0033601380404950395,0.19160848057664243,0.3254524343762697
1.1599887765307253,0.003324692246789131,0.18022178256327848,0.3220572674883848
1.160185042782531,0.003289320790481229,0.18022180855279388,0.31862352041695247
1.160381309034337,0.0032539493290724745,0.18022183454231128,0.315189772338478
1.1605775752861427,0.0032185778625628604,0.18022186053186656,0.31175602325286356
1.1607738415379485,0.003183206390952384,0.180221886521405,0.30832227316024274
1.160970107789754,0.0031485149614958034,0.16951184250128154,0.30499421151675365
1.1611663740415599,0.003115245505133632,0.1695118669348777,0.301765144077213
1.1613626402933657,0.0030819760439759793,0.16951189136845926,0.29853607569085117
1.1615589065451715,0.003048706578022844,0.1695119158020927,0.2953070063577128
1.1617551727969773,0.003015437107274182,0.1695119402357282,0.29207793607778165
1.1619514390487828,0.0029821676317300662,0.16951196466938198,0.2888488648511074
1.1621477053005886,0.0029502432089646134,0.1594382341161364,0.28578446510631034
1.1623439715523944,0.002918950862371366,0.15943825438166467,0.28274789273019013
1.1625402378042002,0.0028876585118007276,0.15943827464723173,0.27971131985031744
1.162736504056006,0.002856366157252589,0.15943829491279007,0.2766747464666265
1.1629327703078116,0.0028250737987270563,0.15943831517838683,0.2736381725791994
1.1631290365596174,0.002793850093098638,0.1499630910379775,0.2706366365620499
1.1633253028114232,0.0027644173974417825,0.14996311008976806,0.2677811026775776
1.163521569063229,0.002734984698045684,0.14996312914156554,0.26492556831959996
1.1637178353150348,0.0027055519949103755,0.14996314819338388,0.2620700334880158
1.1639141015668404,0.0026761192880358875,0.149963167245209,0.25921449818282
1.1641103678186462,0.002646686577422153,0.14996318629701022,0.2563589624040583
1.164306634070452,0.002617942212801474,0.14105104021089407,0.25359393686589626
1.1645029003222578,0.0025902586520683514,0.14105105812164387,0.250908646912604
1.1646991665740636,0.0025625750878199346,0.14105107603239997,0.24822335651406782
1.1648954328258692,0.0025348915200562845,0.1410510939431622,0.24553806567028402
1.165091699077675,0.0025072079487773076,0.14105111185395844,0.2428527743812925
1.1652879653294808,0.002479524373983033,0.14105112976471879,0.24016748264703963
1.1654842315812866,0.002453074943323936,0.13266860154226706,0.23762143295658822
1.1656804978330924,0.0024270365725145245,0.13266861838031133,0.23509623661700702
1.1658767640848982,0.002400998198400383,0.132668635218401,0.232571039858851
1.1660730303367037,0.00237495982098154,0.13266865205645625,0.230045842682142
1.1662692965885095,0.0023489214402579355,0.13266866889454415,0.22752064508685474
1.1664655628403153,0.0023230482660281473,0.12478397035889369,0.2250267364693107
1.1666618290921211,0.0022985573828443765,0.12478398091573373,0.22265208350096943
1.166858095343927,0.0022740664975886516,0.12478399147260089,0.2202774303023508
1.1670543615957325,0.0022495756102610264,0.12478400202945669,0.2179027768735626
1.1672506278475383,0.0022250847208613897,0.12478401258631534,0.215528123214484
1.167446894099344,0.002200593829389824,0.12478402314316271,0.21315346932512055
1.16764316035115,0.0021767767051968858,0.11736760683625516,0.21085611831175827
1.1678394266029557,0.002153741403945762,0.11736761676098,0.20862303583861802
1.1680356928547613,0.0021307061007467785,0.11736762668565937,0.20638995314904074
1.168231959106567,0.002107670795599911,0.11736763661037619,0.20415687024300677
1.1684282253583729,0.0020846354885051574,0.11736764653507045,0.2019237871205174
1.1686244916101787,0.002061600179462518,0.11736765645977885,0.19969070378155518
1.1688207578619845,0.0020396861572296067,0.11039201820046671,0.19757533782776165
1.16901702411379,0.0020180199286725107,0.1103920275308683,0.1954753859363838
1.1692132903655958,0.0019963536988910884,0.1103920368612946,0.19337543390024592
1.1694095566174016,0.001974687466064586,0.11039204619167649,0.19127548154307727
1.1696058228692074,0.0019530212320137321,0.11039205552208274,0.1891755290412061
1.1698020891210132,0.0019315805139092932,0.10383099878464394,0.18710341904665656
1.1699983553728188,0.0019112019920957926,0.1038310075563298,0.1851286611802051
1.1701946216246246,0.0018908234685607052,0.10383101632801661,0.18315390312248755
1.1703908878764304,0.001870444943304054,0.10383102509968435,0.18117914487343448
1.1705871541282362,0.0018500664163257697,0.10383103387138487,0.17920438643308273
1.170783420380042,0.0018296878876259204,0.10383104264307662,0.17722962780139923
1.1709796866318478,0.0018099528085469682,0.09765987414506538,0.17532087698954144
1.1711759528836534,0.0017907854699988003,0.09765988533303818,0.1734638718976516
1.1713722191354592,0.0017716181292547976,0.09765989652100293,0.17160686661695135
1.171568485387265,0.0017524507863149602,0.09765990770897898,0.16974986114744028
1.1717647516390708,0.0017332834411793088,0.09765991889695634,0.16789285548917054
1.1719610178908766,0.0017141160938478437,0.09765993008492536,0.16603584964209667
1.1721572841426822,0.0016959595467773867,0.09185547013458197,0.16427816227366387
1.172353550394488,0.0016779314169140863,0.09185548065207268,0.16253190452057353
1.1725498166462938,0.0016599032849865657,0.09185549116956487,0.16078564659002742
1.1727460828980996,0.0016418751509948237,0.09185550168704913,0.159039388481975
1.1729423491499054,0.0016238470149388612,0.09185551220453486,0.15729313019645183
1.173138615401711,0.0016060795709696035,0.08639603473305374,0.1555711400385137
1.1733348816535167,0.0015891229440914132,0.0863960446202384,0.15392902529294022
1.1735311479053225,0.0015721663152726715,0.0863960545074158,0.15228691038052986
1.1737274141571283,0.0015552096845134352,0.08639606439458584,0.15064479530130026
1.1739236804089341,0.0015382530518136856,0.08639607428178302,0.1490026800552143
1.1741199466607397,0.0015212964171734413,0.08639608416897285,0.14736056464230526
1.1743162129125455,0.0015049437883722424,0.0812610874024455,0.1457741973233345
1.1745124791643513,0.0014889949784179868,0.08126109669710788,0.14423001445495925
1.174708745416157,0.0014730461666394934,0.08126110599174716,0.14268583142975944
1.174905011667963,0.001457097353036798,0.08126111528640392,0.14114164824771552
1.1751012779197685,0.0014411485376098823,0.08126112458105379,0.139597464908834
1.1752975441715743,0.0014251997203587096,0.0812611338757127,0.138053281413102
1.17549381042338,0.0014101564559372906,0.07643152969190097,0.13659248992324594
1.1756900766751859,0.0013951555247646715,0.07643154314503647,0.13514040431194874
1.1758863429269917,0.0013801545909516639,0.07643155659818247,0.13368831847155088
1.1760826091787973,0.0013651536544982672,0.07643157005132332,0.13223623240205712
1.176278875430603,0.0013501527154044463,0.07643158350447467,0.13078414610349318
1.1764751416824089,0.0013354297928062642,0.07188919335093713,0.12935296264537127
1.1766714079342147,0.0013213203690408577,0.07188920599764492,0.1279874805739784
1.1768676741860205,0.0013072109427933536,0.07188921864434816,0.1266219982872198
1.1770639404378263,0.00129310151406372,0.07188923129106825,0.12525651578511654
1.1772602066896318,0.0012789920828519719,0.0718892439377764,0.12389103306765545
1.1774564729414376,0.0012648826491580933,0.07188925658449442,0.12252555013483271
1.1776527391932434,0.0012513336578437347,0.06761681916948868,0.12120707742931619
1.1778490054450492,0.0012380627570196434,0.06761683105810211,0.11992303361394419
1.178045271696855,0.0012247918538622117,0.06761684294671129,0.11863898959615035
1.1782415379486606,0.0012115209483714536,0.06761685483533635,0.11735494537589908
1.1784378042004664,0.0011982500405473698,0.06761686672395015,0.11607090095320907
1.1786340704522722,0.001184998746385048,0.06359833960747234,0.11478020252101812
1.178830336704078,0.0011725165375524676,0.06359835078342348,0.11357274016266375
1.1790266029558838,0.001160034326526446,0.06359836195938987,0.11236527761398021
1.1792228692076894,0.001147552113306968,0.06359837313534553,0.11115781487501036
1.1794191354594952,0.0011350698978940194,0.06359838431130986,0.1099503519456958
1.179615401711301,0.0011225876802875858,0.0635983954872699,0.10874288882609867
1.1798116679631068,0.0011103883770888395,0.05981875338315619,0.10755335651093029
1.1800079342149126,0.001098647973461425,0.05981876472707468,0.10641790966681056
1.1802042004667181,0.0010869075676075812,0.05981877607099584,0.10528246262849297
1.180400466718524,0.0010751671595273069,0.059818787414919306,0.10414701539598875
1.1805967329703297,0.0010634267492206015,0.05981879875884528,0.10301156796930315
1.1807929992221355,0.0010516863366874646,0.059818810102779736,0.101876120348443
1.1809892654739413,0.0010404609097852313,0.05626384835360533,0.10078026905080609
1.181185531725747,0.0010294182141102344,0.056263859017441596,0.09971254278078238
1.1813817979775527,0.0010183755163422719,0.056263869681286036,0.09864481632821717
1.1815780642293585,0.0010073328164813564,0.056263880345115924,0.09757708969311188
1.1817743304811643,0.0009962901145274873,0.056263891008964895,0.09650936287548342
1.1819705967329701,0.000985309634772183,0.05292019285592679,0.09543656624639635
1.182166862984776,0.0009749231858917639,0.0529202028804473,0.09443252179381784
1.1823631292365815,0.0009645367350438923,0.052920212904970045,0.0934284771696447
1.1825593954883873,0.0009541502822285435,0.052920222929489474,0.09242443237387502
1.182755661740193,0.0009437638274456939,0.052920232954022026,0.09142038740649533
1.1829519279919989,0.0009333773706953903,0.05292024297855122,0.09041634226754135
1.1831481942438047,0.0009232696246718149,0.04977525296333635,0.08942763225232911
1.1833444604956103,0.0009135004214152719,0.04977526238686281,0.08848347138416468
1.183540726747416,0.000903731216309184,0.049775271810396524,0.08753931035468246
1.1837369929992219,0.0008939620093535731,0.049775281233937284,0.08659514916389095
1.1839332592510277,0.0008841928005484501,0.049775290657474935,0.08565098781179682
1.1841295255028335,0.0008744235898938034,0.04977530008101501,0.08470682629839775
1.184325791754639,0.0008651236277350937,0.046817210168485064,0.08379598762351168
1.1845220580064448,0.0008559349885670051,0.04681721840538685,0.08290813788473193
1.1847183242582506,0.0008467463491539603,0.046817226642336125,0.08202028815194434
1.1849145905100564,0.0008375577053809562,0.04681723487920319,0.0811324380277676
1.1851108567618622,0.0008283690613629953,0.04681724311611314,0.08024458790956254
1.1853071230136678,0.000819270499560485,0.04403494766101378,0.0793528993851945
1.1855033892654736,0.0008106279246747368,0.04403495540410543,0.07851800249259383
1.1856996555172794,0.0008019853482692787,0.044034963147215805,0.07768310548107178
1.1858959217690852,0.0007933427703441206,0.0440349708903098,0.07684820835065895
1.186092188020891,0.0007847001908992424,0.04403497863341361,0.07601331110133575
1.1862884542726966,0.0007760576099346636,0.044034986376522936,0.07517841373312492
1.1864847205245024,0.000767682974289531,0.041418036520400034,0.07435662568943463
1.1866809867763082,0.0007595540107902129,0.04141804379929759,0.07357152337231065
1.186877253028114,0.0007514250458622832,0.041418051078196176,0.07278642094341625
1.1870735192799198,0.0007432960795057785,0.04141805835709159,0.0720013184027408
1.1872697855317256,0.0007351671117206526,0.04141806563598815,0.07121621575029242
1.1874660517835312,0.0007270381425069513,0.04141807291488979,0.07043111298608498
1.187662318035337,0.0007193335234986517,0.038956642706213594,0.06967405893629942
1.1878585842871427,0.0007116876485802842,0.03895664954873516,0.068935781412305
1.1880548505389485,0.0007040417723189604,0.03895665639125778,0.06819750378322594
1.1882511167907543,0.000696395894714697,0.03895666323377356,0.06745922604908751
1.18844738304256,0.0006887500157674596,0.038956670076302054,0.06672094820988135
1.1886436492943657,0.0006812109697583096,0.036641486488062855,0.0659797961544606
1.1888399155461715,0.0006740194820129149,0.03664149190707757,0.06528554939899149
1.1890361817979773,0.0006668279932039506,0.03664149732609273,0.06459130256768313
1.1892324480497831,0.0006596365033314243,0.03664150274510108,0.06389705566052521
1.1894287143015887,0.0006524450123953361,0.03664150816411344,0.06320280867753855
1.1896249805533945,0.0006452535203956695,0.03664151358312258,0.06250856161870635
1.1898212468052003,0.0006383149000585393,0.034463888769812455,0.06182552008947921
1.190017513057006,0.0006315508012871287,0.034463893863979876,0.06117267816883007
1.190213779308812,0.0006247867015159109,0.03446389895815476,0.060519836176892855
1.1904100455606175,0.0006180226007448707,0.034463904052323156,0.05986699411366134
1.1906063118124233,0.0006112584989740234,0.03446390914649529,0.059214151979130006
1.190802578064229,0.0006044943962033609,0.03446391424066794,0.058561309773311226
1.1909988443160349,0.0005981114669058939,0.03241570479681539,0.05793208339862235
1.1911951105678407,0.000591749357555834,0.03241570958561816,0.05731817691753844
1.1913913768196462,0.0005853872472659077,0.03241571437442136,0.05670427036944496
1.191587643071452,0.0005790251360360999,0.03241571916322489,0.056090363754324794
1.1917839093232578,0.0005726630238663964,0.0324157239520224,0.05547645707218142
1.1919801755750636,0.0005664161390500665,0.030489239199752133,0.054860442309840995
1.1921764418268694,0.0005604321299101561,0.03048924370148749,0.0542831492419895
1.1923727080786752,0.0005544481198866988,0.03048924820322936,0.05370585611115153
1.1925689743304808,0.0005484641089797081,0.03048925270496851,0.053128562917295195
1.1927652405822866,0.0005424800971891704,0.030489257206704937,0.05255126966045039
1.1929615068340924,0.0005364960845151126,0.03048926170844782,0.05197397634060206
1.1931577730858982,0.0005307472552426033,0.02867723606230581,0.05140626395890456
1.193354039337704,0.0005251188812924384,0.028677239283149098,0.05086339918160073
1.1935503055895096,0.000519490506710135,0.028677242503995143,0.050320534369514114
1.1937465718413154,0.0005138621314956736,0.02867724572484409,0.04977766952262727
1.1939428380931212,0.0005082337556490736,0.02867724894569015,0.04923480464095178
1.194139104344927,0.0005026112767361166,0.026972884759853016,0.048679456169603605
1.1943353705967328,0.0004973174094467909,0.02697288778765546,0.04816896662030598
1.1945316368485384,0.0004920235415632086,0.026972890815452483,0.04765847703830581
1.1947279031003442,0.0004867296730853638,0.026972893843252226,0.04714798742360292
1.19492416935215,0.00048143580401326254,0.026972896871051942,0.046637497776188516
1.1951204356039558,0.0004761419343469108,0.026972899898854298,0.04612700809606603
1.1953167018557616,0.000470965723694141,0.025369829197855062,0.0456150124931413
1.1955129681075671,0.00046598648212920857,0.025369832044178777,0.04513496733988
1.195709234359373,0.00046100724000563715,0.025369834890499956,0.044654922155869685
1.1959055006111787,0.00045602799732342146,0.0253698377368287,0.044174876941111496
1.1961017668629845,0.0004510487540825782,0.025369840583152392,0.04369483169561031
1.1962980331147903,0.00044606951028309605,0.02536984342947859,0.04321478641935646
1.196494299366596,0.0004413063822616344,0.023862046314780738,0.042742947666669195
1.1966905656184017,0.0004366230676084474,0.0238620489905028,0.04229153127234554
1.1968868318702075,0.00043193975243009414,0.023862051666231926,0.041840114849114665
1.1970830981220133,0.0004272564367265903,0.023862054341951537,0.041388698396984475
1.197279364373819,0.0004225731204979308,0.02386205701767832,0.0409372819159443
1.1974756306256247,0.00041791391581232225,0.022443866660891598,0.04047570933339912
1.1976718968774305,0.00041350894203601336,0.022443868604589422,0.04005121303884746
1.1978681631292363,0.0004091039678782262,0.022443870548291726,0.03962671672479207
1.198064429381042,0.0004046989933389611,0.0224438724919894,0.0392022203912425
1.1982606956328479,0.00040029401841820786,0.022443874435687128,0.038777724038186565
1.1984569618846537,0.00039588904311597646,0.02244387637938481,0.038353227665625655
1.1986532281364592,0.00039160002177620874,0.02110996785747618,0.03792769913555354
1.198849494388265,0.000387456847329773,0.0211099696846968,0.037528517134102324
1.1990457606400708,0.0003833136725247153,0.02110997151191951,0.03712933511432457
1.1992420268918766,0.0003791704973610307,0.021109973339135824,0.036730153076203795
1.1994382931436824,0.00037502732183872413,0.02110997516635635,0.03633097101974937
1.199634559395488,0.0003708841459578048,0.021109976993572636,0.03593178894496221
1.1998308256472938,0.0003669377642504234,0.01985534605445808,0.03553964644529847
1.2000270918990996,0.00036304082973343975,0.019855347772177318,0.0351642691459069
1.2002233581509054,0.00035914389580703416,0.01985534948989101,0.03478889191866005
1.2004196244027112,0.0003552469596880885,0.01985535120761765,0.0344135144954357
1.2006158906545168,0.00035135002415972067,0.019855352925336796,0.03403813714434853
1.2008121569063226,0.0003474890970853777,0.018675288025803496,0.03365452664903812
1.2010084231581284,0.00034382376814469276,0.018675289640585135,0.033301534511426145
1.2012046894099342,0.000340158438887084,0.018675291255366676,0.03294854235761843
1.20140095566174,0.0003364931093125475,0.018675292870150118,0.03259555018760744
1.2015972219135456,0.0003328277794210874,0.018675294484931597,0.03224255800139318
1.2017934881653514,0.00032916244921269946,0.0186752960997131,0.03188956579897813
1.2019897544171572,0.0003256085989089137,0.01756538293781601,0.03153591405564911
1.202186020668963,0.0003221611069315471,0.017565384024367626,0.031203971154526437
1.2023822869207688,0.00031871361474093175,0.01756538511091741,0.0308720282423373
1.2025785531725743,0.00031526612233705994,0.017565386197467253,0.03054008531909283
1.2027748194243801,0.00031181862971993543,0.017565387284017048,0.030208142384776593
1.202971085676186,0.00030837113688955464,0.01756538837056861,0.029876199439400897
1.2031673519279917,0.0003051015309709418,0.016521456254784263,0.029550304063763376
1.2033636181797975,0.0003018589265772019,0.016521457276226108,0.02923815486705128
1.2035598844316033,0.0002986163204180924,0.016521458297673222,0.028926005509283523
1.203756150683409,0.00029537371718830617,0.016521459319114647,0.028613856442426533
1.2039524169352147,0.00029213111219314664,0.01652146034055971,0.02830170721451302
1.2041486831870205,0.0002889318036235301,0.015539570168047539,0.027982901513551116
1.2043449494388263,0.00028588191033774186,0.015539571128288616,0.027689365756552956
1.204541215690632,0.0002828320168634917,0.015539572088526543,0.02739582998977217
1.2047374819424377,0.0002797821232007831,0.015539573048766065,0.02710229421321981
1.2049337481942435,0.0002767322293496057,0.015539574009002414,0.026808758426889477
1.2051300144460493,0.0002736823353099733,0.015539574969240341,0.02651522263078434
1.205326280697855,0.00027073777563522814,0.014616039417631264,0.026221323311806828
1.2055225469496609,0.00026786914027390047,0.014616040320329456,0.025945291080108228
1.2057188132014665,0.00026500050473540374,0.014616041223030594,0.02566925883921931
1.2059150794532723,0.00026213186901973473,0.014616042125731693,0.025393226589142715
1.206111345705078,0.00025926323312689987,0.014616043028431336,0.02511719432986843
1.2063076119568839,0.0002563945970568925,0.014616043931130947,0.02484116206140493
1.2065038782086897,0.0002536858036429341,0.013747409974558544,0.024570332305257833
1.2067001444604952,0.0002509876509431637,0.013747410708577388,0.024310759731291168
1.206896410712301,0.00024828949809932384,0.013747411442594863,0.024051187149819225
1.2070926769641068,0.00024559134511142053,0.013747412176610935,0.02379161456085107
1.2072889432159126,0.00024289319197945685,0.01374741291062984,0.023532041964384798
1.2074852094677184,0.00024024222010198565,0.012930416297449794,0.023267097834580017
1.207681475719524,0.00023770441569328788,0.012930416987481434,0.023023003451799244
1.2078777419713298,0.0002351666111491508,0.012930417677515656,0.022778909061969846
1.2080740082231356,0.00023262880646958878,0.012930418367548577,0.022534814665089616
1.2082702744749414,0.00023009100165459316,0.012930419057581464,0.02229072026116552
1.2084665407267472,0.00022755319670416687,0.012930419747615687,0.02204662585018597
1.208662806978553,0.00022511356003243724,0.01216197647170367,0.021802383418094175
1.2088590732303586,0.00022272657443212933,0.01216197712038852,0.0215728443091408
1.2090553394821644,0.00022033958870450613,0.012161977769070907,0.02134330519356522
1.2092516057339702,0.0002179526028495678,0.012161978417755749,0.021113766071359903
1.209447871985776,0.00021556561686731423,0.012161979066439354,0.02088422694252408
1.2096441382375818,0.00021317970278267274,0.011439203561791242,0.020645471934191712
1.2098404044893873,0.00021093457311611565,0.011439204171604276,0.020429620195910783
1.2100366707411931,0.00020868944332987007,0.01143920478141616,0.020213768451393367
1.210232936992999,0.00020644431342393849,0.011439205391228053,0.019997916700648953
1.2104292032448047,0.0002041991833983235,0.011439206001041086,0.019782064943677125
1.2106254694966105,0.00020195405325302253,0.0114392066108518,0.019566213180472004
1.2108217357484161,0.00019975751655381448,0.010759415739172941,0.019346030834052598
1.211018002000222,0.00019764580631347203,0.010759416163049087,0.019143049414957834
1.2112142682520277,0.0001955340959899356,0.010759416586924166,0.018940067993525204
1.2114105345038335,0.000193422385583205,0.010759417010800274,0.018737086569758397
1.2116068007556393,0.00019131067509328518,0.010759417434673148,0.01853410514365708
1.211803067007445,0.00018919896452017376,0.010759417858549255,0.01833112371521703
1.2119993332592507,0.00018717777987762636,0.010120054103334917,0.01812815460403962
1.2121955995110565,0.00018519155475158906,0.0101200545018134,0.017937275520648277
1.2123918657628623,0.0001832053295473423,0.010120054900291848,0.01774639643506343
1.212588132014668,0.0001812191042648906,0.01012005529877028,0.017555517347281193
1.2127843982664737,0.00017923287890423166,0.010120055697248718,0.017364638257299978
1.2129806645182795,0.00017725593010385545,0.009518685227030846,0.017166230863190406
1.2131769307700853,0.00017538773339546582,0.009518685601634132,0.016986732579314903
1.213373197021891,0.00017351953661355686,0.009518685976237371,0.016807234293371213
1.2135694632736969,0.0001716513397581203,0.009518686350841578,0.016627736005362236
1.2137657295255027,0.0001697831428291666,0.009518686725443842,0.016448237715289762
1.2139619957773082,0.0001679149458266916,0.009518687100048035,0.01626873942315503
1.214158262029114,0.00016609512771466794,0.008953052267352555,0.01608577349612808
1.2143545282809198,0.00016433794566937752,0.008953052619510071,0.015916977470347232
1.2145507945327256,0.00016258076355496693,0.008953052971669335,0.015748181442627646
1.2147470607845314,0.00016082358137143815,0.008953053323827736,0.015579385412963272
1.214943327036337,0.00015906639911879712,0.008953053675986063,0.01541058938136335
1.2151395932881428,0.00015730921679703983,0.008953054028144398,0.015241793347819905
1.2153358595399486,0.00015563483288946815,0.008421049513003655,0.015073132972286647
1.2155321257917544,0.00015398206503915442,0.008421049779228662,0.014914400972290062
1.2157283920435602,0.0001523292976295205,0.008421050045450722,0.014755669017964448
1.2159246582953658,0.00015067652918177685,0.008421050311679494,0.014596936967267105
1.2161209245471716,0.00014902376117470744,0.008421050577903644,0.014438204962240372
1.2163171907989774,0.0001473857796982385,0.007920676011069381,0.014273331772417568
1.2165134570507832,0.00014583121828121794,0.007920676261342255,0.014124063691712398
1.216709723302589,0.00014427665681507817,0.007920676511615125,0.013974795609428055
1.2169059895543946,0.00014272209529981916,0.007920676761888004,0.013825527525569857
1.2171022558062004,0.00014116753373543742,0.007920677012160876,0.013676259440134762
1.2172985220580061,0.00013961297212193645,0.007920677262433708,0.013526991353123163
1.217494788309812,0.00013810534928957222,0.007450034670019475,0.013374952636144206
1.2176910545616177,0.00013664315888597522,0.007450034905295894,0.013234584244666725
1.2178873208134233,0.00013518096843620557,0.007450035140573053,0.01309421585170801
1.2180835870652291,0.00013371877794025495,0.007450035375848759,0.012953847457267286
1.218279853317035,0.00013225658739812672,0.007450035611125891,0.012813479061344352
1.2184761195688407,0.00013079439680982417,0.007450035846402297,0.012673110663938798
1.2186723858206465,0.00012940742411402168,0.007007358539029362,0.012532962038235725
1.2188686520724523,0.00012803211609680403,0.00700735876020855,0.012400962731696202
1.219064918324258,0.00012665680738888793,0.007007358981391545,0.01226896336163307
1.2192611845760637,0.00012528149993213682,0.007007359202566171,0.012136964114444013
1.2194574508278695,0.00012390619178468727,0.007007359423745333,0.01200496480372732
1.2196537170796753,0.00012254913290166375,0.0065910133684486385,0.0118679586927078
1.219849983331481,0.00012125553940150896,0.006591013477791502,0.011743827260138583
1.2200462495832867,0.00011996194587989134,0.006591013587135642,0.0116196958323656
1.2202425158350925,0.00011866835233681228,0.0065910136964784875,0.011495564409391573
1.2204387820868983,0.00011737475877227329,0.00659101380582062,0.011371432991213997
1.220635048338704,0.0001160811651862744,0.0065910139151640615,0.011247301577837283
1.2208313145905099,0.00011483227826807486,0.006199432547389127,0.011120981011789492
1.2210275808423154,0.00011361553886858939,0.00619943265018779,0.011004246693067241
1.2212238470941212,0.0001123987994489271,0.0061994327529864696,0.010887512378854238
1.221420113345927,0.00011118206000908801,0.006199432855784469,0.01077077806915469
1.2216163795977328,0.0001099653205490735,0.006199432958583097,0.010654043763965133
1.2218126458495386,0.00010874858106888491,0.006199433061381071,0.010537309463286203
1.2220089121013442,0.00010759979865829564,0.005831116221402683,0.010420885539299662
1.22220517835315,0.00010645534732419315,0.005831116318047668,0.010311107535800418
1.2224014446049558,0.00010531089597112283,0.0058311164146932,0.010201329536539776
1.2225977108567616,0.00010416644459908345,0.0058311165113387265,0.010091551541520492
1.2227939771085674,0.00010302199320807491,0.005831116607983639,0.009981773550742711
1.222990243360373,0.00010189783537491092,0.0054846820714095235,0.00986797354451458
1.2231865096121788,0.00010082137737349377,0.005484682162270202,0.009764737339209774
1.2233827758639846,0.00009974491935424169,0.005484682253130318,0.009661501137891174
1.2235790421157904,0.00009866846131715838,0.005484682343990443,0.009558264940562155
1.2237753083675962,0.00009759200326224141,0.005484682434851082,0.009455028747218677
1.2239715746194018,0.00009651554518949317,0.005484682525711714,0.009351792557860936
1.2241678408712076,0.00009548109410958166,0.005158834427125002,0.009246869186869906
1.2243641071230134,0.00009446858900625824,0.005158834494634622,0.009149784987615116
1.2245603733748192,0.00009345608388968579,0.0051588345621447415,0.009052700790183651
1.224756639626625,0.00009244357875986207,0.005158834629654358,0.00895561659457458
1.2249529058784308,0.00009143107361678822,0.0051588346971644565,0.008858532400792367
1.2251491721302363,0.00009041949290662448,0.004852349430182211,0.008756046405341798
1.2253454383820421,0.00008946714046528207,0.0048523494936511605,0.008664747631032536
1.225541704633848,0.00008851478801148269,0.004852349557119603,0.008573448858441982
1.2257379708856537,0.00008756243554522738,0.004852349620588527,0.008482150087564266
1.2259342371374595,0.0000866100830665151,0.004852349684056967,0.008390851318402573
1.226130503389265,0.0000856577305753469,0.004852349747526369,0.008299552550954601
1.226326769641071,0.0000847265326923719,0.004564072629661793,0.00820502658849724
1.2265230358928767,0.00008383075925852361,0.0045640726893319186,0.00811916845878382
1.2267193021446825,0.00008293498581296299,0.004564072749001131,0.008033310330683007
1.2269155683964883,0.00008203921235569209,0.0045640728086707915,0.007947452204191886
1.2271118346482939,0.00008114343888671089,0.004564072868339984,0.007861594079314495
1.2273081009000997,0.00008024766540601739,0.004564072928009619,0.007775735956047842
1.2275043671519055,0.00007939086970667485,0.004292922278641247,0.007688585210999207
1.2277006334037113,0.00007854831393624645,0.004292922334738665,0.007607843501771287
1.227896899655517,0.00007770575815480971,0.004292922390836062,0.0075271017940585615
1.2280931659073226,0.00007686320236236269,0.004292922446933434,0.007446360087861977
1.2282894321591284,0.00007602064655890445,0.00429292250303211,0.0073656183831804604
1.2284856984109342,0.00007518264304958605,0.00403789054137455,0.00728048808127392
1.22868196466274,0.00007439014140667342,0.0040378905531321145,0.007204557044941929
1.2288782309145458,0.00007359763976145413,0.004037890564890092,0.007128626010179735
1.2290744971663514,0.00007280513811392904,0.00403789057664805,0.007052694976988591
1.2292707634181572,0.00007201263646409458,0.0040378905884056225,0.006976763945366697
1.229467029669963,0.00007122013481195251,0.0040378906001636,0.006900832915314221
1.2296632959217688,0.00007044881491635526,0.003798018951139023,0.006822324070299379
1.2298595621735746,0.00006970339197144286,0.0037980189621936496,0.006750916392758637
1.2300558284253804,0.00006895796902436089,0.0037980189732482812,0.00667950871669526
1.230252094677186,0.00006821254607511021,0.0037980189843029068,0.006608101042107832
1.2304483609289918,0.0000674671231236883,0.0037980189953575293,0.006536693368996591
1.2306446271807976,0.00006672170017009767,0.003798019006411776,0.006465285697362719
1.2308408934326034,0.00006601209678732047,0.0035723969336063735,0.006392910672394338
1.2310371596844092,0.00006531095583017828,0.0035723969439993707,0.006325756878124176
1.2312334259362148,0.00006460981494157996,0.0035723969543916875,0.006258603092006066
1.2314296921880206,0.00006390867390977613,0.0035723969647860902,0.006191449293749129
1.2316259584398264,0.00006320753294651619,0.0035723969751794474,0.006124295503643852
1.2318222246916322,0.00006251338407123473,0.003360177999343442,0.00605360161134637
1.232018490943438,0.00006185389452894428,0.00336017800911476,0.0059904482840306
1.2322147571952435,0.00006119440498473681,0.0033601780188863978,0.005927294958018482
1.2324110234470493,0.000060534915438610855,0.003360178028658046,0.005864141633312272
1.2326072896988551,0.00005987542589056712,0.003360178038430032,0.005800988309911298
1.232803555950661,0.000059215936340604906,0.003360178048200998,0.005737834987813587
1.2329998222024667,0.00005857708701618526,0.003160566829237021,0.0056726407614644024
1.2331960884542723,0.000057956774410123645,0.0031605668384683118,0.005613249289458189
1.233392354706078,0.000057336461802249,0.003160566847699923,0.005553857817608631
1.233588620957884,0.00005671614919256347,0.0031605668569318506,0.005494466345917227
1.2337848872096897,0.000056095836581066314,0.003160566866162818,0.005435074874383104
1.2339811534614955,0.00005547552396775614,0.003160566875394749,0.005375683403006853
1.234177419713301,0.000054887855378680144,0.002972814481122459,0.005315587181421168
1.2343736859651069,0.0000543043922223049,0.002972814489801452,0.0052597332233711765
1.2345699522169127,0.00005372092906422572,0.002972814498481041,0.005203879265469387
1.2347662184687185,0.000053137465904443256,0.002972814507160629,0.005148025307716396
1.2349624847205243,0.000052554002742956834,0.002972814515840215,0.0050921713501110525
1.23515875097233,0.000051979028068494365,0.002796215498775181,0.005033470155746996
1.2353550172241357,0.00005143022533250846,0.002796215506935485,0.004980943004897901
1.2355512834759415,0.00005088142259492047,0.002796215515096059,0.004928415854187365
1.2357475497277473,0.000050332619855730456,0.0027962155232563565,0.0048758887036164655
1.235943815979553,0.00004978381711493899,0.0027962155314169407,0.004823361553185344
1.2361400822313588,0.00004923501437254548,0.002796215539577799,0.004770834402892786
1.2363363484831644,0.000048705900723403986,0.0026301073356151342,0.004716703892969474
1.2365326147349702,0.00004818969941404309,0.002630107343287737,0.004667305395939114
1.236728880986776,0.000047673498103175347,0.0026301073509600787,0.004617906899038952
1.2369251472385818,0.0000471572967908031,0.002630107358632678,0.004568508402269731
1.2371214134903876,0.000046641095476924594,0.0026301073663050193,0.0045191099056321096
1.2373176797421932,0.00004612489416154042,0.002630107373977625,0.004469711409124966
1.237513945993999,0.0000456382201219199,0.0024738759276405195,0.004419814738886251
1.2377102122458048,0.00004515268176763767,0.0024738759126713664,0.004373357718919643
1.2379064784976106,0.0000446671434162944,0.0024738758977022103,0.004326900699106655
1.2381027447494164,0.000044181605067889004,0.0024738758827330567,0.004280443679446843
1.238299011001222,0.000043696066722421475,0.002473875867764149,0.004233986659940375
1.2384952772530278,0.000043219834760750406,0.0023269338119555672,0.004185253223413567
1.2386915435048336,0.000042763136184659616,0.002326933797880276,0.004141561840736372
1.2388878097566394,0.00004230643761133069,0.002326933783805215,0.004097870458203173
1.2390840760084452,0.00004184973904076365,0.0023269337697303903,0.004054179075814886
1.2392803422602507,0.00004139304047296055,0.0023269337556550964,0.004010487693570939
1.2394766085120565,0.000040936341907918816,0.0023269337415802722,0.003966796311471713
1.2396728747638623,0.00004049815526019583,0.002188719718300984,0.003921865210068827
1.2398691410156681,0.00004006858344612991,0.002188719705066612,0.0038807748223921978
1.240065407267474,0.000039639011634662334,0.002188719691832243,0.003839684434851693
1.2402616735192797,0.000039209439825791195,0.002188719678598096,0.0037985940474460677
1.2404579397710853,0.00003877986801951844,0.0021887196653637333,0.0037575036601763265
1.2406542060228911,0.00003835137177671931,0.002058715244497294,0.0037136487242814013
1.240850472274697,0.0000379473154533674,0.0020587152320533974,0.0036750044905006374
1.2410467385265027,0.000037543259132458204,0.0020587152196097215,0.0036363602568481
1.2412430047783085,0.00003713920281399127,0.002058715207165828,0.0035977160233226155
1.241439271030114,0.0000367351464979666,0.0020587151947219456,0.0035590717899247407
1.2416355372819199,0.00003633109018438417,0.0020587151822782585,0.0035204275566546213
1.2418318035337257,0.00003593667893670219,0.0019364341065326782,0.0034799803724674407
1.2420280697855315,0.000035556622272908626,0.0019364341048505567,0.0034436364969289363
1.2422243360373373,0.00003517656560944626,0.0019364341031682436,0.0034072926208565295
1.2424206022891429,0.000034796508946314235,0.0019364341014859287,0.0033709487442517443
1.2426168685409487,0.00003441645228351167,0.0019364340998038042,0.00333460486711289
1.2428131347927545,0.00003403639562103901,0.001936434098121685,0.0032982609894405797
1.2430094010445603,0.000033673534718060074,0.0018214175369838247,0.003260972876284382
1.243205667296366,0.000033316051925257745,0.0018214175354019557,0.0032267922655511826
1.2434019335481716,0.00003295856926938821,0.0018214175338226936,0.0031926116673747186
1.2435981997999774,0.00003260108634058572,0.0018214175322384101,0.0031584310425803366
1.2437944660517832,0.00003224360354871521,0.001821417530656906,0.003124250430342794
1.243990732303589,0.00003188870326166044,0.0017132325441697658,0.0030878539829243606
1.2441869985553948,0.00003155245353189014,0.0017132325426825283,0.0030557078846679656
1.2443832648072004,0.00003121620380241266,0.001713232541195114,0.0030235617859402228
1.2445795310590062,0.00003087995407322611,0.0017132325397076996,0.002991415686740495
1.244775797310812,0.00003054370434433237,0.001713232538220464,0.002959269587069319
1.2449720635626178,0.000030207454615729953,0.0017132325367328768,0.0029271234869262894
1.2451683298144236,0.00002988082131761228,0.001611473332085842,0.0028935580770672814
1.2453645960662292,0.000029564543486976188,0.0016114733306872417,0.0028633253931895043
1.245560862318035,0.000029248265656614357,0.0016114733292889706,0.002833092708868652
1.2457571285698408,0.000028931987826527162,0.0016114733278902108,0.0028028600241038594
1.2459533948216466,0.000028615709996714578,0.0016114733264919322,0.0027726273388957007
1.2461496610734524,0.000028299432167175904,0.0016114733250934942,0.002742394653244289
1.2463459273252582,0.00002799895921148239,0.001515763043146208,0.0027114517989254338
1.2465421935770638,0.00002770146608043202,0.0015157630426025836,0.002683018022850408
1.2467384598288695,0.000027403972917937547,0.001515763042058956,0.0026545842437634337
1.2469347260806753,0.000027106479818650626,0.0015157630415154877,0.0026261504707110355
1.2471309923324811,0.000026808986687919938,0.0015157630409717096,0.00259771669464582
1.247327258584287,0.000026515060031564842,0.0014257421328763276,0.002567517144307031
1.2475235248360925,0.00002623523496715465,0.0014257421323651206,0.0025407747153654075
1.2477197910878983,0.000025955409902843606,0.001425742131853909,0.002514032286426851
1.2479160573397041,0.0000256755848386333,0.0014257421313426972,0.002487289857491691
1.24811232359151,0.000025395759774523416,0.0014257421308314837,0.0024605474285592233
1.2483085898433157,0.000025115934710512992,0.0014257421303205597,0.002433804999630061
1.2485048560951213,0.000024845455205172693,0.0013410676088984506,0.002405960356014855
1.248701122346927,0.00002458224889220348,0.0013410676084177208,0.0023808086736608553
1.248897388598733,0.0000243190425793281,0.0013410676079369922,0.002355656991309231
1.2490936548505387,0.000024055836266547156,0.0013410676074562607,0.0023305053089615066
1.2492899211023445,0.00002379262995386094,0.0013410676069756623,0.0023053536266165256
1.24948618735415,0.000023529423641268863,0.0013410676064949355,0.002280201944274269
1.2496824536059559,0.000023280642948230555,0.0012614219373815226,0.002254538911844587
1.2498787198577617,0.000023033068392679715,0.0012614219369295808,0.002230883356317615
1.2500749861095675,0.000022785493711994667,0.0012614219364774984,0.0022072277888290073
1.2502712523613733,0.000022537919281843584,0.0012614219360255763,0.00218357224527268
1.2504675186131788,0.00002229034472655886,0.001261421935573377,0.002159916689754137
1.2506637848649846,0.000022046935947352124,0.0011865090822542875,0.002134867125181362
1.2508600511167904,0.000021814064257059642,0.001186509082101446,0.002112618501119664
1.2510563173685962,0.00002158119256679706,0.0011865090819487207,0.0020903698763796784
1.251252583620402,0.000021348320876564393,0.0011865090817959982,0.0020681212509609183
1.2514488498722078,0.000021115449186361636,0.0011865090816431509,0.002045872624863611
1.2516451161240134,0.000020882577496189047,0.0011865090814903096,0.002023623998087391
1.2518413823758192,0.00002065861522544465,0.0011160477331740427,0.0020005309877381156
1.252037648627625,0.000020439572720032297,0.001116047733030308,0.0019796054441502146
1.2522339148794308,0.000020220530214648075,0.001116047732886571,0.0019586798999241305
1.2524301811312366,0.000020001487709292223,0.0011160477327429494,0.0019377543550598993
1.2526264473830422,0.000019782445203964753,0.0011160477325992142,0.0019168288095572747
1.252822713634848,0.0000195634698761096,0.0010497707790501117,0.0018943036470661936
1.2530189798866538,0.00001935743530006334,0.0010497707789150453,0.0018746225061316395
1.2532152461384596,0.00001915140072404377,0.0010497707787797703,0.0018549413645975264
1.2534115123902654,0.000018945366148050643,0.0010497707786446015,0.0018352602224628361
1.253607778642071,0.000018739331572084203,0.001049770778509643,0.0018155790797280977
1.2538040448938768,0.00001853329699614422,0.0010497707783743689,0.0017958979363931636
1.2540003111456826,0.000018331741580942993,0.000987429780547754,0.0017751251542252847
1.2541965773974884,0.000018137942439005714,0.0009874297804206402,0.0017566144115228354
1.2543928436492942,0.00001794414329709352,0.0009874297802936226,0.0017381036682564258
1.2545891099010997,0.000017750344155206867,0.0009874297801665086,0.001719592924425425
1.2547853761529055,0.000017556545013344428,0.000987429780039395,0.0017010821800300415
1.2549816424047113,0.000017362745871507085,0.0009874297799122792,0.0016825714350701976
1.2551779086565171,0.00001717731412285645,0.0009287874142661541,0.001663421417386498
1.255374174908323,0.00001699502449917073,0.0009287874057396557,0.0016460104228234354
1.2555704411601285,0.000016812734850735435,0.0009287873972141437,0.0016285994257474123
1.2557667074119343,0.0000166304452568198,0.0009287873886873137,0.0016111884337338361
1.25596297366374,0.000016448155638154592,0.0009287873801609984,0.001593777439207604
1.256159239915546,0.000016266810765824028,0.0008736247837560349,0.0015751062750654688
1.2563555061673517,0.000016095347704818606,0.0008736247757355626,0.0015587288273502923
1.2565517724191575,0.00001592388464538742,0.0008736247677150906,0.0015423513796466054
1.256748038670963,0.000015752421659088943,0.0008736247596928628,0.001525973938793292
1.2569443049227689,0.000015580958531247572,0.0008736247516740552,0.00150959648427433
1.2571405711745747,0.000015409495476538712,0.0008736247436534923,0.0014932190366052035
1.2573368374263805,0.000015242589812310526,0.0008217384759385946,0.0014760093876758544
1.2575331036781863,0.000015081310282413856,0.0008217384683938685,0.0014606041337996336
1.2577293699299918,0.000014920030753998045,0.0008217384608491434,0.0014451988799345518
1.2579256361817976,0.000014758751227062907,0.0008217384533043362,0.001429793626080374
1.2581219024336034,0.00001459747170160863,0.0008217384457595265,0.0014143883722369409
1.2583181686854092,0.000014436192177635036,0.0008217384382147161,0.001398983118404744
1.258514434937215,0.0000142826502254318,0.0007729338491271732,0.0013831272616492492
1.2587107011890206,0.00001413094939666634,0.0007729338420299799,0.0013686364915141119
1.2589069674408264,0.000013979248566434152,0.0007729338349327709,0.0013541457211161674
1.2591032336926322,0.00001382754774331414,0.0007729338278353544,0.001339654951274707
1.259299499944438,0.0000136758469187274,0.0007729338207381586,0.0013251641811705562
1.2594957661962438,0.000013525660270443175,0.0007270264925398159,0.0013097017605321229
1.2596920324480494,0.000013382969506312796,0.0007270264872017262,0.0012960709439216722
1.2598882986998552,0.000013240278743230095,0.0007270264818636353,0.001282440127026805
1.260084564951661,0.00001309758798119507,0.000727026476525544,0.0012688093098476168
1.2602808312034668,0.000012954897220207721,0.0007270264711875247,0.0012551784923845186
1.2604770974552726,0.000012812206460267889,0.0007270264658493599,0.0012415476746369314
1.2606733637070782,0.00001267399058178871,0.0006838445754256034,0.0012272990023737757
1.260869629958884,0.000012539774970645117,0.0006838445704037026,0.0012144769018933655
1.2610658962106898,0.000012405559360486997,0.0006838445653818695,0.0012016548011456471
1.2612621624624956,0.000012271343751314494,0.0006838445603599674,0.0011888327001305014
1.2614584287143014,0.000012137128143127764,0.0006838445553379973,0.0011760105988481238
1.2616546949661072,0.000012002912535926654,0.0006838445503161625,0.0011631884972982188
1.2618509612179127,0.000011875775424330551,0.0006432275016508668,0.0011500638275603547
1.2620472274697185,0.000011749531573986721,0.0006432274969264782,0.0011380024491575496
1.2622434937215243,0.000011623287752799316,0.000643227492200383,0.001125941073203507
1.2624397599733301,0.000011497043876080788,0.0006432274874775716,0.0011138796915967208
1.262636026225136,0.000011370800028518682,0.000643227482753182,0.0011018183124391684
1.2628322924769415,0.00001124641494873028,0.000605022985414425,0.0010890188318929818
1.2630285587287473,0.000011127669355562658,0.000605022980969865,0.0010776730436690004
1.263224824980553,0.000011008923763267623,0.0006050229765252455,0.0010663272552086465
1.263421091232359,0.000010890178171844641,0.0006050229720806241,0.0010549814665113716
1.2636173574841647,0.000010771432581294115,0.000605022967636064,0.0010436356775775056
1.2638136237359703,0.000010652686991616178,0.0006050229631915036,0.0010322898884071712
1.264009889987776,0.000010538229281383162,0.0005690805039442182,0.0010204955300333887
1.2642061562395819,0.00001042653798542381,0.0005690804883998357,0.001009821820211823
1.2644024224913877,0.000010314846692515033,0.0005690804728554503,0.0009991481103497754
1.2645986887431935,0.000010203155402657333,0.0005690804573109499,0.0009884744004472633
1.264794954994999,0.000010091464115850461,0.0005690804417665636,0.0009778006905041218
1.2649912212468049,9.97977283209454e-6,0.0005690804262221186,0.000967126980520344
1.2651874874986107,9.874489398878825e-6,0.000535266743160763,0.0009562731967172405
1.2653837537504165,9.769434602918168e-6,0.0005352667285298244,0.0009462308914628488
1.2655800200022223,9.664379809829066e-6,0.0005352667138988308,0.000936188586170233
1.2657762862540278,9.55932501961151e-6,0.0005352666992678902,0.0009261462808393589
1.2659725525058336,9.454270232265621e-6,0.0005352666846368943,0.0009161039754704124
1.2661688187576394,9.351233277077013e-6,0.0005034620891544098,0.0009055265058297733
1.2663650850094452,9.252420661263746e-6,0.000503462075383243,0.0008960782412286617
1.266561351261251,9.153608048153401e-6,0.0005034620616120261,0.0008866299765915835
1.2667576175130566,9.054795437745871e-6,0.0005034620478407057,0.0008771817119186617
1.2669538837648624,8.955982830041046e-6,0.0005034620340695359,0.000867733447209515
1.2671501500166682,8.857170225039144e-6,0.0005034620202982155,0.0008582851824646047
1.267346416268474,8.762355763648742e-6,0.0004735471811453419,0.0008485482014749171
1.2675426825202798,8.669414434624068e-6,0.00047354716818324223,0.0008396588260596899
1.2677389487720856,8.576473108143608e-6,0.0004735471552211891,0.000830769450610749
1.2679352150238912,8.48353178420715e-6,0.0004735471422591339,0.00082188007512775
1.268131481275697,8.3905904628147e-6,0.00047354712929707895,0.0008129906996111446
1.2683277475275028,8.29786273781924e-6,0.0004454084881887307,0.0008035059031581829
1.2685240137793086,8.210444084739758e-6,0.00044540847372221163,0.0007951421597229064
1.2687202800311144,8.123025434499306e-6,0.0004454084592556886,0.0007867784161761191
1.26891654628292,8.035606787098371e-6,0.0004454084447892096,0.0007784146725174442
1.2691128125347257,7.948188142536561e-6,0.0004454084303227273,0.0007700509287470828
1.2693090787865315,7.860769500814072e-6,0.000445408415856246,0.0007616871848651785
1.2695053450383373,7.77540723089821e-6,0.0004189406786210039,0.0007529552067979278
1.2697016112901431,7.693183315512646e-6,0.00041894066500295567,0.0007450858552601426
1.2698978775419487,7.610959402799976e-6,0.00041894065138486475,0.0007372165036171362
1.2700941437937545,7.5287354927599216e-6,0.0004189406377667705,0.0007293471518689365
1.2702904100455603,7.44651158539267e-6,0.0004189406241487598,0.000721477800015679
1.2704866762973661,7.364287680698219e-6,0.00041894061053066256,0.0007136084480570957
1.270682942549172,7.285743137089751e-6,0.0003940457776125749,0.0007055733074535252
1.2708792088009775,7.2084052505359835e-6,0.00039404576479324413,0.0006981691418621488
1.2710754750527833,7.13106736649798e-6,0.0003940457519739521,0.000690764976171637
1.271271741304589,7.053729484976097e-6,0.00039404573915469794,0.0006833608103822643
1.2714680075563949,6.976391605970242e-6,0.00039404572633532363,0.0006759566444937355
1.2716642738082007,6.899560266511752e-6,0.000370630242711793,0.0006681287827081392
1.2718605400600063,6.8268180591530826e-6,0.000370630230644402,0.0006611623098965052
1.272056806311812,6.7540758541626965e-6,0.000370630218577048,0.0006541958369919137
1.2722530725636179,6.681333651540921e-6,0.0003706302065097285,0.0006472293639941919
1.2724493388154237,6.608591451287431e-6,0.0003706301944422967,0.0006402628909031777
1.2726456050672295,6.535849253402471e-6,0.0003706301823749749,0.0006332964177188764
1.2728418713190353,6.465128320859933e-6,0.00034859651620235333,0.0006260906239473128
1.2730381375708408,6.396710590576633e-6,0.00034859650250441135,0.0006195350989735963
1.2732344038226466,6.328292862981693e-6,0.0003485964888065028,0.0006129795741682659
1.2734306700744524,6.259875138075195e-6,0.00034859647510863045,0.0006064240495313133
1.2736269363262582,6.191457415857131e-6,0.00034859646141072284,0.0005998685250628993
1.273823202578064,6.1230396963274296e-6,0.00034859644771281453,0.0005933130007628797
1.2740194688298696,6.057957494905496e-6,0.00032786395403868666,0.0005866903164935347
1.2742157350816754,5.993608866810329e-6,0.0003278639411353965,0.0005805208032130869
1.2744120013334812,5.929260233208763e-6,0.00032786392823210377,0.0005743512893204646
1.274608267585287,5.86491161821744e-6,0.00032786391532881845,0.0005681817771280112
1.2748045338370928,5.800562997719718e-6,0.00032786390242549654,0.0005620122643235489
1.2750008000888984,5.7368727869647225e-6,0.00030836455150351673,0.0005555654990739426
1.2751970663407042,5.676351233444106e-6,0.0003083645393488668,0.0005497592798889012
1.27539333259251,5.6158296823091115e-6,0.0003083645271941863,0.0005439530608533293
1.2755895988443158,5.555308133559604e-6,0.0003083645150395059,0.0005381468419673058
1.2757858650961216,5.494786587195652e-6,0.00030836450288482584,0.0005323406232306438
1.2759821313479272,5.43426504321732e-6,0.0003083644907301144,0.0005265344046435937
1.276178397599733,5.375630892434691e-6,0.00029002496819812443,0.0005206076891600169
1.2763746638515387,5.318708780119956e-6,0.00029002495674876523,0.000515143383650054
1.2765709301033445,5.261786670052289e-6,0.0002900249452993193,0.0005096790782808771
1.2767671963551503,5.204864562231759e-6,0.0002900249338499021,0.0005042147730524595
1.276963462606956,5.1479424566584285e-6,0.000290024922400456,0.0004987504679648617
1.2771597288587617,5.091020353332234e-6,0.0002900249109510392,0.0004932861630181785
1.2773559951105675,5.0370660770566454e-6,0.0002727763420435721,0.00048784060161635446
1.2775522613623733,4.983529287936043e-6,0.000272776330695871,0.00048269808588662577
1.2777485276141791,4.92999250104264e-6,0.0002727763193481703,0.0004775555702605809
1.277944793865985,4.8764557163763136e-6,0.00027277630800049595,0.0004724130547379688
1.2781410601177905,4.822918933937367e-6,0.00027277629665279474,0.0004672705393190677
1.2783373263695963,4.770111465913365e-6,0.00025655372932619554,0.00046196726418876334
1.278533592621402,4.7197586281207365e-6,0.0002565537186370542,0.0004571275904646017
1.278729858873208,4.66940579242588e-6,0.00025655370794791337,0.000452287916837917
1.2789261251250137,4.619052958829024e-6,0.00025655369725879776,0.00044744824330893943
1.2791223913768193,4.56870012733017e-6,0.0002565536865696566,0.00044260856987744286
1.279318657628625,4.518347297929145e-6,0.0002565536758805403,0.0004377688965435919
1.2795149238804309,4.469735647150621e-6,0.00024129589899362765,0.00043289501376905207
1.2797111901322367,4.422377406467051e-6,0.00024129588892479384,0.00042834033916437425
1.2799074563840425,4.375019167759786e-6,0.00024129587885595975,0.00042378566465164143
1.280103722635848,4.32766093102861e-6,0.00024129586878714898,0.00041923099023084907
1.2802999888876538,4.28030269627363e-6,0.00024129585871831454,0.0004146763159019666
1.2804962551394596,4.232944463494795e-6,0.00024129584864947975,0.0004101216416649223
1.2806925213912654,4.188216342599066e-6,0.0002269454617761231,0.0004056449397547205
1.2808887876430712,4.143674608382649e-6,0.00022694545229161073,0.0004013584772437377
1.2810850538948768,4.099132876027798e-6,0.00022694544280705357,0.000397072014819296
1.2812813201466826,4.054591145534414e-6,0.00022694543332254187,0.0003927855524814814
1.2814775863984884,4.010049416902497e-6,0.00022694542383800646,0.0003884990902301678
1.2816738526502942,3.9662659363773715e-6,0.00021344689706056694,0.0003841372240982571
1.2818701189021,3.924373514719642e-6,0.00021344688903154454,0.00038010313004885473
1.2820663851539056,3.882481094637732e-6,0.0002134468810024579,0.00037606903611088683
1.2822626514057114,3.8405886761316434e-6,0.0002134468729734139,0.00037203494228444045
1.2824589176575172,3.798696259201373e-6,0.00021344686494432832,0.0003680008485693534
1.282655183909323,3.756803843847018e-6,0.00021344685691530635,0.00036396675496578164
1.2828514501611288,3.7164994861843922e-6,0.00020074973179354442,0.0003599597222786413
1.2830477164129346,3.677099089516499e-6,0.0002007497242298588,0.0003561631011239283
1.2832439826647402,3.6376986943331318e-6,0.00020074971666621448,0.000352366480074249
1.283440248916546,3.5982983006342465e-6,0.000200749709102529,0.0003485698591295428
1.2836365151683518,3.5588979084198e-6,0.00020074970153884447,0.00034477323828985664
1.2838327814201576,3.5194975176899246e-6,0.00020074969397517972,0.00034097661755511837
1.2840290476719634,3.482413505120448e-6,0.00018880786442403692,0.00033729773338059786
1.284225313923769,3.4453568939577803e-6,0.00018880785729878945,0.0003337246103370298
1.2844215801755747,3.4083002841935036e-6,0.00018880785017354212,0.00033015148739221935
1.2846178464273805,3.371243675827618e-6,0.00018880784304831316,0.00032657836454635795
1.2848141126791863,3.3341870688602482e-6,0.00018880783592306616,0.0003230052417993947
1.2850103789309921,3.297878535609103e-6,0.00017757638048543456,0.00031941940192000995
1.2852066451827977,3.263026285660664e-6,0.00017757637377322974,0.00031605662200464635
1.2854029114346035,3.2281740370295924e-6,0.00017757636706104316,0.0003126938421824163
1.2855991776864093,3.1933217897159264e-6,0.00017757636034882013,0.00030933106245337053
1.285795443938215,3.1584695437196676e-6,0.00017757635363663393,0.000305968282817487
1.285991710190021,3.1236172990407357e-6,0.0001775763469244472,0.00030260550327476177
1.2861879764418265,3.0901965205636985e-6,0.00016701239449455307,0.0002993124000286923
1.2863842426936323,3.0574176245111998e-6,0.00016701238817610318,0.00029614751946004943
1.286580508945438,3.024638729698747e-6,0.00016701238185763722,0.0002929826389777636
1.2867767751972439,2.9918598361264515e-6,0.00016701237553918747,0.0002898177585818211
1.2869730414490497,2.9590809437942376e-6,0.00016701236922072143,0.00028665287827218076
1.2871693077008552,2.9263816564560595e-6,0.00015707632020540895,0.0002834447862666557
1.287365573952661,2.8955528764260733e-6,0.00015707631425263354,0.00028046610908281553
1.2875618402044668,2.8647240975643953e-6,0.00015707630829987415,0.0002774874319802736
1.2877581064562726,2.8338953198710596e-6,0.0001570763023471466,0.00027450875495903097
1.2879543727080784,2.803066543346034e-6,0.00015707629639438733,0.0002715300780191931
1.2881506389598842,2.7722377679893495e-6,0.00015707629044164372,0.0002685514011607147
1.2883469052116898,2.7421265397425737e-6,0.0001477313794592811,0.00026560493823006386
1.2885431714634956,2.7131318561723795e-6,0.0001477313738510968,0.00026280151441149236
1.2887394377153014,2.6841371737028657e-6,0.00014773136824292732,0.0002599980906695309
1.2889357039671072,2.655142492334e-6,0.00014773136263474316,0.00025719466700417924
1.289131970218913,2.6261478120658474e-6,0.00014773135702655924,0.0002543912434154203
1.2893282364707186,2.5971531328984416e-6,0.0001477313514184051,0.0002515878199033165
1.2895245027225244,2.5694377546217593e-6,0.00013894240026745918,0.0002488832969623497
1.2897207689743302,2.542168051022839e-6,0.00013894239498394242,0.00024624481831787934
1.289917035226136,2.5148983484609432e-6,0.0001389423897003979,0.0002436063397455919
1.2901133014779418,2.4876286469359804e-6,0.00013894238441689515,0.00024096786124549698
1.2903095677297474,2.4603589464480416e-6,0.00013894237913336435,0.00023832938281761183
1.2905058339815532,2.433238574410519e-6,0.00013067610234668127,0.00023569326738183703
1.290702100233359,2.4075912663256405e-6,0.00013067609497611566,0.00023320992117621447
1.2908983664851648,2.381943959687397e-6,0.00013067608760555292,0.00023072657529647729
1.2910946327369706,2.3562966544956707e-6,0.00013067608023499221,0.00022824322974263273
1.2912908989887761,2.330649350750609e-6,0.00013067607286443482,0.00022575988451464931
1.291487165240582,2.3050020484520917e-6,0.00013067606549386641,0.00022327653961257447
1.2916834314923877,2.2800295583756177e-6,0.0001229014610507246,0.00022085713474728535
1.2918796977441935,2.255908149955298e-6,0.0001229014541054876,0.0002185197148554038
1.2920759639959993,2.2317867428981047e-6,0.00012290144716025313,0.00021618229527058244
1.292272230247805,2.2076653372040392e-6,0.00012290144021502044,0.0002138448759928381
1.2924684964996107,2.1835439328730733e-6,0.00012290143326979097,0.0002115074570221441
1.2926647627514165,2.1594225299052062e-6,0.00012290142632456346,0.00020917003835857216
1.2928610290032223,2.136438362345979e-6,0.00011558938496255883,0.00020695088851584894
1.293057295255028,2.1137520676530737e-6,0.00011558937841814912,0.00020475082557471676
1.2932535615068337,2.091065774244624e-6,0.00011558937187376489,0.00020255076292297067
1.2934498277586395,2.0683794821206034e-6,0.00011558936532936026,0.00020035070056056907
1.2936460940104453,2.0456931912809872e-6,0.0001155893587849807,0.00019815063848749328
1.293842360262251,2.023199423592083e-6,0.00010871234994333033,0.00019598726794035204
1.2940386265140569,2.001862858748863e-6,0.00010871234377668568,0.0001939164936531845
1.2942348927658627,1.98052629511596e-6,0.0001087123376100215,0.00019184571963864024
1.2944311590176683,1.9591897326933742e-6,0.0001087123314433701,0.00018977494589677844
1.294627425269474,1.937853171481055e-6,0.00010871232527671027,0.00018770417242752735
1.2948236915212799,1.9165166114790763e-6,0.00010871231911008506,0.00018563339923094137
1.2950199577730857,1.8958056845890123e-6,0.0001022443094325932,0.00018364856949471204
1.2952162240248914,1.8757385779509547e-6,0.00010224430186366169,0.0001816994380654122
1.295412490276697,1.855671472798461e-6,0.0001022442942947521,0.0001797503068612266
1.2956087565285028,1.8356043691314397e-6,0.00010224428672582435,0.00017780117588214644
1.2958050227803086,1.8155372669499816e-6,0.00010224427915691876,0.0001758520451281446
1.2960012890321144,1.7954701662540184e-6,0.0001022442715880049,0.0001739029145992495
1.2961975552839202,1.7764093596132057e-6,0.00009616097384432833,0.00017208349227705783
1.2963938215357258,1.7575362064067752e-6,0.00009616096671151795,0.00017024882088614412
1.2965900877875316,1.7386630546002507e-6,0.00009616095957869034,0.00016841414970735494
1.2967863540393374,1.719789904193674e-6,0.00009616095244587425,0.00016657947874070675
1.2969826202911432,1.7009167551870232e-6,0.00009616094531305005,0.00016474480798620497
1.297178886542949,1.6822601311853857e-6,0.0000904395773569158,0.00016297044089265677
1.2973751527947546,1.6645098949823014e-6,0.000090439570635088,0.00016124350832382833
1.2975714190465604,1.6467596600984598e-6,0.00009043956391325228,0.0001595165759549013
1.2977676852983662,1.629009426533881e-6,0.00009043955719143662,0.0001577896437858774
1.297963951550172,1.6112591942885851e-6,0.00009043955046960498,0.0001560627118167776
1.2981602178019778,1.5935089633625514e-6,0.00009043954374778363,0.00015433578004760555
1.2983564840537833,1.5763320024109521e-6,0.00008505858502485275,0.00015270885003184034
1.2985527503055891,1.5596378733658207e-6,0.0000850585786903656,0.00015108333115038282
1.298749016557395,1.5429437455639686e-6,0.00008505857235588014,0.00014945781245732448
1.2989452828092007,1.5262496190053573e-6,0.00008505856602140464,0.00014783229395264435
1.2991415490610065,1.5095554936899686e-6,0.0000850585596869139,0.00014620677563637616
1.2993378153128123,1.4928613696178393e-6,0.00008505855335243325,0.00014458125750847165
1.299534081564618,1.477053308167021e-6,0.00008000194037650409,0.00014309055616679823
1.2997303478164237,1.461351628265056e-6,0.00008000192944304428,0.00014156054110667384
1.2999266140682295,1.4456499505089655e-6,0.00008000191850956721,0.00014003052611128564
1.3001228803200353,1.4299482748987503e-6,0.00008000190757608026,0.00013850051118059558
1.3003191465718411,1.4142466014344276e-6,0.00008000189664260775,0.0001369704963146652
1.3005154128236467,1.3987802484331409e-6,0.00007524982420954383,0.0001355153632721615
1.3007116790754525,1.3840112484973133e-6,0.00007524981390896088,0.00013407527311354268
1.3009079453272583,1.3692422505831615e-6,0.00007524980360837659,0.00013263518301594485
1.301104211579064,1.3544732546906521e-6,0.00007524979330778348,0.0001311950929793246
1.3013004778308699,1.3397042608197857e-6,0.00007524978300720375,0.0001297550030036402
1.3014967440826755,1.324935268970629e-6,0.00007524977270661513,0.00012831491308892536
1.3016930103344813,1.3107029956409972e-6,0.00007077996021456737,0.000126980991799953
1.301889276586287,1.2968112790990389e-6,0.00007077995051025588,0.00012562554196502332
1.3020855428380929,1.2829195644617099e-6,0.00007077994080595725,0.00012427009218754249
1.3022818090898987,1.2690278517289955e-6,0.00007077993110165011,0.00012291464246752345
1.3024780753417042,1.2551361409009266e-6,0.00007077992139734157,0.00012155919280492608
1.30267434159351,1.2412444319774877e-6,0.00007077991169303158,0.0001202037431997952
1.3028706078453158,1.2281542082338921e-6,0.00006657557624486951,0.00011898180623107603
1.3030668740971216,1.2150876703196819e-6,0.00006657556710234248,0.00011770602214540826
1.3032631403489274,1.202021134199844e-6,0.00006657555795980751,0.00011643023811389096
1.303459406600733,1.1889545998743944e-6,0.00006657554881727108,0.00011515445413646186
1.3036556728525388,1.175888067343303e-6,0.00006657553967472669,0.00011387867021318415
1.3038519391043446,1.1630782615827893e-6,0.00006262126822780892,0.00011268513953082619
1.3040482053561504,1.1507878209093235e-6,0.00006262125880245578,0.00011148425457805584
1.3042444716079562,1.138497382085734e-6,0.00006262124937710482,0.00011028336981386923
1.304440737859762,1.1262069451120476e-6,0.00006262123995174964,0.00010908248523825307
1.3046370041115676,1.1139165099882226e-6,0.00006262123052641569,0.00010788160085117599
1.3048332703633734,1.101626076714287e-6,0.00006262122110105891,0.00010668071665267777
1.3050295366151792,1.0898403890264202e-6,0.000058902194429312676,0.00010558770931735903
1.305225802866985,1.0782798769743024e-6,0.000058902185546933456,0.0001044572564416604
1.3054220691187908,1.0667193666654924e-6,0.00005890217666456814,0.0001033268037436899
1.3056183353705964,1.0551588581000025e-6,0.000058902167782199036,0.00010219635122338797
1.3058146016224021,1.0435983512777937e-6,0.00005890215889983217,0.0001010658988808042
1.306010867874208,1.0320737003452959e-6,0.00005540398183122178,0.00009999937967535255
1.3062071341260137,1.0211997693176142e-6,0.00005540397346051244,0.00009893522510506748
1.3064034003778195,1.0103258399328193e-6,0.00005540396508979398,0.00009787107070224251
1.3065996666296251,9.994519121909352e-7,0.00005540395671908879,0.00009680691646688767
1.306795932881431,9.885779860918998e-7,0.000055403948348379906,0.00009574276239899638
1.3069921991332367,9.777040616357744e-7,0.000055403939977672946,0.00009467860849855977
1.3071884653850425,9.67096812747875e-7,0.00005211350477549928,0.00009370163191000253
1.3073847316368483,9.568686912712493e-7,0.00005211349688701745,0.00009269988904496936
1.307580997888654,9.466405713428883e-7,0.0000521134889985323,0.00009169814633774485
1.3077772641404597,9.364124529627458e-7,0.00005211348111004908,0.0000906964037883375
1.3079735303922655,9.261843361308442e-7,0.000052113473221567706,0.00008969466139672878
1.3081697966440713,9.159562208471713e-7,0.00005211346533308822,0.00008869291916295053
1.308366062895877,9.061974101398236e-7,0.00004902270958701687,0.00008779871353266092
1.3085623291476827,8.965759078978926e-7,0.000049022697133875955,0.0000868559210143701
1.3087585953994885,8.869544036278823e-7,0.00004902268468070508,0.00008591312820869553
1.3089548616512943,8.773329107464046e-7,0.00004902267222759062,0.00008497033643013722
1.3091511279031,8.677114158368587e-7,0.00004902265977445607,0.0000840275443641705
1.3093473941549059,8.581753331495264e-7,0.00004611906089939504,0.00008315252739576814
1.3095436604067117,8.491237190803069e-7,0.00004611904917755121,0.00008226537794610415
1.3097399266585172,8.400721073116869e-7,0.000046119037455712465,0.0000813782286383605
1.309936192910323,8.310204978436565e-7,0.000046119025733865014,0.00008049107947252985
1.3101324591621288,8.219688906762462e-7,0.000046119014012027206,0.00007960393044862774
1.3103287254139346,8.129172858094249e-7,0.000046119002290180574,0.00007871678156664124
1.3105249916657404,8.041477423171892e-7,0.000043387327537471656,0.00007791427453001187
1.310721257917546,7.956322752483214e-7,0.00004338731650387745,0.00007707948146269808
1.3109175241693518,7.871168103449453e-7,0.00004338730547027496,0.00007624468852895134
1.3111137904211576,7.786013476071089e-7,0.00004338729443667723,0.00007540989572881154
1.3113100566729634,7.700858870347834e-7,0.00004338728340307994,0.0000745751030622611
1.3115063229247692,7.615704286279877e-7,0.00004338727236948304,0.00007374031052929505
1.3117025891765748,7.535100933564423e-7,0.000040817344559092764,0.0000730047958996761
1.3118988554283806,7.454990271503704e-7,0.0000408173341731809,0.00007221926521878763
1.3120951216801864,7.374879629826911e-7,0.00004081732378727353,0.0000714337346636549
1.3122913879319922,7.294769008534222e-7,0.00004081731340136256,0.00007064820423426872
1.312487654183798,7.214658407625642e-7,0.00004081730301544778,0.00006986267393062225
1.3126839204356036,7.135869465127367e-7,0.00003839978600033234,0.00006914266160713351
1.3128801866874094,7.060503655122133e-7,0.000038399775118105446,0.00006840342992548482
1.3130764529392152,6.985137866475122e-7,0.000038399764235879966,0.00006766419854153065
1.313272719191021,6.909772099186065e-7,0.00003839975335366755,0.00006692496745523086
1.3134689854428268,6.834406353255285e-7,0.000038399742471468194,0.00006618573666657865
1.3136652516946323,6.759040628682506e-7,0.00003839973158927034,0.00006544650617559639
1.3138615179464381,6.686603025904648e-7,0.0000361256269776136,0.00006478678813573891
1.314057784198244,6.615700621949755e-7,0.000036125616730910994,0.00006409108180382518
1.3142540504500497,6.544798238105678e-7,0.00003612560648422075,0.00006339537575218517
1.3144503167018555,6.473895874372395e-7,0.00003612559623753542,0.00006269966998082279
1.314646582953661,6.402993530749895e-7,0.000036125585990858766,0.00006200396448973223
1.314842849205467,6.332232030664523e-7,0.00003398612963534836,0.00006135894720094499
1.3150391154572727,6.265528737363535e-7,0.00003398611998715985,0.00006070420644116827
1.3152353817090785,6.198825462998535e-7,0.00003398611033897598,0.00006004946594531601
1.3154316479608843,6.132122207569734e-7,0.000033986100690800264,0.00005939472571336212
1.31562791421269,6.06541897107689e-7,0.000033986091042636134,0.000058739985745306624
1.3158241804644957,5.998715753520364e-7,0.0000339860813944767,0.000058085246041176064
1.3160204467163015,5.933636295026016e-7,0.00003197329671351901,0.00005749403933555394
1.3162167129681073,5.870883512902575e-7,0.0000319732876289612,0.00005687785470741277
1.316412979219913,5.808130748609116e-7,0.00003197327854441743,0.00005626167032773587
1.3166092454717189,5.745378002145483e-7,0.00003197326945988143,0.00005564548619657429
1.3168055117235244,5.682625273511799e-7,0.00003197326037534982,0.00005502930231389875
1.3170017779753302,5.619872562707979e-7,0.00003197325129082909,0.000054413118679714916
1.317198044227136,5.560041258100526e-7,0.000030085566025880325,0.00005387147815269244
1.3173943104789418,5.500993456059981e-7,0.00003008555508875566,0.00005329157784696417
1.3175905767307476,5.441945675632993e-7,0.000030085544151652046,0.00005271167759380151
1.3177868429825532,5.382897916376542e-7,0.000030085533214491858,0.00005213177738900731
1.317983109234359,5.323850178733598e-7,0.000030085522277352596,0.00005155187723678963
1.3181793754861648,5.265505419017195e-7,0.00002831485549769599,0.00005102193414747041
1.3183756417379706,5.209932923528678e-7,0.000028314845204505465,0.00005047616941133417
1.3185719079897764,5.154360466103768e-7,0.000028314834914431943,0.00004993040489185433
1.318768174241582,5.098787980794986e-7,0.000028314824615947656,0.00004938463996688078
1.3189644404933878,5.043215558275611e-7,0.000028314814324906867,0.00004883887549189649
1.3191607067451936,4.987643143595363e-7,0.00002831480403169815,0.00004829311094839246
1.3193569729969994,4.934085623923443e-7,0.000026648310492934013,0.00004780762662253135
1.3195532392488052,4.881783993255623e-7,0.00002664830080585103,0.00004729399058146514
1.3197495055006108,4.829482386633843e-7,0.000026648291119641692,0.00004678035463320611
1.3199457717524166,4.7771807655797e-7,0.000026648281427581115,0.000046266718414640474
1.3201420380042224,4.724879215327137e-7,0.00002664827174457371,0.00004575308273019824
1.3203383042560282,4.672669335860409e-7,0.000025079816399646317,0.000045278424292876924
1.320534570507834,4.623446129199397e-7,0.000025079807283039355,0.00004479502731391562
1.3207308367596398,4.5742229608400115e-7,0.000025079798170002878,0.00004431163057011128
1.3209271030114453,4.5249997632319027e-7,0.00002507978904871193,0.00004382823342429255
1.3211233692632511,4.4757766165735556e-7,0.00002507977993320442,0.000043344836632967424
1.321319635515057,4.4265534814839576e-7,0.000025079770816583842,0.00004286143982463176
1.3215159017668627,4.3786153025387247e-7,0.000023603676218184754,0.00004242646478015706
1.3217121680186685,4.332289261840823e-7,0.00002360366612585682,0.00004197150958158375
1.321908434270474,4.285963240950838e-7,0.00002360365603353745,0.000041516554574360284
1.32210470052228,4.2396372398685484e-7,0.000023603645941221912,0.00004106159975846547
1.3223009667740857,4.193311258594096e-7,0.000023603635848914954,0.00004060664513389723
1.3224972330258915,4.146985297127472e-7,0.000023603625756609413,0.00004015169070066378
1.3226934992776973,4.102998931345907e-7,0.0000222144615646837,0.00003975350283083944
1.3228897655295029,4.05939944959622e-7,0.000022214452065252404,0.00003932530353472944
1.3230860317813087,4.015799992871595e-7,0.00002221444256620693,0.00003889710448054507
1.3232822980331145,3.972200542029158e-7,0.000022214433066411932,0.00003846890548277173
1.3234785642849203,3.928601116211907e-7,0.00002221442356699593,0.00003804070672693612
1.323674830536726,3.885701429308883e-7,0.00002090696276376469,0.00003765129748719651
1.3238710967885317,3.844668125900481e-7,0.000020906953822388767,0.000037248280911882114
1.3240673630403375,3.803634840041012e-7,0.00002090694488101195,0.00003684526450607256
1.3242636292921433,3.7626015717303755e-7,0.000020906935939649133,0.000036442248269772146
1.324459895543949,3.72156832096865e-7,0.000020906926998287606,0.000036039232202995017
1.3246561617957548,3.68053508775578e-7,0.00002090691805693366,0.000035636216305717237
1.3248524280475604,3.641161702524362e-7,0.000019676354614575717,0.000035279632373180485
1.3250486942993662,3.602543667089268e-7,0.000019676346198511034,0.00003490031895644202
1.325244960551172,3.5639256390740057e-7,0.00001967633778190812,0.00003452100561108049
1.3254412268029778,3.525307645772767e-7,0.000019676329366385144,0.000034141692601626005
1.3256374930547836,3.486689659891339e-7,0.000019676320950333933,0.00003376237966355613
1.3258337593065894,3.448302212156209e-7,0.000018522858271547206,0.00003341367864644031
1.326030025558395,3.411948107197843e-7,0.00001852284329349849,0.00003305662801772221
1.3262262918102008,3.375594031636275e-7,0.000018522828315448668,0.00003269957756137612
1.3264225580620066,3.3392399854715476e-7,0.000018522813337401602,0.00003234252727739248
1.3266188243138124,3.3028859687036565e-7,0.00001852279835935335,0.0000319854771657775
1.3268150905656182,3.266531981332642e-7,0.00001852278338130787,0.0000316284272265178
1.3270113568174238,3.231373843390324e-7,0.000017441384403011712,0.00003130936941125858
1.3272076230692296,3.197142305793124e-7,0.000017441370306227076,0.00003097323286482799
1.3274038893210354,3.1629107958631756e-7,0.000017441356209443172,0.000030637096480614105
1.3276001555728412,3.1286793136003626e-7,0.000017441342112661836,0.000030300960258626278
1.327796421824647,3.0944478590047987e-7,0.000017441328015881222,0.000029964824198862276
1.3279926880764525,3.0602664636164056e-7,0.000016422991817984566,0.000029653518000103988
1.3281889543282583,3.028033686160577e-7,0.000016422978550610195,0.00002933707113344592
1.3283852205800641,2.995800934744074e-7,0.00001642296528323984,0.00002902062441945043
1.32858148683187,2.963568209367005e-7,0.000016422952015866862,0.00002870417785815016
1.3287777530836757,2.931335510029296e-7,0.00001642293874849797,0.000028387731449515036
1.3289740193354813,2.899102836730945e-7,0.000016422925481126362,0.000028071285193565137
1.3291702855872871,2.8677860771741516e-7,0.000015463970273189777,0.000027786453474393786
1.329366551839093,2.83743553459233e-7,0.000015463957786384008,0.000027488543552077166
1.3295628180908987,2.8070850165178417e-7,0.000015463945299582048,0.000027190633773449793
1.3297590843427045,2.7767345229507197e-7,0.000015463932812779203,0.0000268927241385217
1.32995535059451,2.746384053891031e-7,0.000015463920325978598,0.00002659481464729344
1.3301516168463159,2.7160336093387064e-7,0.000015463907839178653,0.000026296905299758075
1.3303478830981217,2.6873637192215585e-7,0.000014560905759387036,0.00002603650835681324
1.3305441493499275,2.6587855874368445e-7,0.0000145608933495042,0.000025756043521680755
1.3307404156017333,2.6302074800085285e-7,0.000014560880939627172,0.000025475578879916823
1.330936681853539,2.6016293969365915e-7,0.00001456086852976184,0.000025195114431526187
1.3311329481053447,2.573051338221082e-7,0.00001456085611990522,0.00002491465017650439
1.3313292143571505,2.5451581729668377e-7,0.000013710542607462826,0.000024660435524628858
1.3315254806089563,2.5182490163517045e-7,0.000013710530926608458,0.00002439639031355123
1.331721746860762,2.4913398826621565e-7,0.000013710519245763696,0.0000241323452844827
1.3319180131125679,2.4644307718981486e-7,0.000013710507564927158,0.000023868300437426587
1.3321142793643734,2.437521684059693e-7,0.000013710495884100246,0.00002360425577237288
1.3323105456161792,2.410612619146776e-7,0.000013710484203280194,0.000023340211289327807
1.332506811867985,2.3850748115501423e-7,0.000012909740456452307,0.00002310780748973651
1.3327030781197908,2.3597373586277766e-7,0.000012909729461897976,0.00002285922261885657
1.3328993443715966,2.3343999272839076e-7,0.000012909718467351417,0.000022610637919294396
1.3330956106234022,2.3090625175186652e-7,0.000012909707472811252,0.000022362053391045166
1.333291876875208,2.283725129331947e-7,0.000012909696478281462,0.000022113469034107817
1.3334881431270138,2.2588830619080128e-7,0.000012155628215169736,0.000021886640928861457
1.3336844093788196,2.2350256761819355e-7,0.000012155617866681522,0.000021652612955845913
1.3338806756306254,2.211168310766463e-7,0.000012155607518198096,0.000021418585144080583
1.334076941882431,2.187310965661553e-7,0.000012155597169723186,0.000021184557493560016
1.3342732081342368,2.163453640867219e-7,0.000012155586821256789,0.000020950530004293587
1.3344694743860426,2.1395963363833926e-7,0.000012155576472795196,0.000020716502676267842
1.3346657406378484,2.1168416739590823e-7,0.000011450504680973298,0.000020508942904953187
1.3348620068896542,2.0943682214611087e-7,0.000011450480374978023,0.000020288565044913263
1.3350582731414598,2.0718948166676206e-7,0.00001145045606898643,0.000020068187465210257
1.3352545393932655,2.049421459578585e-7,0.000011450431763000934,0.000019847810165838986
1.3354508056450713,2.026948150193966e-7,0.000011450407457019131,0.000019627433146807213
1.3356470718968771,2.0049148714549923e-7,0.00001079096003233152,0.000019425334746883788
1.335843338148683,1.9837358811133027e-7,0.000010790937157663238,0.00001921776898072942
1.3360396044004887,1.962556935666837e-7,0.00001079091428299955,0.00001901020347840151
1.3362358706522943,1.9413780351156818e-7,0.000010790891408340454,0.00001880263823990238
1.3364321369041001,1.920199179459709e-7,0.000010790868533687079,0.00001859507326522501
1.336628403155906,1.8990203686989564e-7,0.000010790845659036073,0.000018387508554378895
1.3368246694077117,1.8789188958662952e-7,0.000010169272680747382,0.000018203103408686702
1.3370209356595175,1.8589600666653712e-7,0.000010169251153357652,0.00001800760716238827
1.337217201911323,1.8390012797154894e-7,0.000010169229625972281,0.000017812111164375297
1.337413468163129,1.819042535016551e-7,0.000010169208098588046,0.00001761661541464904
1.3376097344149347,1.7990838325686384e-7,0.000010169186571211333,0.00001742111991321329
1.3378060006667405,1.7796152948035175e-7,9.583304622337422e-6,0.000017241668732339347
1.3380022669185463,1.7608065219031756e-7,9.58328436309413e-6,0.000017057542049363822
1.3381985331703519,1.7419977887648622e-7,9.583264103856897e-6,0.00001687341560005098
1.3383947994221577,1.7231890953886122e-7,9.58324384462275e-6,0.00001668928938439913
1.3385910656739635,1.7043804417743538e-7,9.583223585390685e-6,0.000016505163402406408
1.3387873319257693,1.6855718279221643e-7,9.583203326164693e-6,0.000016321037654078384
1.338983598177575,1.6678127422817504e-7,9.03157463583611e-6,0.000016157266803793205
1.3391798644293806,1.6500868319152511e-7,9.031551554657729e-6,0.00001598383145873828
1.3393761306811864,1.6323609668492693e-7,9.031528473521768e-6,0.000015810396454589108
1.3395723969329922,1.6146351470837046e-7,9.031505392426394e-6,0.00001563696179134425
1.339768663184798,1.596909372618516e-7,9.031482311372517e-6,0.00001546352746900178
1.3399649294366038,1.579718975603867e-7,8.512083002580004e-6,0.00001530431533557423
1.3401611956884094,1.5630126506652515e-7,8.512061275821686e-6,0.000015140939460812438
1.3403574619402152,1.546306368368902e-7,8.512039549103324e-6,0.0000149775639069543
1.340553728192021,1.529600128714724e-7,8.512017822422275e-6,0.000014814188673994052
1.3407499944438268,1.5128939317026595e-7,8.511996095782052e-6,0.0000146508137619381
1.3409462606956326,1.4962655530317977e-7,8.022334874774915e-6,0.000014496192721282746
1.3411425269474382,1.480520437135279e-7,8.022314423470618e-6,0.000014342295937713617
1.341338793199244,1.4647753613777402e-7,8.022293972203936e-6,0.000014188399456211029
1.3415350594510498,1.449030325759092e-7,8.022273520972346e-6,0.00001403450327677207
1.3417313257028556,1.4332853302792633e-7,8.022253069777547e-6,0.000013880607399396187
1.3419275919546614,1.4175403749382179e-7,8.022232618619527e-6,0.000013726711824082033
1.3421238582064672,1.4023723043600926e-7,7.5606004041053026e-6,0.000013585615863813922
1.3423201244582728,1.387533416223808e-7,7.560581153885794e-6,0.000013440651526988437
1.3425163907100786,1.3726945658691431e-7,7.560561903702441e-6,0.000013295687474487115
1.3427126569618844,1.357855753296065e-7,7.560542653552948e-6,0.000013150723706311766
1.3429089232136902,1.343016978504522e-7,7.5605234034365e-6,0.000013005760222456474
1.343105189465496,1.3283421981812907e-7,7.1264786708756764e-6,0.000012868705882219924
1.3433014557173015,1.314355351869771e-7,7.126451909789227e-6,0.000012732119162395876
1.3434977219691073,1.3003685580810185e-7,7.126425148868466e-6,0.000012595532974415282
1.3436939882209131,1.2863818168147854e-7,7.126398388115641e-6,0.000012458947318277543
1.343890254472719,1.2723951280706985e-7,7.126371627527774e-6,0.000012322362193976608
1.3440865207245247,1.258408491848478e-7,7.126344867107068e-6,0.000012185777601511115
1.3442827869763303,1.245045399331818e-7,6.7181970344458285e-6,0.000012060981929759746
1.344479053228136,1.2318598705585638e-7,6.718171828725253e-6,0.000011932266698335081
1.344675319479942,1.218674391255498e-7,6.718146623160757e-6,0.000011803551967842986
1.3448715857317477,1.205488961422284e-7,6.71812141775374e-6,0.000011674837738282269
1.3450678519835535,1.1923035810586132e-7,6.718096212502033e-6,0.000011546124009650504
1.345264118235359,1.1793934629155727e-7,6.333158297692218e-6,0.000011425212702364494
1.3454603844871649,1.1669636338005174e-7,6.3331345577850575e-6,0.000011303918860576196
1.3456566507389707,1.1545338512787264e-7,6.3331108180255715e-6,0.000011182625490593418
1.3458529169907765,1.1421041153499236e-7,6.33308707841174e-6,0.00001106133259241
1.3460491832425823,1.1296744260138337e-7,6.333063338946864e-6,0.000010940040166024468
1.3462454494943878,1.1172447832701674e-7,6.333039599629619e-6,0.000010818748211432075
1.3464417157461936,1.1054922256143189e-7,5.969984722972743e-6,0.000010708684084658225
1.3466379819979994,1.0937751823061238e-7,5.969962364636757e-6,0.000010594388002893538
1.3468342482498052,1.0820581828796498e-7,5.969940006439212e-6,0.00001048009236547661
1.347030514501611,1.0703412273346508e-7,5.969917648380709e-6,0.000010365797172403866
1.3472267807534168,1.0586243156708275e-7,5.969895290461256e-6,0.000010251502423669631
1.3474230470052224,1.047266744779382e-7,5.628416276994699e-6,0.000010144816258819388
1.3476193132570282,1.036220092462872e-7,5.6283863723916675e-6,0.000010037078626315988
1.347815579508834,1.025173498838636e-7,5.628356468184982e-6,9.929341721827926e-6
1.3480118457606398,1.0141269639058725e-7,5.62832656437353e-6,9.82160554534542e-6
1.3482081120124456,1.0030804876638174e-7,5.628296660958432e-6,9.713870096857298e-6
1.3484043782642512,9.921303802929345e-8,5.307083434115785e-6,9.610866626554425e-6
1.348600644516057,9.81714394220476e-8,5.307055244024798e-6,9.509289704909171e-6
1.3487969107678628,9.712984634752634e-8,5.307027054307438e-6,9.407713469540729e-6
1.3489931770196686,9.608825880565997e-8,5.306998864962639e-6,9.306137920438215e-6
1.3491894432714744,9.504667679637407e-8,5.306970675991457e-6,9.204563057594328e-6
1.34938570952328,9.40051003195966e-8,5.3069424873928e-6,9.102988880999332e-6
1.3495819757750858,9.300929486055828e-8,5.00385849766879e-6,9.009404762341267e-6
1.3497782420268916,9.202720891634263e-8,5.0038319247687515e-6,8.91364020837888e-6
1.3499745082786974,9.104512785798112e-8,5.0038053540973554e-6,8.817876265012349e-6
1.3501707745305032,9.006305267382556e-8,5.003778780024179e-6,8.722113041165941e-6
1.3503670407823087,8.90809823753905e-8,5.0037522081796825e-6,8.626350427896712e-6
1.3505633070341145,8.812058651214058e-8,4.717754281975844e-6,8.535973091493321e-6
1.3507595732859203,8.719465302026465e-8,4.717729234538412e-6,8.44569232985659e-6
1.3509558395377261,8.626872444432395e-8,4.717704187432972e-6,8.355412177988765e-6
1.351152105789532,8.534280078425132e-8,4.717679140658994e-6,8.265132635882207e-6
1.3513483720413375,8.441688203998485e-8,4.717654094216487e-6,8.174853703531156e-6
1.3515446382931433,8.349111217043814e-8,4.4485855926478535e-6,8.087614733721406e-6
1.351740904544949,8.26180082069593e-8,4.448552406805355e-6,8.002525570060897e-6
1.351937170796755,8.17449107567569e-8,4.448519220824554e-6,7.91743667001752e-6
1.3521334370485607,8.08718198198544e-8,4.448486034704003e-6,7.832348033590072e-6
1.3523297033003665,7.999873539628117e-8,4.448452848443748e-6,7.747259660780298e-6
1.352525969552172,7.912565748606756e-8,4.448419662043284e-6,7.662171551589392e-6
1.3527222358039779,7.828496465180407e-8,4.1951994523461224e-6,7.582732367779839e-6
1.3529185020557837,7.746159164396513e-8,4.195168226877196e-6,7.502564402254083e-6
1.3531147683075895,7.663822476464481e-8,4.1951370012759e-6,7.422396684772134e-6
1.3533110345593953,7.581486401386891e-8,4.19510577554401e-6,7.34222921533367e-6
1.3535073008112009,7.49915093916641e-8,4.19507454968065e-6,7.262061993941501e-6
1.3537035670630067,7.418225646014546e-8,3.956004305861814e-6,7.185214703550489e-6
1.3538998333148125,7.340582920586938e-8,3.955974927754518e-6,7.109688859759424e-6
1.3540960995666182,7.262940771753715e-8,3.955945549523533e-6,7.0341632493369145e-6
1.354292365818424,7.18529919951721e-8,3.955916171169262e-6,6.9586378722815215e-6
1.3544886320702296,7.107658203880025e-8,3.955886792690457e-6,6.8831127285970555e-6
1.3546848983220354,7.03001778484423e-8,3.955857414089206e-6,6.807587818280556e-6
1.3548811645738412,6.956583080258842e-8,3.7301336062630404e-6,6.7376765708095545e-6
1.355077430825647,6.883373417316914e-8,3.7301059680996815e-6,6.666529496680326e-6
1.3552736970774528,6.810164296820042e-8,3.7300783298207225e-6,6.595382642096533e-6
1.3554699633292584,6.736955718770595e-8,3.730050691424607e-6,6.524236007056584e-6
1.3556662295810642,6.6637476831706e-8,3.730023052912911e-6,6.453089591566854e-6
1.35586249583287,6.593041502401003e-8,3.5169481543615473e-6,6.385441893025552e-6
1.3560587620846758,6.524015943761665e-8,3.516921194493166e-6,6.318411906228523e-6
1.3562550283364816,6.454990914252346e-8,3.516894234747031e-6,6.2513822999800945e-6
1.3564512945882872,6.385966413870643e-8,3.5168672751235276e-6,6.1843530742786716e-6
1.356647560840093,6.316942442614223e-8,3.516840315623039e-6,6.117324229122294e-6
1.3568438270918988,6.248909180540476e-8,3.3156947526214582e-6,6.052027824491428e-6
1.3570400933437046,6.183833531465384e-8,3.315669374070526e-6,5.988872796699325e-6
1.3572363595955104,6.118758380484429e-8,3.31564399563469e-6,5.925718127135714e-6
1.3574326258473162,6.053683727595563e-8,3.315618617313946e-6,5.8625638157997915e-6
1.3576288920991217,5.988609572796304e-8,3.3155932391096884e-6,5.799409862687468e-6
1.3578251583509275,5.923535916084235e-8,3.3155678610198158e-6,5.736256267800099e-6
1.3580214246027333,5.86183106138942e-8,3.125595704996158e-6,5.676918408107781e-6
1.3582176908545391,5.800486400434453e-8,3.125571817759816e-6,5.617421130412496e-6
1.358413957106345,5.7391422083043166e-8,3.1255479306327844e-6,5.557924189895336e-6
1.3586102233581505,5.677798484996878e-8,3.125524043614399e-6,5.498427586555256e-6
1.3588064896099563,5.616455230509865e-8,3.1255001567043512e-6,5.438931320390398e-6
1.3590027558617621,5.557070901625138e-8,2.9460612465578325e-6,5.381644489962581e-6
1.359199022113568,5.499249882388939e-8,2.946038765986693e-6,5.3255999274872385e-6
1.3593952883653737,5.441429304369531e-8,2.94601628551688e-6,5.2695556823354524e-6
1.3595915546171793,5.3836091675649044e-8,2.9459938051493214e-6,5.213511754506082e-6
1.359787820868985,5.325789471972924e-8,2.945971324884641e-6,5.157468143995608e-6
1.3599840871207909,5.26866347578931e-8,2.7768124720428016e-6,5.1021957754017796e-6
1.3601803533725967,5.214164286950133e-8,2.776785086074061e-6,5.049413567443252e-6
1.3603766196244025,5.159665635609287e-8,2.7767576996765843e-6,4.99663143136468e-6
1.360572885876208,5.105167521775319e-8,2.776730312850365e-6,4.943849367167686e-6
1.3607691521280139,5.05066994545646e-8,2.7767029255947975e-6,4.89106737485275e-6
1.3609654183798197,4.996172906661133e-8,2.776675537910474e-6,4.838285454421529e-6
1.3611616846316255,4.944440670554912e-8,2.6171610759084463e-6,4.788027528951017e-6
1.3613579508834313,4.893074883710812e-8,2.617135332238918e-6,4.7383341315272995e-6
1.3615542171352368,4.841709602132148e-8,2.617109588166912e-6,4.688640801672184e-6
1.3617504833870426,4.7903448258266036e-8,2.6170838436910233e-6,4.638947539384808e-6
1.3619467496388484,4.7389805548022095e-8,2.6170580988123547e-6,4.589254344665803e-6
1.3621430158906542,4.689265819189984e-8,2.4662859956595847e-6,4.540721643167405e-6
1.36233928214246,4.6408611857999014e-8,2.466261800418415e-6,4.49394429153576e-6
1.3625355483942656,4.592457027284514e-8,2.4662376047984372e-6,4.447167003405925e-6
1.3627318146460714,4.544053343651152e-8,2.4662134087993816e-6,4.400389778777377e-6
1.3629280808978772,4.4956501349073064e-8,2.4661892124214997e-6,4.353612617653761e-6
1.363124347149683,4.447895282471206e-8,2.3236559977202696e-6,4.306776441562987e-6
1.3633206134014888,4.402289980264538e-8,2.3236332622987657e-6,4.26275259589745e-6
1.3635168796532946,4.356685124280933e-8,2.3236105265210523e-6,4.218728809901431e-6
1.3637131459051002,4.311080714527538e-8,2.3235877903871144e-6,4.174705083575028e-6
1.363909412156906,4.2654767510111354e-8,2.323565053897448e-6,4.130681416917502e-6
1.3641056784087118,4.219873233738872e-8,2.323542317050809e-6,4.0866578099317675e-6
1.3643019446605176,4.17666476414313e-8,2.188842330053142e-6,4.044086547268775e-6
1.3644982109123234,4.133705396187965e-8,2.188819907790111e-6,4.00266177558251e-6
1.364694477164129,4.090746468308994e-8,2.1887974852506106e-6,3.9612371090589595e-6
1.3648907434159347,4.0477879805113966e-8,2.188775062435575e-6,3.919812547700109e-6
1.3650870096677405,4.004829932800745e-8,2.188752639343577e-6,3.878388091505081e-6
1.3652832759195463,3.963335659744142e-8,2.0614249182778275e-6,3.837317999992516e-6
1.3654795421713521,3.92287705219407e-8,2.0614038592051543e-6,3.7983485561709152e-6
1.3656758084231577,3.882418857965095e-8,2.061382799873254e-6,3.759379211117703e-6
1.3658720746749635,3.8419610770622155e-8,2.0613617402812382e-6,3.7204099648341506e-6
1.3660683409267693,3.801503709490573e-8,2.061340680430203e-6,3.681440817320497e-6
1.3662646071785751,3.761674128074195e-8,1.9408860084739026e-6,3.6418441876219084e-6
1.366460873430381,3.7235812798995144e-8,1.940866236123485e-6,3.6051953377461968e-6
1.3666571396821865,3.685488819791786e-8,1.940846463529459e-6,3.568546580602055e-6
1.3668534059339923,3.647396747755663e-8,1.940826690692034e-6,3.5318979161902653e-6
1.367049672185798,3.609305063796015e-8,1.940806917610584e-6,3.4952493445132756e-6
1.367245938437604,3.571213767917625e-8,1.940787144285725e-6,3.458600865571402e-6
1.3674422046894097,3.535236962213692e-8,1.8268049567055482e-6,3.4226422102632202e-6
1.3676384709412153,3.499383128164657e-8,1.8267863987991299e-6,3.388187145082593e-6
1.367834737193021,3.4635296583468224e-8,1.8267678406636756e-6,3.3537321669363125e-6
1.3680310034448269,3.427676552764839e-8,1.8267492822995702e-6,3.3192772758254992e-6
1.3682272696966327,3.3918238114231554e-8,1.82673072370681e-6,3.2848224717524865e-6
1.3684235359484385,3.35728939728528e-8,1.7192551542738635e-6,3.250136607847798e-6
1.3686198022002443,3.323546645251785e-8,1.7192118995933928e-6,3.2177107295008713e-6
1.3688160684520498,3.289804741220445e-8,1.71916864359498e-6,3.185285027187522e-6
1.3690123347038556,3.2560636880898125e-8,1.7191253856570007e-6,3.1528595051329675e-6
1.3692086009556614,3.2223234830212413e-8,1.7190821264011007e-6,3.1204341591241028e-6
1.3694048672074672,3.189265578925361e-8,1.617714447497383e-6,3.0872673334090975e-6
1.369601133459273,3.157515703236738e-8,1.6176737452438404e-6,3.0567566102341615e-6
1.3697973997110786,3.125766626410066e-8,1.6176330415550764e-6,3.0262460540297176e-6
1.3699936659628844,3.094018348473478e-8,1.617592336431031e-6,2.9957356648008414e-6
1.3701899322146902,3.062270869455214e-8,1.6175516298714516e-6,2.9652254425534113e-6
1.370386198466496,3.030637955320969e-8,1.5214957752451148e-6,2.9335157423725324e-6
1.3705824647183018,3.000776503703272e-8,1.521457492651334e-6,2.9048200547134294e-6
1.3707787309701074,2.9709158034569548e-8,1.5214192087074146e-6,2.876124524098559e-6
1.3709749972219132,2.9410558546084797e-8,1.521380923413462e-6,2.8474291505339904e-6
1.371171263473719,2.9111966571843436e-8,1.5213426367695583e-6,2.818733934023823e-6
1.3713675297255248,2.8813382112110793e-8,1.5213043487751769e-6,2.790038874575919e-6
1.3715637959773306,2.8528704964577346e-8,1.430245498469354e-6,2.7614556393665106e-6
1.3717600622291362,2.8247999573137583e-8,1.430209509326532e-6,2.7344809631011416e-6
1.371956328480942,2.7967301290754867e-8,1.4301735179201682e-6,2.707506441235941e-6
1.3721525947327478,2.768660998124196e-8,1.4301375272330994e-6,2.6805320534842637e-6
1.3723488609845536,2.7405925781284953e-8,1.4301015342823797e-6,2.6535578201440924e-6
1.3725451272363594,2.7133647925983042e-8,1.3437446273958055e-6,2.6262421060471556e-6
1.372741393488165,2.6869919578220218e-8,1.343710249048458e-6,2.600898058461857e-6
1.3729376597399707,2.66061978910249e-8,1.343675870431205e-6,2.575554211875722e-6
1.3731339259917765,2.6342483125057162e-8,1.343641489695093e-6,2.5502105958925154e-6
1.3733301922435823,2.6078775020005088e-8,1.3436071086891535e-6,2.5248671809184625e-6
1.3735264584953881,2.581851978929827e-8,1.261667593626562e-6,2.498787875279463e-6
1.373722724747194,2.5570900187733288e-8,1.2616353101922387e-6,2.4749908085491066e-6
1.3739189909989995,2.5323286922398703e-8,1.261603025925804e-6,2.451193939834085e-6
1.3741152572508053,2.5075679993457282e-8,1.261570740827231e-6,2.4273972691402737e-6
1.374311523502611,2.4828079401073215e-8,1.261538454896223e-6,2.4036007964728257e-6
1.374507789754417,2.4580485145409287e-8,1.2615061681331585e-6,2.379804521837311e-6
1.3747040560062227,2.434713729045838e-8,1.1837077396842324e-6,2.356386678314838e-6
1.3749003222580283,2.411481838201386e-8,1.1836774454369142e-6,2.3340588493070168e-6
1.375096588509834,2.3882505514443006e-8,1.1836471497318911e-6,2.3117312169545278e-6
1.3752928547616399,2.3650198402722172e-8,1.1836168545992397e-6,2.2894037487431343e-6
1.3754891210134457,2.341789733218235e-8,1.1835865580089592e-6,2.267076477196758e-6
1.3756853872652515,2.3195050685943387e-8,1.10967238707644e-6,2.2447374097367564e-6
1.375881653517057,2.297726223305152e-8,1.109643984193102e-6,2.2238054382085427e-6
1.3760779197688628,2.2759479357135474e-8,1.1096155805607639e-6,2.2028736411671803e-6
1.3762741860206686,2.25417020512087e-8,1.109587176230173e-6,2.18194201780218e-6
1.3764704522724744,2.2323930322545682e-8,1.1095587711500627e-6,2.1610105689332088e-6
1.3766667185242802,2.2111242631273843e-8,1.039622459042814e-6,2.1397091046748714e-6
1.3768629847760858,2.190720554195494e-8,1.03956422975973e-6,2.120077152340177e-6
1.3770592510278916,2.170317988970664e-8,1.0395059887925883e-6,2.100444674396594e-6
1.3772555172796974,2.1499165642985545e-8,1.0394477303736678e-6,2.0808116821476174e-6
1.3774517835315032,2.1295162856421413e-8,1.0393894633400852e-6,2.0611781579706533e-6
1.377648049783309,2.1092854765735124e-8,9.73150423621454e-7,2.040916299093773e-6
1.3778443160351146,2.0901863529216362e-8,9.7309590822719e-7,2.022541095867084e-6
1.3780405822869204,2.0710882976239424e-8,9.730413780510083e-7,2.004165408206303e-6
1.3782368485387262,2.0519913160709142e-8,9.72986841150286e-7,1.9857892199259252e-6
1.378433114790532,2.0328954033469562e-8,9.729322894602952e-7,1.9674125469962526e-6
1.3786293810423378,2.0138005614074524e-8,9.72877725664631e-7,1.9490353839519604e-6
1.3788256472941436,1.9958068582130693e-8,9.097771543778966e-7,1.9309847784425284e-6
1.3790219135459492,1.977951503354863e-8,9.097261657751013e-7,1.9138061146482565e-6
1.379218179797755,1.9600971493418594e-8,9.096751658549481e-7,1.8966269927558425e-6
1.3794144460495608,1.942243796396278e-8,9.09624154613701e-7,1.8794474126643074e-6
1.3796107123013666,1.924391444740341e-8,9.095731320484196e-7,1.8622673742739681e-6
1.3798069785531724,1.907305209755803e-8,8.494019952536452e-7,1.8451371010979303e-6
1.380003244804978,1.890634782391072e-8,8.493543822785895e-7,1.8290997680711063e-6
1.3801995110567837,1.8739652900994322e-8,8.493067594104455e-7,1.8130620059110093e-6
1.3803957773085895,1.857296731626351e-8,8.492591246089174e-7,1.7970238186318956e-6
1.3805920435603953,1.8406291086414926e-8,8.492114799079656e-7,1.7809852020324031e-6
1.3807883098122011,1.8244208297993028e-8,7.918896946522597e-7,1.764741177665119e-6
1.3809845760640067,1.8088792673583043e-8,7.918326487882626e-7,1.7497817701190707e-6
1.3811808423158125,1.7933388247067074e-8,7.917755854330957e-7,1.7348217627062623e-6
1.3813771085676183,1.7777995021879262e-8,7.917185045796358e-7,1.7198611552456451e-6
1.381573374819424,1.76226130014543e-8,7.916614062206678e-7,1.7048999475559807e-6
1.38176964107123,1.7469210188507205e-8,7.369899096524933e-7,1.689527689458969e-6
1.3819659073230355,1.7324569152149752e-8,7.369368073505199e-7,1.675607081935186e-6
1.3821621735748413,1.7179938539580213e-8,7.368836887581819e-7,1.6616859160254447e-6
1.382358439826647,1.703531835399712e-8,7.36830553868913e-7,1.6477641915605462e-6
1.3825547060784529,1.689070859859885e-8,7.367774026761611e-7,1.6338419083717068e-6
1.3827509723302587,1.6746109276587033e-8,7.367242351731955e-7,1.6199190662897283e-6
1.3829472385820643,1.6611361023862998e-8,6.844102456671141e-7,1.6063894436773366e-6
1.38314350483387,1.6477039231958515e-8,6.843609049617141e-7,1.5934623554644747e-6
1.3833397710856759,1.6342727125455458e-8,6.843115491106086e-7,1.5805347484329387e-6
1.3835360373374817,1.620842470732699e-8,6.842621781079145e-7,1.5676066224253428e-6
1.3837323035892874,1.6074131980547638e-8,6.842127919473829e-7,1.5546779772850945e-6
1.3839285698410932,1.5947074680881708e-8,6.340837102851386e-7,1.5419243876686538e-6
1.3841248360928988,1.5822629934166584e-8,6.34037990118566e-7,1.5299495524675818e-6
1.3843211023447046,1.5698194162154474e-8,6.339922559107129e-7,1.5179742365278907e-6
1.3845173685965104,1.557376736760232e-8,6.33946507655858e-7,1.5059984397043632e-6
1.3847136348483162,1.544934955326793e-8,6.339007453481993e-7,1.4940221618510507e-6
1.384909901100122,1.532973444977572e-8,5.86038022921021e-7,1.482007312856465e-6
1.3851061673519276,1.5214722327474285e-8,5.859629743188804e-7,1.4709144309906048e-6
1.3853024336037334,1.5099724939969006e-8,5.858878718170119e-7,1.4598202293207271e-6
1.3854986998555392,1.4984742297843885e-8,5.85812715364106e-7,1.4487247069044684e-6
1.385694966107345,1.4869774411692522e-8,5.857375049082805e-7,1.43762786279848e-6
1.3858912323591508,1.4757749986730266e-8,5.399703813269238e-7,1.426357163340828e-6
1.3860874986109564,1.4651778813295661e-8,5.399011874874089e-7,1.416138583176515e-6
1.3862837648627622,1.4545821225158067e-8,5.398319438938369e-7,1.4059187861952226e-6
1.386480031114568,1.4439877232087556e-8,5.397626504985509e-7,1.3956977715271888e-6
1.3866762973663738,1.4333946843863071e-8,5.396933072539584e-7,1.3854755383018513e-6
1.3868725636181796,1.422925891538012e-8,4.956113382689824e-7,1.3749375321628065e-6
1.3870688298699851,1.413199337105818e-8,4.955477905080116e-7,1.3655607062284355e-6
1.387265096121791,1.4034740303506086e-8,4.954841969984182e-7,1.3561827627903137e-6
1.3874613623735967,1.3937499721706417e-8,4.95420557696067e-7,1.3468037010487653e-6
1.3876576286254025,1.3840271634651573e-8,4.95356872557246e-7,1.3374235202031218e-6
1.3878538948772083,1.374305605134181e-8,4.952931415378751e-7,1.3280422194520411e-6
1.388050161129014,1.3653837686982542e-8,4.527620498075086e-7,1.3190305422645399e-6
1.3882464273808197,1.356498148120796e-8,4.527039105584907e-7,1.3104643049105544e-6
1.3884426936326255,1.347613669031847e-8,4.5264572939433654e-7,1.3018970451884989e-6
1.3886389598844313,1.3387303322544445e-8,4.5258750627479947e-7,1.293328762366038e-6
1.388835226136237,1.3298481386124466e-8,4.5252924115953266e-7,1.2847594557096835e-6
1.3890314923880427,1.3215890473531233e-8,4.1149998979621003e-7,1.2763938044061232e-6
1.3892277586398485,1.3135134133403796e-8,4.114263953132622e-7,1.2685901265055245e-6
1.3894240248916543,1.3054392246806496e-8,4.1135270484421995e-7,1.2607845006664993e-6
1.38962029114346,1.2973664832594486e-8,4.112789182219412e-7,1.2529769243422808e-6
1.3898165573952659,1.2892951909655838e-8,4.112050352790115e-7,1.2451673949820606e-6
1.3900128236470717,1.2816948140482497e-8,3.7156073467260826e-7,1.2374412094376497e-6
1.3902090898988773,1.274402983467792e-8,3.714942094417848e-7,1.2303980010219635e-6
1.390405356150683,1.2671124594061804e-8,3.7142759725566335e-7,1.2233530317537043e-6
1.3906016224024889,1.2598232435715453e-8,3.7136089796241507e-7,1.216306299325613e-6
1.3907978886542947,1.252535337674998e-8,3.712941114100398e-7,1.2092578014268662e-6
1.3909941549061005,1.2455771654270262e-8,3.3279124057472075e-7,1.2021597415798854e-6
1.391190421157906,1.2390461817151873e-8,3.3273159119635154e-7,1.195854211396839e-6
1.3913866874097118,1.2325163694858995e-8,3.3267186367962436e-7,1.1895471023333568e-6
1.3915829536615176,1.2259877302741433e-8,3.32612057887775e-7,1.1832384123164686e-6
1.3917792199133234,1.2194602656175103e-8,3.325521736839505e-7,1.1769281392692165e-6
1.3919754861651292,1.2131295294159269e-8,2.950699364028037e-7,1.1704431549004777e-6
1.3921717524169348,1.2073388217453769e-8,2.9501699944919944e-7,1.1648552198161969e-6
1.3923680186687406,1.2015491537303809e-8,2.9496399299814523e-7,1.15926588350341e-6
1.3925642849205464,1.1957605267361432e-8,2.9491091692785543e-7,1.1536751441181356e-6
1.3927605511723522,1.1899729421302591e-8,2.9485777111628475e-7,1.148082999813143e-6
1.392956817424158,1.184256063307449e-8,2.582704753438162e-7,1.1421956382205376e-6
1.3931530836759636,1.1791876443258665e-8,2.5821351113644447e-7,1.1372905172229724e-6
1.3933493499277694,1.1741203444096645e-8,2.5815643983651595e-7,1.1323835266182135e-6
1.3935456161795752,1.1690541656632935e-8,2.580992611762997e-7,1.1274746629361709e-6
1.393741882431381,1.1639891101964538e-8,2.5804197488725787e-7,1.1225639226988749e-6
1.3939381486831868,1.158925180124146e-8,2.5798458069991616e-7,1.1176513024196234e-6
1.3941344149349923,1.1545084102233726e-8,2.2218514338220738e-7,1.1130444215251537e-6
1.3943306811867981,1.1501481505144418e-8,2.2213572349437133e-7,1.108816604556566e-6
1.394526947438604,1.1457888616655017e-8,2.2208621035126818e-7,1.1045871658264296e-6
1.3947232136904097,1.1414305455090904e-8,2.220366037188551e-7,1.100356102314175e-6
1.3949194799422155,1.1370732038823446e-8,2.2198690336242714e-7,1.0961234109918726e-6
1.3951157461940213,1.1332294541072998e-8,1.8685454068001455e-7,1.0920964458699077e-6
1.395312012445827,1.1295625411243539e-8,1.86812640538971e-7,1.0885336671317823e-6
1.3955082786976327,1.125896451277277e-8,1.8677066108630243e-7,1.0849695135684926e-6
1.3957045449494385,1.1222311861246126e-8,1.867286021223408e-7,1.0814039826116647e-6
1.3959008112012443,1.1185667472287914e-8,1.8668646344684593e-7,1.0778370716865193e-6
1.3960970774530501,1.1152880486500345e-8,1.52111780189132e-7,1.0743810366252523e-6
1.3962933437048557,1.112302945958039e-8,1.5207730565472453e-7,1.071471747188976e-6
1.3964896099566615,1.1093185205263575e-8,1.5204276566066786e-7,1.0685613267163018e-6
1.3966858762084673,1.1063347736412958e-8,1.5200816004164373e-7,1.0656497730878412e-6
1.396882142460273,1.1033517065924177e-8,1.5197348863185278e-7,1.0627370841791115e-6
1.397078408712079,1.1006313011304895e-8,1.1782160107454298e-7,1.0598390629262467e-6
1.3972746749638845,1.0983191650891187e-8,1.1779057483909663e-7,1.0575608358268265e-6
1.3974709412156903,1.0960076386610182e-8,1.1775947980048833e-7,1.0552815527447142e-6
1.397667207467496,1.0936967231983335e-8,1.177283157564848e-7,1.0530012114047544e-6
1.3978634737193019,1.0913864200571721e-8,1.176970825042186e-7,1.050719809525527e-6
1.3980597399711077,1.0892139627043094e-8,8.387265267833112e-8,1.0483949512864674e-6
1.3982560062229132,1.0875680512392153e-8,8.384965015155042e-8,1.0467475711424169e-6
1.398452272474719,1.0859225917359167e-8,8.382659643098944e-8,1.0450994083513447e-6
1.3986485387265248,1.0842775852004115e-8,8.380349136571482e-8,1.0434504612215949e-6
1.3988448049783306,1.082633032641651e-8,8.378033480425025e-8,1.0418007280565268e-6
1.3990410712301364,1.0810036190592062e-8,5.018534004329214e-8,1.0400485482621852e-6
1.399237337481942,1.0800187974741148e-8,5.0170327563782695e-8,1.0390261979965573e-6
1.3994336037337478,1.0790342708594287e-8,5.015528155215919e-8,1.0380033371042748e-6
1.3996298699855536,1.0780500398739564e-8,5.0140201909173434e-8,1.0369799644778517e-6
1.3998261362373594,1.0770661051784498e-8,5.012508853526864e-8,1.0359560790067855e-6
1.4000224024891652,1.0760824674356109e-8,5.010994133045676e-8,1.0349316795772698e-6
1.400218668740971,1.0756489403781927e-8,1.664413723659126e-8,1.034371019055552e-6
1.4004149349927766,1.0753223413549958e-8,1.6637081417121945e-8,1.0339693601580144e-6
1.4006112012445824,1.0749958809652742e-8,1.663000976899851e-8,1.0335674613615846e-6
1.4008074674963882,1.0746695595198153e-8,1.6622922245188626e-8,1.0331653221439311e-6
1.401003733748194,1.074343377330321e-8,1.6615818798472426e-8,1.0327629419812466e-6


==> data/pillbox_errs_catmark_irr.csv <==
n_dofs,err_f,err_l2,err_h1
29,0.00023234386976427369,0.0028568493592332654,0.021776336949945952
97,0.000037177268598231594,0.0005969049423481101,0.008663798828520083
353,5.048274619047907e-6,0.00011326942637964165,0.0031933985125260885
1345,6.392271317535612e-7,0.000020122815137021675,0.0011406279983930743
5249,7.934496468878166e-8,3.5592029786195387e-6,0.00040527986811424844
20737,9.624732884422532e-9,6.29297842701155e-7,0.00014365625920335781
82433,1.1225518190678583e-9,1.112560411692477e-7,0.00005085650554646873


==> data/pillbox_errs_catmark_reg.csv <==
n_dofs,err_l2
25,0.0004752949210136033
81,0.00006218632086039844
289,8.004736937116477e-6
1089,1.0163720241327168e-6
4225,1.2807501037930394e-7
16641,1.607492829052077e-8
66049,2.0139117221428692e-9


==> data/pillbox_errs_lin_irr.csv <==
n_dofs,err_l2
29,0.004192205986865846
97,0.001057578387436815
353,0.00026533915650111796
1345,0.00006640877497653769
5249,0.00001660765120220772
20737,4.1523040391013636e-6
82433,1.0381035817056733e-6


==> data/pillbox_errs_lin_reg.csv <==
n_dofs,err_l2
25,0.0075241209503708745
81,0.001871617103946512
289,0.00046752204018184754
1089,0.00011685983041675977
4225,0.00002921371515104746
16641,7.303351776760073e-6
66049,1.8258327810721922e-6


==> data/tesla_cell_errs_catmark.csv <==
n_dofs,err_f1,err_f2,err_f3,err_f4,err_f5,err_f6,err_f7,err_f8,err_f9
151,0.0009199555103974539,0.0013284670422964377,0.0011016359232071799,0.0024796578189705066,0.0013048783258756704,0.0028610368495297295,0.0009449038742003141,0.004680535478271393,0.0026916803410164006
565,0.00008862298025939809,0.00013257252697180757,0.00009066514348627744,0.00021404029954439827,0.00012894899595992628,0.0002263966433598969,0.00007592418800735678,0.00036290638331320537,0.0002628195746871345
2185,9.823404455712315e-6,0.000016536621751152956,0.000013792733528124387,0.00002419942072353937,0.000019581647910080568,0.00003115022816008452,0.00001654398740100898,0.0000404124815058542,0.00003403026909423763
8593,1.2814487793026948e-6,2.2035479448037436e-6,1.7326090513409228e-6,2.6250135572748154e-6,2.798387121491176e-6,3.8115927085161817e-6,2.7429649639320597e-6,4.603023033971845e-6,3.9678984044222445e-6
34081,1.7509071515529358e-7,3.286979526896896e-7,2.0457779585731555e-7,2.8841031570400974e-7,4.232518092929818e-7,4.65357053428254e-7,4.0092816591065517e-7,5.623642156300484e-7,4.806815783792251e-7
135745,2.3804288631884258e-8,4.4108767229383864e-8,2.5547659644688716e-8,3.4594852810272894e-8,5.6715083068429944e-8,5.809358985748579e-8,5.3860084858291664e-8,7.036350207286944e-8,5.8519535999563455e-8


==> data/tesla_cell_errs_lin.csv <==
n_dofs,err_l2
151,0.017080382691499817
565,0.0046641040939284515
2185,0.0012711364572669203
8593,0.0003439514131955447
34081,0.00009246594246315015
135745,0.00002472529482391672

==> data/tesla_errs_lin.csv <==
n_dofs,err_l2
7147,0.0021299653816316613
27677,0.0005463734925590474
108889,0.00015870225863243842
431921,0.0000622391875113732

